Comparison of Ensemble-Based Data Assimilation Methods for Sparse Oceanographic Data

For oceanographic applications, probabilistic forecasts typically have to deal with i) high-dimensional complex models, and ii) very sparse spatial observations. In search-and-rescue operations at sea, for instance, the short-term predictions of drift trajectories are essential to efficiently define search areas, but in-situ buoy observations provide only very sparse point measurements, while the mission is ongoing. Statistically optimal forecasts, including consistent uncertainty statements, rely on Bayesian methods for data assimilation to make the best out of both the complex mathematical modeling and the sparse spatial data. To identify suitable approaches for data assimilation in this context, we discuss localisation strategies and compare two state-of-the-art ensemble-based methods for applications with spatially sparse observations. The first method is a version of the ensemble-transform Kalman filter, where we tailor a localisation scheme for sparse point data. The second method is the implicit equal-weights particle filter which has recently been tested for related oceanographic applications. First, we study a linear spatio-temporal model for contaminant advection and diffusion, where the analytical Kalman filter provides a reference. Next, we consider a simplified ocean model for sea currents, where we conduct state estimation and predict drift. Insight is gained by comparing ensemble-based methods on a number of skill scores including prediction bias and accuracy, distribution coverage, rank histograms, spatial connectivity and drift trajectory forecasts.

==> files/advection.csv <==
# x y u v
0.5000 0.5000 1.5000 0.5000
1.5000 0.5000 1.5000 0.5000
2.5000 0.5000 1.5000 0.5000
3.5000 0.5000 1.5000 0.5000
4.5000 0.5000 1.5000 0.5000
0.5000 1.5000 1.5000 0.5000
1.5000 1.5000 1.5000 0.5000
2.5000 1.5000 1.5000 0.5000
3.5000 1.5000 1.5000 0.5000
4.5000 1.5000 1.5000 0.5000
0.5000 2.5000 1.5000 0.5000
1.5000 2.5000 1.5000 0.5000
2.5000 2.5000 1.5000 0.5000
3.5000 2.5000 1.5000 0.5000
4.5000 2.5000 1.5000 0.5000

==> files/cdf.txt <==
1.000000000000000000e+01 0.000000000000000000e+00 7.548779120074546079e-96 0.000000000000000000e+00
1.000999999999999979e+01 0.000000000000000000e+00 4.379229733539434402e-95 0.000000000000000000e+00
1.001999999999999957e+01 0.000000000000000000e+00 2.522359880871889216e-94 0.000000000000000000e+00
1.002999999999999936e+01 0.000000000000000000e+00 1.442463194998317280e-93 0.000000000000000000e+00
1.003999999999999915e+01 0.000000000000000000e+00 8.190131221467440406e-93 0.000000000000000000e+00
1.004999999999999893e+01 0.000000000000000000e+00 4.617059465571691121e-92 0.000000000000000000e+00
1.005999999999999872e+01 0.000000000000000000e+00 2.584214897876338460e-91 0.000000000000000000e+00
1.006999999999999851e+01 0.000000000000000000e+00 1.436085823092170404e-90 0.000000000000000000e+00
1.007999999999999829e+01 0.000000000000000000e+00 7.923568881445729663e-90 0.000000000000000000e+00
1.008999999999999808e+01 0.000000000000000000e+00 4.340602511939644101e-89 0.000000000000000000e+00
1.009999999999999787e+01 0.000000000000000000e+00 2.360847844901478314e-88 0.000000000000000000e+00
1.010999999999999766e+01 0.000000000000000000e+00 1.274896251577837872e-87 0.000000000000000000e+00
1.011999999999999744e+01 0.000000000000000000e+00 6.835505257908993624e-87 0.000000000000000000e+00
1.012999999999999723e+01 0.000000000000000000e+00 3.638776630409719696e-86 0.000000000000000000e+00
1.013999999999999702e+01 0.000000000000000000e+00 1.923221196769530076e-85 0.000000000000000000e+00
1.014999999999999680e+01 0.000000000000000000e+00 1.009234783262699988e-84 0.000000000000000000e+00
1.015999999999999659e+01 0.000000000000000000e+00 5.258288196391126507e-84 0.000000000000000000e+00
1.016999999999999638e+01 0.000000000000000000e+00 2.720106024800030080e-83 0.000000000000000000e+00
1.017999999999999616e+01 0.000000000000000000e+00 1.397065030944427047e-82 0.000000000000000000e+00
1.018999999999999595e+01 0.000000000000000000e+00 7.124211868102519387e-82 0.000000000000000000e+00
1.019999999999999574e+01 0.000000000000000000e+00 3.607003119561644465e-81 0.000000000000000000e+00
1.020999999999999552e+01 0.000000000000000000e+00 1.813200248841141870e-80 0.000000000000000000e+00
1.021999999999999531e+01 0.000000000000000000e+00 9.049709894414010109e-80 0.000000000000000000e+00
1.022999999999999510e+01 0.000000000000000000e+00 4.484492018505160265e-79 0.000000000000000000e+00
1.023999999999999488e+01 0.000000000000000000e+00 2.206386750303039664e-78 0.000000000000000000e+00
1.024999999999999467e+01 0.000000000000000000e+00 1.077804248530945952e-77 0.000000000000000000e+00
1.025999999999999446e+01 0.000000000000000000e+00 5.227428304225704997e-77 0.000000000000000000e+00
1.026999999999999424e+01 0.000000000000000000e+00 2.517249725082333912e-76 0.000000000000000000e+00
1.027999999999999403e+01 0.000000000000000000e+00 1.203523633960976048e-75 0.000000000000000000e+00
1.028999999999999382e+01 0.000000000000000000e+00 5.713117153166350265e-75 0.000000000000000000e+00
1.029999999999999361e+01 0.000000000000000000e+00 2.692662395475338966e-74 0.000000000000000000e+00
1.030999999999999339e+01 0.000000000000000000e+00 1.260030429682430740e-73 0.000000000000000000e+00
1.031999999999999318e+01 0.000000000000000000e+00 5.854241036740861678e-73 0.000000000000000000e+00
1.032999999999999297e+01 0.000000000000000000e+00 2.700540472505059240e-72 0.000000000000000000e+00
1.033999999999999275e+01 0.000000000000000000e+00 1.236862416242886756e-71 0.000000000000000000e+00
1.034999999999999254e+01 0.000000000000000000e+00 5.624485437935986966e-71 0.000000000000000000e+00
1.035999999999999233e+01 0.000000000000000000e+00 2.539422663956887696e-70 0.000000000000000000e+00
1.036999999999999211e+01 0.000000000000000000e+00 1.138355914054246732e-69 0.000000000000000000e+00
1.037999999999999190e+01 0.000000000000000000e+00 5.066547515844222895e-69 0.000000000000000000e+00
1.038999999999999169e+01 0.000000000000000000e+00 2.238913116660120289e-68 0.000000000000000000e+00
1.039999999999999147e+01 0.000000000000000000e+00 9.823212194939783819e-68 0.000000000000000000e+00
1.040999999999999126e+01 0.000000000000000000e+00 4.279185084990885707e-67 0.000000000000000000e+00
1.041999999999999105e+01 0.000000000000000000e+00 1.850802066208596239e-66 0.000000000000000000e+00
1.042999999999999083e+01 0.000000000000000000e+00 7.947862378678922424e-66 0.000000000000000000e+00
1.043999999999999062e+01 0.000000000000000000e+00 3.388693272581745801e-65 0.000000000000000000e+00
1.044999999999999041e+01 0.000000000000000000e+00 1.434517478096014538e-64 0.000000000000000000e+00
1.045999999999999019e+01 0.000000000000000000e+00 6.029359689338186088e-64 0.000000000000000000e+00
1.046999999999998998e+01 0.000000000000000000e+00 2.516102984531590171e-63 0.000000000000000000e+00
1.047999999999998977e+01 0.000000000000000000e+00 1.042503713201861615e-62 0.000000000000000000e+00
1.048999999999998956e+01 0.000000000000000000e+00 4.288633113088872643e-62 0.000000000000000000e+00
1.049999999999998934e+01 0.000000000000000000e+00 1.751670334463712289e-61 0.000000000000000000e+00
1.050999999999998913e+01 0.000000000000000000e+00 7.103594525229315566e-61 0.000000000000000000e+00
1.051999999999998892e+01 0.000000000000000000e+00 2.860199817165167244e-60 0.000000000000000000e+00
1.052999999999998870e+01 0.000000000000000000e+00 1.143423522660751595e-59 0.000000000000000000e+00
1.053999999999998849e+01 0.000000000000000000e+00 4.538481026652557442e-59 0.000000000000000000e+00
1.054999999999998828e+01 0.000000000000000000e+00 1.788573117308394957e-58 0.000000000000000000e+00
1.055999999999998806e+01 0.000000000000000000e+00 6.998351749379351016e-58 0.000000000000000000e+00
1.056999999999998785e+01 0.000000000000000000e+00 2.718803693324967265e-57 0.000000000000000000e+00
1.057999999999998764e+01 0.000000000000000000e+00 1.048704364952721769e-56 0.000000000000000000e+00
1.058999999999998742e+01 0.000000000000000000e+00 4.016257658500325286e-56 0.000000000000000000e+00
1.059999999999998721e+01 0.000000000000000000e+00 1.527156175500820938e-55 0.000000000000000000e+00
1.060999999999998700e+01 0.000000000000000000e+00 5.765525057437870765e-55 0.000000000000000000e+00
1.061999999999998678e+01 0.000000000000000000e+00 2.161165036472142928e-54 0.000000000000000000e+00
1.062999999999998657e+01 0.000000000000000000e+00 8.043235670855896324e-54 0.000000000000000000e+00
1.063999999999998636e+01 0.000000000000000000e+00 2.972128510965734589e-53 0.000000000000000000e+00
1.064999999999998614e+01 0.000000000000000000e+00 1.090431632154137436e-52 0.000000000000000000e+00
1.065999999999998593e+01 0.000000000000000000e+00 3.972130494635627206e-52 0.000000000000000000e+00
1.066999999999998572e+01 0.000000000000000000e+00 1.436623367787138485e-51 0.000000000000000000e+00
1.067999999999998550e+01 0.000000000000000000e+00 5.158896830556252556e-51 0.000000000000000000e+00
1.068999999999998529e+01 0.000000000000000000e+00 1.839354356907553419e-50 0.000000000000000000e+00
1.069999999999998508e+01 0.000000000000000000e+00 6.511315881765126279e-50 0.000000000000000000e+00
1.070999999999998487e+01 0.000000000000000000e+00 2.288585140374334436e-49 0.000000000000000000e+00
1.071999999999998465e+01 0.000000000000000000e+00 7.986573417768975745e-49 0.000000000000000000e+00
1.072999999999998444e+01 0.000000000000000000e+00 2.767254909645691126e-48 0.000000000000000000e+00
1.073999999999998423e+01 0.000000000000000000e+00 9.519919360275015258e-48 0.000000000000000000e+00
1.074999999999998401e+01 0.000000000000000000e+00 3.251718643802884785e-47 0.000000000000000000e+00
1.075999999999998380e+01 0.000000000000000000e+00 1.102778796853276552e-46 0.000000000000000000e+00
1.076999999999998359e+01 0.000000000000000000e+00 3.713297778958211805e-46 0.000000000000000000e+00
1.077999999999998337e+01 0.000000000000000000e+00 1.241444317177702119e-45 0.000000000000000000e+00
1.078999999999998316e+01 0.000000000000000000e+00 4.120889635613667541e-45 0.000000000000000000e+00
1.079999999999998295e+01 0.000000000000000000e+00 1.358160740238395137e-44 0.000000000000000000e+00
1.080999999999998273e+01 0.000000000000000000e+00 4.444347335791333383e-44 0.000000000000000000e+00
1.081999999999998252e+01 0.000000000000000000e+00 1.443981500152052678e-43 0.000000000000000000e+00
1.082999999999998231e+01 0.000000000000000000e+00 4.658137134140143576e-43 0.000000000000000000e+00
1.083999999999998209e+01 0.000000000000000000e+00 1.491970052876080378e-42 0.000000000000000000e+00
1.084999999999998188e+01 0.000000000000000000e+00 4.744662574895441336e-42 0.000000000000000000e+00
1.085999999999998167e+01 0.000000000000000000e+00 1.498125329585077842e-41 0.000000000000000000e+00
1.086999999999998145e+01 0.000000000000000000e+00 4.696655998184936455e-41 0.000000000000000000e+00
1.087999999999998124e+01 0.000000000000000000e+00 1.461932606862617750e-40 0.000000000000000000e+00
1.088999999999998103e+01 0.000000000000000000e+00 4.518186552597658036e-40 0.000000000000000000e+00
1.089999999999998082e+01 0.000000000000000000e+00 1.386434583563190495e-39 0.000000000000000000e+00
1.090999999999998060e+01 0.000000000000000000e+00 4.224090778142680832e-39 0.000000000000000000e+00
1.091999999999998039e+01 0.000000000000000000e+00 1.277809049557796808e-38 0.000000000000000000e+00
1.092999999999998018e+01 0.000000000000000000e+00 3.837936265398895287e-38 0.000000000000000000e+00
1.093999999999997996e+01 0.000000000000000000e+00 1.144534449392727611e-37 0.000000000000000000e+00
1.094999999999997975e+01 0.000000000000000000e+00 3.388906022899034259e-37 0.000000000000000000e+00
1.095999999999997954e+01 0.000000000000000000e+00 9.962996247319646120e-37 0.000000000000000000e+00
1.096999999999997932e+01 0.000000000000000000e+00 2.908174321518739309e-36 0.000000000000000000e+00
1.097999999999997911e+01 0.000000000000000000e+00 8.428517241469731492e-36 1.092258359309554762e-310
1.098999999999997890e+01 0.000000000000000000e+00 2.425394854482287467e-35 8.135488143313879555e-309
1.099999999999997868e+01 0.000000000000000000e+00 6.929701220249191992e-35 5.980631549065186841e-307
1.100999999999997847e+01 0.000000000000000000e+00 1.965837506906355509e-34 4.339260217960765257e-305
1.101999999999997826e+01 0.000000000000000000e+00 5.537095835787706565e-34 3.107345777888335849e-303
1.102999999999997804e+01 0.000000000000000000e+00 1.548524403215608753e-33 2.196184072954728514e-301
1.103999999999997783e+01 0.000000000000000000e+00 4.299876045742297358e-33 1.531980309936130755e-299
1.104999999999997762e+01 0.000000000000000000e+00 1.185484751080642434e-32 1.054734000401293084e-297
1.105999999999997740e+01 0.000000000000000000e+00 3.245177466054779182e-32 7.167010675894287848e-296
1.106999999999997719e+01 0.000000000000000000e+00 8.820306389938773142e-32 4.806606010175258963e-294
1.107999999999997698e+01 0.000000000000000000e+00 2.380301300024263520e-31 3.181591323921712208e-292
1.108999999999997677e+01 0.000000000000000000e+00 6.377985793170022627e-31 2.078527062374333257e-290
1.109999999999997655e+01 0.000000000000000000e+00 1.696831929773127447e-30 1.340208663416456215e-288
1.110999999999997634e+01 0.000000000000000000e+00 4.482270855222567493e-30 8.528931638454884808e-287
1.111999999999997613e+01 0.000000000000000000e+00 1.175605698448218994e-29 5.357008654040827830e-285
1.112999999999997591e+01 0.000000000000000000e+00 3.061469389271230599e-29 3.320898423413265961e-283
1.113999999999997570e+01 0.000000000000000000e+00 7.915952074464927154e-29 2.031862865980924644e-281
1.114999999999997549e+01 0.000000000000000000e+00 2.032271549234242306e-28 1.226983661889307958e-279
1.115999999999997527e+01 0.000000000000000000e+00 5.180432541597643459e-28 7.312885606021494922e-278
1.116999999999997506e+01 0.000000000000000000e+00 1.311162074117938588e-27 4.301742616871389483e-276
1.117999999999997485e+01 0.000000000000000000e+00 3.294983003873823005e-27 2.497501368911172764e-274
1.118999999999997463e+01 0.000000000000000000e+00 8.221608748403546696e-27 1.431109114974257433e-272
1.119999999999997442e+01 0.000000000000000000e+00 2.036890347730501470e-26 8.093669942437881117e-271
1.120999999999997421e+01 0.000000000000000000e+00 5.010558213029527851e-26 4.517768689020500121e-269
1.121999999999997399e+01 0.000000000000000000e+00 1.223806063036579753e-25 2.488904776738714267e-267
1.122999999999997378e+01 0.000000000000000000e+00 2.967888174438422119e-25 1.353313425995908756e-265
1.123999999999997357e+01 0.000000000000000000e+00 7.146466113086363557e-25 7.262637190722286232e-264
1.124999999999997335e+01 0.000000000000000000e+00 1.708615943105788896e-24 3.846769718460274992e-262
1.125999999999997314e+01 0.000000000000000000e+00 4.056087625090609000e-24 2.010962350141545253e-260
1.126999999999997293e+01 0.000000000000000000e+00 9.560495909144966059e-24 1.037570543797411859e-258
1.127999999999997272e+01 0.000000000000000000e+00 2.237505946080362601e-23 5.283689679505509294e-257
1.128999999999997250e+01 0.000000000000000000e+00 5.199470802977112096e-23 2.655601949189072918e-255
1.129999999999997229e+01 0.000000000000000000e+00 1.199680913866317077e-22 1.317330338990602753e-253
1.130999999999997208e+01 0.000000000000000000e+00 2.748428983716423656e-22 6.449595553371724604e-252
1.131999999999997186e+01 0.000000000000000000e+00 6.251956839387496191e-22 3.116566326020607339e-250
1.132999999999997165e+01 0.000000000000000000e+00 1.412084328985337159e-21 1.486368198718392148e-248
1.133999999999997144e+01 0.000000000000000000e+00 3.166788425355626819e-21 6.996528509870088751e-247
1.134999999999997122e+01 0.000000000000000000e+00 7.051666654537286444e-21 3.250461435213839366e-245
1.135999999999997101e+01 0.000000000000000000e+00 1.559119414543106748e-20 1.490437153618034721e-243
1.136999999999997080e+01 0.000000000000000000e+00 3.422807301278768071e-20 6.745103126135615365e-242
1.137999999999997058e+01 0.000000000000000000e+00 7.461078075993462498e-20 3.012796724834479689e-240
1.138999999999997037e+01 7.502513853195052273e-309 1.614869379479072100e-19 1.328181458844329250e-238
1.139999999999997016e+01 9.843929407653419978e-307 3.470487833287127941e-19 5.778982482696622743e-237
1.140999999999996994e+01 1.269972557483384940e-304 7.405623215776136214e-19 2.481714173595484460e-235
1.141999999999996973e+01 1.610958600875939075e-302 1.569102530407897494e-18 1.051861595713033313e-233
1.142999999999996952e+01 2.009271654145498760e-300 3.301112619788729300e-18 4.400195056461563687e-232
1.143999999999996930e+01 2.464093631933784224e-298 6.895874796203101767e-18 1.816735856561846419e-230
1.144999999999996909e+01 2.971255947242676101e-296 1.430339471702001468e-17 7.403178382625206581e-229
1.145999999999996888e+01 3.522794164878023088e-294 2.945848096826470442e-17 2.977496402414251544e-227
1.146999999999996867e+01 4.106755595112110898e-292 6.024261330033908204e-17 1.181927726233309664e-225
1.147999999999996845e+01 4.707332442702607507e-290 1.223264208005616959e-16 4.630600120606647585e-224
1.148999999999996824e+01 5.305365949402801418e-288 2.466383173985107347e-16 1.790566104804312607e-222
1.149999999999996803e+01 5.879228278506725891e-286 4.937708754353266536e-16 6.833610187802304207e-221
1.150999999999996781e+01 6.406042903799140934e-284 9.815578069590872668e-16 2.574049215908125944e-219
1.151999999999996760e+01 6.863157178585449265e-282 1.937459612966572770e-15 9.569523962861932796e-218
1.152999999999996739e+01 7.229739855110949930e-280 3.797315652731583073e-15 3.511322395121370335e-216
1.153999999999996717e+01 7.488348717447301834e-278 7.390076451951115926e-15 1.271621916450693760e-214
1.154999999999996696e+01 7.626304761623098251e-276 1.428072667471754622e-14 4.545192383356854164e-213
1.155999999999996675e+01 7.636722346375596751e-274 2.740197139339885333e-14 1.603443075504413899e-211
1.156999999999996653e+01 7.519078801026322660e-272 5.220888847211351506e-14 5.582926059542998511e-210
1.157999999999996632e+01 7.279257887623596962e-270 9.877323200779355792e-14 1.918568468107589997e-208
1.158999999999996611e+01 6.929062085758136312e-268 1.855527243764962907e-13 6.507285625377302898e-207
1.159999999999996589e+01 6.485249984604552700e-266 3.461224472324315304e-13 2.178359841516380421e-205
1.160999999999996568e+01 5.968208077653433504e-264 6.411028354266311897e-13 7.197250268914783257e-204
1.161999999999996547e+01 5.400403401002858077e-262 1.179131682146253229e-12 2.346987965241594680e-202
1.162999999999996525e+01 4.804779974644024483e-260 2.153450103527564163e-12 7.553747128722564600e-201
1.163999999999996504e+01 4.203256664987405476e-258 3.905228641749144343e-12 2.399503510429404371e-199
1.164999999999996483e+01 3.615459201671246028e-256 7.032318956935124935e-12 7.522942666561288049e-198
1.165999999999996461e+01 3.057779864056289732e-254 1.257454945889014389e-11 2.327885294416161678e-196
1.166999999999996440e+01 2.542811763144743241e-252 2.232695339389799307e-11 7.109563084319350166e-195
1.167999999999996419e+01 2.079158028089855239e-250 3.936507508733117893e-11 2.143047546407467874e-193
1.168999999999996398e+01 1.671576004319817181e-248 6.891896758906580134e-11 6.375706393976298410e-192
1.169999999999996376e+01 1.321387356931388928e-246 1.198157821290798424e-10 1.872114771511395779e-190
1.170999999999996355e+01 1.027068965000050305e-244 2.068418688429370064e-10 5.425557107373505023e-189
1.171999999999996334e+01 7.849365571414325860e-243 3.545795400305659242e-10 1.551900837048433334e-187
1.172999999999996312e+01 5.898411227609705483e-241 6.035890789632464765e-10 4.381183127011356881e-186
1.173999999999996291e+01 4.358139548594915531e-239 1.020289233574796760e-09 1.220749930769519437e-184
1.174999999999996270e+01 3.166160034668721227e-237 1.712621036659709553e-09 3.357143657429339798e-183
1.175999999999996248e+01 2.261675488938997176e-235 2.854678209355569639e-09 9.112155284424571534e-182
1.176999999999996227e+01 1.588522870765674939e-233 4.725120674156188222e-09 2.441070494499506193e-180
1.177999999999996206e+01 1.097039988833837150e-231 7.766592561588634268e-09 6.454277117387861147e-179
1.178999999999996184e+01 7.449331583885172808e-230 1.267687196481235434e-08 1.684313880057851054e-177
1.179999999999996163e+01 4.973682630338641492e-228 2.054753916629781480e-08 4.338170689684049983e-176
1.180999999999996142e+01 3.265162540894104694e-226 3.307317671531924217e-08 1.102804397592625116e-174
1.181999999999996120e+01 2.107645523583377613e-224 5.286432892882149714e-08 2.766933014659696461e-173
1.182999999999996099e+01 1.337692899816937385e-222 8.391173096195460943e-08 6.851839194860583587e-172
1.183999999999996078e+01 8.347980349796965208e-221 1.322690706055685707e-07 1.674650170304392141e-170
1.184999999999996056e+01 5.122389727188604141e-219 2.070485581072999646e-07 4.039703704848950041e-169
1.185999999999996035e+01 3.090509484488296503e-217 3.218600917287099726e-07 9.617971063732273324e-168
1.186999999999996014e+01 1.833385816010559253e-215 4.968735724185492760e-07 2.260091486744125722e-166
1.187999999999995993e+01 1.069409500581326425e-213 7.617482475344839792e-07 5.241761227204631919e-165
1.188999999999995971e+01 6.133391053178222623e-212 1.159756725656083486e-06 1.199878226609432393e-163
1.189999999999995950e+01 3.458786710674936991e-210 1.753538907706223060e-06 2.710852563581909356e-162
1.190999999999995929e+01 1.917844892891410182e-208 2.633057352900264015e-06 6.044821411084335783e-161
1.191999999999995907e+01 1.045610210821965910e-206 3.926495589393079617e-06 1.330362415027219539e-159
1.192999999999995886e+01 5.605222446943153844e-205 5.815049524472063203e-06 2.889784388533791700e-158
1.193999999999995865e+01 2.954490901063410200e-203 8.552813743670383451e-06 6.195408712320645645e-157
1.194999999999995843e+01 1.531226001531024074e-201 1.249326217825996130e-05 1.310942366134708561e-155
1.195999999999995822e+01 7.803022067870585854e-200 1.812416728974711300e-05 2.737829628301772738e-154
1.196999999999995801e+01 3.909789222317864392e-198 2.611319126841162350e-05 5.643369563464438600e-153
1.197999999999995779e+01 1.926242205288802063e-196 3.736680997286721394e-05 1.148100447919173073e-151
1.198999999999995758e+01 9.331158209925125668e-195 5.310568272808210424e-05 2.305317114131142857e-150
1.199999999999995737e+01 4.444545863988120165e-193 7.496003850891816856e-05 4.568681968473362284e-149
1.200999999999995715e+01 2.081548257518342539e-191 1.050890824562254511e-04 8.936361275654581287e-148
1.201999999999995694e+01 9.585458714024036421e-190 1.463287969982611557e-04 1.725202663132440131e-146
1.202999999999995673e+01 4.340169768336026226e-188 2.023727690870038870e-04 3.287223309175416529e-145
1.203999999999995651e+01 1.932270877602515164e-186 2.779907582181307367e-04 6.181986570379904367e-144
1.204999999999995630e+01 8.458568087146415790e-185 3.792895578719856337e-04 1.147457859553612773e-142
1.205999999999995609e+01 3.640770618665220769e-183 5.140202166846088560e-04 2.102109566574798662e-141
1.206999999999995588e+01 1.540839811407270175e-181 6.919347915866685614e-04 3.800878149044666873e-140
1.207999999999995566e+01 6.411939978873036367e-180 9.251944209164707916e-04 6.783012534548303646e-139
1.208999999999995545e+01 2.623549543038454087e-178 1.228828556893386608e-03 1.194734617402927104e-137
1.209999999999995524e+01 1.055497080970397902e-176 1.621242626660752322e-03 2.076971382698070940e-136
1.210999999999995502e+01 4.175349468241804635e-175 2.124768169536880597e-03 3.563689834050929177e-135
1.211999999999995481e+01 1.624040054209112355e-173 2.766245633785894935e-03 6.035033541514606099e-134
1.212999999999995460e+01 6.211104510991535056e-172 3.577625567427646178e-03 1.008718458611950403e-132
1.213999999999995438e+01 2.335657826048201356e-170 4.596569022451124295e-03 1.664067062444179596e-131
1.214999999999995417e+01 8.636106095815294606e-169 5.867022796026641687e-03 2.709457513029104306e-130
1.215999999999995396e+01 3.139750768747378693e-167 7.439739913408410441e-03 4.354162360804448046e-129
1.216999999999995374e+01 1.122382605495559579e-165 9.372710843275334353e-03 6.906177509911991585e-128
1.217999999999995353e+01 3.945075469480327996e-164 1.173146671837052915e-02 1.081139636305264969e-126
1.218999999999995332e+01 1.363447538199947203e-162 1.458921275146017084e-02 1.670463036891146183e-125
1.219999999999995310e+01 4.633299453882528807e-161 1.802674855268678045e-02 2.547434774956053145e-124
1.220999999999995289e+01 1.548143535512538040e-159 2.213213262728105923e-02 3.834250593937322696e-123
1.221999999999995268e+01 5.086289659956261100e-158 2.700005137699834287e-02 5.695990135945416980e-122
1.222999999999995246e+01 1.643085125204948378e-156 3.273085877398831250e-02 8.351594053872699277e-121
1.223999999999995225e+01 5.219011413873830228e-155 3.942926172265036333e-02 1.208595678023401777e-119
1.224999999999995204e+01 1.629992992452268081e-153 4.720263800345523425e-02 1.726252462435605120e-118
1.225999999999995183e+01 5.005559610007852317e-152 5.615898842712772204e-02 2.433544553626174631e-117
1.226999999999995161e+01 1.511433524013337361e-150 6.640454201228389308e-02 3.385993445511855586e-116
1.227999999999995140e+01 4.487403075951315771e-149 7.804105198950846145e-02 4.649913251232458699e-115
1.228999999999995119e+01 1.309998611920731047e-147 9.116284035475535896e-02 6.302540166459222494e-114
1.229999999999995097e+01 3.760247412475171158e-146 1.058536684697430896e-01 8.431377531349082329e-113
1.230999999999995076e+01 1.061284808150219242e-144 1.221835296132549598e-01 1.113252561954756094e-111
1.231999999999995055e+01 2.945218541436891870e-143 1.402054751247366893e-01 1.450778917283975804e-110
1.232999999999995033e+01 8.036616948135675968e-142 1.599525975612315909e-01 1.866041283437722226e-109
1.233999999999995012e+01 2.156250886903473028e-140 1.814353009310232245e-01 2.368938872891083822e-108
1.234999999999994991e+01 5.688473097955244564e-139 2.046389886039405859e-01 2.968241096959639629e-107
1.235999999999994969e+01 1.475579589755567161e-137 2.295222932675999861e-01 3.670771277900940788e-106
1.236999999999994948e+01 3.763571780594506742e-136 2.560159600270668356e-01 4.480520087995848990e-105
1.237999999999994927e+01 9.438620452835836288e-135 2.840224736036603970e-01 5.397748041744336150e-104
1.238999999999994905e+01 2.327489444541686612e-133 3.134164942191116632e-01 6.418151864516445698e-103
1.239999999999994884e+01 5.643362158953790945e-132 3.440461352576359433e-01 7.532180125247972006e-102
1.240999999999994863e+01 1.345424261866182579e-130 3.757350806977916569e-01 8.724586684474532636e-101
1.241999999999994841e+01 3.153928542736704108e-129 4.082855034445407316e-01 9.974304314089781590e-100
1.242999999999994820e+01 7.269689080557590305e-128 4.414817091292940754e-01 1.125470425280069435e-98
1.243999999999994799e+01 1.647598358875829957e-126 4.750943958157427538e-01 1.253428068987164037e-97
1.244999999999994778e+01 3.671626765322933879e-125 5.088853904087696778e-01 1.377776388688365649e-96
1.245999999999994756e+01 8.045212211480317764e-124 5.426126992415724049e-01 1.494762495326728897e-95
1.246999999999994735e+01 1.733358610351576630e-122 5.760356947756956059e-01 1.600589346568282237e-94
1.247999999999994714e+01 3.672073993623353559e-121 6.089202535759352664e-01 1.691617113958156441e-93
1.248999999999994692e+01 7.649035105943684581e-120 6.410436631492855142e-01 1.764569563865444718e-92
1.249999999999994671e+01 1.566658216071487457e-118 6.721991267091776967e-01 1.816729266228509357e-91
1.250999999999994650e+01 3.155109186135982507e-117 7.021997147128463679e-01 1.846105460658619834e-90
1.251999999999994628e+01 6.247801225540484547e-116 7.308816388718604173e-01 1.851560134772014876e-89
1.252999999999994607e+01 1.216502058639739103e-114 7.581067565822898757e-01 1.832881185076979693e-88
1.253999999999994586e+01 2.329010698044767571e-113 7.837642493946705979e-01 1.790796103864350946e-87
1.254999999999994564e+01 4.384330350122894683e-112 8.077714561284154993e-01 1.726924960916967863e-86
1.255999999999994543e+01 8.115370849498757572e-111 8.300738774174329926e-01 1.643676915998336583e-85
1.256999999999994522e+01 1.477021957231236327e-109 8.506444018899284032e-01 1.544099476684566729e-84
1.257999999999994500e+01 2.643255723458225201e-108 8.694818331498084252e-01 1.431693644400442317e-83
1.258999999999994479e+01 4.651202324789726548e-107 8.866088199318065133e-01 1.310210553442131270e-82
1.259999999999994458e+01 8.047579523125723898e-106 9.020693083827617809e-01 1.183445986262232701e-81
1.260999999999994436e+01 1.369113633853711142e-104 9.159256449840006420e-01 1.055048246904093326e-80
1.261999999999994415e+01 2.290277293749271909e-103 9.282554612426372476e-01 9.283525049444318271e-80
1.262999999999994394e+01 3.767134944498883685e-102 9.391484674292980284e-01 8.062512620822303127e-79
1.263999999999994373e+01 6.092689040600547314e-101 9.487032731603785018e-01 6.911065219155385620e-78
1.264999999999994351e+01 9.689062667900938426e-100 9.570243386063588265e-01 5.847050682205001175e-77
1.265999999999994330e+01 1.515059284495459263e-98 9.642191428036739342e-01 4.882544438881343826e-76
1.266999999999994309e+01 2.329446807303044303e-97 9.703956362628614052e-01 4.024141383662296055e-75
1.267999999999994287e+01 3.521692871874457817e-96 9.756600250700697696e-01 3.273543679246492594e-74
1.268999999999994266e+01 5.235110751204402624e-95 9.801149141256820796e-01 2.628337554329725779e-73
1.269999999999994245e+01 7.652021707561283784e-94 9.838578190279106961e-01 2.082871334178858174e-72
1.270999999999994223e+01 1.099771978501453077e-92 9.869800401473579621e-01 1.629154465759275446e-71
1.271999999999994202e+01 1.554194831685127963e-91 9.895658791698971335e-01 1.257710887843478921e-70
1.272999999999994181e+01 2.159657321158696148e-90 9.916921680923166393e-01 9.583371823881426203e-70
1.273999999999994159e+01 2.950808539674803043e-89 9.934280734016451841e-01 7.207340584056537055e-69
1.274999999999994138e+01 3.964370604678662290e-88 9.948351338303298430e-01 5.349967854982392299e-68
1.275999999999994117e+01 5.237025960100898290e-87 9.959674883817615232e-01 3.919647008196738676e-67
1.276999999999994095e+01 6.802565131761857922e-86 9.968722518843732283e-01 2.834409802427644880e-66
1.277999999999994074e+01 8.688372579882714748e-85 9.975899977152640208e-01 2.023012051508906425e-65
1.278999999999994053e+01 1.091144223119322402e-83 9.981553110706988807e-01 1.425130695944183602e-64
1.279999999999994031e+01 1.347423525762251275e-82 9.985973807967626348e-01 9.909039752064648104e-64
1.280999999999994010e+01 1.636080236680638239e-81 9.989406029127283482e-01 6.800320155847145291e-63
1.281999999999993989e+01 1.953366966808738830e-80 9.992051742029615102e-01 4.606258720215190222e-62
1.282999999999993967e+01 2.293200966088045394e-79 9.994076593289504817e-01 3.079560536919368730e-61
1.283999999999993946e+01 2.647157022381370059e-78 9.995615196017682003e-01 2.032127213195186254e-60
1.284999999999993925e+01 3.004670688348278783e-77 9.996775957075327845e-01 1.323533835279973298e-59
1.285999999999993904e+01 3.353466193098410927e-76 9.997645402087443900e-01 8.508274713647111206e-59
1.286999999999993882e+01 3.680197712709771538e-75 9.998291985218844546e-01 5.398468272495452325e-58
1.287999999999993861e+01 3.971264681178103267e-74 9.998769393093995816e-01 3.380823491016722188e-57
1.288999999999993840e+01 4.213735615133259240e-73 9.999119368676828712e-01 2.089765923244707813e-56
1.289999999999993818e+01 4.396294828579085041e-72 9.999374092092717659e-01 1.274959250113048799e-55
1.290999999999993797e+01 4.510116192436461645e-71 9.999558162067192502e-01 7.677481895836828083e-55
1.291999999999993776e+01 4.549570180199287919e-70 9.999690224712152187e-01 4.563157518872131107e-54
1.292999999999993754e+01 4.512685365209279691e-69 9.999784296627524105e-01 2.676927552281672163e-53
1.293999999999993733e+01 4.401311694801218241e-68 9.999850827457037461e-01 1.550003266664076180e-52
1.294999999999993712e+01 4.220966714013384256e-67 9.999897543800807531e-01 8.858369611642986453e-52
1.295999999999993690e+01 3.980382534977022954e-66 9.999930112297150675e-01 4.996898470916167716e-51
1.296999999999993669e+01 3.690805338274491611e-65 9.999952655183690364e-01 2.782102733900142037e-50
1.297999999999993648e+01 3.365125613850480523e-64 9.999968147069835389e-01 1.528875365388913882e-49
1.298999999999993626e+01 3.016932610409734304e-63 9.999978717241039261e-01 8.292732691715544215e-49
1.299999999999993605e+01 2.659588907497233935e-62 9.999985877730334094e-01 4.439666048433773763e-48
1.300999999999993584e+01 2.305411128457360175e-61 9.999990693728698643e-01 2.346012887109670694e-47
1.301999999999993562e+01 1.965022961855669318e-60 9.999993909705549022e-01 1.223596831941581614e-46
1.302999999999993541e+01 1.646920588840372220e-59 9.999996041878592701e-01 6.299042993642726819e-46
1.303999999999993520e+01 1.357262642018202942e-58 9.999997445386727968e-01 3.200659740300748180e-45
1.304999999999993499e+01 1.099871052358273811e-57 9.999998362642325000e-01 1.605216387706452338e-44
1.305999999999993477e+01 8.764088025129370913e-57 9.999998957822912038e-01 7.946159051454484376e-44
1.306999999999993456e+01 6.866876325788077759e-56 9.999999341256445851e-01 3.882495601834947580e-43
1.307999999999993435e+01 5.290536569548088311e-55 9.999999586509473737e-01 1.872385247619780475e-42
1.308999999999993413e+01 4.008009031182609214e-54 9.999999742257161817e-01 8.912723830527898421e-42
1.309999999999993392e+01 2.985703142869075591e-53 9.999999840457229894e-01 4.187522777952211076e-41
1.310999999999993371e+01 2.187026379996795666e-52 9.999999901930302082e-01 1.941940476395368337e-40
1.311999999999993349e+01 1.575256905241933490e-51 9.999999940137130894e-01 8.888882433170934865e-40
1.312999999999993328e+01 1.115679007410895957e-50 9.999999963713667173e-01 4.015979227035055079e-39
1.313999999999993307e+01 7.769948993242369595e-50 9.999999978158149450e-01 1.790891787484254574e-38
1.314999999999993285e+01 5.320943688940763588e-49 9.999999986944466679e-01 7.882815862156657221e-38
1.315999999999993264e+01 3.583037161728792960e-48 9.999999992250803160e-01 3.424744216502767910e-37
1.316999999999993243e+01 2.372502602429069438e-47 9.999999995432549138e-01 1.468622608441147405e-36
1.317999999999993221e+01 1.544740075518243365e-46 9.999999997326720624e-01 6.216245967379650969e-36
1.318999999999993200e+01 9.890040562119797675e-46 9.999999998446302829e-01 2.597064299768480242e-35
1.319999999999993179e+01 6.226375416458335661e-45 9.999999999103318382e-01 1.070962785803178193e-34
1.320999999999993157e+01 3.854497322986799780e-44 9.999999999486123281e-01 4.359170701532399443e-34
1.321999999999993136e+01 2.346367703090519090e-43 9.999999999707567255e-01 1.751345616818902424e-33
1.322999999999993115e+01 1.404497447851729912e-42 9.999999999834751074e-01 6.945108255128383008e-33
1.323999999999993094e+01 8.266907808156621788e-42 9.999999999907275283e-01 2.718479500649956782e-32
1.324999999999993072e+01 4.784793628098747319e-41 9.999999999948335772e-01 1.050300845421968628e-31
1.325999999999993051e+01 2.723215705842930046e-40 9.999999999971415088e-01 4.005370773270164570e-31
1.326999999999993030e+01 1.524053984289387319e-39 9.999999999984295895e-01 1.507696264988823274e-30
1.327999999999993008e+01 8.387237000134616333e-39 9.999999999991433519e-01 5.601803990037594765e-30
1.328999999999992987e+01 4.538773817453187447e-38 9.999999999995359268e-01 2.054403215899862285e-29
1.329999999999992966e+01 2.415238681603790309e-37 9.999999999997504219e-01 7.436832987232343038e-29
1.330999999999992944e+01 1.263817344171594263e-36 9.999999999998666622e-01 2.657270683832277141e-28
1.331999999999992923e+01 6.502976506324421727e-36 9.999999999999292788e-01 9.371948127580588818e-28
1.332999999999992902e+01 3.290368817314219321e-35 9.999999999999628075e-01 3.262655212523850103e-27
1.333999999999992880e+01 1.637127219529235730e-34 9.999999999999805711e-01 1.121142077023577895e-26
1.334999999999992859e+01 8.009892550042534219e-34 9.999999999999898970e-01 3.802762985384154173e-26
1.335999999999992838e+01 3.853703988453961687e-33 9.999999999999947820e-01 1.273174693893646955e-25
1.336999999999992816e+01 1.823217312240947747e-32 9.999999999999973355e-01 4.207536592481375352e-25
1.337999999999992795e+01 8.482189930097749866e-32 9.999999999999986677e-01 1.372524267296420593e-24
1.338999999999992774e+01 3.880503757476488288e-31 9.999999999999993339e-01 4.419422112287386178e-24
1.339999999999992752e+01 1.745741366100746256e-30 9.999999999999996669e-01 1.404641159044092309e-23
1.340999999999992731e+01 7.722973294294999422e-30 9.999999999999997780e-01 4.406775401394629521e-23
1.341999999999992710e+01 3.359720842704526352e-29 9.999999999999998890e-01 1.364687675296079930e-22
1.342999999999992689e+01 1.437265889448955286e-28 1.000000000000000000e+00 4.171609942769542719e-22
1.343999999999992667e+01 6.046270648812113694e-28 1.000000000000000000e+00 1.258732590363067143e-21
1.344999999999992646e+01 2.501243120325757220e-27 1.000000000000000000e+00 3.749073443581732377e-21
1.345999999999992625e+01 1.017521168328738596e-26 1.000000000000000000e+00 1.102240801888213541e-20
1.346999999999992603e+01 4.070536299845259980e-26 1.000000000000000000e+00 3.198839901546411070e-20
1.347999999999992582e+01 1.601333924597809223e-25 1.000000000000000000e+00 9.163755306426482392e-20
1.348999999999992561e+01 6.194921133225949439e-25 1.000000000000000000e+00 2.591319390740929646e-19
1.349999999999992539e+01 2.356757132140504330e-24 1.000000000000000000e+00 7.233299783366696025e-19
1.350999999999992518e+01 8.816996560808541089e-24 1.000000000000000000e+00 1.993065987390648773e-18
1.351999999999992497e+01 3.243806856227263619e-23 1.000000000000000000e+00 5.420985893875933503e-18
1.352999999999992475e+01 1.173598435255268621e-22 1.000000000000000000e+00 1.455485952982272320e-17
1.353999999999992454e+01 4.175573026185666856e-22 1.000000000000000000e+00 3.857560284368337513e-17
1.354999999999992433e+01 1.460987666076744863e-21 1.000000000000000000e+00 1.009239584181477119e-16
1.355999999999992411e+01 5.027046116282661282e-21 1.000000000000000000e+00 2.606481467062968136e-16
1.356999999999992390e+01 1.701049952785786528e-20 1.000000000000000000e+00 6.645013278603302713e-16
1.357999999999992369e+01 5.660584100957792489e-20 1.000000000000000000e+00 1.672322472629978318e-15
1.358999999999992347e+01 1.852454700348369131e-19 1.000000000000000000e+00 4.154601339879551844e-15
1.359999999999992326e+01 5.961813560667801362e-19 1.000000000000000000e+00 1.018887257210578034e-14
1.360999999999992305e+01 1.886930900800599645e-18 1.000000000000000000e+00 2.466679497224211794e-14
1.361999999999992284e+01 5.873309404311491286e-18 1.000000000000000000e+00 5.895105881281164631e-14
1.362999999999992262e+01 1.797883754886651070e-17 1.000000000000000000e+00 1.390802181004764160e-13
1.363999999999992241e+01 5.412461969206252383e-17 1.000000000000000000e+00 3.239191812475534245e-13
1.364999999999992220e+01 1.602453437456665562e-16 1.000000000000000000e+00 7.447462312016886715e-13
1.365999999999992198e+01 4.665908346093054964e-16 1.000000000000000000e+00 1.690375627565797344e-12
1.366999999999992177e+01 1.336134723168020054e-15 1.000000000000000000e+00 3.787602821461292008e-12
1.367999999999992156e+01 3.762969811702502765e-15 1.000000000000000000e+00 8.378284734173685451e-12
1.368999999999992134e+01 1.042271763152828342e-14 1.000000000000000000e+00 1.829610273268162479e-11
1.369999999999992113e+01 2.839255222667066524e-14 1.000000000000000000e+00 3.944376102577034802e-11
1.370999999999992092e+01 7.606848157195193690e-14 1.000000000000000000e+00 8.394946324758721460e-11
1.371999999999992070e+01 2.004406091726728294e-13 1.000000000000000000e+00 1.763929378122320179e-10
1.372999999999992049e+01 5.194590469699078126e-13 1.000000000000000000e+00 3.659081595406518238e-10
1.373999999999992028e+01 1.324054073268935067e-12 1.000000000000000000e+00 7.493673719758575200e-10
1.374999999999992006e+01 3.319352029233582617e-12 1.000000000000000000e+00 1.515142929320329912e-09
1.375999999999991985e+01 8.184623087027159329e-12 1.000000000000000000e+00 3.024496809948852223e-09
1.376999999999991964e+01 1.984936698964885341e-11 1.000000000000000000e+00 5.960712183099243073e-09
1.377999999999991942e+01 4.734807401856832068e-11 1.000000000000000000e+00 1.159828290169604935e-08
1.378999999999991921e+01 1.110889829691564532e-10 1.000000000000000000e+00 2.228153224186534495e-08
1.379999999999991900e+01 2.563647432147067594e-10 1.000000000000000000e+00 4.226275211889985414e-08
1.380999999999991878e+01 5.819292122620093148e-10 1.000000000000000000e+00 7.914759267167747737e-08
1.381999999999991857e+01 1.299310095608823173e-09 1.000000000000000000e+00 1.463494233587856681e-07
1.382999999999991836e+01 2.853598346421476919e-09 1.000000000000000000e+00 2.671924473908175424e-07
1.383999999999991815e+01 6.164774671322397848e-09 1.000000000000000000e+00 4.816638326832835490e-07
1.384999999999991793e+01 1.310066223633025310e-08 1.000000000000000000e+00 8.573493257910489638e-07
1.385999999999991772e+01 2.738600893557361598e-08 1.000000000000000000e+00 1.506860750187291322e-06
1.386999999999991751e+01 5.631601616777575123e-08 1.000000000000000000e+00 2.615158543227491062e-06
1.387999999999991729e+01 1.139230252976853537e-07 1.000000000000000000e+00 4.481681998444300897e-06
1.388999999999991708e+01 2.267131699401611270e-07 1.000000000000000000e+00 7.584224563949148284e-06
1.389999999999991687e+01 4.438512686022108732e-07 1.000000000000000000e+00 1.267412588718059241e-05
1.390999999999991665e+01 8.548779079620000613e-07 1.000000000000000000e+00 2.091566451806975714e-05
1.391999999999991644e+01 1.619898249350108834e-06 1.000000000000000000e+00 3.408653744919034131e-05
1.392999999999991623e+01 3.019953192911618705e-06 1.000000000000000000e+00 5.486092121620496256e-05
1.393999999999991601e+01 5.539290221795743038e-06 1.000000000000000000e+00 8.720159570589285189e-05
1.394999999999991580e+01 9.996843722971392355e-06 1.000000000000000000e+00 1.368925494725257779e-04
1.395999999999991559e+01 1.775173962959886953e-05 1.000000000000000000e+00 2.122476983027247154e-04
1.396999999999991537e+01 3.101726651401181926e-05 1.000000000000000000e+00 3.250338748638528200e-04
1.397999999999991516e+01 5.332945488793658069e-05 1.000000000000000000e+00 4.916458309703953308e-04
1.398999999999991495e+01 9.022967636837475288e-05 1.000000000000000000e+00 7.345661270047356946e-04
1.399999999999991473e+01 1.502343292438591035e-04 1.000000000000000000e+00 1.084131811288757642e-03
1.400999999999991452e+01 2.461766105255948378e-04 1.000000000000000000e+00 1.580611103900951423e-03
1.401999999999991431e+01 3.970123719763051992e-04 1.000000000000000000e+00 2.276565599460117321e-03
1.402999999999991410e+01 6.301797415663395021e-04 1.000000000000000000e+00 3.239436165036881348e-03
1.403999999999991388e+01 9.845852049710261070e-04 1.000000000000000000e+00 4.554244173764288375e-03
1.404999999999991367e+01 1.514251370773460207e-03 1.000000000000000000e+00 6.326245885643354966e-03
1.405999999999991346e+01 2.292598362235903457e-03 1.000000000000000000e+00 8.683320346005300380e-03
1.406999999999991324e+01 3.417238224214881430e-03 1.000000000000000000e+00 1.177781572351256634e-02
1.407999999999991303e+01 5.015040012735112566e-03 1.000000000000000000e+00 1.578753296209866111e-02
1.408999999999991282e+01 7.247077827188654585e-03 1.000000000000000000e+00 2.091549772712438318e-02
1.409999999999991260e+01 1.031291731500876344e-02 1.000000000000000000e+00 2.738817113802881689e-02
1.410999999999991239e+01 1.445354808612578368e-02 1.000000000000000000e+00 3.545178524460798619e-02
1.411999999999991218e+01 1.995215695462714683e-02 1.000000000000000000e+00 4.536656698765362261e-02
1.412999999999991196e+01 2.713189149751340373e-02 1.000000000000000000e+00 5.739873710533369838e-02
1.413999999999991175e+01 3.634981685915891075e-02 1.000000000000000000e+00 7.181033556293590914e-02
1.414999999999991154e+01 4.798644704062381833e-02 1.000000000000000000e+00 8.884712392380000878e-02
1.415999999999991132e+01 6.243054838096575437e-02 1.000000000000000000e+00 1.087250325941477302e-01
1.416999999999991111e+01 8.005936151097992060e-02 1.000000000000000000e+00 1.316158363300098388e-01
1.417999999999991090e+01 1.012149386647427374e-01 1.000000000000000000e+00 1.576329301000410910e-01
1.418999999999991068e+01 1.261778906544287482e-01 1.000000000000000000e+00 1.868182133969690240e-01
1.419999999999991047e+01 1.551404053711782915e-01 1.000000000000000000e+00 2.191311505486466804e-01
1.420999999999991026e+01 1.881808481416243350e-01 1.000000000000000000e+00 2.544410394344588933e-01
1.421999999999991005e+01 2.252424953065811364e-01 1.000000000000000000e+00 2.925233823210660611e-01
1.422999999999990983e+01 2.661189145836857506e-01 1.000000000000000000e+00 3.330610129222473237e-01
1.423999999999990962e+01 3.104481503613710780e-01 1.000000000000000000e+00 3.756503084984776919e-01
1.424999999999990941e+01 3.577172049186793101e-01 1.000000000000000000e+00 4.198124319706429963e-01
1.425999999999990919e+01 4.072773833485636152e-01 1.000000000000000000e+00 4.650091431045565438e-01
1.426999999999990898e+01 4.583699924677726023e-01 1.000000000000000000e+00 5.106623315252848405e-01
1.427999999999990877e+01 5.101607872814641897e-01 1.000000000000000000e+00 5.561760993822701948e-01
1.428999999999990855e+01 5.617805906851339737e-01 1.000000000000000000e+00 6.009599942120574800e-01
1.429999999999990834e+01 6.123688098683339742e-01 1.000000000000000000e+00 6.444518888695295322e-01
1.430999999999990813e+01 6.611162384622953914e-01 1.000000000000000000e+00 6.861390372842622876e-01
1.431999999999990791e+01 7.073036162124914927e-01 1.000000000000000000e+00 7.255759985581233806e-01
1.432999999999990770e+01 7.503329056028607003e-01 1.000000000000000000e+00 7.623983987337016321e-01
1.433999999999990749e+01 7.897490657423288374e-01 1.000000000000000000e+00 7.963318581107747818e-01
1.434999999999990727e+01 8.252511396667839838e-01 1.000000000000000000e+00 8.271958127620657741e-01
1.435999999999990706e+01 8.566925778312988182e-01 1.000000000000000000e+00 8.549023594977065432e-01
1.436999999999990685e+01 8.840717522472487655e-01 1.000000000000000000e+00 8.794506140941584782e-01
1.437999999999990663e+01 9.075144483704637999e-01 1.000000000000000000e+00 9.009173605982414568e-01
1.438999999999990642e+01 9.272506707110214075e-01 1.000000000000000000e+00 9.194449631542116474e-01
1.439999999999990621e+01 9.435883271299804198e-01 1.000000000000000000e+00 9.352276017505392058e-01
1.440999999999990600e+01 9.568862785864400422e-01 1.000000000000000000e+00 9.484968825402316783e-01
1.441999999999990578e+01 9.675289089698598799e-01 1.000000000000000000e+00 9.595077755265798425e-01
1.442999999999990557e+01 9.759038636062354888e-01 1.000000000000000000e+00 9.685256686301051410e-01
1.443999999999990536e+01 9.823840155734961943e-01 1.000000000000000000e+00 9.758151227372556802e-01
1.444999999999990514e+01 9.873141317925816507e-01 1.000000000000000000e+00 9.816306930304328215e-01
1.445999999999990493e+01 9.910021950198892871e-01 1.000000000000000000e+00 9.862099708365239525e-01
1.446999999999990472e+01 9.937149388718754528e-01 1.000000000000000000e+00 9.897688156400406001e-01
1.447999999999990450e+01 9.956768911603646188e-01 1.000000000000000000e+00 9.924986008852521024e-01
1.448999999999990429e+01 9.970720938798127708e-01 1.000000000000000000e+00 9.945651954692661390e-01
1.449999999999990408e+01 9.980476570555216753e-01 1.000000000000000000e+00 9.961093453837830403e-01
1.450999999999990386e+01 9.987183792686984418e-01 1.000000000000000000e+00 9.972481022384391824e-01
1.451999999999990365e+01 9.991717977107129611e-01 1.000000000000000000e+00 9.980769598151848498e-01
1.452999999999990344e+01 9.994731849525051448e-01 1.000000000000000000e+00 9.986723973143754041e-01
1.453999999999990322e+01 9.996701638641702914e-01 1.000000000000000000e+00 9.990945794107036759e-01
1.454999999999990301e+01 9.997967493118353755e-01 1.000000000000000000e+00 9.993900204342204274e-01
1.455999999999990280e+01 9.998767358684581552e-01 1.000000000000000000e+00 9.995940763268227336e-01
1.456999999999990258e+01 9.999264316338069003e-01 1.000000000000000000e+00 9.997331787940972880e-01
1.457999999999990237e+01 9.999567908755772061e-01 1.000000000000000000e+00 9.998267684550397050e-01
1.458999999999990216e+01 9.999750269604411601e-01 1.000000000000000000e+00 9.998889166128085426e-01
1.459999999999990195e+01 9.999857975983580394e-01 1.000000000000000000e+00 9.999296486364191994e-01
1.460999999999990173e+01 9.999920524984412529e-01 1.000000000000000000e+00 9.999559968425447698e-01
1.461999999999990152e+01 9.999956241447602867e-01 1.000000000000000000e+00 9.999728186807874675e-01
1.462999999999990131e+01 9.999976294737231708e-01 1.000000000000000000e+00 9.999834186153404580e-01
1.463999999999990109e+01 9.999987365356275415e-01 1.000000000000000000e+00 9.999900109651234104e-01
1.464999999999990088e+01 9.999993374703192162e-01 1.000000000000000000e+00 9.999940575124562914e-01
1.465999999999990067e+01 9.999996582092861575e-01 1.000000000000000000e+00 9.999965090374575150e-01
1.466999999999990045e+01 9.999998265329766989e-01 1.000000000000000000e+00 9.999979749070774249e-01
1.467999999999990024e+01 9.999999133905760340e-01 1.000000000000000000e+00 9.999988399978371190e-01
1.468999999999990003e+01 9.999999574602101982e-01 1.000000000000000000e+00 9.999993438873382434e-01
1.469999999999989981e+01 9.999999794459004665e-01 1.000000000000000000e+00 9.999996335658288826e-01
1.470999999999989960e+01 9.999999902306431210e-01 1.000000000000000000e+00 9.999997979289906302e-01
1.471999999999989939e+01 9.999999954323812723e-01 1.000000000000000000e+00 9.999998899739518388e-01
1.472999999999989917e+01 9.999999978993076022e-01 1.000000000000000000e+00 9.999999408487665331e-01
1.473999999999989896e+01 9.999999990496651892e-01 1.000000000000000000e+00 9.999999686019589440e-01
1.474999999999989875e+01 9.999999995771117201e-01 1.000000000000000000e+00 9.999999835447020979e-01
1.475999999999989853e+01 9.999999998149015079e-01 1.000000000000000000e+00 9.999999914853326954e-01
1.476999999999989832e+01 9.999999999203103007e-01 1.000000000000000000e+00 9.999999956500633669e-01
1.477999999999989811e+01 9.999999999662543271e-01 1.000000000000000000e+00 9.999999978059510575e-01
1.478999999999989790e+01 9.999999999859445765e-01 1.000000000000000000e+00 9.999999989074207507e-01
1.479999999999989768e+01 9.999999999942419393e-01 1.000000000000000000e+00 9.999999994628469002e-01
1.480999999999989747e+01 9.999999999976798559e-01 1.000000000000000000e+00 9.999999997392782225e-01
1.481999999999989726e+01 9.999999999990805133e-01 1.000000000000000000e+00 9.999999998750643826e-01
1.482999999999989704e+01 9.999999999996416200e-01 1.000000000000000000e+00 9.999999999408953899e-01
1.483999999999989683e+01 9.999999999998625544e-01 1.000000000000000000e+00 9.999999999723956368e-01
1.484999999999989662e+01 9.999999999999481526e-01 1.000000000000000000e+00 9.999999999872721812e-01
1.485999999999989640e+01 9.999999999999807931e-01 1.000000000000000000e+00 9.999999999942065232e-01
1.486999999999989619e+01 9.999999999999930056e-01 1.000000000000000000e+00 9.999999999973966380e-01
1.487999999999989598e+01 9.999999999999974465e-01 1.000000000000000000e+00 9.999999999988450350e-01
1.488999999999989576e+01 9.999999999999991118e-01 1.000000000000000000e+00 9.999999999994941824e-01
1.489999999999989555e+01 9.999999999999996669e-01 1.000000000000000000e+00 9.999999999997812861e-01
1.490999999999989534e+01 9.999999999999998890e-01 1.000000000000000000e+00 9.999999999999066302e-01
1.491999999999989512e+01 1.000000000000000000e+00 1.000000000000000000e+00 9.999999999999606981e-01
1.492999999999989491e+01 1.000000000000000000e+00 1.000000000000000000e+00 9.999999999999836797e-01
1.493999999999989470e+01 1.000000000000000000e+00 1.000000000000000000e+00 9.999999999999933387e-01
1.494999999999989448e+01 1.000000000000000000e+00 1.000000000000000000e+00 9.999999999999972244e-01
1.495999999999989427e+01 1.000000000000000000e+00 1.000000000000000000e+00 9.999999999999988898e-01
1.496999999999989406e+01 1.000000000000000000e+00 1.000000000000000000e+00 9.999999999999995559e-01
1.497999999999989384e+01 1.000000000000000000e+00 1.000000000000000000e+00 9.999999999999997780e-01
1.498999999999989363e+01 1.000000000000000000e+00 1.000000000000000000e+00 9.999999999999998890e-01


==> files/corr_p2p_etkf0.csv <==
# x, y, corr
0.0000 0.0000 0.0185
0.1000 0.0000 0.0649
0.2000 0.0000 0.0569
0.3000 0.0000 0.0791
0.4000 0.0000 0.0791
0.5000 0.0000 0.0797
0.6000 0.0000 0.0492
0.7000 0.0000 0.0020
0.8000 0.0000 -0.0224
0.9000 0.0000 -0.0145
1.0000 0.0000 -0.0237
1.1000 0.0000 -0.0097
1.2000 0.0000 -0.0143
1.3000 0.0000 -0.0217
1.4000 0.0000 -0.0645
1.5000 0.0000 -0.0915
1.6000 0.0000 -0.1387
1.7000 0.0000 -0.1389
1.8000 0.0000 -0.1403
1.9000 0.0000 -0.1589
2.0000 0.0000 -0.1488
2.1000 0.0000 -0.1304
2.2000 0.0000 -0.1330
2.3000 0.0000 -0.0976
2.4000 0.0000 -0.0722
2.5000 0.0000 -0.0581
2.6000 0.0000 -0.0371
2.7000 0.0000 -0.0352
2.8000 0.0000 -0.0193
2.9000 0.0000 -0.0636
3.0000 0.0000 -0.0669
3.1000 0.0000 -0.0497
3.2000 0.0000 -0.1081
3.3000 0.0000 -0.0963
3.4000 0.0000 -0.0691
3.5000 0.0000 -0.0446
3.6000 0.0000 -0.0694
3.7000 0.0000 -0.0814
3.8000 0.0000 -0.0812
3.9000 0.0000 -0.1004
4.0000 0.0000 -0.1216
4.1000 0.0000 -0.1542
4.2000 0.0000 -0.1399
4.3000 0.0000 -0.0578
4.4000 0.0000 -0.0512
4.5000 0.0000 -0.0357
4.6000 0.0000 -0.0349
4.7000 0.0000 -0.0306
4.8000 0.0000 0.0026
4.9000 0.0000 0.0041
0.0000 0.1000 0.0313
0.1000 0.1000 0.0684
0.2000 0.1000 0.0211
0.3000 0.1000 0.0092
0.4000 0.1000 0.0033
0.5000 0.1000 0.0478
0.6000 0.1000 0.0417
0.7000 0.1000 -0.0011
0.8000 0.1000 -0.0395
0.9000 0.1000 -0.0200
1.0000 0.1000 -0.0312
1.1000 0.1000 -0.0156
1.2000 0.1000 -0.0163
1.3000 0.1000 -0.0165
1.4000 0.1000 -0.0488
1.5000 0.1000 -0.0988
1.6000 0.1000 -0.1359
1.7000 0.1000 -0.1300
1.8000 0.1000 -0.1489
1.9000 0.1000 -0.1507
2.0000 0.1000 -0.1098
2.1000 0.1000 -0.0772
2.2000 0.1000 -0.0922
2.3000 0.1000 -0.0711
2.4000 0.1000 -0.0310
2.5000 0.1000 0.0084
2.6000 0.1000 -0.0029
2.7000 0.1000 -0.0110
2.8000 0.1000 -0.0149
2.9000 0.1000 -0.0205
3.0000 0.1000 -0.0062
3.1000 0.1000 -0.0403
3.2000 0.1000 -0.1075
3.3000 0.1000 -0.0883
3.4000 0.1000 -0.0471
3.5000 0.1000 -0.0749
3.6000 0.1000 -0.0696
3.7000 0.1000 -0.0705
3.8000 0.1000 -0.0782
3.9000 0.1000 -0.0884
4.0000 0.1000 -0.1174
4.1000 0.1000 -0.1647
4.2000 0.1000 -0.1425
4.3000 0.1000 -0.0649
4.4000 0.1000 -0.0456
4.5000 0.1000 -0.0346
4.6000 0.1000 -0.0187
4.7000 0.1000 -0.0361
4.8000 0.1000 -0.0187
4.9000 0.1000 0.0029
0.0000 0.2000 -0.0103
0.1000 0.2000 0.0072
0.2000 0.2000 -0.0200
0.3000 0.2000 -0.0374
0.4000 0.2000 -0.0286
0.5000 0.2000 0.0294
0.6000 0.2000 0.0101
0.7000 0.2000 0.0114
0.8000 0.2000 -0.0092
0.9000 0.2000 -0.0285
1.0000 0.2000 -0.0421
1.1000 0.2000 -0.0245
1.2000 0.2000 -0.0503
1.3000 0.2000 -0.0622
1.4000 0.2000 -0.0473
1.5000 0.2000 -0.0429
1.6000 0.2000 -0.0456
1.7000 0.2000 -0.0885
1.8000 0.2000 -0.1037
1.9000 0.2000 -0.1074
2.0000 0.2000 -0.0545
2.1000 0.2000 -0.0396
2.2000 0.2000 -0.0566
2.3000 0.2000 -0.0285
2.4000 0.2000 0.0183
2.5000 0.2000 0.0507
2.6000 0.2000 0.0525
2.7000 0.2000 0.0059
2.8000 0.2000 -0.0066
2.9000 0.2000 -0.0198
3.0000 0.2000 0.0030
3.1000 0.2000 -0.0465
3.2000 0.2000 -0.0679
3.3000 0.2000 -0.0586
3.4000 0.2000 -0.0207
3.5000 0.2000 -0.0221
3.6000 0.2000 -0.0180
3.7000 0.2000 -0.0138
3.8000 0.2000 -0.0504
3.9000 0.2000 -0.1119
4.0000 0.2000 -0.1000
4.1000 0.2000 -0.1069
4.2000 0.2000 -0.0963
4.3000 0.2000 -0.0522
4.4000 0.2000 -0.0397
4.5000 0.2000 -0.0099
4.6000 0.2000 -0.0410
4.7000 0.2000 -0.0754
4.8000 0.2000 -0.0373
4.9000 0.2000 -0.0150
0.0000 0.3000 -0.0545
0.1000 0.3000 -0.0379
0.2000 0.3000 -0.0419
0.3000 0.3000 -0.0399
0.4000 0.3000 -0.0176
0.5000 0.3000 0.0060
0.6000 0.3000 0.0249
0.7000 0.3000 0.0314
0.8000 0.3000 0.0216
0.9000 0.3000 -0.0136
1.0000 0.3000 -0.0564
1.1000 0.3000 -0.0557
1.2000 0.3000 -0.0742
1.3000 0.3000 -0.0848
1.4000 0.3000 -0.0787
1.5000 0.3000 -0.0730
1.6000 0.3000 -0.0368
1.7000 0.3000 -0.0486
1.8000 0.3000 -0.0637
1.9000 0.3000 -0.0640
2.0000 0.3000 -0.0771
2.1000 0.3000 -0.0164
2.2000 0.3000 0.0105
2.3000 0.3000 0.0384
2.4000 0.3000 0.0511
2.5000 0.3000 0.1009
2.6000 0.3000 0.0967
2.7000 0.3000 0.0289
2.8000 0.3000 -0.0102
2.9000 0.3000 -0.0370
3.0000 0.3000 -0.0242
3.1000 0.3000 -0.0446
3.2000 0.3000 -0.0407
3.3000 0.3000 -0.0545
3.4000 0.3000 -0.0344
3.5000 0.3000 -0.0230
3.6000 0.3000 -0.0102
3.7000 0.3000 -0.0282
3.8000 0.3000 -0.0238
3.9000 0.3000 -0.0352
4.0000 0.3000 -0.0684
4.1000 0.3000 -0.0629
4.2000 0.3000 -0.0587
4.3000 0.3000 -0.0391
4.4000 0.3000 -0.0180
4.5000 0.3000 -0.0027
4.6000 0.3000 -0.0523
4.7000 0.3000 -0.0407
4.8000 0.3000 -0.0434
4.9000 0.3000 -0.0680
0.0000 0.4000 -0.0865
0.1000 0.4000 -0.0872
0.2000 0.4000 -0.0685
0.3000 0.4000 -0.0418
0.4000 0.4000 0.0009
0.5000 0.4000 0.0369
0.6000 0.4000 0.0350
0.7000 0.4000 0.0146
0.8000 0.4000 0.0256
0.9000 0.4000 0.0181
1.0000 0.4000 -0.0442
1.1000 0.4000 -0.0696
1.2000 0.4000 -0.0931
1.3000 0.4000 -0.1169
1.4000 0.4000 -0.1000
1.5000 0.4000 -0.0835
1.6000 0.4000 -0.0727
1.7000 0.4000 -0.0863
1.8000 0.4000 -0.0581
1.9000 0.4000 -0.0503
2.0000 0.4000 -0.0682
2.1000 0.4000 -0.0177
2.2000 0.4000 0.0362
2.3000 0.4000 0.0824
2.4000 0.4000 0.0995
2.5000 0.4000 0.1359
2.6000 0.4000 0.1487
2.7000 0.4000 0.0807
2.8000 0.4000 0.0248
2.9000 0.4000 -0.0006
3.0000 0.4000 -0.0137
3.1000 0.4000 0.0226
3.2000 0.4000 0.0063
3.3000 0.4000 -0.0258
3.4000 0.4000 -0.0506
3.5000 0.4000 -0.0166
3.6000 0.4000 0.0299
3.7000 0.4000 0.0196
3.8000 0.4000 -0.0056
3.9000 0.4000 0.0063
4.0000 0.4000 -0.0321
4.1000 0.4000 -0.0404
4.2000 0.4000 -0.0045
4.3000 0.4000 -0.0056
4.4000 0.4000 -0.0098
4.5000 0.4000 -0.0228
4.6000 0.4000 -0.0525
4.7000 0.4000 -0.0271
4.8000 0.4000 -0.0302
4.9000 0.4000 -0.0504
0.0000 0.5000 -0.0809
0.1000 0.5000 -0.0745
0.2000 0.5000 -0.0440
0.3000 0.5000 -0.0289
0.4000 0.5000 -0.0130
0.5000 0.5000 0.0213
0.6000 0.5000 0.0226
0.7000 0.5000 -0.0043
0.8000 0.5000 -0.0053
0.9000 0.5000 -0.0093
1.0000 0.5000 -0.0605
1.1000 0.5000 -0.0826
1.2000 0.5000 -0.1215
1.3000 0.5000 -0.1397
1.4000 0.5000 -0.1256
1.5000 0.5000 -0.1150
1.6000 0.5000 -0.1119
1.7000 0.5000 -0.0939
1.8000 0.5000 -0.0434
1.9000 0.5000 0.0200
2.0000 0.5000 0.0022
2.1000 0.5000 0.0738
2.2000 0.5000 0.1365
2.3000 0.5000 0.1848
2.4000 0.5000 0.1589
2.5000 0.5000 0.1866
2.6000 0.5000 0.1787
2.7000 0.5000 0.1096
2.8000 0.5000 0.0664
2.9000 0.5000 0.0517
3.0000 0.5000 0.0347
3.1000 0.5000 0.0514
3.2000 0.5000 0.0482
3.3000 0.5000 0.0205
3.4000 0.5000 -0.0382
3.5000 0.5000 -0.0222
3.6000 0.5000 0.0234
3.7000 0.5000 0.0414
3.8000 0.5000 0.0128
3.9000 0.5000 -0.0028
4.0000 0.5000 -0.0215
4.1000 0.5000 -0.0287
4.2000 0.5000 -0.0159
4.3000 0.5000 -0.0038
4.4000 0.5000 -0.0154
4.5000 0.5000 -0.0284
4.6000 0.5000 -0.0350
4.7000 0.5000 -0.0140
4.8000 0.5000 -0.0220
4.9000 0.5000 -0.0697
0.0000 0.6000 -0.0628
0.1000 0.6000 -0.0421
0.2000 0.6000 -0.0219
0.3000 0.6000 -0.0232
0.4000 0.6000 -0.0028
0.5000 0.6000 0.0254
0.6000 0.6000 0.0237
0.7000 0.6000 0.0051
0.8000 0.6000 -0.0118
0.9000 0.6000 0.0011
1.0000 0.6000 -0.0272
1.1000 0.6000 -0.0783
1.2000 0.6000 -0.1177
1.3000 0.6000 -0.1492
1.4000 0.6000 -0.1078
1.5000 0.6000 -0.1406
1.6000 0.6000 -0.1126
1.7000 0.6000 -0.0706
1.8000 0.6000 0.0023
1.9000 0.6000 0.0629
2.0000 0.6000 0.0890
2.1000 0.6000 0.1358
2.2000 0.6000 0.1695
2.3000 0.6000 0.1715
2.4000 0.6000 0.1563
2.5000 0.6000 0.1481
2.6000 0.6000 0.1193
2.7000 0.6000 0.1232
2.8000 0.6000 0.1003
2.9000 0.6000 0.0868
3.0000 0.6000 0.0366
3.1000 0.6000 0.0083
3.2000 0.6000 0.0206
3.3000 0.6000 0.0257
3.4000 0.6000 -0.0022
3.5000 0.6000 0.0240
3.6000 0.6000 0.0483
3.7000 0.6000 0.0702
3.8000 0.6000 0.0507
3.9000 0.6000 -0.0027
4.0000 0.6000 -0.0065
4.1000 0.6000 -0.0030
4.2000 0.6000 -0.0422
4.3000 0.6000 -0.0731
4.4000 0.6000 -0.0561
4.5000 0.6000 -0.0450
4.6000 0.6000 -0.0409
4.7000 0.6000 -0.0103
4.8000 0.6000 -0.0342
4.9000 0.6000 -0.0731
0.0000 0.7000 -0.0364
0.1000 0.7000 -0.0333
0.2000 0.7000 -0.0351
0.3000 0.7000 0.0123
0.4000 0.7000 0.0403
0.5000 0.7000 0.0663
0.6000 0.7000 0.0676
0.7000 0.7000 0.0263
0.8000 0.7000 -0.0057
0.9000 0.7000 -0.0132
1.0000 0.7000 -0.0207
1.1000 0.7000 -0.0353
1.2000 0.7000 -0.0692
1.3000 0.7000 -0.1052
1.4000 0.7000 -0.0939
1.5000 0.7000 -0.1168
1.6000 0.7000 -0.1104
1.7000 0.7000 -0.0516
1.8000 0.7000 0.0187
1.9000 0.7000 0.0814
2.0000 0.7000 0.1150
2.1000 0.7000 0.1515
2.2000 0.7000 0.1796
2.3000 0.7000 0.2034
2.4000 0.7000 0.1494
2.5000 0.7000 0.1404
2.6000 0.7000 0.1063
2.7000 0.7000 0.1203
2.8000 0.7000 0.1142
2.9000 0.7000 0.0876
3.0000 0.7000 0.0195
3.1000 0.7000 0.0286
3.2000 0.7000 0.0089
3.3000 0.7000 0.0269
3.4000 0.7000 0.0545
3.5000 0.7000 0.0768
3.6000 0.7000 0.0413
3.7000 0.7000 0.0707
3.8000 0.7000 0.0548
3.9000 0.7000 -0.0036
4.0000 0.7000 -0.0175
4.1000 0.7000 -0.0357
4.2000 0.7000 -0.0651
4.3000 0.7000 -0.0879
4.4000 0.7000 -0.0703
4.5000 0.7000 0.0023
4.6000 0.7000 0.0141
4.7000 0.7000 0.0031
4.8000 0.7000 -0.0671
4.9000 0.7000 -0.0749
0.0000 0.8000 -0.0536
0.1000 0.8000 -0.0417
0.2000 0.8000 -0.0109
0.3000 0.8000 0.0393
0.4000 0.8000 0.0551
0.5000 0.8000 0.0938
0.6000 0.8000 0.0902
0.7000 0.8000 0.0616
0.8000 0.8000 0.0250
0.9000 0.8000 -0.0280
1.0000 0.8000 -0.0592
1.1000 0.8000 -0.0561
1.2000 0.8000 -0.0220
1.3000 0.8000 -0.0437
1.4000 0.8000 -0.0442
1.5000 0.8000 -0.0711
1.6000 0.8000 -0.0258
1.7000 0.8000 0.0116
1.8000 0.8000 0.0469
1.9000 0.8000 0.0731
2.0000 0.8000 0.1084
2.1000 0.8000 0.1542
2.2000 0.8000 0.2316
2.3000 0.8000 0.2564
2.4000 0.8000 0.1714
2.5000 0.8000 0.1651
2.6000 0.8000 0.1482
2.7000 0.8000 0.1393
2.8000 0.8000 0.1336
2.9000 0.8000 0.0959
3.0000 0.8000 0.0733
3.1000 0.8000 0.0738
3.2000 0.8000 0.0607
3.3000 0.8000 0.0464
3.4000 0.8000 0.0695
3.5000 0.8000 0.0989
3.6000 0.8000 0.0643
3.7000 0.8000 0.0831
3.8000 0.8000 0.0219
3.9000 0.8000 -0.0433
4.0000 0.8000 -0.0610
4.1000 0.8000 -0.0789
4.2000 0.8000 -0.0644
4.3000 0.8000 -0.0596
4.4000 0.8000 -0.0291
4.5000 0.8000 0.0241
4.6000 0.8000 0.0447
4.7000 0.8000 -0.0138
4.8000 0.8000 -0.0427
4.9000 0.8000 -0.0469
0.0000 0.9000 -0.0448
0.1000 0.9000 -0.0075
0.2000 0.9000 0.0231
0.3000 0.9000 0.0547
0.4000 0.9000 0.0537
0.5000 0.9000 0.0996
0.6000 0.9000 0.0992
0.7000 0.9000 0.1077
0.8000 0.9000 0.0382
0.9000 0.9000 -0.0296
1.0000 0.9000 -0.0783
1.1000 0.9000 -0.0646
1.2000 0.9000 -0.0176
1.3000 0.9000 -0.0326
1.4000 0.9000 -0.0128
1.5000 0.9000 -0.0077
1.6000 0.9000 0.0338
1.7000 0.9000 0.0567
1.8000 0.9000 0.0713
1.9000 0.9000 0.1022
2.0000 0.9000 0.1413
2.1000 0.9000 0.2058
2.2000 0.9000 0.2571
2.3000 0.9000 0.2471
2.4000 0.9000 0.2174
2.5000 0.9000 0.1841
2.6000 0.9000 0.1590
2.7000 0.9000 0.1503
2.8000 0.9000 0.1360
2.9000 0.9000 0.1246
3.0000 0.9000 0.0863
3.1000 0.9000 0.0759
3.2000 0.9000 0.0697
3.3000 0.9000 0.0368
3.4000 0.9000 0.0358
3.5000 0.9000 0.0690
3.6000 0.9000 0.0354
3.7000 0.9000 0.0529
3.8000 0.9000 0.0308
3.9000 0.9000 -0.0494
4.0000 0.9000 -0.0961
4.1000 0.9000 -0.1248
4.2000 0.9000 -0.0838
4.3000 0.9000 -0.0447
4.4000 0.9000 -0.0188
4.5000 0.9000 -0.0088
4.6000 0.9000 -0.0319
4.7000 0.9000 -0.0351
4.8000 0.9000 -0.0333
4.9000 0.9000 -0.0295
0.0000 1.0000 -0.0501
0.1000 1.0000 -0.0202
0.2000 1.0000 -0.0132
0.3000 1.0000 0.0531
0.4000 1.0000 0.0822
0.5000 1.0000 0.1235
0.6000 1.0000 0.1199
0.7000 1.0000 0.1241
0.8000 1.0000 0.0607
0.9000 1.0000 -0.0062
1.0000 1.0000 -0.0568
1.1000 1.0000 -0.0413
1.2000 1.0000 -0.0174
1.3000 1.0000 -0.0224
1.4000 1.0000 -0.0058
1.5000 1.0000 0.0215
1.6000 1.0000 0.0598
1.7000 1.0000 0.0448
1.8000 1.0000 0.0507
1.9000 1.0000 0.0966
2.0000 1.0000 0.1730
2.1000 1.0000 0.2209
2.2000 1.0000 0.2906
2.3000 1.0000 0.2855
2.4000 1.0000 0.2439
2.5000 1.0000 0.2231
2.6000 1.0000 0.2183
2.7000 1.0000 0.1759
2.8000 1.0000 0.1123
2.9000 1.0000 0.0975
3.0000 1.0000 0.0706
3.1000 1.0000 0.0399
3.2000 1.0000 0.0306
3.3000 1.0000 -0.0089
3.4000 1.0000 -0.0577
3.5000 1.0000 0.0122
3.6000 1.0000 0.0259
3.7000 1.0000 0.0231
3.8000 1.0000 0.0058
3.9000 1.0000 -0.0604
4.0000 1.0000 -0.0870
4.1000 1.0000 -0.0980
4.2000 1.0000 -0.0816
4.3000 1.0000 -0.0338
4.4000 1.0000 -0.0196
4.5000 1.0000 0.0089
4.6000 1.0000 -0.0147
4.7000 1.0000 -0.0591
4.8000 1.0000 -0.0535
4.9000 1.0000 -0.0244
0.0000 1.1000 0.0002
0.1000 1.1000 0.0159
0.2000 1.1000 0.0202
0.3000 1.1000 0.0308
0.4000 1.1000 0.0822
0.5000 1.1000 0.0995
0.6000 1.1000 0.0984
0.7000 1.1000 0.0836
0.8000 1.1000 0.0655
0.9000 1.1000 0.0354
1.0000 1.1000 -0.0244
1.1000 1.1000 -0.0280
1.2000 1.1000 -0.0297
1.3000 1.1000 0.0140
1.4000 1.1000 -0.0111
1.5000 1.1000 0.0052
1.6000 1.1000 0.0480
1.7000 1.1000 0.0351
1.8000 1.1000 0.0745
1.9000 1.1000 0.1299
2.0000 1.1000 0.1787
2.1000 1.1000 0.2202
2.2000 1.1000 0.2664
2.3000 1.1000 0.2882
2.4000 1.1000 0.2656
2.5000 1.1000 0.2577
2.6000 1.1000 0.2608
2.7000 1.1000 0.1964
2.8000 1.1000 0.1175
2.9000 1.1000 0.0684
3.0000 1.1000 0.0561
3.1000 1.1000 0.0299
3.2000 1.1000 -0.0136
3.3000 1.1000 -0.0412
3.4000 1.1000 -0.0279
3.5000 1.1000 -0.0129
3.6000 1.1000 -0.0160
3.7000 1.1000 0.0083
3.8000 1.1000 0.0167
3.9000 1.1000 -0.0549
4.0000 1.1000 -0.0908
4.1000 1.1000 -0.0930
4.2000 1.1000 -0.0911
4.3000 1.1000 -0.0390
4.4000 1.1000 0.0022
4.5000 1.1000 0.0629
4.6000 1.1000 0.0180
4.7000 1.1000 -0.0192
4.8000 1.1000 -0.0325
4.9000 1.1000 -0.0278
0.0000 1.2000 0.0229
0.1000 1.2000 0.0105
0.2000 1.2000 0.0396
0.3000 1.2000 0.0217
0.4000 1.2000 0.0643
0.5000 1.2000 0.0792
0.6000 1.2000 0.0383
0.7000 1.2000 0.0347
0.8000 1.2000 0.0043
0.9000 1.2000 0.0044
1.0000 1.2000 -0.0201
1.1000 1.2000 -0.0469
1.2000 1.2000 -0.0417
1.3000 1.2000 -0.0109
1.4000 1.2000 -0.0252
1.5000 1.2000 -0.0011
1.6000 1.2000 0.0483
1.7000 1.2000 0.0471
1.8000 1.2000 0.0849
1.9000 1.2000 0.1459
2.0000 1.2000 0.1971
2.1000 1.2000 0.2326
2.2000 1.2000 0.2482
2.3000 1.2000 0.2790
2.4000 1.2000 0.3092
2.5000 1.2000 0.2932
2.6000 1.2000 0.2784
2.7000 1.2000 0.1932
2.8000 1.2000 0.0746
2.9000 1.2000 0.0254
3.0000 1.2000 0.0228
3.1000 1.2000 -0.0048
3.2000 1.2000 -0.0003
3.3000 1.2000 -0.0399
3.4000 1.2000 -0.0380
3.5000 1.2000 -0.0662
3.6000 1.2000 -0.0764
3.7000 1.2000 -0.0343
3.8000 1.2000 -0.0105
3.9000 1.2000 -0.0514
4.0000 1.2000 -0.1107
4.1000 1.2000 -0.1221
4.2000 1.2000 -0.1030
4.3000 1.2000 -0.0665
4.4000 1.2000 -0.0007
4.5000 1.2000 0.0404
4.6000 1.2000 0.0403
4.7000 1.2000 0.0048
4.8000 1.2000 0.0039
4.9000 1.2000 0.0289
0.0000 1.3000 -0.0007
0.1000 1.3000 0.0364
0.2000 1.3000 0.0506
0.3000 1.3000 0.0425
0.4000 1.3000 0.0401
0.5000 1.3000 0.0338
0.6000 1.3000 0.0219
0.7000 1.3000 -0.0040
0.8000 1.3000 -0.0591
0.9000 1.3000 -0.0347
1.0000 1.3000 -0.0361
1.1000 1.3000 -0.0613
1.2000 1.3000 -0.0392
1.3000 1.3000 0.0085
1.4000 1.3000 -0.0118
1.5000 1.3000 -0.0025
1.6000 1.3000 0.0233
1.7000 1.3000 0.0656
1.8000 1.3000 0.1120
1.9000 1.3000 0.1518
2.0000 1.3000 0.1898
2.1000 1.3000 0.2133
2.2000 1.3000 0.2676
2.3000 1.3000 0.3111
2.4000 1.3000 0.2812
2.5000 1.3000 0.2612
2.6000 1.3000 0.2340
2.7000 1.3000 0.1687
2.8000 1.3000 0.1134
2.9000 1.3000 0.0502
3.0000 1.3000 0.0200
3.1000 1.3000 0.0126
3.2000 1.3000 -0.0139
3.3000 1.3000 -0.0357
3.4000 1.3000 -0.0061
3.5000 1.3000 -0.0835
3.6000 1.3000 -0.1342
3.7000 1.3000 -0.0777
3.8000 1.3000 -0.0053
3.9000 1.3000 -0.0145
4.0000 1.3000 -0.0647
4.1000 1.3000 -0.0987
4.2000 1.3000 -0.0886
4.3000 1.3000 -0.0304
4.4000 1.3000 -0.0052
4.5000 1.3000 0.0220
4.6000 1.3000 0.0537
4.7000 1.3000 0.0341
4.8000 1.3000 0.0314
4.9000 1.3000 -0.0079
0.0000 1.4000 -0.0410
0.1000 1.4000 0.0348
0.2000 1.4000 0.0460
0.3000 1.4000 0.0462
0.4000 1.4000 0.0444
0.5000 1.4000 0.0284
0.6000 1.4000 0.0276
0.7000 1.4000 -0.0173
0.8000 1.4000 -0.0444
0.9000 1.4000 -0.0516
1.0000 1.4000 -0.0640
1.1000 1.4000 -0.0735
1.2000 1.4000 -0.0438
1.3000 1.4000 0.0121
1.4000 1.4000 0.0167
1.5000 1.4000 0.0233
1.6000 1.4000 0.0424
1.7000 1.4000 0.0934
1.8000 1.4000 0.1312
1.9000 1.4000 0.1420
2.0000 1.4000 0.1813
2.1000 1.4000 0.2117
2.2000 1.4000 0.2507
2.3000 1.4000 0.2839
2.4000 1.4000 0.2611
2.5000 1.4000 0.2155
2.6000 1.4000 0.1843
2.7000 1.4000 0.1814
2.8000 1.4000 0.1453
2.9000 1.4000 0.1062
3.0000 1.4000 0.0511
3.1000 1.4000 0.0293
3.2000 1.4000 -0.0136
3.3000 1.4000 -0.0514
3.4000 1.4000 -0.0228
3.5000 1.4000 -0.0712
3.6000 1.4000 -0.0978
3.7000 1.4000 -0.0514
3.8000 1.4000 -0.0307
3.9000 1.4000 -0.0037
4.0000 1.4000 -0.0422
4.1000 1.4000 -0.1026
4.2000 1.4000 -0.0863
4.3000 1.4000 -0.0351
4.4000 1.4000 -0.0123
4.5000 1.4000 0.0462
4.6000 1.4000 0.0526
4.7000 1.4000 0.0005
4.8000 1.4000 -0.0176
4.9000 1.4000 -0.0499
0.0000 1.5000 -0.0379
0.1000 1.5000 0.0092
0.2000 1.5000 0.0339
0.3000 1.5000 0.0555
0.4000 1.5000 0.0470
0.5000 1.5000 0.0512
0.6000 1.5000 0.0412
0.7000 1.5000 -0.0037
0.8000 1.5000 -0.0587
0.9000 1.5000 -0.0887
1.0000 1.5000 -0.0954
1.1000 1.5000 -0.0781
1.2000 1.5000 -0.0536
1.3000 1.5000 0.0157
1.4000 1.5000 0.0355
1.5000 1.5000 0.0197
1.6000 1.5000 0.0168
1.7000 1.5000 0.0524
1.8000 1.5000 0.0629
1.9000 1.5000 0.0805
2.0000 1.5000 0.1508
2.1000 1.5000 0.1864
2.2000 1.5000 0.2132
2.3000 1.5000 0.2408
2.4000 1.5000 0.2220
2.5000 1.5000 0.1877
2.6000 1.5000 0.1714
2.7000 1.5000 0.1572
2.8000 1.5000 0.1711
2.9000 1.5000 0.1385
3.0000 1.5000 0.0770
3.1000 1.5000 0.0304
3.2000 1.5000 -0.0518
3.3000 1.5000 -0.0686
3.4000 1.5000 -0.0306
3.5000 1.5000 -0.0694
3.6000 1.5000 -0.0976
3.7000 1.5000 -0.0701
3.8000 1.5000 -0.0443
3.9000 1.5000 -0.0325
4.0000 1.5000 -0.0738
4.1000 1.5000 -0.0900
4.2000 1.5000 -0.0915
4.3000 1.5000 -0.0484
4.4000 1.5000 -0.0265
4.5000 1.5000 0.0260
4.6000 1.5000 0.0485
4.7000 1.5000 0.0364
4.8000 1.5000 0.0331
4.9000 1.5000 -0.0350
0.0000 1.6000 -0.0056
0.1000 1.6000 -0.0064
0.2000 1.6000 0.0390
0.3000 1.6000 0.1112
0.4000 1.6000 0.0967
0.5000 1.6000 0.0698
0.6000 1.6000 0.0587
0.7000 1.6000 0.0248
0.8000 1.6000 -0.0183
0.9000 1.6000 -0.0752
1.0000 1.6000 -0.0684
1.1000 1.6000 -0.0293
1.2000 1.6000 -0.0129
1.3000 1.6000 0.0291
1.4000 1.6000 0.0716
1.5000 1.6000 0.0199
1.6000 1.6000 0.0033
1.7000 1.6000 0.0026
1.8000 1.6000 0.0195
1.9000 1.6000 0.0422
2.0000 1.6000 0.1074
2.1000 1.6000 0.1424
2.2000 1.6000 0.1536
2.3000 1.6000 0.1693
2.4000 1.6000 0.1702
2.5000 1.6000 0.1651
2.6000 1.6000 0.1573
2.7000 1.6000 0.1538
2.8000 1.6000 0.1418
2.9000 1.6000 0.1120
3.0000 1.6000 0.1209
3.1000 1.6000 0.0338
3.2000 1.6000 -0.0619
3.3000 1.6000 -0.0715
3.4000 1.6000 -0.0725
3.5000 1.6000 -0.0866
3.6000 1.6000 -0.0967
3.7000 1.6000 -0.0914
3.8000 1.6000 -0.0872
3.9000 1.6000 -0.0522
4.0000 1.6000 -0.0718
4.1000 1.6000 -0.0492
4.2000 1.6000 -0.0820
4.3000 1.6000 -0.0716
4.4000 1.6000 -0.0295
4.5000 1.6000 0.0147
4.6000 1.6000 0.0447
4.7000 1.6000 0.0622
4.8000 1.6000 0.0500
4.9000 1.6000 0.0135
0.0000 1.7000 0.0503
0.1000 1.7000 0.0303
0.2000 1.7000 0.0491
0.3000 1.7000 0.0982
0.4000 1.7000 0.1040
0.5000 1.7000 0.1021
0.6000 1.7000 0.0999
0.7000 1.7000 0.0970
0.8000 1.7000 0.0626
0.9000 1.7000 -0.0110
1.0000 1.7000 -0.0008
1.1000 1.7000 -0.0044
1.2000 1.7000 0.0224
1.3000 1.7000 0.0611
1.4000 1.7000 0.0644
1.5000 1.7000 0.0252
1.6000 1.7000 0.0298
1.7000 1.7000 0.0265
1.8000 1.7000 0.0192
1.9000 1.7000 0.0352
2.0000 1.7000 0.0812
2.1000 1.7000 0.1021
2.2000 1.7000 0.1089
2.3000 1.7000 0.1272
2.4000 1.7000 0.1550
2.5000 1.7000 0.1710
2.6000 1.7000 0.1425
2.7000 1.7000 0.1301
2.8000 1.7000 0.1296
2.9000 1.7000 0.1322
3.0000 1.7000 0.1348
3.1000 1.7000 0.0255
3.2000 1.7000 -0.0505
3.3000 1.7000 -0.0320
3.4000 1.7000 -0.0839
3.5000 1.7000 -0.1390
3.6000 1.7000 -0.1209
3.7000 1.7000 -0.0992
3.8000 1.7000 -0.0658
3.9000 1.7000 -0.0350
4.0000 1.7000 -0.0782
4.1000 1.7000 -0.0879
4.2000 1.7000 -0.0734
4.3000 1.7000 -0.0539
4.4000 1.7000 0.0046
4.5000 1.7000 0.0350
4.6000 1.7000 0.0603
4.7000 1.7000 0.0686
4.8000 1.7000 0.0755
4.9000 1.7000 0.0804
0.0000 1.8000 0.0740
0.1000 1.8000 0.0580
0.2000 1.8000 0.0414
0.3000 1.8000 0.0517
0.4000 1.8000 0.0731
0.5000 1.8000 0.1171
0.6000 1.8000 0.1392
0.7000 1.8000 0.1415
0.8000 1.8000 0.1180
0.9000 1.8000 0.0427
1.0000 1.8000 0.0329
1.1000 1.8000 0.0483
1.2000 1.8000 0.0844
1.3000 1.8000 0.0805
1.4000 1.8000 0.0815
1.5000 1.8000 0.0643
1.6000 1.8000 0.0515
1.7000 1.8000 0.0378
1.8000 1.8000 0.0342
1.9000 1.8000 0.0436
2.0000 1.8000 0.0568
2.1000 1.8000 0.0624
2.2000 1.8000 0.0749
2.3000 1.8000 0.0999
2.4000 1.8000 0.1345
2.5000 1.8000 0.1483
2.6000 1.8000 0.0974
2.7000 1.8000 0.0766
2.8000 1.8000 0.1059
2.9000 1.8000 0.1519
3.0000 1.8000 0.1538
3.1000 1.8000 0.0551
3.2000 1.8000 -0.0093
3.3000 1.8000 -0.0282
3.4000 1.8000 -0.0649
3.5000 1.8000 -0.1379
3.6000 1.8000 -0.1115
3.7000 1.8000 -0.0852
3.8000 1.8000 -0.0795
3.9000 1.8000 -0.0578
4.0000 1.8000 -0.0636
4.1000 1.8000 -0.0718
4.2000 1.8000 -0.0489
4.3000 1.8000 -0.0192
4.4000 1.8000 -0.0102
4.5000 1.8000 0.0150
4.6000 1.8000 0.0448
4.7000 1.8000 0.0626
4.8000 1.8000 0.0640
4.9000 1.8000 0.0919
0.0000 1.9000 0.0473
0.1000 1.9000 0.0297
0.2000 1.9000 0.0301
0.3000 1.9000 0.0439
0.4000 1.9000 0.0466
0.5000 1.9000 0.0594
0.6000 1.9000 0.1016
0.7000 1.9000 0.0986
0.8000 1.9000 0.0564
0.9000 1.9000 0.0292
1.0000 1.9000 0.0212
1.1000 1.9000 0.0651
1.2000 1.9000 0.0880
1.3000 1.9000 0.0899
1.4000 1.9000 0.1195
1.5000 1.9000 0.1303
1.6000 1.9000 0.0733
1.7000 1.9000 0.0522
1.8000 1.9000 0.0340
1.9000 1.9000 0.0443
2.0000 1.9000 0.0155
2.1000 1.9000 -0.0130
2.2000 1.9000 -0.0193
2.3000 1.9000 0.0500
2.4000 1.9000 0.1247
2.5000 1.9000 0.1622
2.6000 1.9000 0.1165
2.7000 1.9000 0.0579
2.8000 1.9000 0.0627
2.9000 1.9000 0.0913
3.0000 1.9000 0.1063
3.1000 1.9000 0.0551
3.2000 1.9000 0.0044
3.3000 1.9000 -0.0474
3.4000 1.9000 -0.0540
3.5000 1.9000 -0.0862
3.6000 1.9000 -0.0962
3.7000 1.9000 -0.0812
3.8000 1.9000 -0.0822
3.9000 1.9000 -0.0579
4.0000 1.9000 -0.0032
4.1000 1.9000 0.0388
4.2000 1.9000 0.0523
4.3000 1.9000 0.0053
4.4000 1.9000 -0.0112
4.5000 1.9000 0.0133
4.6000 1.9000 0.0306
4.7000 1.9000 0.0383
4.8000 1.9000 0.0612
4.9000 1.9000 0.0679
0.0000 2.0000 0.0324
0.1000 2.0000 0.0237
0.2000 2.0000 0.0023
0.3000 2.0000 0.0449
0.4000 2.0000 0.0318
0.5000 2.0000 0.0142
0.6000 2.0000 0.0319
0.7000 2.0000 0.0236
0.8000 2.0000 0.0068
0.9000 2.0000 -0.0111
1.0000 2.0000 0.0016
1.1000 2.0000 0.0163
1.2000 2.0000 0.0571
1.3000 2.0000 0.0573
1.4000 2.0000 0.0941
1.5000 2.0000 0.1209
1.6000 2.0000 0.0964
1.7000 2.0000 0.0720
1.8000 2.0000 0.0583
1.9000 2.0000 0.0148
2.0000 2.0000 -0.0216
2.1000 2.0000 -0.0360
2.2000 2.0000 -0.0145
2.3000 2.0000 0.0339
2.4000 2.0000 0.0986
2.5000 2.0000 0.1207
2.6000 2.0000 0.1056
2.7000 2.0000 0.0498
2.8000 2.0000 0.0443
2.9000 2.0000 0.0474
3.0000 2.0000 0.0558
3.1000 2.0000 0.0422
3.2000 2.0000 0.0107
3.3000 2.0000 -0.0369
3.4000 2.0000 -0.0800
3.5000 2.0000 -0.1043
3.6000 2.0000 -0.0845
3.7000 2.0000 -0.0718
3.8000 2.0000 -0.0813
3.9000 2.0000 -0.0451
4.0000 2.0000 0.0330
4.1000 2.0000 0.0982
4.2000 2.0000 0.0742
4.3000 2.0000 0.0229
4.4000 2.0000 -0.0063
4.5000 2.0000 0.0209
4.6000 2.0000 -0.0024
4.7000 2.0000 0.0548
4.8000 2.0000 0.0742
4.9000 2.0000 0.0642
0.0000 2.1000 0.0104
0.1000 2.1000 0.0012
0.2000 2.1000 -0.0277
0.3000 2.1000 0.0029
0.4000 2.1000 0.0367
0.5000 2.1000 0.0280
0.6000 2.1000 -0.0393
0.7000 2.1000 -0.0572
0.8000 2.1000 -0.0154
0.9000 2.1000 -0.0403
1.0000 2.1000 -0.0339
1.1000 2.1000 -0.0032
1.2000 2.1000 0.0082
1.3000 2.1000 0.0390
1.4000 2.1000 0.0658
1.5000 2.1000 0.0618
1.6000 2.1000 0.0465
1.7000 2.1000 0.0554
1.8000 2.1000 0.0886
1.9000 2.1000 0.0208
2.0000 2.1000 -0.0689
2.1000 2.1000 -0.0440
2.2000 2.1000 -0.0145
2.3000 2.1000 0.0112
2.4000 2.1000 0.0537
2.5000 2.1000 0.0625
2.6000 2.1000 0.0573
2.7000 2.1000 0.0363
2.8000 2.1000 0.0279
2.9000 2.1000 0.0237
3.0000 2.1000 0.0351
3.1000 2.1000 0.0271
3.2000 2.1000 -0.0061
3.3000 2.1000 -0.0540
3.4000 2.1000 -0.0863
3.5000 2.1000 -0.0909
3.6000 2.1000 -0.0955
3.7000 2.1000 -0.0722
3.8000 2.1000 -0.0464
3.9000 2.1000 -0.0218
4.0000 2.1000 0.0472
4.1000 2.1000 0.0887
4.2000 2.1000 0.0753
4.3000 2.1000 0.0270
4.4000 2.1000 -0.0104
4.5000 2.1000 -0.0008
4.6000 2.1000 0.0090
4.7000 2.1000 0.0219
4.8000 2.1000 0.0260
4.9000 2.1000 0.0166
0.0000 2.2000 -0.0011
0.1000 2.2000 -0.0091
0.2000 2.2000 -0.0245
0.3000 2.2000 0.0124
0.4000 2.2000 0.0202
0.5000 2.2000 0.0085
0.6000 2.2000 -0.0598
0.7000 2.2000 -0.0390
0.8000 2.2000 -0.0181
0.9000 2.2000 -0.0480
1.0000 2.2000 -0.0428
1.1000 2.2000 0.0043
1.2000 2.2000 0.0204
1.3000 2.2000 0.0451
1.4000 2.2000 0.0344
1.5000 2.2000 0.0115
1.6000 2.2000 0.0110
1.7000 2.2000 0.0502
1.8000 2.2000 0.0956
1.9000 2.2000 0.0586
2.0000 2.2000 -0.0550
2.1000 2.2000 -0.0466
2.2000 2.2000 -0.0127
2.3000 2.2000 0.0418
2.4000 2.2000 0.0181
2.5000 2.2000 -0.0173
2.6000 2.2000 -0.0005
2.7000 2.2000 -0.0215
2.8000 2.2000 -0.0191
2.9000 2.2000 -0.0134
3.0000 2.2000 -0.0127
3.1000 2.2000 0.0299
3.2000 2.2000 0.0216
3.3000 2.2000 -0.0577
3.4000 2.2000 -0.0836
3.5000 2.2000 -0.0998
3.6000 2.2000 -0.1021
3.7000 2.2000 -0.0669
3.8000 2.2000 -0.0449
3.9000 2.2000 -0.0014
4.0000 2.2000 0.0181
4.1000 2.2000 0.0345
4.2000 2.2000 0.0494
4.3000 2.2000 0.0455
4.4000 2.2000 0.0199
4.5000 2.2000 -0.0016
4.6000 2.2000 -0.0005
4.7000 2.2000 -0.0043
4.8000 2.2000 -0.0182
4.9000 2.2000 -0.0142
0.0000 2.3000 0.0241
0.1000 2.3000 0.0128
0.2000 2.3000 0.0121
0.3000 2.3000 0.0135
0.4000 2.3000 0.0184
0.5000 2.3000 0.0154
0.6000 2.3000 -0.0219
0.7000 2.3000 0.0078
0.8000 2.3000 -0.0037
0.9000 2.3000 -0.0661
1.0000 2.3000 -0.0649
1.1000 2.3000 -0.0045
1.2000 2.3000 0.0124
1.3000 2.3000 0.0279
1.4000 2.3000 0.0426
1.5000 2.3000 0.0571
1.6000 2.3000 0.0468
1.7000 2.3000 0.0370
1.8000 2.3000 0.0569
1.9000 2.3000 0.0368
2.0000 2.3000 -0.0329
2.1000 2.3000 -0.0588
2.2000 2.3000 0.0089
2.3000 2.3000 0.0465
2.4000 2.3000 -0.0026
2.5000 2.3000 -0.0566
2.6000 2.3000 -0.0734
2.7000 2.3000 -0.0736
2.8000 2.3000 -0.0480
2.9000 2.3000 -0.0573
3.0000 2.3000 -0.0538
3.1000 2.3000 0.0090
3.2000 2.3000 0.0008
3.3000 2.3000 0.0039
3.4000 2.3000 -0.0329
3.5000 2.3000 -0.0311
3.6000 2.3000 -0.0250
3.7000 2.3000 -0.0234
3.8000 2.3000 -0.0131
3.9000 2.3000 -0.0120
4.0000 2.3000 -0.0130
4.1000 2.3000 -0.0211
4.2000 2.3000 -0.0163
4.3000 2.3000 -0.0116
4.4000 2.3000 0.0430
4.5000 2.3000 0.0336
4.6000 2.3000 -0.0025
4.7000 2.3000 -0.0023
4.8000 2.3000 0.0069
4.9000 2.3000 0.0258
0.0000 2.4000 0.0723
0.1000 2.4000 0.0584
0.2000 2.4000 -0.0024
0.3000 2.4000 -0.0131
0.4000 2.4000 -0.0214
0.5000 2.4000 0.0378
0.6000 2.4000 0.0035
0.7000 2.4000 0.0120
0.8000 2.4000 -0.0095
0.9000 2.4000 -0.0692
1.0000 2.4000 -0.0753
1.1000 2.4000 -0.0231
1.2000 2.4000 -0.0078
1.3000 2.4000 0.0070
1.4000 2.4000 0.0307
1.5000 2.4000 0.0486
1.6000 2.4000 0.0644
1.7000 2.4000 0.0289
1.8000 2.4000 0.0241
1.9000 2.4000 -0.0115
2.0000 2.4000 -0.0500
2.1000 2.4000 -0.0716
2.2000 2.4000 -0.0107
2.3000 2.4000 0.0342
2.4000 2.4000 0.0212
2.5000 2.4000 -0.0471
2.6000 2.4000 -0.0964
2.7000 2.4000 -0.0671
2.8000 2.4000 -0.0284
2.9000 2.4000 -0.0334
3.0000 2.4000 -0.0439
3.1000 2.4000 -0.0350
3.2000 2.4000 -0.0001
3.3000 2.4000 0.0461
3.4000 2.4000 0.0320
3.5000 2.4000 0.0388
3.6000 2.4000 0.0229
3.7000 2.4000 0.0364
3.8000 2.4000 0.0069
3.9000 2.4000 -0.0176
4.0000 2.4000 -0.0244
4.1000 2.4000 -0.0387
4.2000 2.4000 -0.0333
4.3000 2.4000 -0.0535
4.4000 2.4000 0.0137
4.5000 2.4000 0.0267
4.6000 2.4000 -0.0177
4.7000 2.4000 -0.0095
4.8000 2.4000 0.0274
4.9000 2.4000 0.0742
0.0000 2.5000 0.0787
0.1000 2.5000 0.1255
0.2000 2.5000 0.0570
0.3000 2.5000 0.0465
0.4000 2.5000 0.0347
0.5000 2.5000 0.0493
0.6000 2.5000 0.0320
0.7000 2.5000 0.0160
0.8000 2.5000 -0.0235
0.9000 2.5000 -0.0349
1.0000 2.5000 -0.0544
1.1000 2.5000 -0.0345
1.2000 2.5000 -0.0479
1.3000 2.5000 -0.0457
1.4000 2.5000 -0.0149
1.5000 2.5000 0.0366
1.6000 2.5000 0.0479
1.7000 2.5000 0.0398
1.8000 2.5000 -0.0156
1.9000 2.5000 -0.0570
2.0000 2.5000 -0.0829
2.1000 2.5000 -0.0714
2.2000 2.5000 -0.0138
2.3000 2.5000 0.0183
2.4000 2.5000 -0.0133
2.5000 2.5000 -0.0289
2.6000 2.5000 -0.0684
2.7000 2.5000 -0.0576
2.8000 2.5000 -0.0182
2.9000 2.5000 0.0152
3.0000 2.5000 0.0126
3.1000 2.5000 -0.0139
3.2000 2.5000 -0.0123
3.3000 2.5000 0.0284
3.4000 2.5000 0.0533
3.5000 2.5000 0.0813
3.6000 2.5000 0.0586
3.7000 2.5000 0.0706
3.8000 2.5000 0.0178
3.9000 2.5000 0.0225
4.0000 2.5000 0.0080
4.1000 2.5000 -0.0110
4.2000 2.5000 -0.0113
4.3000 2.5000 -0.0348
4.4000 2.5000 -0.0020
4.5000 2.5000 -0.0013
4.6000 2.5000 -0.0472
4.7000 2.5000 -0.0417
4.8000 2.5000 -0.0283
4.9000 2.5000 0.0292
0.0000 2.6000 0.0624
0.1000 2.6000 0.1518
0.2000 2.6000 0.1306
0.3000 2.6000 0.1260
0.4000 2.6000 0.1018
0.5000 2.6000 0.0889
0.6000 2.6000 0.0133
0.7000 2.6000 -0.0167
0.8000 2.6000 -0.0428
0.9000 2.6000 -0.0484
1.0000 2.6000 -0.0736
1.1000 2.6000 -0.0384
1.2000 2.6000 -0.0666
1.3000 2.6000 -0.0724
1.4000 2.6000 -0.0721
1.5000 2.6000 -0.0143
1.6000 2.6000 0.0195
1.7000 2.6000 -0.0181
1.8000 2.6000 -0.0650
1.9000 2.6000 -0.1069
2.0000 2.6000 -0.1085
2.1000 2.6000 -0.0923
2.2000 2.6000 -0.0076
2.3000 2.6000 -0.0095
2.4000 2.6000 -0.0121
2.5000 2.6000 -0.0248
2.6000 2.6000 -0.0457
2.7000 2.6000 -0.0785
2.8000 2.6000 -0.0514
2.9000 2.6000 0.0047
3.0000 2.6000 0.0125
3.1000 2.6000 0.0119
3.2000 2.6000 0.0026
3.3000 2.6000 0.0015
3.4000 2.6000 0.0167
3.5000 2.6000 0.0675
3.6000 2.6000 0.0694
3.7000 2.6000 0.0113
3.8000 2.6000 0.0097
3.9000 2.6000 0.0272
4.0000 2.6000 -0.0116
4.1000 2.6000 -0.0617
4.2000 2.6000 -0.0660
4.3000 2.6000 -0.0640
4.4000 2.6000 -0.0281
4.5000 2.6000 -0.0561
4.6000 2.6000 -0.0798
4.7000 2.6000 -0.0979
4.8000 2.6000 -0.0945
4.9000 2.6000 -0.0185
0.0000 2.7000 0.0367
0.1000 2.7000 0.1309
0.2000 2.7000 0.1335
0.3000 2.7000 0.1483
0.4000 2.7000 0.1338
0.5000 2.7000 0.1196
0.6000 2.7000 0.0416
0.7000 2.7000 -0.0304
0.8000 2.7000 -0.0380
0.9000 2.7000 -0.0486
1.0000 2.7000 -0.0702
1.1000 2.7000 -0.0730
1.2000 2.7000 -0.0684
1.3000 2.7000 -0.0793
1.4000 2.7000 -0.0846
1.5000 2.7000 -0.0714
1.6000 2.7000 -0.0313
1.7000 2.7000 -0.0491
1.8000 2.7000 -0.1025
1.9000 2.7000 -0.1502
2.0000 2.7000 -0.1422
2.1000 2.7000 -0.1111
2.2000 2.7000 -0.0878
2.3000 2.7000 -0.0529
2.4000 2.7000 -0.0259
2.5000 2.7000 -0.0244
2.6000 2.7000 -0.0496
2.7000 2.7000 -0.0620
2.8000 2.7000 -0.0407
2.9000 2.7000 0.0255
3.0000 2.7000 0.0186
3.1000 2.7000 -0.0374
3.2000 2.7000 -0.0542
3.3000 2.7000 -0.0325
3.4000 2.7000 0.0023
3.5000 2.7000 0.0088
3.6000 2.7000 0.0237
3.7000 2.7000 0.0076
3.8000 2.7000 -0.0015
3.9000 2.7000 -0.0481
4.0000 2.7000 -0.0983
4.1000 2.7000 -0.1188
4.2000 2.7000 -0.1086
4.3000 2.7000 -0.1101
4.4000 2.7000 -0.0939
4.5000 2.7000 -0.0860
4.6000 2.7000 -0.0826
4.7000 2.7000 -0.1132
4.8000 2.7000 -0.1171
4.9000 2.7000 -0.0552
0.0000 2.8000 0.0324
0.1000 2.8000 0.0811
0.2000 2.8000 0.1297
0.3000 2.8000 0.1602
0.4000 2.8000 0.1381
0.5000 2.8000 0.1159
0.6000 2.8000 0.0422
0.7000 2.8000 -0.0234
0.8000 2.8000 -0.0269
0.9000 2.8000 -0.0283
1.0000 2.8000 -0.0455
1.1000 2.8000 -0.0509
1.2000 2.8000 -0.0642
1.3000 2.8000 -0.0624
1.4000 2.8000 -0.0503
1.5000 2.8000 -0.0663
1.6000 2.8000 -0.0826
1.7000 2.8000 -0.1093
1.8000 2.8000 -0.1350
1.9000 2.8000 -0.1454
2.0000 2.8000 -0.1524
2.1000 2.8000 -0.1299
2.2000 2.8000 -0.1360
2.3000 2.8000 -0.1155
2.4000 2.8000 -0.1052
2.5000 2.8000 -0.1036
2.6000 2.8000 -0.0961
2.7000 2.8000 -0.0471
2.8000 2.8000 -0.0126
2.9000 2.8000 -0.0140
3.0000 2.8000 -0.0301
3.1000 2.8000 -0.0729
3.2000 2.8000 -0.0653
3.3000 2.8000 -0.0202
3.4000 2.8000 -0.0103
3.5000 2.8000 -0.0093
3.6000 2.8000 0.0019
3.7000 2.8000 -0.0217
3.8000 2.8000 -0.0038
3.9000 2.8000 -0.0838
4.0000 2.8000 -0.1294
4.1000 2.8000 -0.1881
4.2000 2.8000 -0.1857
4.3000 2.8000 -0.1383
4.4000 2.8000 -0.1140
4.5000 2.8000 -0.1033
4.6000 2.8000 -0.0767
4.7000 2.8000 -0.0915
4.8000 2.8000 -0.1102
4.9000 2.8000 -0.0480
0.0000 2.9000 0.0324
0.1000 2.9000 0.0684
0.2000 2.9000 0.0913
0.3000 2.9000 0.1325
0.4000 2.9000 0.1188
0.5000 2.9000 0.0984
0.6000 2.9000 0.0431
0.7000 2.9000 -0.0134
0.8000 2.9000 -0.0055
0.9000 2.9000 -0.0175
1.0000 2.9000 -0.0496
1.1000 2.9000 -0.0568
1.2000 2.9000 -0.0468
1.3000 2.9000 -0.0503
1.4000 2.9000 -0.0596
1.5000 2.9000 -0.0744
1.6000 2.9000 -0.1373
1.7000 2.9000 -0.1345
1.8000 2.9000 -0.1340
1.9000 2.9000 -0.1343
2.0000 2.9000 -0.1369
2.1000 2.9000 -0.1375
2.2000 2.9000 -0.1525
2.3000 2.9000 -0.1244
2.4000 2.9000 -0.0950
2.5000 2.9000 -0.1017
2.6000 2.9000 -0.0771
2.7000 2.9000 -0.0190
2.8000 2.9000 -0.0028
2.9000 2.9000 -0.0470
3.0000 2.9000 -0.0746
3.1000 2.9000 -0.0987
3.2000 2.9000 -0.0636
3.3000 2.9000 -0.0341
3.4000 2.9000 -0.0120
3.5000 2.9000 0.0135
3.6000 2.9000 0.0060
3.7000 2.9000 -0.0236
3.8000 2.9000 -0.0184
3.9000 2.9000 -0.0828
4.0000 2.9000 -0.1427
4.1000 2.9000 -0.2054
4.2000 2.9000 -0.1624
4.3000 2.9000 -0.1014
4.4000 2.9000 -0.0784
4.5000 2.9000 -0.0824
4.6000 2.9000 -0.0867
4.7000 2.9000 -0.0956
4.8000 2.9000 -0.0511
4.9000 2.9000 -0.0073


==> files/corr_p2p_etkf2.csv <==
# x, y, corr
0.0000 0.0000 0.0234
0.1000 0.0000 0.0205
0.2000 0.0000 0.0413
0.3000 0.0000 0.0689
0.4000 0.0000 0.0822
0.5000 0.0000 0.0457
0.6000 0.0000 0.0315
0.7000 0.0000 0.0077
0.8000 0.0000 -0.0104
0.9000 0.0000 0.0046
1.0000 0.0000 0.0406
1.1000 0.0000 0.0577
1.2000 0.0000 0.1216
1.3000 0.0000 0.1899
1.4000 0.0000 0.1620
1.5000 0.0000 0.1055
1.6000 0.0000 0.0548
1.7000 0.0000 0.0362
1.8000 0.0000 -0.0251
1.9000 0.0000 -0.0662
2.0000 0.0000 -0.1082
2.1000 0.0000 -0.0510
2.2000 0.0000 -0.0304
2.3000 0.0000 0.0195
2.4000 0.0000 0.0139
2.5000 0.0000 -0.0131
2.6000 0.0000 0.0114
2.7000 0.0000 0.0093
2.8000 0.0000 -0.0126
2.9000 0.0000 -0.0632
3.0000 0.0000 -0.0833
3.1000 0.0000 -0.0791
3.2000 0.0000 -0.0507
3.3000 0.0000 -0.0735
3.4000 0.0000 -0.0841
3.5000 0.0000 -0.1034
3.6000 0.0000 -0.1147
3.7000 0.0000 -0.1577
3.8000 0.0000 -0.1673
3.9000 0.0000 -0.1410
4.0000 0.0000 -0.1053
4.1000 0.0000 -0.0462
4.2000 0.0000 -0.0044
4.3000 0.0000 0.0530
4.4000 0.0000 0.0979
4.5000 0.0000 0.0749
4.6000 0.0000 0.0819
4.7000 0.0000 0.0788
4.8000 0.0000 0.0453
4.9000 0.0000 0.0372
0.0000 0.1000 0.0528
0.1000 0.1000 0.0505
0.2000 0.1000 0.0475
0.3000 0.1000 0.0448
0.4000 0.1000 0.0778
0.5000 0.1000 0.0439
0.6000 0.1000 0.0353
0.7000 0.1000 0.0267
0.8000 0.1000 0.0207
0.9000 0.1000 0.0415
1.0000 0.1000 0.0486
1.1000 0.1000 0.0644
1.2000 0.1000 0.0636
1.3000 0.1000 0.1146
1.4000 0.1000 0.1001
1.5000 0.1000 0.0865
1.6000 0.1000 0.0460
1.7000 0.1000 0.0465
1.8000 0.1000 -0.0021
1.9000 0.1000 -0.0432
2.0000 0.1000 -0.0524
2.1000 0.1000 0.0181
2.2000 0.1000 0.0174
2.3000 0.1000 0.0193
2.4000 0.1000 0.0037
2.5000 0.1000 0.0032
2.6000 0.1000 -0.0033
2.7000 0.1000 -0.0117
2.8000 0.1000 -0.0037
2.9000 0.1000 -0.0308
3.0000 0.1000 -0.0410
3.1000 0.1000 -0.0159
3.2000 0.1000 -0.0058
3.3000 0.1000 -0.0384
3.4000 0.1000 -0.0878
3.5000 0.1000 -0.1237
3.6000 0.1000 -0.1292
3.7000 0.1000 -0.1835
3.8000 0.1000 -0.1945
3.9000 0.1000 -0.1623
4.0000 0.1000 -0.1189
4.1000 0.1000 -0.0615
4.2000 0.1000 0.0084
4.3000 0.1000 0.0690
4.4000 0.1000 0.1126
4.5000 0.1000 0.0858
4.6000 0.1000 0.0944
4.7000 0.1000 0.0787
4.8000 0.1000 0.0805
4.9000 0.1000 0.0702
0.0000 0.2000 0.0122
0.1000 0.2000 0.0550
0.2000 0.2000 0.0765
0.3000 0.2000 0.0501
0.4000 0.2000 0.0422
0.5000 0.2000 0.0538
0.6000 0.2000 0.0305
0.7000 0.2000 0.0548
0.8000 0.2000 0.0357
0.9000 0.2000 0.0941
1.0000 0.2000 0.0592
1.1000 0.2000 0.0635
1.2000 0.2000 0.0341
1.3000 0.2000 0.0439
1.4000 0.2000 0.0294
1.5000 0.2000 0.0667
1.6000 0.2000 0.0360
1.7000 0.2000 0.0148
1.8000 0.2000 -0.0009
1.9000 0.2000 0.0178
2.0000 0.2000 0.0347
2.1000 0.2000 0.0713
2.2000 0.2000 0.0483
2.3000 0.2000 -0.0039
2.4000 0.2000 -0.0281
2.5000 0.2000 -0.0052
2.6000 0.2000 -0.0460
2.7000 0.2000 -0.0467
2.8000 0.2000 -0.0370
2.9000 0.2000 -0.0602
3.0000 0.2000 -0.0580
3.1000 0.2000 -0.0493
3.2000 0.2000 -0.0252
3.3000 0.2000 -0.0345
3.4000 0.2000 -0.0891
3.5000 0.2000 -0.1323
3.6000 0.2000 -0.1535
3.7000 0.2000 -0.1996
3.8000 0.2000 -0.1883
3.9000 0.2000 -0.1679
4.0000 0.2000 -0.0971
4.1000 0.2000 -0.0719
4.2000 0.2000 -0.0172
4.3000 0.2000 0.0410
4.4000 0.2000 0.0756
4.5000 0.2000 0.1093
4.6000 0.2000 0.0967
4.7000 0.2000 0.0820
4.8000 0.2000 0.0818
4.9000 0.2000 0.0415
0.0000 0.3000 0.0254
0.1000 0.3000 0.0720
0.2000 0.3000 0.0685
0.3000 0.3000 0.0656
0.4000 0.3000 0.0831
0.5000 0.3000 0.0738
0.6000 0.3000 0.0638
0.7000 0.3000 0.0518
0.8000 0.3000 0.0250
0.9000 0.3000 0.0662
1.0000 0.3000 0.0753
1.1000 0.3000 0.0416
1.2000 0.3000 0.0275
1.3000 0.3000 0.0274
1.4000 0.3000 0.0391
1.5000 0.3000 0.0340
1.6000 0.3000 0.0589
1.7000 0.3000 -0.0130
1.8000 0.3000 -0.0191
1.9000 0.3000 0.0222
2.0000 0.3000 0.0432
2.1000 0.3000 0.0597
2.2000 0.3000 0.0625
2.3000 0.3000 0.0145
2.4000 0.3000 -0.0156
2.5000 0.3000 -0.0079
2.6000 0.3000 -0.0206
2.7000 0.3000 -0.0316
2.8000 0.3000 -0.0417
2.9000 0.3000 -0.0593
3.0000 0.3000 -0.0795
3.1000 0.3000 -0.0727
3.2000 0.3000 -0.0476
3.3000 0.3000 -0.0744
3.4000 0.3000 -0.1046
3.5000 0.3000 -0.1321
3.6000 0.3000 -0.1504
3.7000 0.3000 -0.1807
3.8000 0.3000 -0.1795
3.9000 0.3000 -0.1361
4.0000 0.3000 -0.0989
4.1000 0.3000 -0.0418
4.2000 0.3000 -0.0268
4.3000 0.3000 0.0114
4.4000 0.3000 0.0595
4.5000 0.3000 0.0809
4.6000 0.3000 0.1018
4.7000 0.3000 0.0953
4.8000 0.3000 0.1000
4.9000 0.3000 0.0553
0.0000 0.4000 0.0402
0.1000 0.4000 0.0693
0.2000 0.4000 0.0477
0.3000 0.4000 0.0721
0.4000 0.4000 0.1066
0.5000 0.4000 0.0748
0.6000 0.4000 0.0659
0.7000 0.4000 0.0184
0.8000 0.4000 -0.0072
0.9000 0.4000 0.0377
1.0000 0.4000 0.0569
1.1000 0.4000 0.0443
1.2000 0.4000 0.0224
1.3000 0.4000 0.0469
1.4000 0.4000 0.0537
1.5000 0.4000 0.0496
1.6000 0.4000 0.0471
1.7000 0.4000 0.0001
1.8000 0.4000 -0.0059
1.9000 0.4000 0.0171
2.0000 0.4000 0.0231
2.1000 0.4000 0.0466
2.2000 0.4000 0.0918
2.3000 0.4000 0.0686
2.4000 0.4000 0.0610
2.5000 0.4000 0.0653
2.6000 0.4000 0.0624
2.7000 0.4000 0.0215
2.8000 0.4000 0.0465
2.9000 0.4000 0.0319
3.0000 0.4000 -0.0151
3.1000 0.4000 -0.0396
3.2000 0.4000 -0.0418
3.3000 0.4000 -0.0392
3.4000 0.4000 -0.0635
3.5000 0.4000 -0.1196
3.6000 0.4000 -0.1951
3.7000 0.4000 -0.1766
3.8000 0.4000 -0.1736
3.9000 0.4000 -0.1465
4.0000 0.4000 -0.0792
4.1000 0.4000 -0.0646
4.2000 0.4000 -0.0091
4.3000 0.4000 -0.0021
4.4000 0.4000 0.0134
4.5000 0.4000 0.0433
4.6000 0.4000 0.0661
4.7000 0.4000 0.0825
4.8000 0.4000 0.0598
4.9000 0.4000 0.0367
0.0000 0.5000 0.0219
0.1000 0.5000 0.0495
0.2000 0.5000 0.0255
0.3000 0.5000 0.0759
0.4000 0.5000 0.0977
0.5000 0.5000 0.0736
0.6000 0.5000 0.0220
0.7000 0.5000 -0.0353
0.8000 0.5000 -0.0020
0.9000 0.5000 0.0418
1.0000 0.5000 0.0531
1.1000 0.5000 0.0371
1.2000 0.5000 0.0026
1.3000 0.5000 0.0252
1.4000 0.5000 0.0254
1.5000 0.5000 0.0282
1.6000 0.5000 0.0242
1.7000 0.5000 -0.0062
1.8000 0.5000 -0.0085
1.9000 0.5000 0.0359
2.0000 0.5000 0.0679
2.1000 0.5000 0.0705
2.2000 0.5000 0.0781
2.3000 0.5000 0.1159
2.4000 0.5000 0.1140
2.5000 0.5000 0.1153
2.6000 0.5000 0.0866
2.7000 0.5000 0.0883
2.8000 0.5000 0.1183
2.9000 0.5000 0.0879
3.0000 0.5000 0.0225
3.1000 0.5000 -0.0075
3.2000 0.5000 -0.0339
3.3000 0.5000 -0.0631
3.4000 0.5000 -0.1086
3.5000 0.5000 -0.1480
3.6000 0.5000 -0.1909
3.7000 0.5000 -0.1833
3.8000 0.5000 -0.1743
3.9000 0.5000 -0.1204
4.0000 0.5000 -0.0381
4.1000 0.5000 -0.0305
4.2000 0.5000 -0.0098
4.3000 0.5000 -0.0152
4.4000 0.5000 -0.0141
4.5000 0.5000 -0.0148
4.6000 0.5000 0.0352
4.7000 0.5000 0.0424
4.8000 0.5000 0.0227
4.9000 0.5000 -0.0026
0.0000 0.6000 -0.0195
0.1000 0.6000 0.0180
0.2000 0.6000 0.0485
0.3000 0.6000 0.0918
0.4000 0.6000 0.0983
0.5000 0.6000 0.0717
0.6000 0.6000 0.0405
0.7000 0.6000 0.0148
0.8000 0.6000 0.0212
0.9000 0.6000 0.0697
1.0000 0.6000 0.0484
1.1000 0.6000 -0.0015
1.2000 0.6000 -0.0114
1.3000 0.6000 0.0062
1.4000 0.6000 -0.0015
1.5000 0.6000 -0.0113
1.6000 0.6000 0.0075
1.7000 0.6000 0.0037
1.8000 0.6000 -0.0017
1.9000 0.6000 0.0315
2.0000 0.6000 0.0817
2.1000 0.6000 0.1056
2.2000 0.6000 0.1207
2.3000 0.6000 0.1155
2.4000 0.6000 0.1293
2.5000 0.6000 0.1237
2.6000 0.6000 0.1230
2.7000 0.6000 0.1106
2.8000 0.6000 0.1270
2.9000 0.6000 0.1145
3.0000 0.6000 0.0604
3.1000 0.6000 0.0072
3.2000 0.6000 -0.0368
3.3000 0.6000 -0.0817
3.4000 0.6000 -0.1487
3.5000 0.6000 -0.1687
3.6000 0.6000 -0.1799
3.7000 0.6000 -0.1817
3.8000 0.6000 -0.1620
3.9000 0.6000 -0.1228
4.0000 0.6000 -0.0149
4.1000 0.6000 0.0174
4.2000 0.6000 0.0006
4.3000 0.6000 -0.0311
4.4000 0.6000 -0.0565
4.5000 0.6000 -0.0864
4.6000 0.6000 -0.0211
4.7000 0.6000 -0.0267
4.8000 0.6000 -0.0308
4.9000 0.6000 -0.0528
0.0000 0.7000 -0.0031
0.1000 0.7000 0.0391
0.2000 0.7000 0.0762
0.3000 0.7000 0.1086
0.4000 0.7000 0.1043
0.5000 0.7000 0.0721
0.6000 0.7000 0.0635
0.7000 0.7000 0.0673
0.8000 0.7000 0.0877
0.9000 0.7000 0.0998
1.0000 0.7000 0.0724
1.1000 0.7000 0.0642
1.2000 0.7000 0.0247
1.3000 0.7000 -0.0059
1.4000 0.7000 -0.0201
1.5000 0.7000 -0.0088
1.6000 0.7000 0.0121
1.7000 0.7000 -0.0085
1.8000 0.7000 -0.0286
1.9000 0.7000 0.0142
2.0000 0.7000 0.0681
2.1000 0.7000 0.1217
2.2000 0.7000 0.1128
2.3000 0.7000 0.0904
2.4000 0.7000 0.1231
2.5000 0.7000 0.1165
2.6000 0.7000 0.1284
2.7000 0.7000 0.0926
2.8000 0.7000 0.1290
2.9000 0.7000 0.1421
3.0000 0.7000 0.1335
3.1000 0.7000 0.0820
3.2000 0.7000 0.0048
3.3000 0.7000 -0.0758
3.4000 0.7000 -0.1497
3.5000 0.7000 -0.1826
3.6000 0.7000 -0.1704
3.7000 0.7000 -0.1378
3.8000 0.7000 -0.1363
3.9000 0.7000 -0.1114
4.0000 0.7000 -0.0743
4.1000 0.7000 -0.0330
4.2000 0.7000 -0.0289
4.3000 0.7000 -0.0376
4.4000 0.7000 -0.0688
4.5000 0.7000 -0.0582
4.6000 0.7000 -0.0230
4.7000 0.7000 -0.0178
4.8000 0.7000 -0.0188
4.9000 0.7000 -0.0418
0.0000 0.8000 0.0118
0.1000 0.8000 0.0722
0.2000 0.8000 0.1174
0.3000 0.8000 0.1049
0.4000 0.8000 0.1074
0.5000 0.8000 0.0987
0.6000 0.8000 0.0808
0.7000 0.8000 0.0822
0.8000 0.8000 0.1242
0.9000 0.8000 0.1511
1.0000 0.8000 0.1107
1.1000 0.8000 0.0740
1.2000 0.8000 0.0448
1.3000 0.8000 -0.0072
1.4000 0.8000 -0.0043
1.5000 0.8000 0.0050
1.6000 0.8000 -0.0080
1.7000 0.8000 -0.0043
1.8000 0.8000 -0.0473
1.9000 0.8000 -0.0060
2.0000 0.8000 0.0472
2.1000 0.8000 0.1003
2.2000 0.8000 0.0991
2.3000 0.8000 0.1179
2.4000 0.8000 0.1178
2.5000 0.8000 0.1415
2.6000 0.8000 0.1413
2.7000 0.8000 0.1248
2.8000 0.8000 0.1533
2.9000 0.8000 0.1905
3.0000 0.8000 0.1632
3.1000 0.8000 0.1261
3.2000 0.8000 0.0331
3.3000 0.8000 -0.0504
3.4000 0.8000 -0.1321
3.5000 0.8000 -0.1616
3.6000 0.8000 -0.1247
3.7000 0.8000 -0.1002
3.8000 0.8000 -0.1158
3.9000 0.8000 -0.1608
4.0000 0.8000 -0.1084
4.1000 0.8000 -0.0639
4.2000 0.8000 -0.0467
4.3000 0.8000 -0.0333
4.4000 0.8000 -0.0722
4.5000 0.8000 -0.0434
4.6000 0.8000 -0.0567
4.7000 0.8000 -0.0670
4.8000 0.8000 -0.0481
4.9000 0.8000 -0.0317
0.0000 0.9000 -0.0036
0.1000 0.9000 0.0477
0.2000 0.9000 0.0781
0.3000 0.9000 0.0695
0.4000 0.9000 0.0810
0.5000 0.9000 0.1140
0.6000 0.9000 0.1026
0.7000 0.9000 0.1142
0.8000 0.9000 0.1411
0.9000 0.9000 0.1421
1.0000 0.9000 0.1191
1.1000 0.9000 0.0861
1.2000 0.9000 0.0700
1.3000 0.9000 0.0398
1.4000 0.9000 0.0184
1.5000 0.9000 0.0246
1.6000 0.9000 0.0134
1.7000 0.9000 0.0133
1.8000 0.9000 -0.0060
1.9000 0.9000 0.0197
2.0000 0.9000 0.0825
2.1000 0.9000 0.1077
2.2000 0.9000 0.1183
2.3000 0.9000 0.1556
2.4000 0.9000 0.1687
2.5000 0.9000 0.1420
2.6000 0.9000 0.1378
2.7000 0.9000 0.1359
2.8000 0.9000 0.1743
2.9000 0.9000 0.1951
3.0000 0.9000 0.1521
3.1000 0.9000 0.1133
3.2000 0.9000 0.0714
3.3000 0.9000 -0.0256
3.4000 0.9000 -0.1002
3.5000 0.9000 -0.1388
3.6000 0.9000 -0.1166
3.7000 0.9000 -0.0773
3.8000 0.9000 -0.1104
3.9000 0.9000 -0.1570
4.0000 0.9000 -0.1525
4.1000 0.9000 -0.1033
4.2000 0.9000 -0.0790
4.3000 0.9000 -0.0459
4.4000 0.9000 -0.0664
4.5000 0.9000 -0.0837
4.6000 0.9000 -0.0825
4.7000 0.9000 -0.0902
4.8000 0.9000 -0.0955
4.9000 0.9000 -0.0645
0.0000 1.0000 -0.0002
0.1000 1.0000 0.0402
0.2000 1.0000 0.0420
0.3000 1.0000 0.0422
0.4000 1.0000 0.0537
0.5000 1.0000 0.1121
0.6000 1.0000 0.1236
0.7000 1.0000 0.1289
0.8000 1.0000 0.1431
0.9000 1.0000 0.1386
1.0000 1.0000 0.1363
1.1000 1.0000 0.1221
1.2000 1.0000 0.1022
1.3000 1.0000 0.0730
1.4000 1.0000 0.0231
1.5000 1.0000 0.0293
1.6000 1.0000 0.0375
1.7000 1.0000 0.0049
1.8000 1.0000 0.0435
1.9000 1.0000 0.0819
2.0000 1.0000 0.1189
2.1000 1.0000 0.1172
2.2000 1.0000 0.1339
2.3000 1.0000 0.1609
2.4000 1.0000 0.1853
2.5000 1.0000 0.1699
2.6000 1.0000 0.1849
2.7000 1.0000 0.2127
2.8000 1.0000 0.2087
2.9000 1.0000 0.1794
3.0000 1.0000 0.1125
3.1000 1.0000 0.1208
3.2000 1.0000 0.1029
3.3000 1.0000 0.0224
3.4000 1.0000 -0.0334
3.5000 1.0000 -0.0896
3.6000 1.0000 -0.0921
3.7000 1.0000 -0.0769
3.8000 1.0000 -0.1003
3.9000 1.0000 -0.1402
4.0000 1.0000 -0.0976
4.1000 1.0000 -0.0628
4.2000 1.0000 -0.0627
4.3000 1.0000 -0.0299
4.4000 1.0000 -0.0218
4.5000 1.0000 0.0089
4.6000 1.0000 -0.0712
4.7000 1.0000 -0.0941
4.8000 1.0000 -0.0906
4.9000 1.0000 -0.0523
0.0000 1.1000 0.0436
0.1000 1.1000 0.0756
0.2000 1.1000 0.0651
0.3000 1.1000 0.0516
0.4000 1.1000 0.0403
0.5000 1.1000 0.0483
0.6000 1.1000 0.0924
0.7000 1.1000 0.1161
0.8000 1.1000 0.1046
0.9000 1.1000 0.1397
1.0000 1.1000 0.1383
1.1000 1.1000 0.1473
1.2000 1.1000 0.1379
1.3000 1.1000 0.1095
1.4000 1.1000 0.0370
1.5000 1.1000 0.0423
1.6000 1.1000 0.0305
1.7000 1.1000 0.0140
1.8000 1.1000 0.0817
1.9000 1.1000 0.1126
2.0000 1.1000 0.1237
2.1000 1.1000 0.0983
2.2000 1.1000 0.1477
2.3000 1.1000 0.1668
2.4000 1.1000 0.1221
2.5000 1.1000 0.1378
2.6000 1.1000 0.1994
2.7000 1.1000 0.2498
2.8000 1.1000 0.2337
2.9000 1.1000 0.1812
3.0000 1.1000 0.1328
3.1000 1.1000 0.1654
3.2000 1.1000 0.1370
3.3000 1.1000 0.0659
3.4000 1.1000 0.0039
3.5000 1.1000 -0.0182
3.6000 1.1000 -0.0560
3.7000 1.1000 -0.0637
3.8000 1.1000 -0.0572
3.9000 1.1000 -0.0617
4.0000 1.1000 -0.0515
4.1000 1.1000 -0.0590
4.2000 1.1000 -0.0392
4.3000 1.1000 0.0266
4.4000 1.1000 0.0711
4.5000 1.1000 0.0837
4.6000 1.1000 0.0133
4.7000 1.1000 -0.0165
4.8000 1.1000 -0.0411
4.9000 1.1000 -0.0191
0.0000 1.2000 0.0174
0.1000 1.2000 0.0516
0.2000 1.2000 0.0724
0.3000 1.2000 0.0645
0.4000 1.2000 0.0444
0.5000 1.2000 0.0291
0.6000 1.2000 0.0797
0.7000 1.2000 0.1007
0.8000 1.2000 0.1163
0.9000 1.2000 0.1344
1.0000 1.2000 0.1416
1.1000 1.2000 0.1165
1.2000 1.2000 0.0885
1.3000 1.2000 0.0655
1.4000 1.2000 0.0533
1.5000 1.2000 0.0437
1.6000 1.2000 0.0603
1.7000 1.2000 0.0400
1.8000 1.2000 0.0785
1.9000 1.2000 0.1293
2.0000 1.2000 0.1207
2.1000 1.2000 0.0979
2.2000 1.2000 0.1313
2.3000 1.2000 0.1238
2.4000 1.2000 0.1176
2.5000 1.2000 0.1350
2.6000 1.2000 0.2154
2.7000 1.2000 0.2594
2.8000 1.2000 0.2475
2.9000 1.2000 0.2006
3.0000 1.2000 0.2221
3.1000 1.2000 0.2364
3.2000 1.2000 0.2139
3.3000 1.2000 0.1248
3.4000 1.2000 0.0274
3.5000 1.2000 -0.0113
3.6000 1.2000 -0.0485
3.7000 1.2000 -0.0379
3.8000 1.2000 -0.0467
3.9000 1.2000 -0.0300
4.0000 1.2000 -0.0307
4.1000 1.2000 0.0059
4.2000 1.2000 0.0343
4.3000 1.2000 0.0865
4.4000 1.2000 0.0952
4.5000 1.2000 0.1085
4.6000 1.2000 0.0903
4.7000 1.2000 0.0339
4.8000 1.2000 -0.0109
4.9000 1.2000 -0.0153
0.0000 1.3000 0.0071
0.1000 1.3000 0.0474
0.2000 1.3000 0.0479
0.3000 1.3000 0.0527
0.4000 1.3000 0.0176
0.5000 1.3000 -0.0045
0.6000 1.3000 0.0424
0.7000 1.3000 0.0719
0.8000 1.3000 0.0873
0.9000 1.3000 0.0909
1.0000 1.3000 0.1000
1.1000 1.3000 0.0763
1.2000 1.3000 0.0424
1.3000 1.3000 0.0358
1.4000 1.3000 0.0399
1.5000 1.3000 0.0229
1.6000 1.3000 0.0251
1.7000 1.3000 0.0216
1.8000 1.3000 0.0578
1.9000 1.3000 0.0660
2.0000 1.3000 0.0863
2.1000 1.3000 0.0914
2.2000 1.3000 0.1157
2.3000 1.3000 0.1489
2.4000 1.3000 0.1440
2.5000 1.3000 0.1493
2.6000 1.3000 0.2296
2.7000 1.3000 0.2569
2.8000 1.3000 0.2989
2.9000 1.3000 0.2959
3.0000 1.3000 0.3004
3.1000 1.3000 0.2851
3.2000 1.3000 0.2626
3.3000 1.3000 0.1676
3.4000 1.3000 0.0903
3.5000 1.3000 0.0159
3.6000 1.3000 0.0125
3.7000 1.3000 0.0515
3.8000 1.3000 0.0063
3.9000 1.3000 0.0307
4.0000 1.3000 0.0118
4.1000 1.3000 0.0223
4.2000 1.3000 0.0136
4.3000 1.3000 0.0514
4.4000 1.3000 0.0600
4.5000 1.3000 0.0816
4.6000 1.3000 0.0937
4.7000 1.3000 0.0784
4.8000 1.3000 0.0366
4.9000 1.3000 0.0133
0.0000 1.4000 0.0599
0.1000 1.4000 0.0727
0.2000 1.4000 0.0350
0.3000 1.4000 0.0185
0.4000 1.4000 0.0234
0.5000 1.4000 0.0093
0.6000 1.4000 0.0203
0.7000 1.4000 0.0442
0.8000 1.4000 0.0410
0.9000 1.4000 0.0606
1.0000 1.4000 0.0404
1.1000 1.4000 0.0207
1.2000 1.4000 0.0379
1.3000 1.4000 0.0741
1.4000 1.4000 0.0581
1.5000 1.4000 0.0227
1.6000 1.4000 0.0120
1.7000 1.4000 -0.0109
1.8000 1.4000 -0.0088
1.9000 1.4000 0.0234
2.0000 1.4000 0.0621
2.1000 1.4000 0.1177
2.2000 1.4000 0.1159
2.3000 1.4000 0.1193
2.4000 1.4000 0.1151
2.5000 1.4000 0.1522
2.6000 1.4000 0.2347
2.7000 1.4000 0.2565
2.8000 1.4000 0.3426
2.9000 1.4000 0.4090
3.0000 1.4000 0.3929
3.1000 1.4000 0.3449
3.2000 1.4000 0.3255
3.3000 1.4000 0.2391
3.4000 1.4000 0.1570
3.5000 1.4000 0.0825
3.6000 1.4000 0.0377
3.7000 1.4000 0.0197
3.8000 1.4000 -0.0068
3.9000 1.4000 0.0192
4.0000 1.4000 -0.0053
4.1000 1.4000 0.0242
4.2000 1.4000 0.0156
4.3000 1.4000 0.0442
4.4000 1.4000 0.0410
4.5000 1.4000 0.0639
4.6000 1.4000 0.0845
4.7000 1.4000 0.0490
4.8000 1.4000 0.0259
4.9000 1.4000 0.0717
0.0000 1.5000 0.0479
0.1000 1.5000 0.0496
0.2000 1.5000 0.0485
0.3000 1.5000 0.0135
0.4000 1.5000 0.0037
0.5000 1.5000 0.0028
0.6000 1.5000 0.0236
0.7000 1.5000 0.0196
0.8000 1.5000 0.0434
0.9000 1.5000 0.0411
1.0000 1.5000 0.0364
1.1000 1.5000 0.0589
1.2000 1.5000 0.0604
1.3000 1.5000 0.0599
1.4000 1.5000 0.0594
1.5000 1.5000 0.0404
1.6000 1.5000 0.0276
1.7000 1.5000 -0.0119
1.8000 1.5000 -0.0461
1.9000 1.5000 0.0119
2.0000 1.5000 0.0510
2.1000 1.5000 0.0694
2.2000 1.5000 0.1137
2.3000 1.5000 0.1260
2.4000 1.5000 0.1526
2.5000 1.5000 0.2124
2.6000 1.5000 0.2634
2.7000 1.5000 0.3289
2.8000 1.5000 0.3849
2.9000 1.5000 0.4648
3.0000 1.5000 0.4607
3.1000 1.5000 0.4470
3.2000 1.5000 0.3839
3.3000 1.5000 0.2884
3.4000 1.5000 0.1810
3.5000 1.5000 0.1024
3.6000 1.5000 0.0282
3.7000 1.5000 0.0006
3.8000 1.5000 -0.0285
3.9000 1.5000 -0.0107
4.0000 1.5000 -0.0593
4.1000 1.5000 -0.0309
4.2000 1.5000 -0.0069
4.3000 1.5000 0.0437
4.4000 1.5000 0.0564
4.5000 1.5000 0.0401
4.6000 1.5000 0.0358
4.7000 1.5000 0.0338
4.8000 1.5000 0.0264
4.9000 1.5000 0.0600
0.0000 1.6000 0.0661
0.1000 1.6000 0.0666
0.2000 1.6000 0.0488
0.3000 1.6000 0.0567
0.4000 1.6000 0.0392
0.5000 1.6000 0.0063
0.6000 1.6000 0.0252
0.7000 1.6000 0.0374
0.8000 1.6000 0.0434
0.9000 1.6000 0.0518
1.0000 1.6000 0.0265
1.1000 1.6000 0.0598
1.2000 1.6000 0.0688
1.3000 1.6000 0.0661
1.4000 1.6000 0.0747
1.5000 1.6000 0.0581
1.6000 1.6000 0.0337
1.7000 1.6000 -0.0006
1.8000 1.6000 -0.0282
1.9000 1.6000 0.0117
2.0000 1.6000 0.0698
2.1000 1.6000 0.0567
2.2000 1.6000 0.0571
2.3000 1.6000 0.0928
2.4000 1.6000 0.1443
2.5000 1.6000 0.2109
2.6000 1.6000 0.3109
2.7000 1.6000 0.3769
2.8000 1.6000 0.4405
2.9000 1.6000 0.4481
3.0000 1.6000 0.4664
3.1000 1.6000 0.4861
3.2000 1.6000 0.3657
3.3000 1.6000 0.2662
3.4000 1.6000 0.1621
3.5000 1.6000 0.0791
3.6000 1.6000 -0.0220
3.7000 1.6000 -0.0187
3.8000 1.6000 -0.0283
3.9000 1.6000 -0.0262
4.0000 1.6000 -0.0413
4.1000 1.6000 -0.0269
4.2000 1.6000 -0.0154
4.3000 1.6000 -0.0157
4.4000 1.6000 -0.0038
4.5000 1.6000 0.0111
4.6000 1.6000 0.0171
4.7000 1.6000 0.0470
4.8000 1.6000 0.0614
4.9000 1.6000 0.0837
0.0000 1.7000 0.1012
0.1000 1.7000 0.0945
0.2000 1.7000 0.0634
0.3000 1.7000 0.0696
0.4000 1.7000 0.0372
0.5000 1.7000 -0.0054
0.6000 1.7000 -0.0242
0.7000 1.7000 0.0013
0.8000 1.7000 0.0429
0.9000 1.7000 0.0455
1.0000 1.7000 0.0088
1.1000 1.7000 0.0122
1.2000 1.7000 0.0303
1.3000 1.7000 0.0390
1.4000 1.7000 0.0415
1.5000 1.7000 0.0328
1.6000 1.7000 0.0382
1.7000 1.7000 0.0143
1.8000 1.7000 -0.0057
1.9000 1.7000 0.0251
2.0000 1.7000 0.0618
2.1000 1.7000 0.0739
2.2000 1.7000 0.0420
2.3000 1.7000 0.0394
2.4000 1.7000 0.0988
2.5000 1.7000 0.1917
2.6000 1.7000 0.3428
2.7000 1.7000 0.4135
2.8000 1.7000 0.4435
2.9000 1.7000 0.4654
3.0000 1.7000 0.4722
3.1000 1.7000 0.4435
3.2000 1.7000 0.3383
3.3000 1.7000 0.2352
3.4000 1.7000 0.1494
3.5000 1.7000 0.0378
3.6000 1.7000 -0.0198
3.7000 1.7000 -0.0235
3.8000 1.7000 -0.0152
3.9000 1.7000 -0.0062
4.0000 1.7000 -0.0245
4.1000 1.7000 -0.0126
4.2000 1.7000 0.0091
4.3000 1.7000 -0.0213
4.4000 1.7000 -0.0568
4.5000 1.7000 0.0093
4.6000 1.7000 0.0557
4.7000 1.7000 0.0925
4.8000 1.7000 0.1074
4.9000 1.7000 0.1065
0.0000 1.8000 0.0958
0.1000 1.8000 0.1095
0.2000 1.8000 0.0588
0.3000 1.8000 0.0305
0.4000 1.8000 0.0163
0.5000 1.8000 -0.0416
0.6000 1.8000 -0.0392
0.7000 1.8000 -0.0017
0.8000 1.8000 0.0166
0.9000 1.8000 -0.0043
1.0000 1.8000 -0.0417
1.1000 1.8000 0.0007
1.2000 1.8000 0.0171
1.3000 1.8000 -0.0010
1.4000 1.8000 -0.0139
1.5000 1.8000 0.0001
1.6000 1.8000 0.0544
1.7000 1.8000 0.0309
1.8000 1.8000 0.0322
1.9000 1.8000 0.0727
2.0000 1.8000 0.0593
2.1000 1.8000 0.0647
2.2000 1.8000 0.0192
2.3000 1.8000 0.0378
2.4000 1.8000 0.0951
2.5000 1.8000 0.1413
2.6000 1.8000 0.2791
2.7000 1.8000 0.3824
2.8000 1.8000 0.3937
2.9000 1.8000 0.4235
3.0000 1.8000 0.4338
3.1000 1.8000 0.4107
3.2000 1.8000 0.3359
3.3000 1.8000 0.2426
3.4000 1.8000 0.1438
3.5000 1.8000 0.0849
3.6000 1.8000 0.0433
3.7000 1.8000 0.0175
3.8000 1.8000 0.0072
3.9000 1.8000 0.0147
4.0000 1.8000 0.0061
4.1000 1.8000 0.0051
4.2000 1.8000 -0.0038
4.3000 1.8000 -0.0286
4.4000 1.8000 -0.0492
4.5000 1.8000 0.0134
4.6000 1.8000 0.0871
4.7000 1.8000 0.0954
4.8000 1.8000 0.1074
4.9000 1.8000 0.0850
0.0000 1.9000 0.0566
0.1000 1.9000 0.0649
0.2000 1.9000 -0.0126
0.3000 1.9000 -0.0214
0.4000 1.9000 0.0121
0.5000 1.9000 -0.0581
0.6000 1.9000 -0.0639
0.7000 1.9000 -0.0481
0.8000 1.9000 -0.0044
0.9000 1.9000 -0.0147
1.0000 1.9000 -0.0650
1.1000 1.9000 -0.0146
1.2000 1.9000 0.0137
1.3000 1.9000 0.0059
1.4000 1.9000 0.0037
1.5000 1.9000 0.0040
1.6000 1.9000 0.0414
1.7000 1.9000 0.0692
1.8000 1.9000 0.1112
1.9000 1.9000 0.1025
2.0000 1.9000 0.0798
2.1000 1.9000 0.0693
2.2000 1.9000 0.0398
2.3000 1.9000 0.0613
2.4000 1.9000 0.1056
2.5000 1.9000 0.1468
2.6000 1.9000 0.2108
2.7000 1.9000 0.2714
2.8000 1.9000 0.3255
2.9000 1.9000 0.3401
3.0000 1.9000 0.3286
3.1000 1.9000 0.3454
3.2000 1.9000 0.3146
3.3000 1.9000 0.2676
3.4000 1.9000 0.1858
3.5000 1.9000 0.1150
3.6000 1.9000 0.0651
3.7000 1.9000 0.0419
3.8000 1.9000 0.0514
3.9000 1.9000 0.0288
4.0000 1.9000 0.0561
4.1000 1.9000 0.0508
4.2000 1.9000 0.0334
4.3000 1.9000 0.0317
4.4000 1.9000 0.0307
4.5000 1.9000 0.0617
4.6000 1.9000 0.0952
4.7000 1.9000 0.0873
4.8000 1.9000 0.0809
4.9000 1.9000 0.0237
0.0000 2.0000 -0.0288
0.1000 2.0000 -0.0189
0.2000 2.0000 -0.0782
0.3000 2.0000 -0.0490
0.4000 2.0000 -0.0271
0.5000 2.0000 -0.0615
0.6000 2.0000 -0.0626
0.7000 2.0000 -0.0243
0.8000 2.0000 -0.0027
0.9000 2.0000 -0.0045
1.0000 2.0000 -0.0290
1.1000 2.0000 -0.0238
1.2000 2.0000 -0.0294
1.3000 2.0000 -0.0101
1.4000 2.0000 -0.0133
1.5000 2.0000 0.0137
1.6000 2.0000 0.0446
1.7000 2.0000 0.0701
1.8000 2.0000 0.1149
1.9000 2.0000 0.0969
2.0000 2.0000 0.1008
2.1000 2.0000 0.0833
2.2000 2.0000 0.0443
2.3000 2.0000 0.0621
2.4000 2.0000 0.0908
2.5000 2.0000 0.1326
2.6000 2.0000 0.1942
2.7000 2.0000 0.2179
2.8000 2.0000 0.2819
2.9000 2.0000 0.2972
3.0000 2.0000 0.2992
3.1000 2.0000 0.3123
3.2000 2.0000 0.3111
3.3000 2.0000 0.2446
3.4000 2.0000 0.1913
3.5000 2.0000 0.1442
3.6000 2.0000 0.1036
3.7000 2.0000 0.0649
3.8000 2.0000 0.0578
3.9000 2.0000 0.0502
4.0000 2.0000 0.0536
4.1000 2.0000 0.0721
4.2000 2.0000 0.0555
4.3000 2.0000 0.0308
4.4000 2.0000 0.0796
4.5000 2.0000 0.1002
4.6000 2.0000 0.0943
4.7000 2.0000 0.0481
4.8000 2.0000 0.0059
4.9000 2.0000 -0.0546
0.0000 2.1000 -0.0781
0.1000 2.1000 -0.0927
0.2000 2.1000 -0.1156
0.3000 2.1000 -0.0923
0.4000 2.1000 -0.0542
0.5000 2.1000 -0.0218
0.6000 2.1000 -0.0273
0.7000 2.1000 -0.0174
0.8000 2.1000 0.0482
0.9000 2.1000 0.0337
1.0000 2.1000 -0.0089
1.1000 2.1000 -0.0052
1.2000 2.1000 0.0015
1.3000 2.1000 -0.0166
1.4000 2.1000 -0.0285
1.5000 2.1000 -0.0322
1.6000 2.1000 0.0073
1.7000 2.1000 0.0544
1.8000 2.1000 0.0804
1.9000 2.1000 0.0606
2.0000 2.1000 0.0566
2.1000 2.1000 0.0727
2.2000 2.1000 0.0261
2.3000 2.1000 0.0736
2.4000 2.1000 0.0865
2.5000 2.1000 0.1200
2.6000 2.1000 0.1371
2.7000 2.1000 0.1579
2.8000 2.1000 0.1922
2.9000 2.1000 0.1851
3.0000 2.1000 0.2173
3.1000 2.1000 0.2626
3.2000 2.1000 0.2366
3.3000 2.1000 0.2005
3.4000 2.1000 0.1730
3.5000 2.1000 0.1336
3.6000 2.1000 0.1211
3.7000 2.1000 0.0744
3.8000 2.1000 0.0923
3.9000 2.1000 0.0486
4.0000 2.1000 0.0635
4.1000 2.1000 0.0782
4.2000 2.1000 0.0526
4.3000 2.1000 0.0458
4.4000 2.1000 0.0637
4.5000 2.1000 0.0978
4.6000 2.1000 0.0720
4.7000 2.1000 0.0079
4.8000 2.1000 -0.0335
4.9000 2.1000 -0.0553
0.0000 2.2000 -0.1021
0.1000 2.2000 -0.0962
0.2000 2.2000 -0.0876
0.3000 2.2000 -0.0604
0.4000 2.2000 -0.0536
0.5000 2.2000 -0.0258
0.6000 2.2000 -0.0388
0.7000 2.2000 -0.0165
0.8000 2.2000 0.0473
0.9000 2.2000 0.0231
1.0000 2.2000 0.0050
1.1000 2.2000 0.0385
1.2000 2.2000 0.0502
1.3000 2.2000 0.0269
1.4000 2.2000 -0.0322
1.5000 2.2000 -0.0489
1.6000 2.2000 -0.0524
1.7000 2.2000 -0.0397
1.8000 2.2000 -0.0489
1.9000 2.2000 -0.0280
2.0000 2.2000 0.0077
2.1000 2.2000 0.0167
2.2000 2.2000 0.0081
2.3000 2.2000 0.0692
2.4000 2.2000 0.0865
2.5000 2.2000 0.0643
2.6000 2.2000 0.0541
2.7000 2.2000 0.0688
2.8000 2.2000 0.0912
2.9000 2.2000 0.1099
3.0000 2.2000 0.1172
3.1000 2.2000 0.1443
3.2000 2.2000 0.1391
3.3000 2.2000 0.1420
3.4000 2.2000 0.1777
3.5000 2.2000 0.1560
3.6000 2.2000 0.1265
3.7000 2.2000 0.0630
3.8000 2.2000 0.0597
3.9000 2.2000 0.0673
4.0000 2.2000 0.0513
4.1000 2.2000 0.0655
4.2000 2.2000 0.0471
4.3000 2.2000 0.0331
4.4000 2.2000 0.0397
4.5000 2.2000 0.0643
4.6000 2.2000 0.0279
4.7000 2.2000 -0.0377
4.8000 2.2000 -0.0492
4.9000 2.2000 -0.0651
0.0000 2.3000 -0.1007
0.1000 2.3000 -0.0821
0.2000 2.3000 -0.0409
0.3000 2.3000 -0.0270
0.4000 2.3000 -0.0185
0.5000 2.3000 -0.0221
0.6000 2.3000 -0.0403
0.7000 2.3000 0.0044
0.8000 2.3000 0.0513
0.9000 2.3000 0.0523
1.0000 2.3000 0.0548
1.1000 2.3000 0.0687
1.2000 2.3000 0.0292
1.3000 2.3000 0.0301
1.4000 2.3000 -0.0274
1.5000 2.3000 -0.0602
1.6000 2.3000 -0.0832
1.7000 2.3000 -0.0940
1.8000 2.3000 -0.0975
1.9000 2.3000 -0.0558
2.0000 2.3000 -0.0433
2.1000 2.3000 -0.0450
2.2000 2.3000 -0.0196
2.3000 2.3000 -0.0018
2.4000 2.3000 0.0048
2.5000 2.3000 -0.0072
2.6000 2.3000 -0.0125
2.7000 2.3000 -0.0005
2.8000 2.3000 0.0595
2.9000 2.3000 0.0505
3.0000 2.3000 0.0365
3.1000 2.3000 0.0533
3.2000 2.3000 0.0765
3.3000 2.3000 0.1002
3.4000 2.3000 0.1138
3.5000 2.3000 0.1547
3.6000 2.3000 0.1069
3.7000 2.3000 0.0381
3.8000 2.3000 -0.0052
3.9000 2.3000 0.0048
4.0000 2.3000 0.0235
4.1000 2.3000 0.0436
4.2000 2.3000 0.0444
4.3000 2.3000 0.0006
4.4000 2.3000 0.0099
4.5000 2.3000 0.0206
4.6000 2.3000 -0.0170
4.7000 2.3000 -0.0492
4.8000 2.3000 -0.0566
4.9000 2.3000 -0.0684
0.0000 2.4000 -0.0762
0.1000 2.4000 -0.0690
0.2000 2.4000 -0.0385
0.3000 2.4000 0.0172
0.4000 2.4000 0.0234
0.5000 2.4000 -0.0079
0.6000 2.4000 -0.0386
0.7000 2.4000 -0.0229
0.8000 2.4000 0.0235
0.9000 2.4000 0.0721
1.0000 2.4000 0.0741
1.1000 2.4000 0.1045
1.2000 2.4000 0.0629
1.3000 2.4000 0.0323
1.4000 2.4000 0.0168
1.5000 2.4000 -0.0407
1.6000 2.4000 -0.0806
1.7000 2.4000 -0.0979
1.8000 2.4000 -0.0876
1.9000 2.4000 -0.0615
2.0000 2.4000 -0.0764
2.1000 2.4000 -0.0701
2.2000 2.4000 -0.0085
2.3000 2.4000 -0.0251
2.4000 2.4000 -0.0439
2.5000 2.4000 -0.0702
2.6000 2.4000 -0.0373
2.7000 2.4000 -0.0475
2.8000 2.4000 -0.0133
2.9000 2.4000 -0.0192
3.0000 2.4000 -0.0304
3.1000 2.4000 -0.0034
3.2000 2.4000 0.0398
3.3000 2.4000 0.0118
3.4000 2.4000 0.0255
3.5000 2.4000 0.0600
3.6000 2.4000 0.0534
3.7000 2.4000 0.0158
3.8000 2.4000 -0.0331
3.9000 2.4000 -0.0329
4.0000 2.4000 -0.0257
4.1000 2.4000 -0.0059
4.2000 2.4000 0.0112
4.3000 2.4000 -0.0203
4.4000 2.4000 -0.0032
4.5000 2.4000 -0.0058
4.6000 2.4000 -0.0546
4.7000 2.4000 -0.0516
4.8000 2.4000 -0.0439
4.9000 2.4000 -0.0505
0.0000 2.5000 -0.0298
0.1000 2.5000 -0.0354
0.2000 2.5000 0.0197
0.3000 2.5000 0.0766
0.4000 2.5000 0.0670
0.5000 2.5000 0.0022
0.6000 2.5000 -0.0695
0.7000 2.5000 -0.0494
0.8000 2.5000 -0.0326
0.9000 2.5000 0.0014
1.0000 2.5000 0.0459
1.1000 2.5000 0.1045
1.2000 2.5000 0.0936
1.3000 2.5000 0.0849
1.4000 2.5000 0.0627
1.5000 2.5000 0.0248
1.6000 2.5000 -0.0358
1.7000 2.5000 -0.0800
1.8000 2.5000 -0.1046
1.9000 2.5000 -0.0941
2.0000 2.5000 -0.0669
2.1000 2.5000 -0.0180
2.2000 2.5000 0.0131
2.3000 2.5000 -0.0094
2.4000 2.5000 -0.0439
2.5000 2.5000 -0.0816
2.6000 2.5000 -0.1050
2.7000 2.5000 -0.1108
2.8000 2.5000 -0.0657
2.9000 2.5000 -0.0368
3.0000 2.5000 -0.0476
3.1000 2.5000 -0.0139
3.2000 2.5000 -0.0231
3.3000 2.5000 -0.0098
3.4000 2.5000 0.0167
3.5000 2.5000 0.0278
3.6000 2.5000 0.0023
3.7000 2.5000 -0.0080
3.8000 2.5000 -0.0603
3.9000 2.5000 -0.0390
4.0000 2.5000 -0.0298
4.1000 2.5000 -0.0209
4.2000 2.5000 -0.0331
4.3000 2.5000 -0.0281
4.4000 2.5000 0.0137
4.5000 2.5000 0.0183
4.6000 2.5000 -0.0200
4.7000 2.5000 -0.0403
4.8000 2.5000 -0.0190
4.9000 2.5000 -0.0093
0.0000 2.6000 0.0071
0.1000 2.6000 0.0103
0.2000 2.6000 0.0495
0.3000 2.6000 0.1228
0.4000 2.6000 0.1135
0.5000 2.6000 0.0309
0.6000 2.6000 -0.0609
0.7000 2.6000 -0.0750
0.8000 2.6000 -0.0587
0.9000 2.6000 -0.0499
1.0000 2.6000 0.0178
1.1000 2.6000 0.0815
1.2000 2.6000 0.0956
1.3000 2.6000 0.1225
1.4000 2.6000 0.0753
1.5000 2.6000 0.0676
1.6000 2.6000 0.0063
1.7000 2.6000 -0.0499
1.8000 2.6000 -0.1165
1.9000 2.6000 -0.1365
2.0000 2.6000 -0.0832
2.1000 2.6000 -0.0282
2.2000 2.6000 0.0073
2.3000 2.6000 -0.0159
2.4000 2.6000 -0.0538
2.5000 2.6000 -0.0830
2.6000 2.6000 -0.1331
2.7000 2.6000 -0.1258
2.8000 2.6000 -0.0716
2.9000 2.6000 -0.0118
3.0000 2.6000 -0.0244
3.1000 2.6000 -0.0222
3.2000 2.6000 -0.0056
3.3000 2.6000 0.0180
3.4000 2.6000 0.0265
3.5000 2.6000 0.0275
3.6000 2.6000 0.0080
3.7000 2.6000 -0.0448
3.8000 2.6000 -0.0814
3.9000 2.6000 -0.0161
4.0000 2.6000 -0.0085
4.1000 2.6000 -0.0290
4.2000 2.6000 -0.0525
4.3000 2.6000 -0.0142
4.4000 2.6000 0.0303
4.5000 2.6000 0.0300
4.6000 2.6000 -0.0039
4.7000 2.6000 -0.0126
4.8000 2.6000 0.0048
4.9000 2.6000 0.0148
0.0000 2.7000 0.0255
0.1000 2.7000 0.0538
0.2000 2.7000 0.0757
0.3000 2.7000 0.1139
0.4000 2.7000 0.0918
0.5000 2.7000 0.0222
0.6000 2.7000 -0.0391
0.7000 2.7000 -0.0801
0.8000 2.7000 -0.0474
0.9000 2.7000 -0.0236
1.0000 2.7000 0.0053
1.1000 2.7000 0.0484
1.2000 2.7000 0.0996
1.3000 2.7000 0.1277
1.4000 2.7000 0.1205
1.5000 2.7000 0.1426
1.6000 2.7000 0.0594
1.7000 2.7000 -0.0104
1.8000 2.7000 -0.1055
1.9000 2.7000 -0.1369
2.0000 2.7000 -0.0976
2.1000 2.7000 -0.0702
2.2000 2.7000 -0.0284
2.3000 2.7000 -0.0339
2.4000 2.7000 -0.0380
2.5000 2.7000 -0.0629
2.6000 2.7000 -0.0809
2.7000 2.7000 -0.0906
2.8000 2.7000 -0.0539
2.9000 2.7000 0.0079
3.0000 2.7000 0.0001
3.1000 2.7000 -0.0074
3.2000 2.7000 -0.0125
3.3000 2.7000 0.0212
3.4000 2.7000 -0.0183
3.5000 2.7000 -0.0044
3.6000 2.7000 -0.0152
3.7000 2.7000 -0.0215
3.8000 2.7000 -0.0738
3.9000 2.7000 -0.0414
4.0000 2.7000 -0.0246
4.1000 2.7000 -0.0470
4.2000 2.7000 -0.0501
4.3000 2.7000 -0.0125
4.4000 2.7000 0.0054
4.5000 2.7000 -0.0040
4.6000 2.7000 -0.0137
4.7000 2.7000 -0.0222
4.8000 2.7000 0.0091
4.9000 2.7000 0.0178
0.0000 2.8000 0.0285
0.1000 2.8000 0.0688
0.2000 2.8000 0.0904
0.3000 2.8000 0.0733
0.4000 2.8000 0.0856
0.5000 2.8000 0.0248
0.6000 2.8000 -0.0451
0.7000 2.8000 -0.0289
0.8000 2.8000 -0.0127
0.9000 2.8000 0.0099
1.0000 2.8000 0.0374
1.1000 2.8000 0.0750
1.2000 2.8000 0.1144
1.3000 2.8000 0.1280
1.4000 2.8000 0.1326
1.5000 2.8000 0.1690
1.6000 2.8000 0.1024
1.7000 2.8000 0.0206
1.8000 2.8000 -0.0551
1.9000 2.8000 -0.1041
2.0000 2.8000 -0.1143
2.1000 2.8000 -0.1032
2.2000 2.8000 -0.0280
2.3000 2.8000 -0.0205
2.4000 2.8000 -0.0122
2.5000 2.8000 -0.0354
2.6000 2.8000 -0.0344
2.7000 2.8000 -0.0567
2.8000 2.8000 -0.0409
2.9000 2.8000 -0.0421
3.0000 2.8000 -0.0543
3.1000 2.8000 -0.0596
3.2000 2.8000 -0.0344
3.3000 2.8000 -0.0103
3.4000 2.8000 -0.0805
3.5000 2.8000 -0.0705
3.6000 2.8000 -0.0282
3.7000 2.8000 -0.0472
3.8000 2.8000 -0.0675
3.9000 2.8000 -0.0652
4.0000 2.8000 -0.0637
4.1000 2.8000 -0.0587
4.2000 2.8000 -0.0202
4.3000 2.8000 0.0345
4.4000 2.8000 0.0119
4.5000 2.8000 -0.0067
4.6000 2.8000 0.0025
4.7000 2.8000 -0.0148
4.8000 2.8000 -0.0046
4.9000 2.8000 0.0167
0.0000 2.9000 0.0313
0.1000 2.9000 0.0653
0.2000 2.9000 0.0702
0.3000 2.9000 0.0374
0.4000 2.9000 0.0756
0.5000 2.9000 0.0305
0.6000 2.9000 -0.0144
0.7000 2.9000 -0.0218
0.8000 2.9000 -0.0163
0.9000 2.9000 0.0088
1.0000 2.9000 0.0266
1.1000 2.9000 0.0755
1.2000 2.9000 0.1484
1.3000 2.9000 0.1518
1.4000 2.9000 0.1602
1.5000 2.9000 0.1296
1.6000 2.9000 0.0939
1.7000 2.9000 0.0279
1.8000 2.9000 -0.0107
1.9000 2.9000 -0.0684
2.0000 2.9000 -0.1138
2.1000 2.9000 -0.1025
2.2000 2.9000 -0.0472
2.3000 2.9000 -0.0195
2.4000 2.9000 0.0071
2.5000 2.9000 -0.0105
2.6000 2.9000 0.0022
2.7000 2.9000 0.0021
2.8000 2.9000 -0.0210
2.9000 2.9000 -0.0869
3.0000 2.9000 -0.1164
3.1000 2.9000 -0.0844
3.2000 2.9000 -0.0806
3.3000 2.9000 -0.0589
3.4000 2.9000 -0.0961
3.5000 2.9000 -0.0824
3.6000 2.9000 -0.0511
3.7000 2.9000 -0.0815
3.8000 2.9000 -0.0775
3.9000 2.9000 -0.1009
4.0000 2.9000 -0.0909
4.1000 2.9000 -0.0696
4.2000 2.9000 0.0035
4.3000 2.9000 0.0654
4.4000 2.9000 0.0622
4.5000 2.9000 0.0248
4.6000 2.9000 0.0048
4.7000 2.9000 -0.0008
4.8000 2.9000 0.0064
4.9000 2.9000 0.0139


==> files/corr_p2p_iewpf0.csv <==
# x, y, corr
0.0000 0.0000 0.0550
0.1000 0.0000 0.0788
0.2000 0.0000 0.0647
0.3000 0.0000 0.0652
0.4000 0.0000 0.1041
0.5000 0.0000 0.0862
0.6000 0.0000 0.0288
0.7000 0.0000 0.0058
0.8000 0.0000 -0.0188
0.9000 0.0000 -0.0141
1.0000 0.0000 0.0200
1.1000 0.0000 0.0407
1.2000 0.0000 0.0421
1.3000 0.0000 0.0458
1.4000 0.0000 0.0723
1.5000 0.0000 0.0956
1.6000 0.0000 0.1272
1.7000 0.0000 0.1212
1.8000 0.0000 0.0825
1.9000 0.0000 0.1040
2.0000 0.0000 0.1053
2.1000 0.0000 0.1477
2.2000 0.0000 0.1519
2.3000 0.0000 0.1447
2.4000 0.0000 0.1170
2.5000 0.0000 0.1040
2.6000 0.0000 0.1092
2.7000 0.0000 0.1078
2.8000 0.0000 0.1077
2.9000 0.0000 0.1161
3.0000 0.0000 0.0841
3.1000 0.0000 0.0679
3.2000 0.0000 -0.0040
3.3000 0.0000 -0.0519
3.4000 0.0000 -0.0699
3.5000 0.0000 -0.0862
3.6000 0.0000 -0.0674
3.7000 0.0000 -0.0481
3.8000 0.0000 -0.0270
3.9000 0.0000 0.0382
4.0000 0.0000 0.0415
4.1000 0.0000 0.0590
4.2000 0.0000 0.0622
4.3000 0.0000 0.0681
4.4000 0.0000 0.0745
4.5000 0.0000 0.0338
4.6000 0.0000 0.0004
4.7000 0.0000 -0.0214
4.8000 0.0000 0.0010
4.9000 0.0000 0.0445
0.0000 0.1000 0.0033
0.1000 0.1000 0.0329
0.2000 0.1000 0.0060
0.3000 0.1000 0.0011
0.4000 0.1000 0.0644
0.5000 0.1000 0.0946
0.6000 0.1000 0.0563
0.7000 0.1000 0.0329
0.8000 0.1000 -0.0040
0.9000 0.1000 -0.0242
1.0000 0.1000 0.0020
1.1000 0.1000 0.0344
1.2000 0.1000 0.0750
1.3000 0.1000 0.0850
1.4000 0.1000 0.0997
1.5000 0.1000 0.1164
1.6000 0.1000 0.1472
1.7000 0.1000 0.1109
1.8000 0.1000 0.0930
1.9000 0.1000 0.0854
2.0000 0.1000 0.1277
2.1000 0.1000 0.1573
2.2000 0.1000 0.1505
2.3000 0.1000 0.1509
2.4000 0.1000 0.1562
2.5000 0.1000 0.1518
2.6000 0.1000 0.1549
2.7000 0.1000 0.1310
2.8000 0.1000 0.1142
2.9000 0.1000 0.0813
3.0000 0.1000 0.0850
3.1000 0.1000 0.0707
3.2000 0.1000 -0.0370
3.3000 0.1000 -0.0724
3.4000 0.1000 -0.0526
3.5000 0.1000 -0.0151
3.6000 0.1000 0.0074
3.7000 0.1000 0.0361
3.8000 0.1000 0.0685
3.9000 0.1000 0.1018
4.0000 0.1000 0.0788
4.1000 0.1000 0.0558
4.2000 0.1000 0.0459
4.3000 0.1000 0.0844
4.4000 0.1000 0.0474
4.5000 0.1000 0.0100
4.6000 0.1000 -0.0142
4.7000 0.1000 -0.0181
4.8000 0.1000 -0.0141
4.9000 0.1000 0.0066
0.0000 0.2000 0.0420
0.1000 0.2000 0.0240
0.2000 0.2000 0.0178
0.3000 0.2000 -0.0185
0.4000 0.2000 0.0102
0.5000 0.2000 0.0474
0.6000 0.2000 0.0720
0.7000 0.2000 0.0669
0.8000 0.2000 0.0533
0.9000 0.2000 0.0130
1.0000 0.2000 0.0048
1.1000 0.2000 0.0510
1.2000 0.2000 0.0570
1.3000 0.2000 0.0805
1.4000 0.2000 0.1481
1.5000 0.2000 0.1280
1.6000 0.2000 0.1193
1.7000 0.2000 0.0898
1.8000 0.2000 0.0854
1.9000 0.2000 0.0857
2.0000 0.2000 0.1006
2.1000 0.2000 0.1275
2.2000 0.2000 0.1618
2.3000 0.2000 0.1414
2.4000 0.2000 0.1428
2.5000 0.2000 0.1460
2.6000 0.2000 0.1401
2.7000 0.2000 0.1010
2.8000 0.2000 0.0732
2.9000 0.2000 0.0725
3.0000 0.2000 0.0657
3.1000 0.2000 0.0426
3.2000 0.2000 -0.0185
3.3000 0.2000 -0.0631
3.4000 0.2000 -0.0330
3.5000 0.2000 0.0539
3.6000 0.2000 0.0875
3.7000 0.2000 0.1124
3.8000 0.2000 0.1207
3.9000 0.2000 0.1494
4.0000 0.2000 0.0992
4.1000 0.2000 0.0747
4.2000 0.2000 0.0685
4.3000 0.2000 0.1023
4.4000 0.2000 0.0719
4.5000 0.2000 0.0037
4.6000 0.2000 0.0071
4.7000 0.2000 -0.0108
4.8000 0.2000 -0.0160
4.9000 0.2000 0.0182
0.0000 0.3000 0.0959
0.1000 0.3000 0.0625
0.2000 0.3000 0.0222
0.3000 0.3000 -0.0017
0.4000 0.3000 -0.0077
0.5000 0.3000 0.0288
0.6000 0.3000 0.0570
0.7000 0.3000 0.0565
0.8000 0.3000 0.0154
0.9000 0.3000 -0.0362
1.0000 0.3000 0.0345
1.1000 0.3000 0.0826
1.2000 0.3000 0.0463
1.3000 0.3000 0.0631
1.4000 0.3000 0.1418
1.5000 0.3000 0.1609
1.6000 0.3000 0.1490
1.7000 0.3000 0.1012
1.8000 0.3000 0.0663
1.9000 0.3000 0.0706
2.0000 0.3000 0.0583
2.1000 0.3000 0.1058
2.2000 0.3000 0.1334
2.3000 0.3000 0.1469
2.4000 0.3000 0.1659
2.5000 0.3000 0.1525
2.6000 0.3000 0.1521
2.7000 0.3000 0.0855
2.8000 0.3000 0.0596
2.9000 0.3000 0.0539
3.0000 0.3000 0.0429
3.1000 0.3000 0.0164
3.2000 0.3000 -0.0151
3.3000 0.3000 0.0174
3.4000 0.3000 0.0318
3.5000 0.3000 0.0855
3.6000 0.3000 0.1188
3.7000 0.3000 0.1319
3.8000 0.3000 0.1130
3.9000 0.3000 0.1181
4.0000 0.3000 0.1075
4.1000 0.3000 0.0716
4.2000 0.3000 0.0479
4.3000 0.3000 0.0421
4.4000 0.3000 0.0637
4.5000 0.3000 0.0328
4.6000 0.3000 -0.0043
4.7000 0.3000 -0.0085
4.8000 0.3000 0.0087
4.9000 0.3000 0.0829
0.0000 0.4000 0.1065
0.1000 0.4000 0.0764
0.2000 0.4000 0.0280
0.3000 0.4000 0.0095
0.4000 0.4000 0.0252
0.5000 0.4000 0.0365
0.6000 0.4000 0.0670
0.7000 0.4000 0.0415
0.8000 0.4000 0.0002
0.9000 0.4000 -0.0323
1.0000 0.4000 0.0003
1.1000 0.4000 0.0668
1.2000 0.4000 0.0674
1.3000 0.4000 0.0442
1.4000 0.4000 0.0786
1.5000 0.4000 0.1435
1.6000 0.4000 0.1539
1.7000 0.4000 0.1126
1.8000 0.4000 0.0930
1.9000 0.4000 0.1044
2.0000 0.4000 0.0757
2.1000 0.4000 0.0876
2.2000 0.4000 0.1327
2.3000 0.4000 0.1684
2.4000 0.4000 0.1931
2.5000 0.4000 0.1744
2.6000 0.4000 0.1641
2.7000 0.4000 0.1152
2.8000 0.4000 0.0510
2.9000 0.4000 0.0231
3.0000 0.4000 0.0242
3.1000 0.4000 0.0248
3.2000 0.4000 0.0451
3.3000 0.4000 0.0407
3.4000 0.4000 0.0371
3.5000 0.4000 0.0806
3.6000 0.4000 0.0891
3.7000 0.4000 0.1061
3.8000 0.4000 0.0885
3.9000 0.4000 0.0968
4.0000 0.4000 0.0893
4.1000 0.4000 0.0581
4.2000 0.4000 0.0325
4.3000 0.4000 0.0492
4.4000 0.4000 0.0759
4.5000 0.4000 0.0551
4.6000 0.4000 0.0233
4.7000 0.4000 0.0029
4.8000 0.4000 -0.0020
4.9000 0.4000 0.0755
0.0000 0.5000 0.1347
0.1000 0.5000 0.1183
0.2000 0.5000 0.0760
0.3000 0.5000 0.0485
0.4000 0.5000 0.0526
0.5000 0.5000 0.0945
0.6000 0.5000 0.0698
0.7000 0.5000 0.0346
0.8000 0.5000 -0.0417
0.9000 0.5000 -0.0619
1.0000 0.5000 -0.0348
1.1000 0.5000 0.0252
1.2000 0.5000 0.0594
1.3000 0.5000 0.0558
1.4000 0.5000 0.0899
1.5000 0.5000 0.1378
1.6000 0.5000 0.1410
1.7000 0.5000 0.1033
1.8000 0.5000 0.1076
1.9000 0.5000 0.1332
2.0000 0.5000 0.1199
2.1000 0.5000 0.1267
2.2000 0.5000 0.1923
2.3000 0.5000 0.2054
2.4000 0.5000 0.2028
2.5000 0.5000 0.2046
2.6000 0.5000 0.1630
2.7000 0.5000 0.0905
2.8000 0.5000 0.0416
2.9000 0.5000 0.0302
3.0000 0.5000 0.0240
3.1000 0.5000 0.0501
3.2000 0.5000 0.0795
3.3000 0.5000 0.1094
3.4000 0.5000 0.0803
3.5000 0.5000 0.0678
3.6000 0.5000 0.0764
3.7000 0.5000 0.0618
3.8000 0.5000 0.0628
3.9000 0.5000 0.0765
4.0000 0.5000 0.0835
4.1000 0.5000 0.0952
4.2000 0.5000 0.0550
4.3000 0.5000 0.0997
4.4000 0.5000 0.1029
4.5000 0.5000 0.0729
4.6000 0.5000 0.0643
4.7000 0.5000 0.0567
4.8000 0.5000 0.0677
4.9000 0.5000 0.0891
0.0000 0.6000 0.1350
0.1000 0.6000 0.1229
0.2000 0.6000 0.0899
0.3000 0.6000 0.0832
0.4000 0.6000 0.0912
0.5000 0.6000 0.0905
0.6000 0.6000 0.0822
0.7000 0.6000 0.0343
0.8000 0.6000 -0.0337
0.9000 0.6000 -0.0455
1.0000 0.6000 -0.0176
1.1000 0.6000 0.0091
1.2000 0.6000 0.0364
1.3000 0.6000 0.0621
1.4000 0.6000 0.1078
1.5000 0.6000 0.1145
1.6000 0.6000 0.0916
1.7000 0.6000 0.0875
1.8000 0.6000 0.0961
1.9000 0.6000 0.1531
2.0000 0.6000 0.1806
2.1000 0.6000 0.1912
2.2000 0.6000 0.2135
2.3000 0.6000 0.2242
2.4000 0.6000 0.2216
2.5000 0.6000 0.2035
2.6000 0.6000 0.1607
2.7000 0.6000 0.1090
2.8000 0.6000 0.0775
2.9000 0.6000 0.0870
3.0000 0.6000 0.0399
3.1000 0.6000 0.0297
3.2000 0.6000 0.0547
3.3000 0.6000 0.1156
3.4000 0.6000 0.1383
3.5000 0.6000 0.1041
3.6000 0.6000 0.0759
3.7000 0.6000 0.0430
3.8000 0.6000 0.0610
3.9000 0.6000 0.0647
4.0000 0.6000 0.1096
4.1000 0.6000 0.1459
4.2000 0.6000 0.1483
4.3000 0.6000 0.1466
4.4000 0.6000 0.1292
4.5000 0.6000 0.0852
4.6000 0.6000 0.0859
4.7000 0.6000 0.0794
4.8000 0.6000 0.1026
4.9000 0.6000 0.1332
0.0000 0.7000 0.1482
0.1000 0.7000 0.0957
0.2000 0.7000 0.0703
0.3000 0.7000 0.0892
0.4000 0.7000 0.0723
0.5000 0.7000 0.0896
0.6000 0.7000 0.0724
0.7000 0.7000 0.0450
0.8000 0.7000 -0.0366
0.9000 0.7000 -0.0428
1.0000 0.7000 -0.0307
1.1000 0.7000 -0.0028
1.2000 0.7000 0.0141
1.3000 0.7000 0.0258
1.4000 0.7000 0.0337
1.5000 0.7000 0.0898
1.6000 0.7000 0.1169
1.7000 0.7000 0.1008
1.8000 0.7000 0.1297
1.9000 0.7000 0.2166
2.0000 0.7000 0.2424
2.1000 0.7000 0.2780
2.2000 0.7000 0.2890
2.3000 0.7000 0.2801
2.4000 0.7000 0.2500
2.5000 0.7000 0.2280
2.6000 0.7000 0.1970
2.7000 0.7000 0.1617
2.8000 0.7000 0.1293
2.9000 0.7000 0.1200
3.0000 0.7000 0.0871
3.1000 0.7000 0.0560
3.2000 0.7000 0.0719
3.3000 0.7000 0.1206
3.4000 0.7000 0.1290
3.5000 0.7000 0.1069
3.6000 0.7000 0.0814
3.7000 0.7000 0.0732
3.8000 0.7000 0.0818
3.9000 0.7000 0.0935
4.0000 0.7000 0.1235
4.1000 0.7000 0.1689
4.2000 0.7000 0.1685
4.3000 0.7000 0.1697
4.4000 0.7000 0.1130
4.5000 0.7000 0.0889
4.6000 0.7000 0.0764
4.7000 0.7000 0.0808
4.8000 0.7000 0.0986
4.9000 0.7000 0.1425
0.0000 0.8000 0.1158
0.1000 0.8000 0.0880
0.2000 0.8000 0.0504
0.3000 0.8000 0.0740
0.4000 0.8000 0.0656
0.5000 0.8000 0.0582
0.6000 0.8000 0.0677
0.7000 0.8000 0.0448
0.8000 0.8000 -0.0097
0.9000 0.8000 -0.0231
1.0000 0.8000 -0.0074
1.1000 0.8000 -0.0141
1.2000 0.8000 -0.0222
1.3000 0.8000 0.0251
1.4000 0.8000 0.0323
1.5000 0.8000 0.0875
1.6000 0.8000 0.1382
1.7000 0.8000 0.1656
1.8000 0.8000 0.1820
1.9000 0.8000 0.2433
2.0000 0.8000 0.2949
2.1000 0.8000 0.3352
2.2000 0.8000 0.3321
2.3000 0.8000 0.3540
2.4000 0.8000 0.3358
2.5000 0.8000 0.2779
2.6000 0.8000 0.2562
2.7000 0.8000 0.2350
2.8000 0.8000 0.1984
2.9000 0.8000 0.1146
3.0000 0.8000 0.1162
3.1000 0.8000 0.1327
3.2000 0.8000 0.1053
3.3000 0.8000 0.0855
3.4000 0.8000 0.0476
3.5000 0.8000 0.0559
3.6000 0.8000 0.0447
3.7000 0.8000 0.0415
3.8000 0.8000 0.0700
3.9000 0.8000 0.1156
4.0000 0.8000 0.1512
4.1000 0.8000 0.1815
4.2000 0.8000 0.1933
4.3000 0.8000 0.1811
4.4000 0.8000 0.1404
4.5000 0.8000 0.1094
4.6000 0.8000 0.1005
4.7000 0.8000 0.1108
4.8000 0.8000 0.1141
4.9000 0.8000 0.0913
0.0000 0.9000 0.1106
0.1000 0.9000 0.1034
0.2000 0.9000 0.0788
0.3000 0.9000 0.0738
0.4000 0.9000 0.0815
0.5000 0.9000 0.0556
0.6000 0.9000 0.0340
0.7000 0.9000 0.0222
0.8000 0.9000 0.0122
0.9000 0.9000 -0.0096
1.0000 0.9000 -0.0238
1.1000 0.9000 -0.0239
1.2000 0.9000 -0.0384
1.3000 0.9000 0.0253
1.4000 0.9000 0.0646
1.5000 0.9000 0.0730
1.6000 0.9000 0.0834
1.7000 0.9000 0.1333
1.8000 0.9000 0.1684
1.9000 0.9000 0.2082
2.0000 0.9000 0.2652
2.1000 0.9000 0.3287
2.2000 0.9000 0.3900
2.3000 0.9000 0.4140
2.4000 0.9000 0.3876
2.5000 0.9000 0.3452
2.6000 0.9000 0.3022
2.7000 0.9000 0.2884
2.8000 0.9000 0.2271
2.9000 0.9000 0.1499
3.0000 0.9000 0.1720
3.1000 0.9000 0.1927
3.2000 0.9000 0.1528
3.3000 0.9000 0.0845
3.4000 0.9000 0.0019
3.5000 0.9000 0.0143
3.6000 0.9000 0.0364
3.7000 0.9000 0.0101
3.8000 0.9000 0.0296
3.9000 0.9000 0.0732
4.0000 0.9000 0.1106
4.1000 0.9000 0.1457
4.2000 0.9000 0.1880
4.3000 0.9000 0.1781
4.4000 0.9000 0.1354
4.5000 0.9000 0.0805
4.6000 0.9000 0.1013
4.7000 0.9000 0.1318
4.8000 0.9000 0.1130
4.9000 0.9000 0.0792
0.0000 1.0000 0.1269
0.1000 1.0000 0.1442
0.2000 1.0000 0.1331
0.3000 1.0000 0.1095
0.4000 1.0000 0.0651
0.5000 1.0000 0.0640
0.6000 1.0000 0.0228
0.7000 1.0000 0.0108
0.8000 1.0000 0.0427
0.9000 1.0000 0.0530
1.0000 1.0000 0.0394
1.1000 1.0000 0.0212
1.2000 1.0000 -0.0100
1.3000 1.0000 0.0355
1.4000 1.0000 0.0604
1.5000 1.0000 0.0552
1.6000 1.0000 0.0359
1.7000 1.0000 0.1002
1.8000 1.0000 0.1465
1.9000 1.0000 0.2081
2.0000 1.0000 0.2757
2.1000 1.0000 0.3134
2.2000 1.0000 0.3729
2.3000 1.0000 0.4012
2.4000 1.0000 0.4010
2.5000 1.0000 0.3344
2.6000 1.0000 0.2979
2.7000 1.0000 0.2888
2.8000 1.0000 0.2148
2.9000 1.0000 0.1748
3.0000 1.0000 0.1620
3.1000 1.0000 0.1720
3.2000 1.0000 0.1131
3.3000 1.0000 0.0617
3.4000 1.0000 0.0047
3.5000 1.0000 0.0117
3.6000 1.0000 0.0464
3.7000 1.0000 0.0568
3.8000 1.0000 0.0669
3.9000 1.0000 0.0680
4.0000 1.0000 0.0967
4.1000 1.0000 0.1425
4.2000 1.0000 0.1578
4.3000 1.0000 0.1416
4.4000 1.0000 0.0763
4.5000 1.0000 0.0479
4.6000 1.0000 0.0928
4.7000 1.0000 0.0951
4.8000 1.0000 0.1142
4.9000 1.0000 0.1111
0.0000 1.1000 0.1481
0.1000 1.1000 0.1534
0.2000 1.1000 0.1740
0.3000 1.1000 0.1543
0.4000 1.1000 0.1336
0.5000 1.1000 0.1201
0.6000 1.1000 0.0450
0.7000 1.1000 0.0026
0.8000 1.1000 0.0688
0.9000 1.1000 0.1299
1.0000 1.1000 0.0982
1.1000 1.1000 0.0746
1.2000 1.1000 0.0429
1.3000 1.1000 0.0724
1.4000 1.1000 0.0985
1.5000 1.1000 0.0693
1.6000 1.1000 0.0344
1.7000 1.1000 0.0811
1.8000 1.1000 0.1486
1.9000 1.1000 0.2004
2.0000 1.1000 0.2426
2.1000 1.1000 0.2970
2.2000 1.1000 0.3534
2.3000 1.1000 0.3614
2.4000 1.1000 0.3620
2.5000 1.1000 0.3403
2.6000 1.1000 0.3068
2.7000 1.1000 0.2769
2.8000 1.1000 0.2257
2.9000 1.1000 0.1904
3.0000 1.1000 0.1527
3.1000 1.1000 0.1506
3.2000 1.1000 0.0823
3.3000 1.1000 0.0411
3.4000 1.1000 0.0248
3.5000 1.1000 -0.0106
3.6000 1.1000 0.0656
3.7000 1.1000 0.0724
3.8000 1.1000 0.0760
3.9000 1.1000 0.0726
4.0000 1.1000 0.0952
4.1000 1.1000 0.1009
4.2000 1.1000 0.0770
4.3000 1.1000 0.0937
4.4000 1.1000 0.0622
4.5000 1.1000 0.0350
4.6000 1.1000 0.0422
4.7000 1.1000 0.0856
4.8000 1.1000 0.1244
4.9000 1.1000 0.1255
0.0000 1.2000 0.1315
0.1000 1.2000 0.1573
0.2000 1.2000 0.1530
0.3000 1.2000 0.1428
0.4000 1.2000 0.1451
0.5000 1.2000 0.1121
0.6000 1.2000 0.0397
0.7000 1.2000 0.0332
0.8000 1.2000 0.0871
0.9000 1.2000 0.1422
1.0000 1.2000 0.1322
1.1000 1.2000 0.1048
1.2000 1.2000 0.1092
1.3000 1.2000 0.0906
1.4000 1.2000 0.0959
1.5000 1.2000 0.0872
1.6000 1.2000 0.0732
1.7000 1.2000 0.1050
1.8000 1.2000 0.1340
1.9000 1.2000 0.1628
2.0000 1.2000 0.2180
2.1000 1.2000 0.3086
2.2000 1.2000 0.3474
2.3000 1.2000 0.3311
2.4000 1.2000 0.3202
2.5000 1.2000 0.3083
2.6000 1.2000 0.2560
2.7000 1.2000 0.2489
2.8000 1.2000 0.2087
2.9000 1.2000 0.1964
3.0000 1.2000 0.1507
3.1000 1.2000 0.1237
3.2000 1.2000 0.0896
3.3000 1.2000 0.0479
3.4000 1.2000 0.0233
3.5000 1.2000 0.0017
3.6000 1.2000 0.0223
3.7000 1.2000 0.0715
3.8000 1.2000 0.0865
3.9000 1.2000 0.0508
4.0000 1.2000 0.0506
4.1000 1.2000 0.0468
4.2000 1.2000 0.0299
4.3000 1.2000 0.0483
4.4000 1.2000 0.0420
4.5000 1.2000 0.0070
4.6000 1.2000 -0.0384
4.7000 1.2000 0.0140
4.8000 1.2000 0.0805
4.9000 1.2000 0.1254
0.0000 1.3000 0.1229
0.1000 1.3000 0.1440
0.2000 1.3000 0.1092
0.3000 1.3000 0.0809
0.4000 1.3000 0.1095
0.5000 1.3000 0.0677
0.6000 1.3000 0.0495
0.7000 1.3000 0.0699
0.8000 1.3000 0.0924
0.9000 1.3000 0.1412
1.0000 1.3000 0.1219
1.1000 1.3000 0.1077
1.2000 1.3000 0.1218
1.3000 1.3000 0.0948
1.4000 1.3000 0.0930
1.5000 1.3000 0.1121
1.6000 1.3000 0.1091
1.7000 1.3000 0.1120
1.8000 1.3000 0.1094
1.9000 1.3000 0.1559
2.0000 1.3000 0.2261
2.1000 1.3000 0.2980
2.2000 1.3000 0.3022
2.3000 1.3000 0.2883
2.4000 1.3000 0.2780
2.5000 1.3000 0.2638
2.6000 1.3000 0.2322
2.7000 1.3000 0.2185
2.8000 1.3000 0.1868
2.9000 1.3000 0.1291
3.0000 1.3000 0.1278
3.1000 1.3000 0.0880
3.2000 1.3000 0.0584
3.3000 1.3000 0.0518
3.4000 1.3000 0.0412
3.5000 1.3000 0.0375
3.6000 1.3000 0.0911
3.7000 1.3000 0.1528
3.8000 1.3000 0.1308
3.9000 1.3000 0.0519
4.0000 1.3000 0.0373
4.1000 1.3000 0.0503
4.2000 1.3000 0.0534
4.3000 1.3000 0.0419
4.4000 1.3000 -0.0117
4.5000 1.3000 -0.0107
4.6000 1.3000 -0.0176
4.7000 1.3000 -0.0097
4.8000 1.3000 0.0404
4.9000 1.3000 0.0854
0.0000 1.4000 0.0552
0.1000 1.4000 0.0737
0.2000 1.4000 0.0513
0.3000 1.4000 0.0448
0.4000 1.4000 0.0583
0.5000 1.4000 0.0679
0.6000 1.4000 0.0807
0.7000 1.4000 0.1257
0.8000 1.4000 0.1238
0.9000 1.4000 0.1211
1.0000 1.4000 0.0688
1.1000 1.4000 0.0560
1.2000 1.4000 0.0707
1.3000 1.4000 0.0609
1.4000 1.4000 0.0780
1.5000 1.4000 0.1129
1.6000 1.4000 0.0964
1.7000 1.4000 0.0950
1.8000 1.4000 0.1406
1.9000 1.4000 0.2062
2.0000 1.4000 0.2655
2.1000 1.4000 0.2905
2.2000 1.4000 0.2879
2.3000 1.4000 0.2562
2.4000 1.4000 0.2296
2.5000 1.4000 0.2592
2.6000 1.4000 0.2553
2.7000 1.4000 0.2095
2.8000 1.4000 0.1702
2.9000 1.4000 0.1509
3.0000 1.4000 0.1486
3.1000 1.4000 0.1119
3.2000 1.4000 0.0585
3.3000 1.4000 0.0376
3.4000 1.4000 0.0582
3.5000 1.4000 0.0722
3.6000 1.4000 0.1362
3.7000 1.4000 0.1471
3.8000 1.4000 0.1358
3.9000 1.4000 0.0893
4.0000 1.4000 0.0154
4.1000 1.4000 0.0227
4.2000 1.4000 0.0637
4.3000 1.4000 0.0211
4.4000 1.4000 -0.0188
4.5000 1.4000 -0.0195
4.6000 1.4000 0.0148
4.7000 1.4000 0.0019
4.8000 1.4000 0.0430
4.9000 1.4000 0.0452
0.0000 1.5000 -0.0080
0.1000 1.5000 -0.0130
0.2000 1.5000 0.0329
0.3000 1.5000 0.0465
0.4000 1.5000 0.0561
0.5000 1.5000 0.0443
0.6000 1.5000 0.1049
0.7000 1.5000 0.1395
0.8000 1.5000 0.1350
0.9000 1.5000 0.0913
1.0000 1.5000 0.0443
1.1000 1.5000 0.0506
1.2000 1.5000 0.0680
1.3000 1.5000 0.0409
1.4000 1.5000 0.0247
1.5000 1.5000 0.0748
1.6000 1.5000 0.0688
1.7000 1.5000 0.1045
1.8000 1.5000 0.1807
1.9000 1.5000 0.2573
2.0000 1.5000 0.2844
2.1000 1.5000 0.2625
2.2000 1.5000 0.2534
2.3000 1.5000 0.2116
2.4000 1.5000 0.1996
2.5000 1.5000 0.2159
2.6000 1.5000 0.1991
2.7000 1.5000 0.1734
2.8000 1.5000 0.1663
2.9000 1.5000 0.1665
3.0000 1.5000 0.1690
3.1000 1.5000 0.1289
3.2000 1.5000 0.0911
3.3000 1.5000 0.0998
3.4000 1.5000 0.0937
3.5000 1.5000 0.1015
3.6000 1.5000 0.1078
3.7000 1.5000 0.0985
3.8000 1.5000 0.0903
3.9000 1.5000 0.0673
4.0000 1.5000 0.0220
4.1000 1.5000 0.0173
4.2000 1.5000 0.0604
4.3000 1.5000 0.0510
4.4000 1.5000 0.0507
4.5000 1.5000 0.0352
4.6000 1.5000 0.0264
4.7000 1.5000 -0.0023
4.8000 1.5000 -0.0145
4.9000 1.5000 0.0260
0.0000 1.6000 -0.0447
0.1000 1.6000 -0.0670
0.2000 1.6000 -0.0098
0.3000 1.6000 0.0136
0.4000 1.6000 0.0056
0.5000 1.6000 -0.0003
0.6000 1.6000 0.0752
0.7000 1.6000 0.1360
0.8000 1.6000 0.0970
0.9000 1.6000 0.0574
1.0000 1.6000 0.0106
1.1000 1.6000 0.0273
1.2000 1.6000 0.0525
1.3000 1.6000 0.0278
1.4000 1.6000 0.0095
1.5000 1.6000 0.0434
1.6000 1.6000 0.0547
1.7000 1.6000 0.0504
1.8000 1.6000 0.1359
1.9000 1.6000 0.2364
2.0000 1.6000 0.2560
2.1000 1.6000 0.2406
2.2000 1.6000 0.2065
2.3000 1.6000 0.1831
2.4000 1.6000 0.1679
2.5000 1.6000 0.1637
2.6000 1.6000 0.1577
2.7000 1.6000 0.1246
2.8000 1.6000 0.1443
2.9000 1.6000 0.1167
3.0000 1.6000 0.1193
3.1000 1.6000 0.1153
3.2000 1.6000 0.1182
3.3000 1.6000 0.1456
3.4000 1.6000 0.0974
3.5000 1.6000 0.0863
3.6000 1.6000 0.0606
3.7000 1.6000 0.0272
3.8000 1.6000 0.0283
3.9000 1.6000 0.0725
4.0000 1.6000 0.0563
4.1000 1.6000 0.0471
4.2000 1.6000 0.0260
4.3000 1.6000 0.0373
4.4000 1.6000 0.0739
4.5000 1.6000 0.0286
4.6000 1.6000 -0.0049
4.7000 1.6000 -0.0279
4.8000 1.6000 -0.0344
4.9000 1.6000 -0.0222
0.0000 1.7000 -0.0750
0.1000 1.7000 -0.0786
0.2000 1.7000 -0.0331
0.3000 1.7000 0.0000
0.4000 1.7000 -0.0321
0.5000 1.7000 -0.0152
0.6000 1.7000 0.0125
0.7000 1.7000 0.0620
0.8000 1.7000 0.0594
0.9000 1.7000 0.0378
1.0000 1.7000 0.0061
1.1000 1.7000 0.0343
1.2000 1.7000 0.0205
1.3000 1.7000 0.0143
1.4000 1.7000 0.0059
1.5000 1.7000 0.0301
1.6000 1.7000 0.0552
1.7000 1.7000 0.0361
1.8000 1.7000 0.0977
1.9000 1.7000 0.1554
2.0000 1.7000 0.2061
2.1000 1.7000 0.2330
2.2000 1.7000 0.2082
2.3000 1.7000 0.1794
2.4000 1.7000 0.1405
2.5000 1.7000 0.1114
2.6000 1.7000 0.1015
2.7000 1.7000 0.0848
2.8000 1.7000 0.0962
2.9000 1.7000 0.0684
3.0000 1.7000 0.0782
3.1000 1.7000 0.1077
3.2000 1.7000 0.1499
3.3000 1.7000 0.1236
3.4000 1.7000 0.1089
3.5000 1.7000 0.0710
3.6000 1.7000 0.0411
3.7000 1.7000 0.0241
3.8000 1.7000 0.0369
3.9000 1.7000 0.0521
4.0000 1.7000 0.0615
4.1000 1.7000 0.0457
4.2000 1.7000 0.0132
4.3000 1.7000 0.0018
4.4000 1.7000 0.0798
4.5000 1.7000 0.0238
4.6000 1.7000 -0.0186
4.7000 1.7000 -0.0296
4.8000 1.7000 -0.0227
4.9000 1.7000 -0.0554
0.0000 1.8000 -0.0707
0.1000 1.8000 -0.0627
0.2000 1.8000 -0.0259
0.3000 1.8000 0.0084
0.4000 1.8000 -0.0106
0.5000 1.8000 -0.0001
0.6000 1.8000 0.0083
0.7000 1.8000 0.0221
0.8000 1.8000 0.0227
0.9000 1.8000 0.0196
1.0000 1.8000 0.0449
1.1000 1.8000 0.0691
1.2000 1.8000 0.0291
1.3000 1.8000 0.0092
1.4000 1.8000 0.0056
1.5000 1.8000 0.0136
1.6000 1.8000 0.0490
1.7000 1.8000 0.0439
1.8000 1.8000 0.0619
1.9000 1.8000 0.1323
2.0000 1.8000 0.1799
2.1000 1.8000 0.1715
2.2000 1.8000 0.1493
2.3000 1.8000 0.1376
2.4000 1.8000 0.0782
2.5000 1.8000 0.0508
2.6000 1.8000 0.0699
2.7000 1.8000 0.0480
2.8000 1.8000 0.0513
2.9000 1.8000 0.0327
3.0000 1.8000 0.0439
3.1000 1.8000 0.1020
3.2000 1.8000 0.1196
3.3000 1.8000 0.1191
3.4000 1.8000 0.1130
3.5000 1.8000 0.0950
3.6000 1.8000 0.0734
3.7000 1.8000 0.0725
3.8000 1.8000 0.0675
3.9000 1.8000 0.0833
4.0000 1.8000 0.0521
4.1000 1.8000 0.0347
4.2000 1.8000 0.0310
4.3000 1.8000 0.0384
4.4000 1.8000 0.0768
4.5000 1.8000 0.0274
4.6000 1.8000 -0.0010
4.7000 1.8000 0.0011
4.8000 1.8000 -0.0104
4.9000 1.8000 -0.0445
0.0000 1.9000 -0.0552
0.1000 1.9000 -0.0901
0.2000 1.9000 -0.1033
0.3000 1.9000 -0.0428
0.4000 1.9000 0.0002
0.5000 1.9000 -0.0032
0.6000 1.9000 -0.0331
0.7000 1.9000 -0.0039
0.8000 1.9000 -0.0033
0.9000 1.9000 0.0036
1.0000 1.9000 0.0417
1.1000 1.9000 0.0605
1.2000 1.9000 0.0264
1.3000 1.9000 0.0138
1.4000 1.9000 0.0419
1.5000 1.9000 0.0321
1.6000 1.9000 0.0527
1.7000 1.9000 0.0592
1.8000 1.9000 0.0574
1.9000 1.9000 0.0944
2.0000 1.9000 0.1027
2.1000 1.9000 0.1099
2.2000 1.9000 0.1333
2.3000 1.9000 0.1242
2.4000 1.9000 0.1204
2.5000 1.9000 0.0967
2.6000 1.9000 0.0317
2.7000 1.9000 0.0206
2.8000 1.9000 0.0151
2.9000 1.9000 -0.0031
3.0000 1.9000 0.0148
3.1000 1.9000 0.0603
3.2000 1.9000 0.0646
3.3000 1.9000 0.0607
3.4000 1.9000 0.0712
3.5000 1.9000 0.0784
3.6000 1.9000 0.1132
3.7000 1.9000 0.1215
3.8000 1.9000 0.1070
3.9000 1.9000 0.0878
4.0000 1.9000 0.0441
4.1000 1.9000 0.0259
4.2000 1.9000 0.0609
4.3000 1.9000 0.0512
4.4000 1.9000 0.0405
4.5000 1.9000 0.0034
4.6000 1.9000 0.0095
4.7000 1.9000 0.0242
4.8000 1.9000 0.0193
4.9000 1.9000 0.0007
0.0000 2.0000 -0.0730
0.1000 2.0000 -0.1445
0.2000 2.0000 -0.1523
0.3000 2.0000 -0.0939
0.4000 2.0000 -0.0201
0.5000 2.0000 0.0109
0.6000 2.0000 0.0097
0.7000 2.0000 0.0217
0.8000 2.0000 0.0368
0.9000 2.0000 0.0380
1.0000 2.0000 0.0181
1.1000 2.0000 0.0247
1.2000 2.0000 0.0167
1.3000 2.0000 0.0576
1.4000 2.0000 0.0900
1.5000 2.0000 0.0376
1.6000 2.0000 0.0705
1.7000 2.0000 0.0832
1.8000 2.0000 0.0699
1.9000 2.0000 0.0498
2.0000 2.0000 0.0497
2.1000 2.0000 0.0300
2.2000 2.0000 0.1007
2.3000 2.0000 0.1321
2.4000 2.0000 0.1173
2.5000 2.0000 0.0819
2.6000 2.0000 0.0319
2.7000 2.0000 0.0489
2.8000 2.0000 0.0043
2.9000 2.0000 0.0058
3.0000 2.0000 0.0302
3.1000 2.0000 0.0402
3.2000 2.0000 0.0533
3.3000 2.0000 0.0678
3.4000 2.0000 0.0724
3.5000 2.0000 0.0765
3.6000 2.0000 0.0939
3.7000 2.0000 0.0869
3.8000 2.0000 0.1341
3.9000 2.0000 0.0865
4.0000 2.0000 0.0648
4.1000 2.0000 0.0373
4.2000 2.0000 0.0283
4.3000 2.0000 0.0190
4.4000 2.0000 0.0154
4.5000 2.0000 -0.0094
4.6000 2.0000 0.0273
4.7000 2.0000 0.0085
4.8000 2.0000 0.0016
4.9000 2.0000 -0.0192
0.0000 2.1000 -0.0670
0.1000 2.1000 -0.1312
0.2000 2.1000 -0.1524
0.3000 2.1000 -0.1278
0.4000 2.1000 -0.0270
0.5000 2.1000 0.0249
0.6000 2.1000 0.0566
0.7000 2.1000 0.0776
0.8000 2.1000 0.0592
0.9000 2.1000 0.0208
1.0000 2.1000 -0.0435
1.1000 2.1000 -0.0620
1.2000 2.1000 -0.0256
1.3000 2.1000 0.0258
1.4000 2.1000 0.0283
1.5000 2.1000 0.0583
1.6000 2.1000 0.0753
1.7000 2.1000 0.1011
1.8000 2.1000 0.0702
1.9000 2.1000 0.0429
2.0000 2.1000 0.0359
2.1000 2.1000 0.0319
2.2000 2.1000 0.0697
2.3000 2.1000 0.1219
2.4000 2.1000 0.0828
2.5000 2.1000 0.0742
2.6000 2.1000 0.0461
2.7000 2.1000 0.0485
2.8000 2.1000 0.0312
2.9000 2.1000 0.0331
3.0000 2.1000 0.0539
3.1000 2.1000 0.0545
3.2000 2.1000 0.0808
3.3000 2.1000 0.0727
3.4000 2.1000 0.0470
3.5000 2.1000 0.0251
3.6000 2.1000 0.0710
3.7000 2.1000 0.0878
3.8000 2.1000 0.0963
3.9000 2.1000 0.0741
4.0000 2.1000 0.0456
4.1000 2.1000 0.0475
4.2000 2.1000 0.0314
4.3000 2.1000 0.0067
4.4000 2.1000 -0.0057
4.5000 2.1000 0.0219
4.6000 2.1000 0.0221
4.7000 2.1000 0.0122
4.8000 2.1000 -0.0047
4.9000 2.1000 -0.0330
0.0000 2.2000 -0.0414
0.1000 2.2000 -0.0869
0.2000 2.2000 -0.1008
0.3000 2.2000 -0.0888
0.4000 2.2000 -0.0123
0.5000 2.2000 0.0311
0.6000 2.2000 0.0537
0.7000 2.2000 0.0587
0.8000 2.2000 0.0554
0.9000 2.2000 0.0291
1.0000 2.2000 -0.0877
1.1000 2.2000 -0.1042
1.2000 2.2000 -0.0673
1.3000 2.2000 -0.0116
1.4000 2.2000 0.0214
1.5000 2.2000 0.0486
1.6000 2.2000 0.0946
1.7000 2.2000 0.0883
1.8000 2.2000 0.0795
1.9000 2.2000 0.0616
2.0000 2.2000 0.0665
2.1000 2.2000 0.0510
2.2000 2.2000 0.0806
2.3000 2.2000 0.1044
2.4000 2.2000 0.0803
2.5000 2.2000 0.0930
2.6000 2.2000 0.0570
2.7000 2.2000 0.0606
2.8000 2.2000 0.0398
2.9000 2.2000 0.0142
3.0000 2.2000 0.0267
3.1000 2.2000 0.0570
3.2000 2.2000 0.0795
3.3000 2.2000 0.0219
3.4000 2.2000 0.0237
3.5000 2.2000 0.0267
3.6000 2.2000 0.0507
3.7000 2.2000 0.0577
3.8000 2.2000 0.0628
3.9000 2.2000 0.0400
4.0000 2.2000 0.0274
4.1000 2.2000 0.0247
4.2000 2.2000 0.0405
4.3000 2.2000 0.0212
4.4000 2.2000 0.0220
4.5000 2.2000 0.0278
4.6000 2.2000 0.0649
4.7000 2.2000 0.0517
4.8000 2.2000 0.0247
4.9000 2.2000 0.0079
0.0000 2.3000 -0.0406
0.1000 2.3000 -0.0773
0.2000 2.3000 -0.0821
0.3000 2.3000 -0.0401
0.4000 2.3000 0.0444
0.5000 2.3000 0.0545
0.6000 2.3000 0.0570
0.7000 2.3000 0.0455
0.8000 2.3000 0.0450
0.9000 2.3000 0.0052
1.0000 2.3000 -0.0678
1.1000 2.3000 -0.0915
1.2000 2.3000 -0.0729
1.3000 2.3000 -0.0359
1.4000 2.3000 -0.0139
1.5000 2.3000 0.0076
1.6000 2.3000 0.0330
1.7000 2.3000 0.0605
1.8000 2.3000 0.0685
1.9000 2.3000 0.0849
2.0000 2.3000 0.0806
2.1000 2.3000 0.0820
2.2000 2.3000 0.0863
2.3000 2.3000 0.1057
2.4000 2.3000 0.0849
2.5000 2.3000 0.0816
2.6000 2.3000 0.0500
2.7000 2.3000 0.0158
2.8000 2.3000 0.0196
2.9000 2.3000 0.0074
3.0000 2.3000 0.0153
3.1000 2.3000 0.0365
3.2000 2.3000 0.0504
3.3000 2.3000 -0.0354
3.4000 2.3000 -0.0139
3.5000 2.3000 -0.0074
3.6000 2.3000 0.0141
3.7000 2.3000 0.0054
3.8000 2.3000 0.0357
3.9000 2.3000 0.0368
4.0000 2.3000 0.0227
4.1000 2.3000 0.0254
4.2000 2.3000 0.0743
4.3000 2.3000 0.0500
4.4000 2.3000 0.0217
4.5000 2.3000 0.0377
4.6000 2.3000 0.1064
4.7000 2.3000 0.0970
4.8000 2.3000 0.0585
4.9000 2.3000 0.0280
0.0000 2.4000 -0.0251
0.1000 2.4000 -0.0468
0.2000 2.4000 -0.0625
0.3000 2.4000 -0.0292
0.4000 2.4000 0.0283
0.5000 2.4000 0.0323
0.6000 2.4000 0.0603
0.7000 2.4000 0.0277
0.8000 2.4000 0.0127
0.9000 2.4000 -0.0057
1.0000 2.4000 -0.0420
1.1000 2.4000 -0.0348
1.2000 2.4000 -0.0414
1.3000 2.4000 -0.0662
1.4000 2.4000 -0.0421
1.5000 2.4000 -0.0043
1.6000 2.4000 0.0144
1.7000 2.4000 0.0552
1.8000 2.4000 0.0705
1.9000 2.4000 0.0957
2.0000 2.4000 0.0903
2.1000 2.4000 0.0825
2.2000 2.4000 0.0891
2.3000 2.4000 0.0788
2.4000 2.4000 0.0845
2.5000 2.4000 0.0687
2.6000 2.4000 0.0492
2.7000 2.4000 0.0255
2.8000 2.4000 0.0103
2.9000 2.4000 0.0107
3.0000 2.4000 -0.0088
3.1000 2.4000 -0.0076
3.2000 2.4000 -0.0086
3.3000 2.4000 -0.0755
3.4000 2.4000 -0.0730
3.5000 2.4000 -0.0382
3.6000 2.4000 -0.0337
3.7000 2.4000 -0.0087
3.8000 2.4000 0.0330
3.9000 2.4000 0.0378
4.0000 2.4000 0.0022
4.1000 2.4000 0.0192
4.2000 2.4000 0.0527
4.3000 2.4000 0.0356
4.4000 2.4000 0.0221
4.5000 2.4000 0.0661
4.6000 2.4000 0.0919
4.7000 2.4000 0.0626
4.8000 2.4000 0.0297
4.9000 2.4000 0.0198
0.0000 2.5000 0.0011
0.1000 2.5000 -0.0045
0.2000 2.5000 -0.0286
0.3000 2.5000 -0.0357
0.4000 2.5000 -0.0290
0.5000 2.5000 -0.0145
0.6000 2.5000 0.0216
0.7000 2.5000 0.0069
0.8000 2.5000 -0.0097
0.9000 2.5000 -0.0206
1.0000 2.5000 -0.0336
1.1000 2.5000 -0.0346
1.2000 2.5000 -0.0385
1.3000 2.5000 -0.0445
1.4000 2.5000 -0.0441
1.5000 2.5000 -0.0171
1.6000 2.5000 -0.0069
1.7000 2.5000 0.0571
1.8000 2.5000 0.0774
1.9000 2.5000 0.0915
2.0000 2.5000 0.1044
2.1000 2.5000 0.1090
2.2000 2.5000 0.0994
2.3000 2.5000 0.0867
2.4000 2.5000 0.0936
2.5000 2.5000 0.0993
2.6000 2.5000 0.1012
2.7000 2.5000 0.0631
2.8000 2.5000 0.0186
2.9000 2.5000 -0.0038
3.0000 2.5000 -0.0031
3.1000 2.5000 -0.0205
3.2000 2.5000 -0.0318
3.3000 2.5000 -0.0699
3.4000 2.5000 -0.1209
3.5000 2.5000 -0.1059
3.6000 2.5000 -0.0707
3.7000 2.5000 -0.0409
3.8000 2.5000 -0.0018
3.9000 2.5000 0.0331
4.0000 2.5000 0.0061
4.1000 2.5000 0.0298
4.2000 2.5000 0.0430
4.3000 2.5000 0.0372
4.4000 2.5000 0.0261
4.5000 2.5000 0.0506
4.6000 2.5000 0.0537
4.7000 2.5000 0.0033
4.8000 2.5000 -0.0169
4.9000 2.5000 -0.0063
0.0000 2.6000 0.0082
0.1000 2.6000 0.0148
0.2000 2.6000 -0.0340
0.3000 2.6000 -0.0333
0.4000 2.6000 -0.0360
0.5000 2.6000 -0.0601
0.6000 2.6000 -0.0258
0.7000 2.6000 -0.0174
0.8000 2.6000 -0.0118
0.9000 2.6000 -0.0094
1.0000 2.6000 -0.0416
1.1000 2.6000 -0.0317
1.2000 2.6000 -0.0139
1.3000 2.6000 -0.0324
1.4000 2.6000 -0.0267
1.5000 2.6000 -0.0291
1.6000 2.6000 -0.0385
1.7000 2.6000 0.0287
1.8000 2.6000 0.0587
1.9000 2.6000 0.0642
2.0000 2.6000 0.0825
2.1000 2.6000 0.0816
2.2000 2.6000 0.1020
2.3000 2.6000 0.1182
2.4000 2.6000 0.1146
2.5000 2.6000 0.1108
2.6000 2.6000 0.1185
2.7000 2.6000 0.1361
2.8000 2.6000 0.0856
2.9000 2.6000 0.0311
3.0000 2.6000 -0.0152
3.1000 2.6000 -0.0049
3.2000 2.6000 -0.0183
3.3000 2.6000 -0.0629
3.4000 2.6000 -0.0982
3.5000 2.6000 -0.1058
3.6000 2.6000 -0.0863
3.7000 2.6000 -0.0549
3.8000 2.6000 -0.0085
3.9000 2.6000 0.0091
4.0000 2.6000 0.0179
4.1000 2.6000 0.0317
4.2000 2.6000 0.0199
4.3000 2.6000 0.0396
4.4000 2.6000 0.0509
4.5000 2.6000 0.0415
4.6000 2.6000 0.0516
4.7000 2.6000 -0.0123
4.8000 2.6000 -0.0064
4.9000 2.6000 -0.0081
0.0000 2.7000 0.0393
0.1000 2.7000 0.0253
0.2000 2.7000 -0.0211
0.3000 2.7000 -0.0255
0.4000 2.7000 -0.0072
0.5000 2.7000 -0.0359
0.6000 2.7000 -0.0266
0.7000 2.7000 0.0036
0.8000 2.7000 0.0072
0.9000 2.7000 0.0012
1.0000 2.7000 -0.0144
1.1000 2.7000 -0.0100
1.2000 2.7000 0.0207
1.3000 2.7000 -0.0290
1.4000 2.7000 -0.0403
1.5000 2.7000 -0.0398
1.6000 2.7000 -0.0280
1.7000 2.7000 0.0216
1.8000 2.7000 0.0901
1.9000 2.7000 0.0836
2.0000 2.7000 0.0700
2.1000 2.7000 0.0981
2.2000 2.7000 0.1182
2.3000 2.7000 0.1619
2.4000 2.7000 0.1403
2.5000 2.7000 0.0991
2.6000 2.7000 0.1091
2.7000 2.7000 0.1359
2.8000 2.7000 0.1307
2.9000 2.7000 0.0859
3.0000 2.7000 0.0281
3.1000 2.7000 0.0249
3.2000 2.7000 -0.0044
3.3000 2.7000 -0.0541
3.4000 2.7000 -0.0818
3.5000 2.7000 -0.1056
3.6000 2.7000 -0.0793
3.7000 2.7000 -0.0316
3.8000 2.7000 -0.0021
3.9000 2.7000 0.0217
4.0000 2.7000 -0.0007
4.1000 2.7000 0.0051
4.2000 2.7000 -0.0012
4.3000 2.7000 0.0222
4.4000 2.7000 0.0368
4.5000 2.7000 0.0209
4.6000 2.7000 0.0278
4.7000 2.7000 -0.0237
4.8000 2.7000 -0.0027
4.9000 2.7000 0.0407
0.0000 2.8000 0.0790
0.1000 2.8000 0.0414
0.2000 2.8000 0.0015
0.3000 2.8000 0.0188
0.4000 2.8000 0.0096
0.5000 2.8000 -0.0164
0.6000 2.8000 -0.0313
0.7000 2.8000 -0.0062
0.8000 2.8000 0.0055
0.9000 2.8000 0.0071
1.0000 2.8000 0.0198
1.1000 2.8000 0.0299
1.2000 2.8000 0.0156
1.3000 2.8000 -0.0406
1.4000 2.8000 -0.0462
1.5000 2.8000 -0.0312
1.6000 2.8000 0.0113
1.7000 2.8000 0.0618
1.8000 2.8000 0.0917
1.9000 2.8000 0.1060
2.0000 2.8000 0.0925
2.1000 2.8000 0.1217
2.2000 2.8000 0.1655
2.3000 2.8000 0.1778
2.4000 2.8000 0.1454
2.5000 2.8000 0.0985
2.6000 2.8000 0.1075
2.7000 2.8000 0.1348
2.8000 2.8000 0.1207
2.9000 2.8000 0.1210
3.0000 2.8000 0.0659
3.1000 2.8000 0.0238
3.2000 2.8000 -0.0151
3.3000 2.8000 -0.0786
3.4000 2.8000 -0.1167
3.5000 2.8000 -0.1399
3.6000 2.8000 -0.0900
3.7000 2.8000 -0.0470
3.8000 2.8000 -0.0079
3.9000 2.8000 -0.0120
4.0000 2.8000 -0.0003
4.1000 2.8000 0.0032
4.2000 2.8000 0.0232
4.3000 2.8000 0.0333
4.4000 2.8000 0.0105
4.5000 2.8000 0.0089
4.6000 2.8000 0.0134
4.7000 2.8000 0.0051
4.8000 2.8000 0.0276
4.9000 2.8000 0.0592
0.0000 2.9000 0.0751
0.1000 2.9000 0.0790
0.2000 2.9000 0.0458
0.3000 2.9000 0.0514
0.4000 2.9000 0.0483
0.5000 2.9000 0.0170
0.6000 2.9000 -0.0166
0.7000 2.9000 0.0031
0.8000 2.9000 0.0284
0.9000 2.9000 -0.0093
1.0000 2.9000 0.0392
1.1000 2.9000 0.0340
1.2000 2.9000 0.0145
1.3000 2.9000 -0.0218
1.4000 2.9000 0.0171
1.5000 2.9000 0.0430
1.6000 2.9000 0.0746
1.7000 2.9000 0.0874
1.8000 2.9000 0.0828
1.9000 2.9000 0.1034
2.0000 2.9000 0.1227
2.1000 2.9000 0.1306
2.2000 2.9000 0.1565
2.3000 2.9000 0.1280
2.4000 2.9000 0.0879
2.5000 2.9000 0.0711
2.6000 2.9000 0.1007
2.7000 2.9000 0.1209
2.8000 2.9000 0.1286
2.9000 2.9000 0.1059
3.0000 2.9000 0.0661
3.1000 2.9000 0.0421
3.2000 2.9000 0.0165
3.3000 2.9000 -0.0450
3.4000 2.9000 -0.1062
3.5000 2.9000 -0.1278
3.6000 2.9000 -0.0837
3.7000 2.9000 -0.0706
3.8000 2.9000 -0.0690
3.9000 2.9000 -0.0267
4.0000 2.9000 0.0005
4.1000 2.9000 0.0316
4.2000 2.9000 0.0481
4.3000 2.9000 0.0518
4.4000 2.9000 0.0479
4.5000 2.9000 0.0180
4.6000 2.9000 0.0101
4.7000 2.9000 -0.0075
4.8000 2.9000 0.0383
4.9000 2.9000 0.0755


==> files/corr_p2p_iewpf2.csv <==
# x, y, corr
0.0000 0.0000 0.0340
0.1000 0.0000 0.0254
0.2000 0.0000 0.0248
0.3000 0.0000 0.0169
0.4000 0.0000 0.0154
0.5000 0.0000 -0.0120
0.6000 0.0000 0.0076
0.7000 0.0000 0.0128
0.8000 0.0000 0.0177
0.9000 0.0000 -0.0140
1.0000 0.0000 -0.0229
1.1000 0.0000 0.0185
1.2000 0.0000 0.0510
1.3000 0.0000 0.0261
1.4000 0.0000 0.0071
1.5000 0.0000 -0.0011
1.6000 0.0000 -0.0498
1.7000 0.0000 -0.1016
1.8000 0.0000 -0.0984
1.9000 0.0000 -0.0289
2.0000 0.0000 0.0316
2.1000 0.0000 0.0651
2.2000 0.0000 0.0859
2.3000 0.0000 0.0357
2.4000 0.0000 0.0088
2.5000 0.0000 -0.0183
2.6000 0.0000 -0.0593
2.7000 0.0000 -0.0410
2.8000 0.0000 0.0044
2.9000 0.0000 0.0085
3.0000 0.0000 0.0106
3.1000 0.0000 0.0333
3.2000 0.0000 0.0597
3.3000 0.0000 0.0675
3.4000 0.0000 0.1096
3.5000 0.0000 0.1020
3.6000 0.0000 0.0882
3.7000 0.0000 0.0650
3.8000 0.0000 0.0945
3.9000 0.0000 0.0918
4.0000 0.0000 0.1087
4.1000 0.0000 0.0917
4.2000 0.0000 0.0805
4.3000 0.0000 0.0632
4.4000 0.0000 0.0285
4.5000 0.0000 0.0182
4.6000 0.0000 -0.0088
4.7000 0.0000 0.0196
4.8000 0.0000 0.0438
4.9000 0.0000 0.0782
0.0000 0.1000 0.0313
0.1000 0.1000 0.0203
0.2000 0.1000 0.0099
0.3000 0.1000 -0.0025
0.4000 0.1000 -0.0630
0.5000 0.1000 -0.0443
0.6000 0.1000 -0.0393
0.7000 0.1000 -0.0438
0.8000 0.1000 -0.0181
0.9000 0.1000 0.0105
1.0000 0.1000 0.0148
1.1000 0.1000 0.0056
1.2000 0.1000 0.0281
1.3000 0.1000 0.0028
1.4000 0.1000 -0.0218
1.5000 0.1000 -0.0519
1.6000 0.1000 -0.0598
1.7000 0.1000 -0.0893
1.8000 0.1000 -0.0850
1.9000 0.1000 -0.0234
2.0000 0.1000 0.0300
2.1000 0.1000 0.0524
2.2000 0.1000 0.0633
2.3000 0.1000 0.0267
2.4000 0.1000 0.0243
2.5000 0.1000 0.0207
2.6000 0.1000 -0.0071
2.7000 0.1000 -0.0047
2.8000 0.1000 0.0099
2.9000 0.1000 0.0040
3.0000 0.1000 -0.0143
3.1000 0.1000 0.0090
3.2000 0.1000 0.0297
3.3000 0.1000 0.0625
3.4000 0.1000 0.0942
3.5000 0.1000 0.1027
3.6000 0.1000 0.0385
3.7000 0.1000 0.0413
3.8000 0.1000 0.0979
3.9000 0.1000 0.1056
4.0000 0.1000 0.1101
4.1000 0.1000 0.0928
4.2000 0.1000 0.1008
4.3000 0.1000 0.0817
4.4000 0.1000 0.0420
4.5000 0.1000 0.0435
4.6000 0.1000 0.0002
4.7000 0.1000 0.0363
4.8000 0.1000 0.0598
4.9000 0.1000 0.0455
0.0000 0.2000 0.0133
0.1000 0.2000 0.0074
0.2000 0.2000 0.0076
0.3000 0.2000 0.0079
0.4000 0.2000 -0.0323
0.5000 0.2000 -0.0509
0.6000 0.2000 -0.0386
0.7000 0.2000 -0.0583
0.8000 0.2000 -0.0275
0.9000 0.2000 -0.0252
1.0000 0.2000 0.0024
1.1000 0.2000 -0.0185
1.2000 0.2000 -0.0246
1.3000 0.2000 -0.0591
1.4000 0.2000 -0.0375
1.5000 0.2000 -0.0574
1.6000 0.2000 -0.0693
1.7000 0.2000 -0.1241
1.8000 0.2000 -0.0940
1.9000 0.2000 -0.0428
2.0000 0.2000 -0.0108
2.1000 0.2000 0.0099
2.2000 0.2000 0.0323
2.3000 0.2000 0.0439
2.4000 0.2000 0.0462
2.5000 0.2000 0.0470
2.6000 0.2000 0.0107
2.7000 0.2000 -0.0135
2.8000 0.2000 -0.0087
2.9000 0.2000 0.0015
3.0000 0.2000 0.0109
3.1000 0.2000 0.0164
3.2000 0.2000 0.0048
3.3000 0.2000 0.0262
3.4000 0.2000 0.0342
3.5000 0.2000 0.0229
3.6000 0.2000 -0.0031
3.7000 0.2000 0.0075
3.8000 0.2000 0.0427
3.9000 0.2000 0.0737
4.0000 0.2000 0.1125
4.1000 0.2000 0.0900
4.2000 0.2000 0.0459
4.3000 0.2000 0.0293
4.4000 0.2000 0.0247
4.5000 0.2000 0.0275
4.6000 0.2000 0.0000
4.7000 0.2000 -0.0056
4.8000 0.2000 0.0294
4.9000 0.2000 0.0215
0.0000 0.3000 0.0180
0.1000 0.3000 0.0092
0.2000 0.3000 0.0484
0.3000 0.3000 0.0858
0.4000 0.3000 0.0515
0.5000 0.3000 0.0248
0.6000 0.3000 -0.0041
0.7000 0.3000 -0.0271
0.8000 0.3000 -0.0244
0.9000 0.3000 0.0179
1.0000 0.3000 0.0294
1.1000 0.3000 -0.0109
1.2000 0.3000 -0.0552
1.3000 0.3000 -0.1166
1.4000 0.3000 -0.0941
1.5000 0.3000 -0.0647
1.6000 0.3000 -0.0670
1.7000 0.3000 -0.1168
1.8000 0.3000 -0.1430
1.9000 0.3000 -0.0886
2.0000 0.3000 -0.0172
2.1000 0.3000 0.0435
2.2000 0.3000 0.0728
2.3000 0.3000 0.0627
2.4000 0.3000 0.0680
2.5000 0.3000 0.0409
2.6000 0.3000 0.0201
2.7000 0.3000 0.0360
2.8000 0.3000 0.0310
2.9000 0.3000 0.0110
3.0000 0.3000 0.0153
3.1000 0.3000 0.0013
3.2000 0.3000 0.0052
3.3000 0.3000 0.0309
3.4000 0.3000 0.0045
3.5000 0.3000 0.0057
3.6000 0.3000 0.0216
3.7000 0.3000 0.0395
3.8000 0.3000 0.0135
3.9000 0.3000 0.0212
4.0000 0.3000 0.0541
4.1000 0.3000 0.0486
4.2000 0.3000 -0.0049
4.3000 0.3000 -0.0078
4.4000 0.3000 -0.0124
4.5000 0.3000 -0.0330
4.6000 0.3000 -0.0565
4.7000 0.3000 -0.0406
4.8000 0.3000 0.0054
4.9000 0.3000 0.0249
0.0000 0.4000 0.0503
0.1000 0.4000 0.0586
0.2000 0.4000 0.0742
0.3000 0.4000 0.1408
0.4000 0.4000 0.1188
0.5000 0.4000 0.0947
0.6000 0.4000 0.0616
0.7000 0.4000 0.0380
0.8000 0.4000 0.0009
0.9000 0.4000 0.0365
1.0000 0.4000 0.0194
1.1000 0.4000 -0.0292
1.2000 0.4000 -0.0425
1.3000 0.4000 -0.0867
1.4000 0.4000 -0.0836
1.5000 0.4000 -0.1040
1.6000 0.4000 -0.0870
1.7000 0.4000 -0.1248
1.8000 0.4000 -0.1227
1.9000 0.4000 -0.0354
2.0000 0.4000 0.0394
2.1000 0.4000 0.0690
2.2000 0.4000 0.0885
2.3000 0.4000 0.1173
2.4000 0.4000 0.0944
2.5000 0.4000 0.0197
2.6000 0.4000 0.0244
2.7000 0.4000 0.0515
2.8000 0.4000 0.0317
2.9000 0.4000 0.0182
3.0000 0.4000 0.0051
3.1000 0.4000 -0.0245
3.2000 0.4000 0.0019
3.3000 0.4000 0.0157
3.4000 0.4000 -0.0111
3.5000 0.4000 -0.0030
3.6000 0.4000 0.0376
3.7000 0.4000 0.0407
3.8000 0.4000 0.0097
3.9000 0.4000 -0.0331
4.0000 0.4000 0.0086
4.1000 0.4000 0.0200
4.2000 0.4000 -0.0119
4.3000 0.4000 -0.0371
4.4000 0.4000 -0.0399
4.5000 0.4000 -0.0463
4.6000 0.4000 -0.0444
4.7000 0.4000 -0.0177
4.8000 0.4000 -0.0139
4.9000 0.4000 -0.0042
0.0000 0.5000 0.1272
0.1000 0.5000 0.1022
0.2000 0.5000 0.1058
0.3000 0.5000 0.1348
0.4000 0.5000 0.1361
0.5000 0.5000 0.1139
0.6000 0.5000 0.1009
0.7000 0.5000 0.0762
0.8000 0.5000 0.0617
0.9000 0.5000 0.0632
1.0000 0.5000 0.0234
1.1000 0.5000 -0.0323
1.2000 0.5000 -0.0321
1.3000 0.5000 -0.0262
1.4000 0.5000 -0.0580
1.5000 0.5000 -0.0586
1.6000 0.5000 -0.0462
1.7000 0.5000 -0.0796
1.8000 0.5000 -0.0762
1.9000 0.5000 -0.0259
2.0000 0.5000 0.0345
2.1000 0.5000 0.0991
2.2000 0.5000 0.1380
2.3000 0.5000 0.1160
2.4000 0.5000 0.0698
2.5000 0.5000 0.0393
2.6000 0.5000 0.0361
2.7000 0.5000 0.0494
2.8000 0.5000 0.0357
2.9000 0.5000 0.0557
3.0000 0.5000 0.0123
3.1000 0.5000 -0.0116
3.2000 0.5000 0.0198
3.3000 0.5000 0.0464
3.4000 0.5000 0.0405
3.5000 0.5000 0.0127
3.6000 0.5000 0.0602
3.7000 0.5000 0.0599
3.8000 0.5000 0.0270
3.9000 0.5000 0.0026
4.0000 0.5000 -0.0008
4.1000 0.5000 0.0029
4.2000 0.5000 -0.0073
4.3000 0.5000 -0.0407
4.4000 0.5000 -0.0705
4.5000 0.5000 -0.0355
4.6000 0.5000 0.0138
4.7000 0.5000 -0.0016
4.8000 0.5000 0.0023
4.9000 0.5000 0.0513
0.0000 0.6000 0.0804
0.1000 0.6000 0.0916
0.2000 0.6000 0.0724
0.3000 0.6000 0.1045
0.4000 0.6000 0.1229
0.5000 0.6000 0.1173
0.6000 0.6000 0.0796
0.7000 0.6000 0.0749
0.8000 0.6000 0.0718
0.9000 0.6000 0.0778
1.0000 0.6000 0.0677
1.1000 0.6000 0.0214
1.2000 0.6000 -0.0010
1.3000 0.6000 -0.0033
1.4000 0.6000 0.0071
1.5000 0.6000 0.0124
1.6000 0.6000 -0.0007
1.7000 0.6000 -0.0397
1.8000 0.6000 -0.0070
1.9000 0.6000 0.0597
2.0000 0.6000 0.0773
2.1000 0.6000 0.0998
2.2000 0.6000 0.0959
2.3000 0.6000 0.0728
2.4000 0.6000 0.0597
2.5000 0.6000 0.0336
2.6000 0.6000 0.0241
2.7000 0.6000 0.0402
2.8000 0.6000 0.0615
2.9000 0.6000 0.0933
3.0000 0.6000 0.0601
3.1000 0.6000 0.0545
3.2000 0.6000 0.0966
3.3000 0.6000 0.1068
3.4000 0.6000 0.0694
3.5000 0.6000 0.0681
3.6000 0.6000 0.0801
3.7000 0.6000 0.0988
3.8000 0.6000 0.0811
3.9000 0.6000 0.0405
4.0000 0.6000 0.0250
4.1000 0.6000 -0.0096
4.2000 0.6000 -0.0292
4.3000 0.6000 -0.0469
4.4000 0.6000 -0.0201
4.5000 0.6000 0.0042
4.6000 0.6000 0.0453
4.7000 0.6000 0.0383
4.8000 0.6000 0.0242
4.9000 0.6000 0.0603
0.0000 0.7000 0.0387
0.1000 0.7000 0.0940
0.2000 0.7000 0.0753
0.3000 0.7000 0.0579
0.4000 0.7000 0.0576
0.5000 0.7000 0.0582
0.6000 0.7000 0.0377
0.7000 0.7000 0.0400
0.8000 0.7000 0.0332
0.9000 0.7000 0.0213
1.0000 0.7000 0.0432
1.1000 0.7000 0.0195
1.2000 0.7000 0.0073
1.3000 0.7000 -0.0120
1.4000 0.7000 0.0008
1.5000 0.7000 0.0275
1.6000 0.7000 0.0550
1.7000 0.7000 0.0548
1.8000 0.7000 0.0532
1.9000 0.7000 0.0992
2.0000 0.7000 0.1092
2.1000 0.7000 0.0831
2.2000 0.7000 0.0857
2.3000 0.7000 0.0766
2.4000 0.7000 0.0714
2.5000 0.7000 0.0651
2.6000 0.7000 0.0538
2.7000 0.7000 0.0706
2.8000 0.7000 0.0760
2.9000 0.7000 0.0812
3.0000 0.7000 0.0461
3.1000 0.7000 0.0806
3.2000 0.7000 0.1222
3.3000 0.7000 0.1330
3.4000 0.7000 0.0956
3.5000 0.7000 0.0878
3.6000 0.7000 0.0927
3.7000 0.7000 0.1249
3.8000 0.7000 0.1113
3.9000 0.7000 0.0766
4.0000 0.7000 0.0383
4.1000 0.7000 0.0054
4.2000 0.7000 0.0111
4.3000 0.7000 0.0023
4.4000 0.7000 0.0115
4.5000 0.7000 0.0498
4.6000 0.7000 0.0926
4.7000 0.7000 0.1005
4.8000 0.7000 0.0431
4.9000 0.7000 0.0350
0.0000 0.8000 0.0553
0.1000 0.8000 0.1403
0.2000 0.8000 0.1200
0.3000 0.8000 0.0931
0.4000 0.8000 0.0553
0.5000 0.8000 0.0558
0.6000 0.8000 0.0301
0.7000 0.8000 0.0358
0.8000 0.8000 -0.0025
0.9000 0.8000 0.0177
1.0000 0.8000 0.0171
1.1000 0.8000 -0.0008
1.2000 0.8000 -0.0171
1.3000 0.8000 -0.0147
1.4000 0.8000 0.0094
1.5000 0.8000 0.0358
1.6000 0.8000 0.0772
1.7000 0.8000 0.1046
1.8000 0.8000 0.0951
1.9000 0.8000 0.0858
2.0000 0.8000 0.0876
2.1000 0.8000 0.0734
2.2000 0.8000 0.0789
2.3000 0.8000 0.0822
2.4000 0.8000 0.0730
2.5000 0.8000 0.0928
2.6000 0.8000 0.0987
2.7000 0.8000 0.1167
2.8000 0.8000 0.1231
2.9000 0.8000 0.1202
3.0000 0.8000 0.0968
3.1000 0.8000 0.0930
3.2000 0.8000 0.1355
3.3000 0.8000 0.1457
3.4000 0.8000 0.1230
3.5000 0.8000 0.1127
3.6000 0.8000 0.0895
3.7000 0.8000 0.1064
3.8000 0.8000 0.0959
3.9000 0.8000 0.0967
4.0000 0.8000 0.0676
4.1000 0.8000 0.0583
4.2000 0.8000 0.0609
4.3000 0.8000 0.0481
4.4000 0.8000 0.0293
4.5000 0.8000 0.0821
4.6000 0.8000 0.1256
4.7000 0.8000 0.1141
4.8000 0.8000 0.0549
4.9000 0.8000 0.0056
0.0000 0.9000 0.0410
0.1000 0.9000 0.1410
0.2000 0.9000 0.1468
0.3000 0.9000 0.1558
0.4000 0.9000 0.1353
0.5000 0.9000 0.0740
0.6000 0.9000 0.0120
0.7000 0.9000 0.0125
0.8000 0.9000 0.0139
0.9000 0.9000 0.0423
1.0000 0.9000 0.0627
1.1000 0.9000 0.0242
1.2000 0.9000 -0.0265
1.3000 0.9000 -0.0161
1.4000 0.9000 0.0157
1.5000 0.9000 0.0706
1.6000 0.9000 0.0797
1.7000 0.9000 0.0926
1.8000 0.9000 0.0667
1.9000 0.9000 0.0547
2.0000 0.9000 0.0590
2.1000 0.9000 0.0859
2.2000 0.9000 0.0961
2.3000 0.9000 0.0728
2.4000 0.9000 0.0720
2.5000 0.9000 0.0778
2.6000 0.9000 0.1045
2.7000 0.9000 0.1199
2.8000 0.9000 0.1605
2.9000 0.9000 0.1860
3.0000 0.9000 0.1482
3.1000 0.9000 0.1128
3.2000 0.9000 0.1231
3.3000 0.9000 0.1332
3.4000 0.9000 0.1590
3.5000 0.9000 0.1343
3.6000 0.9000 0.1155
3.7000 0.9000 0.1047
3.8000 0.9000 0.0888
3.9000 0.9000 0.1016
4.0000 0.9000 0.0868
4.1000 0.9000 0.0756
4.2000 0.9000 0.0688
4.3000 0.9000 0.0780
4.4000 0.9000 0.0775
4.5000 0.9000 0.0994
4.6000 0.9000 0.1020
4.7000 0.9000 0.0927
4.8000 0.9000 0.0248
4.9000 0.9000 0.0037
0.0000 1.0000 0.0491
0.1000 1.0000 0.0878
0.2000 1.0000 0.1529
0.3000 1.0000 0.1614
0.4000 1.0000 0.1299
0.5000 1.0000 0.0700
0.6000 1.0000 0.0260
0.7000 1.0000 0.0116
0.8000 1.0000 0.0665
0.9000 1.0000 0.0948
1.0000 1.0000 0.0946
1.1000 1.0000 0.0559
1.2000 1.0000 -0.0161
1.3000 1.0000 -0.0174
1.4000 1.0000 0.0572
1.5000 1.0000 0.0595
1.6000 1.0000 0.0462
1.7000 1.0000 0.0390
1.8000 1.0000 0.0580
1.9000 1.0000 0.0675
2.0000 1.0000 0.0418
2.1000 1.0000 0.0534
2.2000 1.0000 0.0649
2.3000 1.0000 0.0811
2.4000 1.0000 0.0951
2.5000 1.0000 0.0846
2.6000 1.0000 0.0948
2.7000 1.0000 0.1281
2.8000 1.0000 0.1858
2.9000 1.0000 0.2156
3.0000 1.0000 0.2124
3.1000 1.0000 0.1500
3.2000 1.0000 0.1259
3.3000 1.0000 0.1426
3.4000 1.0000 0.1646
3.5000 1.0000 0.1630
3.6000 1.0000 0.1641
3.7000 1.0000 0.1473
3.8000 1.0000 0.0961
3.9000 1.0000 0.0737
4.0000 1.0000 0.0734
4.1000 1.0000 0.0951
4.2000 1.0000 0.1113
4.3000 1.0000 0.0923
4.4000 1.0000 0.0775
4.5000 1.0000 0.0622
4.6000 1.0000 0.0573
4.7000 1.0000 0.0425
4.8000 1.0000 0.0047
4.9000 1.0000 0.0059
0.0000 1.1000 0.0893
0.1000 1.1000 0.0901
0.2000 1.1000 0.1269
0.3000 1.1000 0.1431
0.4000 1.1000 0.0964
0.5000 1.1000 0.0502
0.6000 1.1000 0.0349
0.7000 1.1000 0.0097
0.8000 1.1000 0.0706
0.9000 1.1000 0.0847
1.0000 1.1000 0.0909
1.1000 1.1000 0.0806
1.2000 1.1000 0.0198
1.3000 1.1000 0.0103
1.4000 1.1000 0.0521
1.5000 1.1000 0.0886
1.6000 1.1000 0.0946
1.7000 1.1000 0.0826
1.8000 1.1000 0.0789
1.9000 1.1000 0.0919
2.0000 1.1000 0.0434
2.1000 1.1000 0.0409
2.2000 1.1000 0.0539
2.3000 1.1000 0.0805
2.4000 1.1000 0.0713
2.5000 1.1000 0.0799
2.6000 1.1000 0.0872
2.7000 1.1000 0.1781
2.8000 1.1000 0.2594
2.9000 1.1000 0.2675
3.0000 1.1000 0.2242
3.1000 1.1000 0.1969
3.2000 1.1000 0.1629
3.3000 1.1000 0.1472
3.4000 1.1000 0.1676
3.5000 1.1000 0.1533
3.6000 1.1000 0.1569
3.7000 1.1000 0.1339
3.8000 1.1000 0.0426
3.9000 1.1000 0.0213
4.0000 1.1000 0.0479
4.1000 1.1000 0.0902
4.2000 1.1000 0.1028
4.3000 1.1000 0.0740
4.4000 1.1000 0.0431
4.5000 1.1000 0.0100
4.6000 1.1000 0.0162
4.7000 1.1000 0.0150
4.8000 1.1000 0.0185
4.9000 1.1000 0.0293
0.0000 1.2000 0.0418
0.1000 1.2000 0.0946
0.2000 1.2000 0.1196
0.3000 1.2000 0.1156
0.4000 1.2000 0.1018
0.5000 1.2000 0.0544
0.6000 1.2000 0.0423
0.7000 1.2000 0.0400
0.8000 1.2000 0.0694
0.9000 1.2000 0.0598
1.0000 1.2000 0.0443
1.1000 1.2000 0.0417
1.2000 1.2000 0.0073
1.3000 1.2000 -0.0112
1.4000 1.2000 -0.0095
1.5000 1.2000 0.0397
1.6000 1.2000 0.0826
1.7000 1.2000 0.1127
1.8000 1.2000 0.0931
1.9000 1.2000 0.0845
2.0000 1.2000 0.0484
2.1000 1.2000 0.0405
2.2000 1.2000 0.0515
2.3000 1.2000 0.0604
2.4000 1.2000 0.0688
2.5000 1.2000 0.0748
2.6000 1.2000 0.0916
2.7000 1.2000 0.2054
2.8000 1.2000 0.2881
2.9000 1.2000 0.3047
3.0000 1.2000 0.2696
3.1000 1.2000 0.2657
3.2000 1.2000 0.2154
3.3000 1.2000 0.1783
3.4000 1.2000 0.1601
3.5000 1.2000 0.1774
3.6000 1.2000 0.1788
3.7000 1.2000 0.1479
3.8000 1.2000 0.0737
3.9000 1.2000 0.0067
4.0000 1.2000 -0.0217
4.1000 1.2000 0.0174
4.2000 1.2000 0.0494
4.3000 1.2000 0.0677
4.4000 1.2000 0.0371
4.5000 1.2000 0.0092
4.6000 1.2000 0.0000
4.7000 1.2000 -0.0087
4.8000 1.2000 0.0070
4.9000 1.2000 0.0158
0.0000 1.3000 0.0027
0.1000 1.3000 0.0530
0.2000 1.3000 0.1163
0.3000 1.3000 0.0964
0.4000 1.3000 0.0655
0.5000 1.3000 0.0575
0.6000 1.3000 0.0669
0.7000 1.3000 0.0892
0.8000 1.3000 0.0637
0.9000 1.3000 0.0402
1.0000 1.3000 -0.0151
1.1000 1.3000 -0.0120
1.2000 1.3000 0.0113
1.3000 1.3000 -0.0099
1.4000 1.3000 -0.0326
1.5000 1.3000 -0.0081
1.6000 1.3000 0.0185
1.7000 1.3000 0.0709
1.8000 1.3000 0.0814
1.9000 1.3000 0.0500
2.0000 1.3000 0.0383
2.1000 1.3000 0.0651
2.2000 1.3000 0.0625
2.3000 1.3000 0.0642
2.4000 1.3000 0.1107
2.5000 1.3000 0.1112
2.6000 1.3000 0.1779
2.7000 1.3000 0.2450
2.8000 1.3000 0.2909
2.9000 1.3000 0.3286
3.0000 1.3000 0.3321
3.1000 1.3000 0.3261
3.2000 1.3000 0.2745
3.3000 1.3000 0.2778
3.4000 1.3000 0.2476
3.5000 1.3000 0.2266
3.6000 1.3000 0.1957
3.7000 1.3000 0.1564
3.8000 1.3000 0.0931
3.9000 1.3000 0.0344
4.0000 1.3000 -0.0219
4.1000 1.3000 -0.0223
4.2000 1.3000 -0.0094
4.3000 1.3000 0.0215
4.4000 1.3000 -0.0072
4.5000 1.3000 -0.0110
4.6000 1.3000 0.0317
4.7000 1.3000 0.0332
4.8000 1.3000 0.0215
4.9000 1.3000 -0.0048
0.0000 1.4000 0.0042
0.1000 1.4000 0.0264
0.2000 1.4000 0.0399
0.3000 1.4000 0.0639
0.4000 1.4000 0.0602
0.5000 1.4000 0.0773
0.6000 1.4000 0.0909
0.7000 1.4000 0.1205
0.8000 1.4000 0.0939
0.9000 1.4000 0.0417
1.0000 1.4000 -0.0021
1.1000 1.4000 -0.0099
1.2000 1.4000 -0.0474
1.3000 1.4000 -0.0543
1.4000 1.4000 -0.0397
1.5000 1.4000 -0.0415
1.6000 1.4000 -0.0093
1.7000 1.4000 0.0463
1.8000 1.4000 0.0504
1.9000 1.4000 0.0745
2.0000 1.4000 0.0558
2.1000 1.4000 0.0470
2.2000 1.4000 0.0482
2.3000 1.4000 0.0482
2.4000 1.4000 0.0942
2.5000 1.4000 0.1871
2.6000 1.4000 0.2598
2.7000 1.4000 0.3297
2.8000 1.4000 0.3975
2.9000 1.4000 0.4096
3.0000 1.4000 0.3839
3.1000 1.4000 0.3737
3.2000 1.4000 0.3635
3.3000 1.4000 0.3376
3.4000 1.4000 0.2944
3.5000 1.4000 0.2652
3.6000 1.4000 0.2269
3.7000 1.4000 0.1866
3.8000 1.4000 0.0969
3.9000 1.4000 0.0658
4.0000 1.4000 0.0033
4.1000 1.4000 -0.0241
4.2000 1.4000 -0.0171
4.3000 1.4000 -0.0122
4.4000 1.4000 -0.0429
4.5000 1.4000 -0.0457
4.6000 1.4000 0.0214
4.7000 1.4000 0.0625
4.8000 1.4000 0.0716
4.9000 1.4000 0.0284
0.0000 1.5000 -0.0102
0.1000 1.5000 0.0024
0.2000 1.5000 0.0375
0.3000 1.5000 0.0717
0.4000 1.5000 0.0665
0.5000 1.5000 0.0703
0.6000 1.5000 0.1131
0.7000 1.5000 0.1395
0.8000 1.5000 0.1116
0.9000 1.5000 0.0692
1.0000 1.5000 0.0595
1.1000 1.5000 0.0190
1.2000 1.5000 -0.0198
1.3000 1.5000 -0.0100
1.4000 1.5000 0.0147
1.5000 1.5000 -0.0165
1.6000 1.5000 -0.0083
1.7000 1.5000 0.0427
1.8000 1.5000 0.0719
1.9000 1.5000 0.0939
2.0000 1.5000 0.0958
2.1000 1.5000 0.0776
2.2000 1.5000 0.0573
2.3000 1.5000 0.0827
2.4000 1.5000 0.1291
2.5000 1.5000 0.2222
2.6000 1.5000 0.3275
2.7000 1.5000 0.4125
2.8000 1.5000 0.4711
2.9000 1.5000 0.4806
3.0000 1.5000 0.4414
3.1000 1.5000 0.4252
3.2000 1.5000 0.4321
3.3000 1.5000 0.3931
3.4000 1.5000 0.3510
3.5000 1.5000 0.3300
3.6000 1.5000 0.3090
3.7000 1.5000 0.2548
3.8000 1.5000 0.1667
3.9000 1.5000 0.0848
4.0000 1.5000 0.0306
4.1000 1.5000 0.0012
4.2000 1.5000 0.0090
4.3000 1.5000 -0.0319
4.4000 1.5000 -0.0174
4.5000 1.5000 -0.0052
4.6000 1.5000 0.0213
4.7000 1.5000 0.0419
4.8000 1.5000 0.0848
4.9000 1.5000 0.0582
0.0000 1.6000 0.0014
0.1000 1.6000 -0.0132
0.2000 1.6000 0.0269
0.3000 1.6000 0.0425
0.4000 1.6000 0.0819
0.5000 1.6000 0.0828
0.6000 1.6000 0.1275
0.7000 1.6000 0.1426
0.8000 1.6000 0.1191
0.9000 1.6000 0.1052
1.0000 1.6000 0.0999
1.1000 1.6000 0.0846
1.2000 1.6000 0.0589
1.3000 1.6000 0.0526
1.4000 1.6000 0.0472
1.5000 1.6000 0.0011
1.6000 1.6000 0.0155
1.7000 1.6000 0.0303
1.8000 1.6000 0.0705
1.9000 1.6000 0.1243
2.0000 1.6000 0.1190
2.1000 1.6000 0.1162
2.2000 1.6000 0.1490
2.3000 1.6000 0.1378
2.4000 1.6000 0.1518
2.5000 1.6000 0.2473
2.6000 1.6000 0.3521
2.7000 1.6000 0.4444
2.8000 1.6000 0.5072
2.9000 1.6000 0.5200
3.0000 1.6000 0.4831
3.1000 1.6000 0.4589
3.2000 1.6000 0.4643
3.3000 1.6000 0.4550
3.4000 1.6000 0.4071
3.5000 1.6000 0.3803
3.6000 1.6000 0.3338
3.7000 1.6000 0.2728
3.8000 1.6000 0.1757
3.9000 1.6000 0.0762
4.0000 1.6000 0.0159
4.1000 1.6000 0.0158
4.2000 1.6000 0.0280
4.3000 1.6000 0.0148
4.4000 1.6000 0.0285
4.5000 1.6000 0.0168
4.6000 1.6000 -0.0086
4.7000 1.6000 0.0197
4.8000 1.6000 0.0754
4.9000 1.6000 0.0572
0.0000 1.7000 0.0458
0.1000 1.7000 0.0130
0.2000 1.7000 0.0366
0.3000 1.7000 0.0704
0.4000 1.7000 0.0614
0.5000 1.7000 0.0818
0.6000 1.7000 0.1099
0.7000 1.7000 0.1219
0.8000 1.7000 0.1365
0.9000 1.7000 0.1212
1.0000 1.7000 0.1136
1.1000 1.7000 0.1246
1.2000 1.7000 0.1459
1.3000 1.7000 0.1098
1.4000 1.7000 0.0491
1.5000 1.7000 0.0200
1.6000 1.7000 0.0233
1.7000 1.7000 0.0333
1.8000 1.7000 0.0652
1.9000 1.7000 0.0877
2.0000 1.7000 0.1050
2.1000 1.7000 0.1264
2.2000 1.7000 0.1823
2.3000 1.7000 0.1911
2.4000 1.7000 0.2015
2.5000 1.7000 0.2615
2.6000 1.7000 0.3391
2.7000 1.7000 0.4098
2.8000 1.7000 0.4794
2.9000 1.7000 0.5068
3.0000 1.7000 0.4772
3.1000 1.7000 0.4644
3.2000 1.7000 0.4632
3.3000 1.7000 0.4532
3.4000 1.7000 0.4336
3.5000 1.7000 0.3773
3.6000 1.7000 0.2977
3.7000 1.7000 0.2311
3.8000 1.7000 0.1542
3.9000 1.7000 0.0457
4.0000 1.7000 0.0015
4.1000 1.7000 0.0099
4.2000 1.7000 0.0329
4.3000 1.7000 0.0479
4.4000 1.7000 0.0574
4.5000 1.7000 0.0144
4.6000 1.7000 0.0001
4.7000 1.7000 0.0444
4.8000 1.7000 0.0675
4.9000 1.7000 0.0549
0.0000 1.8000 0.0733
0.1000 1.8000 0.0479
0.2000 1.8000 0.0694
0.3000 1.8000 0.0926
0.4000 1.8000 0.0725
0.5000 1.8000 0.0474
0.6000 1.8000 0.0658
0.7000 1.8000 0.0790
0.8000 1.8000 0.1416
0.9000 1.8000 0.1284
1.0000 1.8000 0.1343
1.1000 1.8000 0.1581
1.2000 1.8000 0.2039
1.3000 1.8000 0.1675
1.4000 1.8000 0.0791
1.5000 1.8000 0.0682
1.6000 1.8000 0.0568
1.7000 1.8000 0.0730
1.8000 1.8000 0.0844
1.9000 1.8000 0.1048
2.0000 1.8000 0.1101
2.1000 1.8000 0.1035
2.2000 1.8000 0.1607
2.3000 1.8000 0.1726
2.4000 1.8000 0.2125
2.5000 1.8000 0.2614
2.6000 1.8000 0.3257
2.7000 1.8000 0.3756
2.8000 1.8000 0.4311
2.9000 1.8000 0.4881
3.0000 1.8000 0.4793
3.1000 1.8000 0.4698
3.2000 1.8000 0.4558
3.3000 1.8000 0.4335
3.4000 1.8000 0.4122
3.5000 1.8000 0.3531
3.6000 1.8000 0.2792
3.7000 1.8000 0.2254
3.8000 1.8000 0.1490
3.9000 1.8000 0.0460
4.0000 1.8000 0.0009
4.1000 1.8000 -0.0046
4.2000 1.8000 0.0202
4.3000 1.8000 0.0212
4.4000 1.8000 0.0364
4.5000 1.8000 0.0393
4.6000 1.8000 0.0207
4.7000 1.8000 0.0317
4.8000 1.8000 0.0618
4.9000 1.8000 0.0690
0.0000 1.9000 0.0574
0.1000 1.9000 0.0268
0.2000 1.9000 0.0324
0.3000 1.9000 0.0472
0.4000 1.9000 0.0257
0.5000 1.9000 0.0256
0.6000 1.9000 0.0279
0.7000 1.9000 0.0848
0.8000 1.9000 0.1592
0.9000 1.9000 0.1364
1.0000 1.9000 0.1113
1.1000 1.9000 0.1322
1.2000 1.9000 0.1650
1.3000 1.9000 0.1856
1.4000 1.9000 0.1179
1.5000 1.9000 0.0856
1.6000 1.9000 0.0723
1.7000 1.9000 0.0928
1.8000 1.9000 0.0936
1.9000 1.9000 0.1404
2.0000 1.9000 0.1378
2.1000 1.9000 0.1201
2.2000 1.9000 0.1315
2.3000 1.9000 0.1167
2.4000 1.9000 0.1817
2.5000 1.9000 0.2116
2.6000 1.9000 0.2210
2.7000 1.9000 0.2922
2.8000 1.9000 0.3965
2.9000 1.9000 0.4440
3.0000 1.9000 0.4580
3.1000 1.9000 0.4428
3.2000 1.9000 0.4544
3.3000 1.9000 0.4241
3.4000 1.9000 0.3853
3.5000 1.9000 0.3388
3.6000 1.9000 0.2693
3.7000 1.9000 0.2054
3.8000 1.9000 0.1502
3.9000 1.9000 0.0906
4.0000 1.9000 0.0438
4.1000 1.9000 -0.0024
4.2000 1.9000 0.0362
4.3000 1.9000 0.0193
4.4000 1.9000 -0.0101
4.5000 1.9000 0.0012
4.6000 1.9000 -0.0183
4.7000 1.9000 -0.0056
4.8000 1.9000 0.0338
4.9000 1.9000 0.0638
0.0000 2.0000 0.0193
0.1000 2.0000 0.0096
0.2000 2.0000 0.0159
0.3000 2.0000 0.0133
0.4000 2.0000 0.0144
0.5000 2.0000 0.0199
0.6000 2.0000 0.0525
0.7000 2.0000 0.1207
0.8000 2.0000 0.1568
0.9000 2.0000 0.1535
1.0000 2.0000 0.1308
1.1000 2.0000 0.1485
1.2000 2.0000 0.1873
1.3000 2.0000 0.1737
1.4000 2.0000 0.1483
1.5000 2.0000 0.1238
1.6000 2.0000 0.0965
1.7000 2.0000 0.1317
1.8000 2.0000 0.1246
1.9000 2.0000 0.1345
2.0000 2.0000 0.1558
2.1000 2.0000 0.1063
2.2000 2.0000 0.1261
2.3000 2.0000 0.1255
2.4000 2.0000 0.1481
2.5000 2.0000 0.1641
2.6000 2.0000 0.1774
2.7000 2.0000 0.2368
2.8000 2.0000 0.3285
2.9000 2.0000 0.4070
3.0000 2.0000 0.4126
3.1000 2.0000 0.3917
3.2000 2.0000 0.3902
3.3000 2.0000 0.3451
3.4000 2.0000 0.3260
3.5000 2.0000 0.2903
3.6000 2.0000 0.2491
3.7000 2.0000 0.2009
3.8000 2.0000 0.1449
3.9000 2.0000 0.0822
4.0000 2.0000 0.0476
4.1000 2.0000 0.0017
4.2000 2.0000 0.0395
4.3000 2.0000 0.0411
4.4000 2.0000 0.0055
4.5000 2.0000 0.0073
4.6000 2.0000 0.0008
4.7000 2.0000 -0.0025
4.8000 2.0000 0.0269
4.9000 2.0000 0.0047
0.0000 2.1000 0.0140
0.1000 2.1000 -0.0024
0.2000 2.1000 -0.0128
0.3000 2.1000 0.0074
0.4000 2.1000 0.0179
0.5000 2.1000 0.0121
0.6000 2.1000 0.0408
0.7000 2.1000 0.0689
0.8000 2.1000 0.1332
0.9000 2.1000 0.1114
1.0000 2.1000 0.1050
1.1000 2.1000 0.1270
1.2000 2.1000 0.1602
1.3000 2.1000 0.1605
1.4000 2.1000 0.1213
1.5000 2.1000 0.1158
1.6000 2.1000 0.1189
1.7000 2.1000 0.1497
1.8000 2.1000 0.1689
1.9000 2.1000 0.1509
2.0000 2.1000 0.1296
2.1000 2.1000 0.1037
2.2000 2.1000 0.0979
2.3000 2.1000 0.1238
2.4000 2.1000 0.1248
2.5000 2.1000 0.1169
2.6000 2.1000 0.1320
2.7000 2.1000 0.1762
2.8000 2.1000 0.2555
2.9000 2.1000 0.3023
3.0000 2.1000 0.3231
3.1000 2.1000 0.3261
3.2000 2.1000 0.3070
3.3000 2.1000 0.2791
3.4000 2.1000 0.2538
3.5000 2.1000 0.2407
3.6000 2.1000 0.2117
3.7000 2.1000 0.2028
3.8000 2.1000 0.1731
3.9000 2.1000 0.1394
4.0000 2.1000 0.0704
4.1000 2.1000 0.0043
4.2000 2.1000 -0.0009
4.3000 2.1000 0.0196
4.4000 2.1000 0.0261
4.5000 2.1000 0.0523
4.6000 2.1000 0.0707
4.7000 2.1000 0.0195
4.8000 2.1000 0.0127
4.9000 2.1000 0.0140
0.0000 2.2000 -0.0378
0.1000 2.2000 -0.0409
0.2000 2.2000 -0.0192
0.3000 2.2000 0.0161
0.4000 2.2000 -0.0030
0.5000 2.2000 -0.0119
0.6000 2.2000 -0.0202
0.7000 2.2000 0.0074
0.8000 2.2000 0.0642
0.9000 2.2000 0.0750
1.0000 2.2000 0.0726
1.1000 2.2000 0.0816
1.2000 2.2000 0.0871
1.3000 2.2000 0.0766
1.4000 2.2000 0.0313
1.5000 2.2000 0.0010
1.6000 2.2000 0.0458
1.7000 2.2000 0.1149
1.8000 2.2000 0.1645
1.9000 2.2000 0.1440
2.0000 2.2000 0.0975
2.1000 2.2000 0.0491
2.2000 2.2000 0.0336
2.3000 2.2000 0.0393
2.4000 2.2000 0.0688
2.5000 2.2000 0.0941
2.6000 2.2000 0.0985
2.7000 2.2000 0.1363
2.8000 2.2000 0.1582
2.9000 2.2000 0.1654
3.0000 2.2000 0.2366
3.1000 2.2000 0.2305
3.2000 2.2000 0.2497
3.3000 2.2000 0.2121
3.4000 2.2000 0.1632
3.5000 2.2000 0.1634
3.6000 2.2000 0.1749
3.7000 2.2000 0.1987
3.8000 2.2000 0.1689
3.9000 2.2000 0.1580
4.0000 2.2000 0.0847
4.1000 2.2000 -0.0318
4.2000 2.2000 -0.0145
4.3000 2.2000 -0.0188
4.4000 2.2000 -0.0022
4.5000 2.2000 0.0553
4.6000 2.2000 0.0795
4.7000 2.2000 0.0249
4.8000 2.2000 0.0312
4.9000 2.2000 -0.0067
0.0000 2.3000 -0.0613
0.1000 2.3000 -0.0439
0.2000 2.3000 -0.0364
0.3000 2.3000 -0.0232
0.4000 2.3000 -0.0330
0.5000 2.3000 -0.0226
0.6000 2.3000 -0.0165
0.7000 2.3000 0.0085
0.8000 2.3000 0.0613
0.9000 2.3000 0.0554
1.0000 2.3000 0.0523
1.1000 2.3000 0.0481
1.2000 2.3000 0.0231
1.3000 2.3000 -0.0045
1.4000 2.3000 -0.0389
1.5000 2.3000 -0.1036
1.6000 2.3000 -0.0874
1.7000 2.3000 0.0189
1.8000 2.3000 0.1001
1.9000 2.3000 0.1210
2.0000 2.3000 0.0862
2.1000 2.3000 0.0612
2.2000 2.3000 -0.0024
2.3000 2.3000 -0.0099
2.4000 2.3000 0.0367
2.5000 2.3000 0.0639
2.6000 2.3000 0.1159
2.7000 2.3000 0.1526
2.8000 2.3000 0.1451
2.9000 2.3000 0.1067
3.0000 2.3000 0.1358
3.1000 2.3000 0.1517
3.2000 2.3000 0.1556
3.3000 2.3000 0.1523
3.4000 2.3000 0.0984
3.5000 2.3000 0.0867
3.6000 2.3000 0.1061
3.7000 2.3000 0.1664
3.8000 2.3000 0.1893
3.9000 2.3000 0.1458
4.0000 2.3000 0.0553
4.1000 2.3000 -0.0103
4.2000 2.3000 0.0304
4.3000 2.3000 0.0311
4.4000 2.3000 0.0178
4.5000 2.3000 0.0417
4.6000 2.3000 0.0507
4.7000 2.3000 0.0213
4.8000 2.3000 0.0173
4.9000 2.3000 -0.0046
0.0000 2.4000 -0.0427
0.1000 2.4000 -0.0581
0.2000 2.4000 -0.0475
0.3000 2.4000 -0.0372
0.4000 2.4000 -0.0384
0.5000 2.4000 0.0141
0.6000 2.4000 0.0305
0.7000 2.4000 0.0382
0.8000 2.4000 0.0420
0.9000 2.4000 0.0661
1.0000 2.4000 0.0738
1.1000 2.4000 0.0236
1.2000 2.4000 -0.0140
1.3000 2.4000 -0.0497
1.4000 2.4000 -0.0742
1.5000 2.4000 -0.1171
1.6000 2.4000 -0.1086
1.7000 2.4000 -0.0516
1.8000 2.4000 0.0353
1.9000 2.4000 0.0873
2.0000 2.4000 0.0651
2.1000 2.4000 0.0526
2.2000 2.4000 0.0068
2.3000 2.4000 0.0047
2.4000 2.4000 0.0328
2.5000 2.4000 0.0702
2.6000 2.4000 0.1067
2.7000 2.4000 0.0934
2.8000 2.4000 0.1089
2.9000 2.4000 0.0926
3.0000 2.4000 0.0551
3.1000 2.4000 0.0637
3.2000 2.4000 0.0735
3.3000 2.4000 0.0754
3.4000 2.4000 0.0512
3.5000 2.4000 0.0529
3.6000 2.4000 0.1002
3.7000 2.4000 0.1153
3.8000 2.4000 0.1605
3.9000 2.4000 0.1596
4.0000 2.4000 0.0459
4.1000 2.4000 -0.0069
4.2000 2.4000 0.0350
4.3000 2.4000 0.0418
4.4000 2.4000 0.0322
4.5000 2.4000 0.0460
4.6000 2.4000 0.0342
4.7000 2.4000 0.0128
4.8000 2.4000 -0.0064
4.9000 2.4000 0.0018
0.0000 2.5000 -0.0194
0.1000 2.5000 -0.0121
0.2000 2.5000 -0.0411
0.3000 2.5000 -0.0287
0.4000 2.5000 -0.0328
0.5000 2.5000 0.0206
0.6000 2.5000 0.0517
0.7000 2.5000 0.0478
0.8000 2.5000 0.0282
0.9000 2.5000 0.0591
1.0000 2.5000 0.0759
1.1000 2.5000 0.0288
1.2000 2.5000 -0.0208
1.3000 2.5000 -0.0391
1.4000 2.5000 -0.0490
1.5000 2.5000 -0.0474
1.6000 2.5000 -0.0902
1.7000 2.5000 -0.0577
1.8000 2.5000 -0.0088
1.9000 2.5000 0.0242
2.0000 2.5000 0.0502
2.1000 2.5000 0.0377
2.2000 2.5000 -0.0097
2.3000 2.5000 -0.0170
2.4000 2.5000 0.0111
2.5000 2.5000 0.0617
2.6000 2.5000 0.1065
2.7000 2.5000 0.0765
2.8000 2.5000 0.0863
2.9000 2.5000 0.0606
3.0000 2.5000 0.0198
3.1000 2.5000 0.0275
3.2000 2.5000 0.0280
3.3000 2.5000 0.0355
3.4000 2.5000 0.0254
3.5000 2.5000 0.0338
3.6000 2.5000 0.0659
3.7000 2.5000 0.0655
3.8000 2.5000 0.0980
3.9000 2.5000 0.1110
4.0000 2.5000 0.0383
4.1000 2.5000 0.0116
4.2000 2.5000 0.0291
4.3000 2.5000 0.0148
4.4000 2.5000 0.0232
4.5000 2.5000 0.0554
4.6000 2.5000 0.0678
4.7000 2.5000 0.0133
4.8000 2.5000 0.0070
4.9000 2.5000 0.0165
0.0000 2.6000 0.0140
0.1000 2.6000 0.0069
0.2000 2.6000 -0.0147
0.3000 2.6000 0.0075
0.4000 2.6000 0.0449
0.5000 2.6000 0.0483
0.6000 2.6000 0.0711
0.7000 2.6000 0.0554
0.8000 2.6000 0.0183
0.9000 2.6000 0.0481
1.0000 2.6000 0.0553
1.1000 2.6000 0.0517
1.2000 2.6000 0.0196
1.3000 2.6000 -0.0231
1.4000 2.6000 0.0171
1.5000 2.6000 -0.0024
1.6000 2.6000 -0.0215
1.7000 2.6000 -0.0396
1.8000 2.6000 -0.0400
1.9000 2.6000 -0.0031
2.0000 2.6000 -0.0055
2.1000 2.6000 -0.0132
2.2000 2.6000 -0.0470
2.3000 2.6000 -0.0299
2.4000 2.6000 -0.0014
2.5000 2.6000 0.0413
2.6000 2.6000 0.0825
2.7000 2.6000 0.0574
2.8000 2.6000 0.0629
2.9000 2.6000 0.0580
3.0000 2.6000 0.0083
3.1000 2.6000 0.0127
3.2000 2.6000 0.0568
3.3000 2.6000 0.0519
3.4000 2.6000 0.0399
3.5000 2.6000 0.0578
3.6000 2.6000 0.0449
3.7000 2.6000 0.0570
3.8000 2.6000 0.0710
3.9000 2.6000 0.0533
4.0000 2.6000 0.0370
4.1000 2.6000 0.0385
4.2000 2.6000 0.0351
4.3000 2.6000 0.0246
4.4000 2.6000 0.0426
4.5000 2.6000 0.0674
4.6000 2.6000 0.0560
4.7000 2.6000 0.0069
4.8000 2.6000 0.0559
4.9000 2.6000 0.0376
0.0000 2.7000 -0.0003
0.1000 2.7000 -0.0030
0.2000 2.7000 -0.0003
0.3000 2.7000 0.0405
0.4000 2.7000 0.0535
0.5000 2.7000 0.0741
0.6000 2.7000 0.0596
0.7000 2.7000 0.0576
0.8000 2.7000 0.0276
0.9000 2.7000 0.0241
1.0000 2.7000 0.0240
1.1000 2.7000 0.0606
1.2000 2.7000 0.0799
1.3000 2.7000 0.0333
1.4000 2.7000 0.0693
1.5000 2.7000 0.0577
1.6000 2.7000 0.0350
1.7000 2.7000 -0.0236
1.8000 2.7000 -0.0382
1.9000 2.7000 -0.0432
2.0000 2.7000 -0.0231
2.1000 2.7000 -0.0135
2.2000 2.7000 -0.0043
2.3000 2.7000 0.0079
2.4000 2.7000 0.0150
2.5000 2.7000 0.0369
2.6000 2.7000 0.0365
2.7000 2.7000 0.0484
2.8000 2.7000 0.0650
2.9000 2.7000 0.0416
3.0000 2.7000 0.0315
3.1000 2.7000 0.0551
3.2000 2.7000 0.0863
3.3000 2.7000 0.0963
3.4000 2.7000 0.0743
3.5000 2.7000 0.0779
3.6000 2.7000 0.0450
3.7000 2.7000 0.0489
3.8000 2.7000 0.0851
3.9000 2.7000 0.0270
4.0000 2.7000 0.0267
4.1000 2.7000 0.0584
4.2000 2.7000 0.0604
4.3000 2.7000 0.0527
4.4000 2.7000 0.0325
4.5000 2.7000 0.0460
4.6000 2.7000 0.0376
4.7000 2.7000 0.0234
4.8000 2.7000 0.0602
4.9000 2.7000 0.0212
0.0000 2.8000 0.0190
0.1000 2.8000 0.0010
0.2000 2.8000 -0.0042
0.3000 2.8000 0.0502
0.4000 2.8000 0.0652
0.5000 2.8000 0.0567
0.6000 2.8000 0.0610
0.7000 2.8000 0.0464
0.8000 2.8000 0.0216
0.9000 2.8000 -0.0155
1.0000 2.8000 -0.0143
1.1000 2.8000 0.0434
1.2000 2.8000 0.0983
1.3000 2.8000 0.0790
1.4000 2.8000 0.0791
1.5000 2.8000 0.0538
1.6000 2.8000 0.0089
1.7000 2.8000 -0.0261
1.8000 2.8000 -0.0554
1.9000 2.8000 -0.0127
2.0000 2.8000 0.0107
2.1000 2.8000 0.0282
2.2000 2.8000 0.0654
2.3000 2.8000 0.0590
2.4000 2.8000 0.0424
2.5000 2.8000 -0.0126
2.6000 2.8000 -0.0300
2.7000 2.8000 -0.0111
2.8000 2.8000 0.0108
2.9000 2.8000 0.0089
3.0000 2.8000 0.0383
3.1000 2.8000 0.0638
3.2000 2.8000 0.1028
3.3000 2.8000 0.0893
3.4000 2.8000 0.0658
3.5000 2.8000 0.0744
3.6000 2.8000 0.0404
3.7000 2.8000 0.0410
3.8000 2.8000 0.0795
3.9000 2.8000 0.0740
4.0000 2.8000 0.0322
4.1000 2.8000 0.0212
4.2000 2.8000 0.0209
4.3000 2.8000 0.0512
4.4000 2.8000 0.0174
4.5000 2.8000 0.0010
4.6000 2.8000 0.0121
4.7000 2.8000 0.0183
4.8000 2.8000 0.0481
4.9000 2.8000 0.0292
0.0000 2.9000 0.0473
0.1000 2.9000 0.0299
0.2000 2.9000 0.0247
0.3000 2.9000 0.0279
0.4000 2.9000 0.0580
0.5000 2.9000 0.0321
0.6000 2.9000 0.0352
0.7000 2.9000 0.0303
0.8000 2.9000 0.0202
0.9000 2.9000 -0.0200
1.0000 2.9000 -0.0360
1.1000 2.9000 0.0307
1.2000 2.9000 0.0778
1.3000 2.9000 0.0472
1.4000 2.9000 0.0491
1.5000 2.9000 0.0370
1.6000 2.9000 -0.0007
1.7000 2.9000 -0.0631
1.8000 2.9000 -0.0652
1.9000 2.9000 -0.0189
2.0000 2.9000 0.0441
2.1000 2.9000 0.0441
2.2000 2.9000 0.0789
2.3000 2.9000 0.0755
2.4000 2.9000 0.0020
2.5000 2.9000 -0.0293
2.6000 2.9000 -0.0647
2.7000 2.9000 -0.0461
2.8000 2.9000 -0.0098
2.9000 2.9000 0.0038
3.0000 2.9000 0.0091
3.1000 2.9000 0.0435
3.2000 2.9000 0.0847
3.3000 2.9000 0.0872
3.4000 2.9000 0.0881
3.5000 2.9000 0.0797
3.6000 2.9000 0.0799
3.7000 2.9000 0.0673
3.8000 2.9000 0.0841
3.9000 2.9000 0.0957
4.0000 2.9000 0.0780
4.1000 2.9000 0.0673
4.2000 2.9000 0.0419
4.3000 2.9000 0.0529
4.4000 2.9000 0.0251
4.5000 2.9000 -0.0048
4.6000 2.9000 -0.0047
4.7000 2.9000 0.0131
4.8000 2.9000 0.0461
4.9000 2.9000 0.0668


==> files/corr_p2p_kf0.csv <==
# x, y, corr
0.0000 0.0000 0.0000
0.1000 0.0000 0.0000
0.2000 0.0000 -0.0000
0.3000 0.0000 -0.0000
0.4000 0.0000 -0.0001
0.5000 0.0000 -0.0002
0.6000 0.0000 -0.0002
0.7000 0.0000 -0.0003
0.8000 0.0000 -0.0004
0.9000 0.0000 -0.0005
1.0000 0.0000 -0.0005
1.1000 0.0000 -0.0004
1.2000 0.0000 -0.0002
1.3000 0.0000 0.0002
1.4000 0.0000 0.0008
1.5000 0.0000 0.0016
1.6000 0.0000 0.0028
1.7000 0.0000 0.0040
1.8000 0.0000 0.0054
1.9000 0.0000 0.0068
2.0000 0.0000 0.0080
2.1000 0.0000 0.0091
2.2000 0.0000 0.0098
2.3000 0.0000 0.0102
2.4000 0.0000 0.0102
2.5000 0.0000 0.0097
2.6000 0.0000 0.0089
2.7000 0.0000 0.0078
2.8000 0.0000 0.0066
2.9000 0.0000 0.0054
3.0000 0.0000 0.0041
3.1000 0.0000 0.0030
3.2000 0.0000 0.0020
3.3000 0.0000 0.0011
3.4000 0.0000 0.0005
3.5000 0.0000 0.0000
3.6000 0.0000 -0.0002
3.7000 0.0000 -0.0004
3.8000 0.0000 -0.0004
3.9000 0.0000 -0.0004
4.0000 0.0000 -0.0003
4.1000 0.0000 -0.0002
4.2000 0.0000 -0.0002
4.3000 0.0000 -0.0001
4.4000 0.0000 -0.0001
4.5000 0.0000 -0.0000
4.6000 0.0000 0.0000
4.7000 0.0000 0.0000
4.8000 0.0000 0.0000
4.9000 0.0000 0.0000
0.0000 0.1000 0.0000
0.1000 0.1000 0.0000
0.2000 0.1000 -0.0000
0.3000 0.1000 -0.0000
0.4000 0.1000 -0.0001
0.5000 0.1000 -0.0002
0.6000 0.1000 -0.0002
0.7000 0.1000 -0.0003
0.8000 0.1000 -0.0003
0.9000 0.1000 -0.0003
1.0000 0.1000 -0.0002
1.1000 0.1000 0.0000
1.2000 0.1000 0.0005
1.3000 0.1000 0.0013
1.4000 0.1000 0.0025
1.5000 0.1000 0.0040
1.6000 0.1000 0.0060
1.7000 0.1000 0.0083
1.8000 0.1000 0.0108
1.9000 0.1000 0.0133
2.0000 0.1000 0.0159
2.1000 0.1000 0.0181
2.2000 0.1000 0.0199
2.3000 0.1000 0.0209
2.4000 0.1000 0.0210
2.5000 0.1000 0.0201
2.6000 0.1000 0.0184
2.7000 0.1000 0.0162
2.8000 0.1000 0.0138
2.9000 0.1000 0.0113
3.0000 0.1000 0.0089
3.1000 0.1000 0.0067
3.2000 0.1000 0.0048
3.3000 0.1000 0.0032
3.4000 0.1000 0.0020
3.5000 0.1000 0.0011
3.6000 0.1000 0.0004
3.7000 0.1000 0.0001
3.8000 0.1000 -0.0001
3.9000 0.1000 -0.0002
4.0000 0.1000 -0.0002
4.1000 0.1000 -0.0002
4.2000 0.1000 -0.0002
4.3000 0.1000 -0.0001
4.4000 0.1000 -0.0001
4.5000 0.1000 -0.0000
4.6000 0.1000 -0.0000
4.7000 0.1000 0.0000
4.8000 0.1000 0.0000
4.9000 0.1000 0.0000
0.0000 0.2000 0.0000
0.1000 0.2000 0.0000
0.2000 0.2000 -0.0000
0.3000 0.2000 -0.0001
0.4000 0.2000 -0.0001
0.5000 0.2000 -0.0002
0.6000 0.2000 -0.0002
0.7000 0.2000 -0.0003
0.8000 0.2000 -0.0003
0.9000 0.2000 -0.0002
1.0000 0.2000 0.0001
1.1000 0.2000 0.0006
1.2000 0.2000 0.0014
1.3000 0.2000 0.0027
1.4000 0.2000 0.0047
1.5000 0.2000 0.0072
1.6000 0.2000 0.0103
1.7000 0.2000 0.0139
1.8000 0.2000 0.0180
1.9000 0.2000 0.0223
2.0000 0.2000 0.0267
2.1000 0.2000 0.0307
2.2000 0.2000 0.0340
2.3000 0.2000 0.0360
2.4000 0.2000 0.0362
2.5000 0.2000 0.0347
2.6000 0.2000 0.0318
2.7000 0.2000 0.0279
2.8000 0.2000 0.0236
2.9000 0.2000 0.0193
3.0000 0.2000 0.0153
3.1000 0.2000 0.0117
3.2000 0.2000 0.0086
3.3000 0.2000 0.0060
3.4000 0.2000 0.0039
3.5000 0.2000 0.0023
3.6000 0.2000 0.0013
3.7000 0.2000 0.0006
3.8000 0.2000 0.0002
3.9000 0.2000 -0.0001
4.0000 0.2000 -0.0001
4.1000 0.2000 -0.0002
4.2000 0.2000 -0.0002
4.3000 0.2000 -0.0001
4.4000 0.2000 -0.0001
4.5000 0.2000 -0.0000
4.6000 0.2000 -0.0000
4.7000 0.2000 0.0000
4.8000 0.2000 0.0000
4.9000 0.2000 0.0000
0.0000 0.3000 0.0000
0.1000 0.3000 -0.0000
0.2000 0.3000 -0.0000
0.3000 0.3000 -0.0001
0.4000 0.3000 -0.0001
0.5000 0.3000 -0.0002
0.6000 0.3000 -0.0002
0.7000 0.3000 -0.0002
0.8000 0.3000 -0.0002
0.9000 0.3000 0.0000
1.0000 0.3000 0.0004
1.1000 0.3000 0.0012
1.2000 0.3000 0.0025
1.3000 0.3000 0.0044
1.4000 0.3000 0.0072
1.5000 0.3000 0.0109
1.6000 0.3000 0.0155
1.7000 0.3000 0.0209
1.8000 0.3000 0.0271
1.9000 0.3000 0.0339
2.0000 0.3000 0.0407
2.1000 0.3000 0.0471
2.2000 0.3000 0.0523
2.3000 0.3000 0.0555
2.4000 0.3000 0.0560
2.5000 0.3000 0.0536
2.6000 0.3000 0.0490
2.7000 0.3000 0.0429
2.8000 0.3000 0.0362
2.9000 0.3000 0.0295
3.0000 0.3000 0.0232
3.1000 0.3000 0.0177
3.2000 0.3000 0.0130
3.3000 0.3000 0.0091
3.4000 0.3000 0.0061
3.5000 0.3000 0.0038
3.6000 0.3000 0.0022
3.7000 0.3000 0.0011
3.8000 0.3000 0.0005
3.9000 0.3000 0.0001
4.0000 0.3000 -0.0001
4.1000 0.3000 -0.0001
4.2000 0.3000 -0.0001
4.3000 0.3000 -0.0001
4.4000 0.3000 -0.0001
4.5000 0.3000 -0.0000
4.6000 0.3000 -0.0000
4.7000 0.3000 0.0000
4.8000 0.3000 0.0000
4.9000 0.3000 0.0000
0.0000 0.4000 0.0000
0.1000 0.4000 -0.0000
0.2000 0.4000 -0.0000
0.3000 0.4000 -0.0001
0.4000 0.4000 -0.0001
0.5000 0.4000 -0.0002
0.6000 0.4000 -0.0002
0.7000 0.4000 -0.0002
0.8000 0.4000 -0.0001
0.9000 0.4000 0.0002
1.0000 0.4000 0.0008
1.1000 0.4000 0.0018
1.2000 0.4000 0.0035
1.3000 0.4000 0.0062
1.4000 0.4000 0.0099
1.5000 0.4000 0.0149
1.6000 0.4000 0.0213
1.7000 0.4000 0.0290
1.8000 0.4000 0.0380
1.9000 0.4000 0.0477
2.0000 0.4000 0.0578
2.1000 0.4000 0.0673
2.2000 0.4000 0.0750
2.3000 0.4000 0.0797
2.4000 0.4000 0.0804
2.5000 0.4000 0.0770
2.6000 0.4000 0.0702
2.7000 0.4000 0.0613
2.8000 0.4000 0.0514
2.9000 0.4000 0.0415
3.0000 0.4000 0.0325
3.1000 0.4000 0.0246
3.2000 0.4000 0.0179
3.3000 0.4000 0.0125
3.4000 0.4000 0.0084
3.5000 0.4000 0.0053
3.6000 0.4000 0.0031
3.7000 0.4000 0.0017
3.8000 0.4000 0.0008
3.9000 0.4000 0.0003
4.0000 0.4000 0.0000
4.1000 0.4000 -0.0001
4.2000 0.4000 -0.0001
4.3000 0.4000 -0.0001
4.4000 0.4000 -0.0001
4.5000 0.4000 -0.0001
4.6000 0.4000 -0.0000
4.7000 0.4000 -0.0000
4.8000 0.4000 0.0000
4.9000 0.4000 0.0000
0.0000 0.5000 -0.0000
0.1000 0.5000 -0.0000
0.2000 0.5000 -0.0001
0.3000 0.5000 -0.0001
0.4000 0.5000 -0.0002
0.5000 0.5000 -0.0002
0.6000 0.5000 -0.0003
0.7000 0.5000 -0.0002
0.8000 0.5000 -0.0001
0.9000 0.5000 0.0003
1.0000 0.5000 0.0010
1.1000 0.5000 0.0024
1.2000 0.5000 0.0045
1.3000 0.5000 0.0079
1.4000 0.5000 0.0127
1.5000 0.5000 0.0192
1.6000 0.5000 0.0276
1.7000 0.5000 0.0380
1.8000 0.5000 0.0502
1.9000 0.5000 0.0638
2.0000 0.5000 0.0779
2.1000 0.5000 0.0913
2.2000 0.5000 0.1022
2.3000 0.5000 0.1088
2.4000 0.5000 0.1099
2.5000 0.5000 0.1051
2.6000 0.5000 0.0956
2.7000 0.5000 0.0829
2.8000 0.5000 0.0690
2.9000 0.5000 0.0552
3.0000 0.5000 0.0427
3.1000 0.5000 0.0319
3.2000 0.5000 0.0231
3.3000 0.5000 0.0160
3.4000 0.5000 0.0106
3.5000 0.5000 0.0067
3.6000 0.5000 0.0040
3.7000 0.5000 0.0022
3.8000 0.5000 0.0011
3.9000 0.5000 0.0004
4.0000 0.5000 0.0001
4.1000 0.5000 -0.0001
4.2000 0.5000 -0.0001
4.3000 0.5000 -0.0001
4.4000 0.5000 -0.0001
4.5000 0.5000 -0.0001
4.6000 0.5000 -0.0000
4.7000 0.5000 -0.0000
4.8000 0.5000 0.0000
4.9000 0.5000 0.0000
0.0000 0.6000 -0.0000
0.1000 0.6000 -0.0000
0.2000 0.6000 -0.0001
0.3000 0.6000 -0.0001
0.4000 0.6000 -0.0002
0.5000 0.6000 -0.0003
0.6000 0.6000 -0.0003
0.7000 0.6000 -0.0003
0.8000 0.6000 -0.0001
0.9000 0.6000 0.0003
1.0000 0.6000 0.0012
1.1000 0.6000 0.0028
1.2000 0.6000 0.0054
1.3000 0.6000 0.0094
1.4000 0.6000 0.0153
1.5000 0.6000 0.0235
1.6000 0.6000 0.0342
1.7000 0.6000 0.0476
1.8000 0.6000 0.0635
1.9000 0.6000 0.0816
2.0000 0.6000 0.1007
2.1000 0.6000 0.1190
2.2000 0.6000 0.1340
2.3000 0.6000 0.1432
2.4000 0.6000 0.1446
2.5000 0.6000 0.1381
2.6000 0.6000 0.1249
2.7000 0.6000 0.1075
2.8000 0.6000 0.0885
2.9000 0.6000 0.0701
3.0000 0.6000 0.0536
3.1000 0.6000 0.0395
3.2000 0.6000 0.0282
3.3000 0.6000 0.0193
3.4000 0.6000 0.0126
3.5000 0.6000 0.0079
3.6000 0.6000 0.0046
3.7000 0.6000 0.0025
3.8000 0.6000 0.0012
3.9000 0.6000 0.0005
4.0000 0.6000 0.0001
4.1000 0.6000 -0.0001
4.2000 0.6000 -0.0002
4.3000 0.6000 -0.0002
4.4000 0.6000 -0.0001
4.5000 0.6000 -0.0001
4.6000 0.6000 -0.0000
4.7000 0.6000 -0.0000
4.8000 0.6000 -0.0000
4.9000 0.6000 0.0000
0.0000 0.7000 -0.0000
0.1000 0.7000 -0.0000
0.2000 0.7000 -0.0001
0.3000 0.7000 -0.0001
0.4000 0.7000 -0.0002
0.5000 0.7000 -0.0003
0.6000 0.7000 -0.0004
0.7000 0.7000 -0.0004
0.8000 0.7000 -0.0002
0.9000 0.7000 0.0003
1.0000 0.7000 0.0012
1.1000 0.7000 0.0030
1.2000 0.7000 0.0060
1.3000 0.7000 0.0107
1.4000 0.7000 0.0178
1.5000 0.7000 0.0276
1.6000 0.7000 0.0406
1.7000 0.7000 0.0572
1.8000 0.7000 0.0773
1.9000 0.7000 0.1004
2.0000 0.7000 0.1253
2.1000 0.7000 0.1495
2.2000 0.7000 0.1697
2.3000 0.7000 0.1821
2.4000 0.7000 0.1842
2.5000 0.7000 0.1753
2.6000 0.7000 0.1575
2.7000 0.7000 0.1343
2.8000 0.7000 0.1093
2.9000 0.7000 0.0855
3.0000 0.7000 0.0645
3.1000 0.7000 0.0469
3.2000 0.7000 0.0330
3.3000 0.7000 0.0223
3.4000 0.7000 0.0143
3.5000 0.7000 0.0088
3.6000 0.7000 0.0050
3.7000 0.7000 0.0026
3.8000 0.7000 0.0012
3.9000 0.7000 0.0004
4.0000 0.7000 0.0000
4.1000 0.7000 -0.0002
4.2000 0.7000 -0.0002
4.3000 0.7000 -0.0002
4.4000 0.7000 -0.0001
4.5000 0.7000 -0.0001
4.6000 0.7000 -0.0000
4.7000 0.7000 -0.0000
4.8000 0.7000 -0.0000
4.9000 0.7000 0.0000
0.0000 0.8000 -0.0000
0.1000 0.8000 -0.0000
0.2000 0.8000 -0.0001
0.3000 0.8000 -0.0002
0.4000 0.8000 -0.0003
0.5000 0.8000 -0.0004
0.6000 0.8000 -0.0004
0.7000 0.8000 -0.0005
0.8000 0.8000 -0.0003
0.9000 0.8000 0.0001
1.0000 0.8000 0.0011
1.1000 0.8000 0.0030
1.2000 0.8000 0.0063
1.3000 0.8000 0.0117
1.4000 0.8000 0.0198
1.5000 0.8000 0.0312
1.6000 0.8000 0.0466
1.7000 0.8000 0.0663
1.8000 0.8000 0.0906
1.9000 0.8000 0.1190
2.0000 0.8000 0.1501
2.1000 0.8000 0.1810
2.2000 0.8000 0.2073
2.3000 0.8000 0.2237
2.4000 0.8000 0.2264
2.5000 0.8000 0.2147
2.6000 0.8000 0.1914
2.7000 0.8000 0.1615
2.8000 0.8000 0.1299
2.9000 0.8000 0.1003
3.0000 0.8000 0.0746
3.1000 0.8000 0.0536
3.2000 0.8000 0.0372
3.3000 0.8000 0.0247
3.4000 0.8000 0.0156
3.5000 0.8000 0.0093
3.6000 0.8000 0.0052
3.7000 0.8000 0.0026
3.8000 0.8000 0.0011
3.9000 0.8000 0.0003
4.0000 0.8000 -0.0001
4.1000 0.8000 -0.0002
4.2000 0.8000 -0.0003
4.3000 0.8000 -0.0002
4.4000 0.8000 -0.0002
4.5000 0.8000 -0.0001
4.6000 0.8000 -0.0001
4.7000 0.8000 -0.0000
4.8000 0.8000 -0.0000
4.9000 0.8000 0.0000
0.0000 0.9000 -0.0000
0.1000 0.9000 -0.0000
0.2000 0.9000 -0.0001
0.3000 0.9000 -0.0002
0.4000 0.9000 -0.0003
0.5000 0.9000 -0.0004
0.6000 0.9000 -0.0005
0.7000 0.9000 -0.0006
0.8000 0.9000 -0.0005
0.9000 0.9000 -0.0001
1.0000 0.9000 0.0009
1.1000 0.9000 0.0028
1.2000 0.9000 0.0064
1.3000 0.9000 0.0123
1.4000 0.9000 0.0213
1.5000 0.9000 0.0341
1.6000 0.9000 0.0515
1.7000 0.9000 0.0740
1.8000 0.9000 0.1021
1.9000 0.9000 0.1355
2.0000 0.9000 0.1726
2.1000 0.9000 0.2102
2.2000 0.9000 0.2427
2.3000 0.9000 0.2633
2.4000 0.9000 0.2668
2.5000 0.9000 0.2521
2.6000 0.9000 0.2229
2.7000 0.9000 0.1861
2.8000 0.9000 0.1480
2.9000 0.9000 0.1128
3.0000 0.9000 0.0829
3.1000 0.9000 0.0589
3.2000 0.9000 0.0403
3.3000 0.9000 0.0263
3.4000 0.9000 0.0163
3.5000 0.9000 0.0094
3.6000 0.9000 0.0050
3.7000 0.9000 0.0024
3.8000 0.9000 0.0009
3.9000 0.9000 0.0001
4.0000 0.9000 -0.0002
4.1000 0.9000 -0.0003
4.2000 0.9000 -0.0003
4.3000 0.9000 -0.0003
4.4000 0.9000 -0.0002
4.5000 0.9000 -0.0001
4.6000 0.9000 -0.0001
4.7000 0.9000 -0.0000
4.8000 0.9000 0.0000
4.9000 0.9000 0.0000
0.0000 1.0000 0.0000
0.1000 1.0000 -0.0000
0.2000 1.0000 -0.0001
0.3000 1.0000 -0.0002
0.4000 1.0000 -0.0003
0.5000 1.0000 -0.0005
0.6000 1.0000 -0.0006
0.7000 1.0000 -0.0007
0.8000 1.0000 -0.0007
0.9000 1.0000 -0.0003
1.0000 1.0000 0.0006
1.1000 1.0000 0.0025
1.2000 1.0000 0.0062
1.3000 1.0000 0.0124
1.4000 1.0000 0.0220
1.5000 1.0000 0.0359
1.6000 1.0000 0.0547
1.7000 1.0000 0.0793
1.8000 1.0000 0.1102
1.9000 1.0000 0.1474
2.0000 1.0000 0.1892
2.1000 1.0000 0.2322
2.2000 1.0000 0.2698
2.3000 1.0000 0.2941
2.4000 1.0000 0.2981
2.5000 1.0000 0.2805
2.6000 1.0000 0.2464
2.7000 1.0000 0.2038
2.8000 1.0000 0.1604
2.9000 1.0000 0.1211
3.0000 1.0000 0.0881
3.1000 1.0000 0.0619
3.2000 1.0000 0.0418
3.3000 1.0000 0.0269
3.4000 1.0000 0.0163
3.5000 1.0000 0.0091
3.6000 1.0000 0.0046
3.7000 1.0000 0.0020
3.8000 1.0000 0.0006
3.9000 1.0000 -0.0001
4.0000 1.0000 -0.0004
4.1000 1.0000 -0.0004
4.2000 1.0000 -0.0004
4.3000 1.0000 -0.0003
4.4000 1.0000 -0.0002
4.5000 1.0000 -0.0001
4.6000 1.0000 -0.0001
4.7000 1.0000 -0.0000
4.8000 1.0000 0.0000
4.9000 1.0000 0.0000
0.0000 1.1000 0.0000
0.1000 1.1000 -0.0000
0.2000 1.1000 -0.0001
0.3000 1.1000 -0.0002
0.4000 1.1000 -0.0003
0.5000 1.1000 -0.0005
0.6000 1.1000 -0.0007
0.7000 1.1000 -0.0008
0.8000 1.1000 -0.0008
0.9000 1.1000 -0.0006
1.0000 1.1000 0.0002
1.1000 1.1000 0.0021
1.2000 1.1000 0.0057
1.3000 1.1000 0.0120
1.4000 1.1000 0.0218
1.5000 1.1000 0.0361
1.6000 1.1000 0.0556
1.7000 1.1000 0.0811
1.8000 1.1000 0.1134
1.9000 1.1000 0.1523
2.0000 1.1000 0.1965
2.1000 1.1000 0.2420
2.2000 1.1000 0.2822
2.3000 1.1000 0.3080
2.4000 1.1000 0.3120
2.5000 1.1000 0.2928
2.6000 1.1000 0.2559
2.7000 1.1000 0.2104
2.8000 1.1000 0.1645
2.9000 1.1000 0.1232
3.0000 1.1000 0.0889
3.1000 1.1000 0.0619
3.2000 1.1000 0.0414
3.3000 1.1000 0.0263
3.4000 1.1000 0.0156
3.5000 1.1000 0.0085
3.6000 1.1000 0.0041
3.7000 1.1000 0.0016
3.8000 1.1000 0.0003
3.9000 1.1000 -0.0003
4.0000 1.1000 -0.0005
4.1000 1.1000 -0.0005
4.2000 1.1000 -0.0004
4.3000 1.1000 -0.0003
4.4000 1.1000 -0.0002
4.5000 1.1000 -0.0001
4.6000 1.1000 -0.0001
4.7000 1.1000 -0.0000
4.8000 1.1000 0.0000
4.9000 1.1000 0.0000
0.0000 1.2000 0.0000
0.1000 1.2000 -0.0000
0.2000 1.2000 -0.0001
0.3000 1.2000 -0.0002
0.4000 1.2000 -0.0003
0.5000 1.2000 -0.0005
0.6000 1.2000 -0.0007
0.7000 1.2000 -0.0009
0.8000 1.2000 -0.0010
0.9000 1.2000 -0.0008
1.0000 1.2000 -0.0000
1.1000 1.2000 0.0017
1.2000 1.2000 0.0051
1.3000 1.2000 0.0111
1.4000 1.2000 0.0206
1.5000 1.2000 0.0346
1.6000 1.2000 0.0537
1.7000 1.2000 0.0789
1.8000 1.2000 0.1107
1.9000 1.2000 0.1491
2.0000 1.2000 0.1924
2.1000 1.2000 0.2369
2.2000 1.2000 0.2757
2.3000 1.2000 0.3004
2.4000 1.2000 0.3038
2.5000 1.2000 0.2846
2.6000 1.2000 0.2483
2.7000 1.2000 0.2037
2.8000 1.2000 0.1587
2.9000 1.2000 0.1184
3.0000 1.2000 0.0850
3.1000 1.2000 0.0587
3.2000 1.2000 0.0389
3.3000 1.2000 0.0244
3.4000 1.2000 0.0142
3.5000 1.2000 0.0075
3.6000 1.2000 0.0034
3.7000 1.2000 0.0012
3.8000 1.2000 0.0000
3.9000 1.2000 -0.0005
4.0000 1.2000 -0.0006
4.1000 1.2000 -0.0006
4.2000 1.2000 -0.0005
4.3000 1.2000 -0.0003
4.4000 1.2000 -0.0002
4.5000 1.2000 -0.0001
4.6000 1.2000 -0.0001
4.7000 1.2000 -0.0000
4.8000 1.2000 0.0000
4.9000 1.2000 0.0000
0.0000 1.3000 0.0000
0.1000 1.3000 -0.0000
0.2000 1.3000 -0.0001
0.3000 1.3000 -0.0002
0.4000 1.3000 -0.0003
0.5000 1.3000 -0.0005
0.6000 1.3000 -0.0007
0.7000 1.3000 -0.0009
0.8000 1.3000 -0.0010
0.9000 1.3000 -0.0009
1.0000 1.3000 -0.0002
1.1000 1.3000 0.0013
1.2000 1.3000 0.0045
1.3000 1.3000 0.0100
1.4000 1.3000 0.0188
1.5000 1.3000 0.0317
1.6000 1.3000 0.0495
1.7000 1.3000 0.0730
1.8000 1.3000 0.1026
1.9000 1.3000 0.1380
2.0000 1.3000 0.1776
2.1000 1.3000 0.2176
2.2000 1.3000 0.2519
2.3000 1.3000 0.2731
2.4000 1.3000 0.2754
2.5000 1.3000 0.2578
2.6000 1.3000 0.2251
2.7000 1.3000 0.1850
2.8000 1.3000 0.1442
2.9000 1.3000 0.1075
3.0000 1.3000 0.0769
3.1000 1.3000 0.0529
3.2000 1.3000 0.0348
3.3000 1.3000 0.0216
3.4000 1.3000 0.0124
3.5000 1.3000 0.0065
3.6000 1.3000 0.0028
3.7000 1.3000 0.0008
3.8000 1.3000 -0.0002
3.9000 1.3000 -0.0006
4.0000 1.3000 -0.0006
4.1000 1.3000 -0.0006
4.2000 1.3000 -0.0005
4.3000 1.3000 -0.0003
4.4000 1.3000 -0.0002
4.5000 1.3000 -0.0001
4.6000 1.3000 -0.0001
4.7000 1.3000 -0.0000
4.8000 1.3000 0.0000
4.9000 1.3000 0.0000
0.0000 1.4000 0.0000
0.1000 1.4000 -0.0000
0.2000 1.4000 -0.0001
0.3000 1.4000 -0.0002
0.4000 1.4000 -0.0003
0.5000 1.4000 -0.0005
0.6000 1.4000 -0.0007
0.7000 1.4000 -0.0009
0.8000 1.4000 -0.0010
0.9000 1.4000 -0.0009
1.0000 1.4000 -0.0003
1.1000 1.4000 0.0011
1.2000 1.4000 0.0038
1.3000 1.4000 0.0087
1.4000 1.4000 0.0165
1.5000 1.4000 0.0279
1.6000 1.4000 0.0437
1.7000 1.4000 0.0645
1.8000 1.4000 0.0905
1.9000 1.4000 0.1213
2.0000 1.4000 0.1552
2.1000 1.4000 0.1887
2.2000 1.4000 0.2167
2.3000 1.4000 0.2334
2.4000 1.4000 0.2345
2.5000 1.4000 0.2195
2.6000 1.4000 0.1922
2.7000 1.4000 0.1585
2.8000 1.4000 0.1240
2.9000 1.4000 0.0926
3.0000 1.4000 0.0663
3.1000 1.4000 0.0455
3.2000 1.4000 0.0298
3.3000 1.4000 0.0184
3.4000 1.4000 0.0105
3.5000 1.4000 0.0054
3.6000 1.4000 0.0023
3.7000 1.4000 0.0006
3.8000 1.4000 -0.0003
3.9000 1.4000 -0.0006
4.0000 1.4000 -0.0006
4.1000 1.4000 -0.0006
4.2000 1.4000 -0.0004
4.3000 1.4000 -0.0003
4.4000 1.4000 -0.0002
4.5000 1.4000 -0.0001
4.6000 1.4000 -0.0000
4.7000 1.4000 -0.0000
4.8000 1.4000 0.0000
4.9000 1.4000 0.0000
0.0000 1.5000 0.0000
0.1000 1.5000 -0.0000
0.2000 1.5000 -0.0001
0.3000 1.5000 -0.0002
0.4000 1.5000 -0.0003
0.5000 1.5000 -0.0005
0.6000 1.5000 -0.0007
0.7000 1.5000 -0.0009
0.8000 1.5000 -0.0010
0.9000 1.5000 -0.0009
1.0000 1.5000 -0.0004
1.1000 1.5000 0.0008
1.2000 1.5000 0.0032
1.3000 1.5000 0.0074
1.4000 1.5000 0.0141
1.5000 1.5000 0.0238
1.6000 1.5000 0.0373
1.7000 1.5000 0.0548
1.8000 1.5000 0.0765
1.9000 1.5000 0.1018
2.0000 1.5000 0.1292
2.1000 1.5000 0.1557
2.2000 1.5000 0.1773
2.3000 1.5000 0.1896
2.4000 1.5000 0.1898
2.5000 1.5000 0.1776
2.6000 1.5000 0.1560
2.7000 1.5000 0.1292
2.8000 1.5000 0.1016
2.9000 1.5000 0.0762
3.0000 1.5000 0.0548
3.1000 1.5000 0.0377
3.2000 1.5000 0.0247
3.3000 1.5000 0.0152
3.4000 1.5000 0.0087
3.5000 1.5000 0.0044
3.6000 1.5000 0.0018
3.7000 1.5000 0.0004
3.8000 1.5000 -0.0003
3.9000 1.5000 -0.0006
4.0000 1.5000 -0.0006
4.1000 1.5000 -0.0005
4.2000 1.5000 -0.0004
4.3000 1.5000 -0.0003
4.4000 1.5000 -0.0002
4.5000 1.5000 -0.0001
4.6000 1.5000 -0.0000
4.7000 1.5000 -0.0000
4.8000 1.5000 0.0000
4.9000 1.5000 0.0000
0.0000 1.6000 0.0000
0.1000 1.6000 -0.0000
0.2000 1.6000 -0.0001
0.3000 1.6000 -0.0002
0.4000 1.6000 -0.0003
0.5000 1.6000 -0.0005
0.6000 1.6000 -0.0006
0.7000 1.6000 -0.0008
0.8000 1.6000 -0.0009
0.9000 1.6000 -0.0008
1.0000 1.6000 -0.0004
1.1000 1.6000 0.0007
1.2000 1.6000 0.0027
1.3000 1.6000 0.0062
1.4000 1.6000 0.0118
1.5000 1.6000 0.0198
1.6000 1.6000 0.0308
1.7000 1.6000 0.0450
1.8000 1.6000 0.0623
1.9000 1.6000 0.0822
2.0000 1.6000 0.1033
2.1000 1.6000 0.1233
2.2000 1.6000 0.1392
2.3000 1.6000 0.1480
2.4000 1.6000 0.1476
2.5000 1.6000 0.1381
2.6000 1.6000 0.1216
2.7000 1.6000 0.1012
2.8000 1.6000 0.0801
2.9000 1.6000 0.0605
3.0000 1.6000 0.0437
3.1000 1.6000 0.0302
3.2000 1.6000 0.0199
3.3000 1.6000 0.0123
3.4000 1.6000 0.0070
3.5000 1.6000 0.0036
3.6000 1.6000 0.0015
3.7000 1.6000 0.0003
3.8000 1.6000 -0.0003
3.9000 1.6000 -0.0005
4.0000 1.6000 -0.0006
4.1000 1.6000 -0.0005
4.2000 1.6000 -0.0004
4.3000 1.6000 -0.0003
4.4000 1.6000 -0.0002
4.5000 1.6000 -0.0001
4.6000 1.6000 -0.0000
4.7000 1.6000 -0.0000
4.8000 1.6000 0.0000
4.9000 1.6000 0.0000
0.0000 1.7000 0.0000
0.1000 1.7000 -0.0000
0.2000 1.7000 -0.0001
0.3000 1.7000 -0.0002
0.4000 1.7000 -0.0003
0.5000 1.7000 -0.0004
0.6000 1.7000 -0.0006
0.7000 1.7000 -0.0007
0.8000 1.7000 -0.0008
0.9000 1.7000 -0.0007
1.0000 1.7000 -0.0004
1.1000 1.7000 0.0005
1.2000 1.7000 0.0022
1.3000 1.7000 0.0051
1.4000 1.7000 0.0096
1.5000 1.7000 0.0161
1.6000 1.7000 0.0248
1.7000 1.7000 0.0359
1.8000 1.7000 0.0492
1.9000 1.7000 0.0641
2.0000 1.7000 0.0798
2.1000 1.7000 0.0943
2.2000 1.7000 0.1057
2.3000 1.7000 0.1118
2.4000 1.7000 0.1112
2.5000 1.7000 0.1040
2.6000 1.7000 0.0918
2.7000 1.7000 0.0767
2.8000 1.7000 0.0610
2.9000 1.7000 0.0464
3.0000 1.7000 0.0338
3.1000 1.7000 0.0236
3.2000 1.7000 0.0156
3.3000 1.7000 0.0097
3.4000 1.7000 0.0056
3.5000 1.7000 0.0028
3.6000 1.7000 0.0011
3.7000 1.7000 0.0001
3.8000 1.7000 -0.0003
3.9000 1.7000 -0.0005
4.0000 1.7000 -0.0005
4.1000 1.7000 -0.0004
4.2000 1.7000 -0.0003
4.3000 1.7000 -0.0002
4.4000 1.7000 -0.0002
4.5000 1.7000 -0.0001
4.6000 1.7000 -0.0000
4.7000 1.7000 -0.0000
4.8000 1.7000 0.0000
4.9000 1.7000 0.0000
0.0000 1.8000 0.0000
0.1000 1.8000 -0.0000
0.2000 1.8000 -0.0001
0.3000 1.8000 -0.0001
0.4000 1.8000 -0.0002
0.5000 1.8000 -0.0004
0.6000 1.8000 -0.0005
0.7000 1.8000 -0.0006
0.8000 1.8000 -0.0007
0.9000 1.8000 -0.0007
1.0000 1.8000 -0.0004
1.1000 1.8000 0.0003
1.2000 1.8000 0.0017
1.3000 1.8000 0.0041
1.4000 1.8000 0.0077
1.5000 1.8000 0.0127
1.6000 1.8000 0.0194
1.7000 1.8000 0.0278
1.8000 1.8000 0.0376
1.9000 1.8000 0.0485
2.0000 1.8000 0.0596
2.1000 1.8000 0.0699
2.2000 1.8000 0.0779
2.3000 1.8000 0.0820
2.4000 1.8000 0.0813
2.5000 1.8000 0.0760
2.6000 1.8000 0.0672
2.7000 1.8000 0.0563
2.8000 1.8000 0.0451
2.9000 1.8000 0.0346
3.0000 1.8000 0.0255
3.1000 1.8000 0.0179
3.2000 1.8000 0.0120
3.3000 1.8000 0.0075
3.4000 1.8000 0.0043
3.5000 1.8000 0.0021
3.6000 1.8000 0.0008
3.7000 1.8000 0.0000
3.8000 1.8000 -0.0003
3.9000 1.8000 -0.0005
4.0000 1.8000 -0.0005
4.1000 1.8000 -0.0004
4.2000 1.8000 -0.0003
4.3000 1.8000 -0.0002
4.4000 1.8000 -0.0001
4.5000 1.8000 -0.0001
4.6000 1.8000 -0.0000
4.7000 1.8000 0.0000
4.8000 1.8000 0.0000
4.9000 1.8000 0.0000
0.0000 1.9000 0.0000
0.1000 1.9000 -0.0000
0.2000 1.9000 -0.0001
0.3000 1.9000 -0.0001
0.4000 1.9000 -0.0002
0.5000 1.9000 -0.0003
0.6000 1.9000 -0.0005
0.7000 1.9000 -0.0006
0.8000 1.9000 -0.0006
0.9000 1.9000 -0.0006
1.0000 1.9000 -0.0004
1.1000 1.9000 0.0002
1.2000 1.9000 0.0012
1.3000 1.9000 0.0031
1.4000 1.9000 0.0059
1.5000 1.9000 0.0097
1.6000 1.9000 0.0147
1.7000 1.9000 0.0208
1.8000 1.9000 0.0278
1.9000 1.9000 0.0354
2.0000 1.9000 0.0431
2.1000 1.9000 0.0501
2.2000 1.9000 0.0554
2.3000 1.9000 0.0581
2.4000 1.9000 0.0575
2.5000 1.9000 0.0537
2.6000 1.9000 0.0475
2.7000 1.9000 0.0400
2.8000 1.9000 0.0322
2.9000 1.9000 0.0249
3.0000 1.9000 0.0185
3.1000 1.9000 0.0131
3.2000 1.9000 0.0088
3.3000 1.9000 0.0055
3.4000 1.9000 0.0031
3.5000 1.9000 0.0015
3.6000 1.9000 0.0005
3.7000 1.9000 -0.0001
3.8000 1.9000 -0.0003
3.9000 1.9000 -0.0004
4.0000 1.9000 -0.0004
4.1000 1.9000 -0.0004
4.2000 1.9000 -0.0003
4.3000 1.9000 -0.0002
4.4000 1.9000 -0.0001
4.5000 1.9000 -0.0001
4.6000 1.9000 -0.0000
4.7000 1.9000 0.0000
4.8000 1.9000 0.0000
4.9000 1.9000 0.0000
0.0000 2.0000 0.0000
0.1000 2.0000 -0.0000
0.2000 2.0000 -0.0000
0.3000 2.0000 -0.0001
0.4000 2.0000 -0.0002
0.5000 2.0000 -0.0003
0.6000 2.0000 -0.0004
0.7000 2.0000 -0.0005
0.8000 2.0000 -0.0006
0.9000 2.0000 -0.0006
1.0000 2.0000 -0.0004
1.1000 2.0000 -0.0000
1.2000 2.0000 0.0008
1.3000 2.0000 0.0021
1.4000 2.0000 0.0042
1.5000 2.0000 0.0070
1.6000 2.0000 0.0106
1.7000 2.0000 0.0149
1.8000 2.0000 0.0197
1.9000 2.0000 0.0248
2.0000 2.0000 0.0298
2.1000 2.0000 0.0343
2.2000 2.0000 0.0377
2.3000 2.0000 0.0393
2.4000 2.0000 0.0388
2.5000 2.0000 0.0362
2.6000 2.0000 0.0320
2.7000 2.0000 0.0270
2.8000 2.0000 0.0219
2.9000 2.0000 0.0170
3.0000 2.0000 0.0127
3.1000 2.0000 0.0091
3.2000 2.0000 0.0061
3.3000 2.0000 0.0038
3.4000 2.0000 0.0021
3.5000 2.0000 0.0009
3.6000 2.0000 0.0002
3.7000 2.0000 -0.0002
3.8000 2.0000 -0.0004
3.9000 2.0000 -0.0004
4.0000 2.0000 -0.0004
4.1000 2.0000 -0.0003
4.2000 2.0000 -0.0002
4.3000 2.0000 -0.0002
4.4000 2.0000 -0.0001
4.5000 2.0000 -0.0000
4.6000 2.0000 -0.0000
4.7000 2.0000 0.0000
4.8000 2.0000 0.0000
4.9000 2.0000 0.0000
0.0000 2.1000 0.0000
0.1000 2.1000 0.0000
0.2000 2.1000 -0.0000
0.3000 2.1000 -0.0001
0.4000 2.1000 -0.0002
0.5000 2.1000 -0.0002
0.6000 2.1000 -0.0004
0.7000 2.1000 -0.0005
0.8000 2.1000 -0.0005
0.9000 2.1000 -0.0006
1.0000 2.1000 -0.0005
1.1000 2.1000 -0.0002
1.2000 2.1000 0.0003
1.3000 2.1000 0.0013
1.4000 2.1000 0.0027
1.5000 2.1000 0.0047
1.6000 2.1000 0.0071
1.7000 2.1000 0.0100
1.8000 2.1000 0.0131
1.9000 2.1000 0.0163
2.0000 2.1000 0.0194
2.1000 2.1000 0.0220
2.2000 2.1000 0.0239
2.3000 2.1000 0.0248
2.4000 2.1000 0.0243
2.5000 2.1000 0.0226
2.6000 2.1000 0.0201
2.7000 2.1000 0.0170
2.8000 2.1000 0.0139
2.9000 2.1000 0.0108
3.0000 2.1000 0.0081
3.1000 2.1000 0.0057
3.2000 2.1000 0.0038
3.3000 2.1000 0.0023
3.4000 2.1000 0.0011
3.5000 2.1000 0.0004
3.6000 2.1000 -0.0001
3.7000 2.1000 -0.0003
3.8000 2.1000 -0.0004
3.9000 2.1000 -0.0004
4.0000 2.1000 -0.0004
4.1000 2.1000 -0.0003
4.2000 2.1000 -0.0002
4.3000 2.1000 -0.0001
4.4000 2.1000 -0.0001
4.5000 2.1000 -0.0000
4.6000 2.1000 0.0000
4.7000 2.1000 0.0000
4.8000 2.1000 0.0000
4.9000 2.1000 0.0000
0.0000 2.2000 0.0000
0.1000 2.2000 0.0000
0.2000 2.2000 -0.0000
0.3000 2.2000 -0.0001
0.4000 2.2000 -0.0001
0.5000 2.2000 -0.0002
0.6000 2.2000 -0.0003
0.7000 2.2000 -0.0004
0.8000 2.2000 -0.0005
0.9000 2.2000 -0.0006
1.0000 2.2000 -0.0006
1.1000 2.2000 -0.0004
1.2000 2.2000 -0.0001
1.3000 2.2000 0.0005
1.4000 2.2000 0.0014
1.5000 2.2000 0.0027
1.6000 2.2000 0.0043
1.7000 2.2000 0.0060
1.8000 2.2000 0.0079
1.9000 2.2000 0.0098
2.0000 2.2000 0.0115
2.1000 2.2000 0.0128
2.2000 2.2000 0.0137
2.3000 2.2000 0.0140
2.4000 2.2000 0.0136
2.5000 2.2000 0.0126
2.6000 2.2000 0.0112
2.7000 2.2000 0.0095
2.8000 2.2000 0.0077
2.9000 2.2000 0.0060
3.0000 2.2000 0.0044
3.1000 2.2000 0.0031
3.2000 2.2000 0.0019
3.3000 2.2000 0.0010
3.4000 2.2000 0.0003
3.5000 2.2000 -0.0001
3.6000 2.2000 -0.0004
3.7000 2.2000 -0.0005
3.8000 2.2000 -0.0005
3.9000 2.2000 -0.0004
4.0000 2.2000 -0.0003
4.1000 2.2000 -0.0003
4.2000 2.2000 -0.0002
4.3000 2.2000 -0.0001
4.4000 2.2000 -0.0001
4.5000 2.2000 -0.0000
4.6000 2.2000 0.0000
4.7000 2.2000 0.0000
4.8000 2.2000 0.0000
4.9000 2.2000 0.0000
0.0000 2.3000 0.0000
0.1000 2.3000 0.0000
0.2000 2.3000 -0.0000
0.3000 2.3000 -0.0000
0.4000 2.3000 -0.0001
0.5000 2.3000 -0.0002
0.6000 2.3000 -0.0003
0.7000 2.3000 -0.0004
0.8000 2.3000 -0.0005
0.9000 2.3000 -0.0006
1.0000 2.3000 -0.0006
1.1000 2.3000 -0.0006
1.2000 2.3000 -0.0005
1.3000 2.3000 -0.0002
1.4000 2.3000 0.0003
1.5000 2.3000 0.0011
1.6000 2.3000 0.0020
1.7000 2.3000 0.0030
1.8000 2.3000 0.0040
1.9000 2.3000 0.0050
2.0000 2.3000 0.0058
2.1000 2.3000 0.0063
2.2000 2.3000 0.0065
2.3000 2.3000 0.0064
2.4000 2.3000 0.0061
2.5000 2.3000 0.0056
2.6000 2.3000 0.0049
2.7000 2.3000 0.0041
2.8000 2.3000 0.0033
2.9000 2.3000 0.0025
3.0000 2.3000 0.0017
3.1000 2.3000 0.0010
3.2000 2.3000 0.0004
3.3000 2.3000 -0.0001
3.4000 2.3000 -0.0004
3.5000 2.3000 -0.0006
3.6000 2.3000 -0.0006
3.7000 2.3000 -0.0006
3.8000 2.3000 -0.0005
3.9000 2.3000 -0.0004
4.0000 2.3000 -0.0003
4.1000 2.3000 -0.0002
4.2000 2.3000 -0.0002
4.3000 2.3000 -0.0001
4.4000 2.3000 -0.0001
4.5000 2.3000 -0.0000
4.6000 2.3000 0.0000
4.7000 2.3000 0.0000
4.8000 2.3000 0.0000
4.9000 2.3000 0.0000
0.0000 2.4000 0.0000
0.1000 2.4000 0.0000
0.2000 2.4000 0.0000
0.3000 2.4000 -0.0000
0.4000 2.4000 -0.0001
0.5000 2.4000 -0.0002
0.6000 2.4000 -0.0003
0.7000 2.4000 -0.0004
0.8000 2.4000 -0.0005
0.9000 2.4000 -0.0006
1.0000 2.4000 -0.0007
1.1000 2.4000 -0.0008
1.2000 2.4000 -0.0008
1.3000 2.4000 -0.0007
1.4000 2.4000 -0.0005
1.5000 2.4000 -0.0001
1.6000 2.4000 0.0003
1.7000 2.4000 0.0008
1.8000 2.4000 0.0013
1.9000 2.4000 0.0017
2.0000 2.4000 0.0018
2.1000 2.4000 0.0019
2.2000 2.4000 0.0017
2.3000 2.4000 0.0015
2.4000 2.4000 0.0012
2.5000 2.4000 0.0010
2.6000 2.4000 0.0007
2.7000 2.4000 0.0005
2.8000 2.4000 0.0003
2.9000 2.4000 0.0000
3.0000 2.4000 -0.0003
3.1000 2.4000 -0.0005
3.2000 2.4000 -0.0007
3.3000 2.4000 -0.0009
3.4000 2.4000 -0.0009
3.5000 2.4000 -0.0009
3.6000 2.4000 -0.0008
3.7000 2.4000 -0.0007
3.8000 2.4000 -0.0006
3.9000 2.4000 -0.0005
4.0000 2.4000 -0.0003
4.1000 2.4000 -0.0002
4.2000 2.4000 -0.0002
4.3000 2.4000 -0.0001
4.4000 2.4000 -0.0000
4.5000 2.4000 -0.0000
4.6000 2.4000 0.0000
4.7000 2.4000 0.0000
4.8000 2.4000 0.0000
4.9000 2.4000 0.0000
0.0000 2.5000 0.0000
0.1000 2.5000 0.0000
0.2000 2.5000 0.0000
0.3000 2.5000 -0.0000
0.4000 2.5000 -0.0001
0.5000 2.5000 -0.0002
0.6000 2.5000 -0.0002
0.7000 2.5000 -0.0004
0.8000 2.5000 -0.0005
0.9000 2.5000 -0.0006
1.0000 2.5000 -0.0008
1.1000 2.5000 -0.0009
1.2000 2.5000 -0.0010
1.3000 2.5000 -0.0010
1.4000 2.5000 -0.0010
1.5000 2.5000 -0.0009
1.6000 2.5000 -0.0007
1.7000 2.5000 -0.0006
1.8000 2.5000 -0.0005
1.9000 2.5000 -0.0004
2.0000 2.5000 -0.0006
2.1000 2.5000 -0.0008
2.2000 2.5000 -0.0011
2.3000 2.5000 -0.0014
2.4000 2.5000 -0.0016
2.5000 2.5000 -0.0017
2.6000 2.5000 -0.0017
2.7000 2.5000 -0.0017
2.8000 2.5000 -0.0016
2.9000 2.5000 -0.0016
3.0000 2.5000 -0.0015
3.1000 2.5000 -0.0015
3.2000 2.5000 -0.0014
3.3000 2.5000 -0.0014
3.4000 2.5000 -0.0013
3.5000 2.5000 -0.0011
3.6000 2.5000 -0.0010
3.7000 2.5000 -0.0008
3.8000 2.5000 -0.0006
3.9000 2.5000 -0.0005
4.0000 2.5000 -0.0004
4.1000 2.5000 -0.0003
4.2000 2.5000 -0.0002
4.3000 2.5000 -0.0001
4.4000 2.5000 -0.0000
4.5000 2.5000 -0.0000
4.6000 2.5000 0.0000
4.7000 2.5000 0.0000
4.8000 2.5000 0.0000
4.9000 2.5000 0.0000
0.0000 2.6000 0.0000
0.1000 2.6000 0.0000
0.2000 2.6000 0.0000
0.3000 2.6000 -0.0000
0.4000 2.6000 -0.0001
0.5000 2.6000 -0.0001
0.6000 2.6000 -0.0002
0.7000 2.6000 -0.0004
0.8000 2.6000 -0.0005
0.9000 2.6000 -0.0007
1.0000 2.6000 -0.0008
1.1000 2.6000 -0.0010
1.2000 2.6000 -0.0011
1.3000 2.6000 -0.0012
1.4000 2.6000 -0.0013
1.5000 2.6000 -0.0013
1.6000 2.6000 -0.0013
1.7000 2.6000 -0.0013
1.8000 2.6000 -0.0013
1.9000 2.6000 -0.0015
2.0000 2.6000 -0.0017
2.1000 2.6000 -0.0020
2.2000 2.6000 -0.0024
2.3000 2.6000 -0.0027
2.4000 2.6000 -0.0029
2.5000 2.6000 -0.0029
2.6000 2.6000 -0.0028
2.7000 2.6000 -0.0027
2.8000 2.6000 -0.0025
2.9000 2.6000 -0.0023
3.0000 2.6000 -0.0021
3.1000 2.6000 -0.0019
3.2000 2.6000 -0.0018
3.3000 2.6000 -0.0016
3.4000 2.6000 -0.0014
3.5000 2.6000 -0.0013
3.6000 2.6000 -0.0011
3.7000 2.6000 -0.0009
3.8000 2.6000 -0.0007
3.9000 2.6000 -0.0005
4.0000 2.6000 -0.0004
4.1000 2.6000 -0.0003
4.2000 2.6000 -0.0002
4.3000 2.6000 -0.0001
4.4000 2.6000 -0.0000
4.5000 2.6000 -0.0000
4.6000 2.6000 0.0000
4.7000 2.6000 0.0000
4.8000 2.6000 0.0000
4.9000 2.6000 0.0000
0.0000 2.7000 0.0000
0.1000 2.7000 0.0000
0.2000 2.7000 0.0000
0.3000 2.7000 -0.0000
0.4000 2.7000 -0.0001
0.5000 2.7000 -0.0001
0.6000 2.7000 -0.0002
0.7000 2.7000 -0.0004
0.8000 2.7000 -0.0005
0.9000 2.7000 -0.0007
1.0000 2.7000 -0.0008
1.1000 2.7000 -0.0010
1.2000 2.7000 -0.0011
1.3000 2.7000 -0.0013
1.4000 2.7000 -0.0013
1.5000 2.7000 -0.0014
1.6000 2.7000 -0.0013
1.7000 2.7000 -0.0013
1.8000 2.7000 -0.0013
1.9000 2.7000 -0.0014
2.0000 2.7000 -0.0016
2.1000 2.7000 -0.0019
2.2000 2.7000 -0.0022
2.3000 2.7000 -0.0025
2.4000 2.7000 -0.0027
2.5000 2.7000 -0.0027
2.6000 2.7000 -0.0026
2.7000 2.7000 -0.0025
2.8000 2.7000 -0.0023
2.9000 2.7000 -0.0021
3.0000 2.7000 -0.0020
3.1000 2.7000 -0.0019
3.2000 2.7000 -0.0017
3.3000 2.7000 -0.0016
3.4000 2.7000 -0.0014
3.5000 2.7000 -0.0012
3.6000 2.7000 -0.0011
3.7000 2.7000 -0.0009
3.8000 2.7000 -0.0007
3.9000 2.7000 -0.0005
4.0000 2.7000 -0.0004
4.1000 2.7000 -0.0003
4.2000 2.7000 -0.0002
4.3000 2.7000 -0.0001
4.4000 2.7000 -0.0001
4.5000 2.7000 -0.0000
4.6000 2.7000 0.0000
4.7000 2.7000 0.0000
4.8000 2.7000 0.0000
4.9000 2.7000 0.0000
0.0000 2.8000 0.0000
0.1000 2.8000 0.0000
0.2000 2.8000 0.0000
0.3000 2.8000 -0.0000
0.4000 2.8000 -0.0001
0.5000 2.8000 -0.0002
0.6000 2.8000 -0.0002
0.7000 2.8000 -0.0004
0.8000 2.8000 -0.0005
0.9000 2.8000 -0.0006
1.0000 2.8000 -0.0008
1.1000 2.8000 -0.0009
1.2000 2.8000 -0.0010
1.3000 2.8000 -0.0011
1.4000 2.8000 -0.0011
1.5000 2.8000 -0.0010
1.6000 2.8000 -0.0008
1.7000 2.8000 -0.0006
1.8000 2.8000 -0.0004
1.9000 2.8000 -0.0003
2.0000 2.8000 -0.0002
2.1000 2.8000 -0.0003
2.2000 2.8000 -0.0005
2.3000 2.8000 -0.0007
2.4000 2.8000 -0.0009
2.5000 2.8000 -0.0010
2.6000 2.8000 -0.0010
2.7000 2.8000 -0.0010
2.8000 2.8000 -0.0010
2.9000 2.8000 -0.0010
3.0000 2.8000 -0.0011
3.1000 2.8000 -0.0011
3.2000 2.8000 -0.0012
3.3000 2.8000 -0.0012
3.4000 2.8000 -0.0012
3.5000 2.8000 -0.0011
3.6000 2.8000 -0.0009
3.7000 2.8000 -0.0008
3.8000 2.8000 -0.0006
3.9000 2.8000 -0.0005
4.0000 2.8000 -0.0004
4.1000 2.8000 -0.0003
4.2000 2.8000 -0.0002
4.3000 2.8000 -0.0001
4.4000 2.8000 -0.0001
4.5000 2.8000 -0.0000
4.6000 2.8000 0.0000
4.7000 2.8000 0.0000
4.8000 2.8000 0.0000
4.9000 2.8000 0.0000
0.0000 2.9000 0.0000
0.1000 2.9000 0.0000
0.2000 2.9000 0.0000
0.3000 2.9000 -0.0000
0.4000 2.9000 -0.0001
0.5000 2.9000 -0.0002
0.6000 2.9000 -0.0002
0.7000 2.9000 -0.0003
0.8000 2.9000 -0.0005
0.9000 2.9000 -0.0006
1.0000 2.9000 -0.0007
1.1000 2.9000 -0.0007
1.2000 2.9000 -0.0007
1.3000 2.9000 -0.0006
1.4000 2.9000 -0.0004
1.5000 2.9000 0.0000
1.6000 2.9000 0.0005
1.7000 2.9000 0.0011
1.8000 2.9000 0.0018
1.9000 2.9000 0.0024
2.0000 2.9000 0.0028
2.1000 2.9000 0.0031
2.2000 2.9000 0.0033
2.3000 2.9000 0.0033
2.4000 2.9000 0.0031
2.5000 2.9000 0.0029
2.6000 2.9000 0.0026
2.7000 2.9000 0.0023
2.8000 2.9000 0.0019
2.9000 2.9000 0.0014
3.0000 2.9000 0.0009
3.1000 2.9000 0.0004
3.2000 2.9000 -0.0000
3.3000 2.9000 -0.0003
3.4000 2.9000 -0.0005
3.5000 2.9000 -0.0007
3.6000 2.9000 -0.0007
3.7000 2.9000 -0.0006
3.8000 2.9000 -0.0006
3.9000 2.9000 -0.0005
4.0000 2.9000 -0.0004
4.1000 2.9000 -0.0003
4.2000 2.9000 -0.0002
4.3000 2.9000 -0.0001
4.4000 2.9000 -0.0001
4.5000 2.9000 -0.0000
4.6000 2.9000 0.0000
4.7000 2.9000 0.0000
4.8000 2.9000 0.0000
4.9000 2.9000 0.0000


==> files/corr_p2p_kf2.csv <==
# x, y, corr
0.0000 0.0000 0.0000
0.1000 0.0000 0.0000
0.2000 0.0000 0.0000
0.3000 0.0000 0.0001
0.4000 0.0000 0.0001
0.5000 0.0000 0.0000
0.6000 0.0000 0.0000
0.7000 0.0000 0.0000
0.8000 0.0000 -0.0000
0.9000 0.0000 -0.0001
1.0000 0.0000 -0.0002
1.1000 0.0000 -0.0003
1.2000 0.0000 -0.0005
1.3000 0.0000 -0.0008
1.4000 0.0000 -0.0012
1.5000 0.0000 -0.0018
1.6000 0.0000 -0.0023
1.7000 0.0000 -0.0029
1.8000 0.0000 -0.0035
1.9000 0.0000 -0.0041
2.0000 0.0000 -0.0045
2.1000 0.0000 -0.0048
2.2000 0.0000 -0.0049
2.3000 0.0000 -0.0047
2.4000 0.0000 -0.0043
2.5000 0.0000 -0.0038
2.6000 0.0000 -0.0032
2.7000 0.0000 -0.0026
2.8000 0.0000 -0.0022
2.9000 0.0000 -0.0020
3.0000 0.0000 -0.0021
3.1000 0.0000 -0.0024
3.2000 0.0000 -0.0028
3.3000 0.0000 -0.0033
3.4000 0.0000 -0.0038
3.5000 0.0000 -0.0041
3.6000 0.0000 -0.0043
3.7000 0.0000 -0.0042
3.8000 0.0000 -0.0039
3.9000 0.0000 -0.0035
4.0000 0.0000 -0.0030
4.1000 0.0000 -0.0025
4.2000 0.0000 -0.0020
4.3000 0.0000 -0.0015
4.4000 0.0000 -0.0010
4.5000 0.0000 -0.0007
4.6000 0.0000 -0.0004
4.7000 0.0000 -0.0002
4.8000 0.0000 -0.0001
4.9000 0.0000 -0.0000
0.0000 0.1000 0.0000
0.1000 0.1000 0.0000
0.2000 0.1000 0.0000
0.3000 0.1000 0.0001
0.4000 0.1000 0.0001
0.5000 0.1000 0.0000
0.6000 0.1000 0.0000
0.7000 0.1000 0.0000
0.8000 0.1000 0.0000
0.9000 0.1000 -0.0000
1.0000 0.1000 -0.0001
1.1000 0.1000 -0.0003
1.2000 0.1000 -0.0005
1.3000 0.1000 -0.0008
1.4000 0.1000 -0.0012
1.5000 0.1000 -0.0017
1.6000 0.1000 -0.0022
1.7000 0.1000 -0.0028
1.8000 0.1000 -0.0034
1.9000 0.1000 -0.0039
2.0000 0.1000 -0.0043
2.1000 0.1000 -0.0046
2.2000 0.1000 -0.0048
2.3000 0.1000 -0.0047
2.4000 0.1000 -0.0045
2.5000 0.1000 -0.0041
2.6000 0.1000 -0.0036
2.7000 0.1000 -0.0032
2.8000 0.1000 -0.0029
2.9000 0.1000 -0.0027
3.0000 0.1000 -0.0027
3.1000 0.1000 -0.0028
3.2000 0.1000 -0.0031
3.3000 0.1000 -0.0034
3.4000 0.1000 -0.0037
3.5000 0.1000 -0.0040
3.6000 0.1000 -0.0040
3.7000 0.1000 -0.0039
3.8000 0.1000 -0.0037
3.9000 0.1000 -0.0033
4.0000 0.1000 -0.0029
4.1000 0.1000 -0.0024
4.2000 0.1000 -0.0019
4.3000 0.1000 -0.0014
4.4000 0.1000 -0.0010
4.5000 0.1000 -0.0007
4.6000 0.1000 -0.0004
4.7000 0.1000 -0.0002
4.8000 0.1000 -0.0001
4.9000 0.1000 -0.0000
0.0000 0.2000 0.0000
0.1000 0.2000 0.0000
0.2000 0.2000 0.0000
0.3000 0.2000 0.0001
0.4000 0.2000 0.0001
0.5000 0.2000 0.0000
0.6000 0.2000 0.0000
0.7000 0.2000 0.0000
0.8000 0.2000 0.0000
0.9000 0.2000 -0.0000
1.0000 0.2000 -0.0001
1.1000 0.2000 -0.0003
1.2000 0.2000 -0.0005
1.3000 0.2000 -0.0008
1.4000 0.2000 -0.0012
1.5000 0.2000 -0.0017
1.6000 0.2000 -0.0022
1.7000 0.2000 -0.0028
1.8000 0.2000 -0.0034
1.9000 0.2000 -0.0039
2.0000 0.2000 -0.0043
2.1000 0.2000 -0.0046
2.2000 0.2000 -0.0047
2.3000 0.2000 -0.0046
2.4000 0.2000 -0.0043
2.5000 0.2000 -0.0038
2.6000 0.2000 -0.0033
2.7000 0.2000 -0.0028
2.8000 0.2000 -0.0024
2.9000 0.2000 -0.0022
3.0000 0.2000 -0.0022
3.1000 0.2000 -0.0023
3.2000 0.2000 -0.0026
3.3000 0.2000 -0.0030
3.4000 0.2000 -0.0034
3.5000 0.2000 -0.0037
3.6000 0.2000 -0.0038
3.7000 0.2000 -0.0038
3.8000 0.2000 -0.0036
3.9000 0.2000 -0.0033
4.0000 0.2000 -0.0029
4.1000 0.2000 -0.0024
4.2000 0.2000 -0.0019
4.3000 0.2000 -0.0014
4.4000 0.2000 -0.0010
4.5000 0.2000 -0.0007
4.6000 0.2000 -0.0004
4.7000 0.2000 -0.0002
4.8000 0.2000 -0.0001
4.9000 0.2000 -0.0000
0.0000 0.3000 -0.0000
0.1000 0.3000 0.0000
0.2000 0.3000 0.0000
0.3000 0.3000 0.0000
0.4000 0.3000 0.0000
0.5000 0.3000 0.0000
0.6000 0.3000 0.0000
0.7000 0.3000 0.0000
0.8000 0.3000 -0.0000
0.9000 0.3000 -0.0001
1.0000 0.3000 -0.0001
1.1000 0.3000 -0.0003
1.2000 0.3000 -0.0005
1.3000 0.3000 -0.0008
1.4000 0.3000 -0.0012
1.5000 0.3000 -0.0017
1.6000 0.3000 -0.0023
1.7000 0.3000 -0.0029
1.8000 0.3000 -0.0035
1.9000 0.3000 -0.0040
2.0000 0.3000 -0.0044
2.1000 0.3000 -0.0047
2.2000 0.3000 -0.0046
2.3000 0.3000 -0.0044
2.4000 0.3000 -0.0038
2.5000 0.3000 -0.0031
2.6000 0.3000 -0.0023
2.7000 0.3000 -0.0016
2.8000 0.3000 -0.0010
2.9000 0.3000 -0.0007
3.0000 0.3000 -0.0007
3.1000 0.3000 -0.0010
3.2000 0.3000 -0.0015
3.3000 0.3000 -0.0021
3.4000 0.3000 -0.0028
3.5000 0.3000 -0.0033
3.6000 0.3000 -0.0037
3.7000 0.3000 -0.0038
3.8000 0.3000 -0.0037
3.9000 0.3000 -0.0034
4.0000 0.3000 -0.0030
4.1000 0.3000 -0.0025
4.2000 0.3000 -0.0020
4.3000 0.3000 -0.0015
4.4000 0.3000 -0.0011
4.5000 0.3000 -0.0007
4.6000 0.3000 -0.0005
4.7000 0.3000 -0.0003
4.8000 0.3000 -0.0001
4.9000 0.3000 -0.0001
0.0000 0.4000 -0.0000
0.1000 0.4000 0.0000
0.2000 0.4000 0.0000
0.3000 0.4000 0.0000
0.4000 0.4000 0.0000
0.5000 0.4000 0.0000
0.6000 0.4000 0.0000
0.7000 0.4000 0.0000
0.8000 0.4000 -0.0000
0.9000 0.4000 -0.0001
1.0000 0.4000 -0.0002
1.1000 0.4000 -0.0003
1.2000 0.4000 -0.0006
1.3000 0.4000 -0.0009
1.4000 0.4000 -0.0013
1.5000 0.4000 -0.0019
1.6000 0.4000 -0.0025
1.7000 0.4000 -0.0031
1.8000 0.4000 -0.0037
1.9000 0.4000 -0.0043
2.0000 0.4000 -0.0047
2.1000 0.4000 -0.0048
2.2000 0.4000 -0.0046
2.3000 0.4000 -0.0041
2.4000 0.4000 -0.0031
2.5000 0.4000 -0.0019
2.6000 0.4000 -0.0005
2.7000 0.4000 0.0007
2.8000 0.4000 0.0016
2.9000 0.4000 0.0021
3.0000 0.4000 0.0020
3.1000 0.4000 0.0015
3.2000 0.4000 0.0005
3.3000 0.4000 -0.0007
3.4000 0.4000 -0.0018
3.5000 0.4000 -0.0028
3.6000 0.4000 -0.0035
3.7000 0.4000 -0.0038
3.8000 0.4000 -0.0038
3.9000 0.4000 -0.0036
4.0000 0.4000 -0.0032
4.1000 0.4000 -0.0027
4.2000 0.4000 -0.0022
4.3000 0.4000 -0.0017
4.4000 0.4000 -0.0013
4.5000 0.4000 -0.0009
4.6000 0.4000 -0.0006
4.7000 0.4000 -0.0003
4.8000 0.4000 -0.0002
4.9000 0.4000 -0.0001
0.0000 0.5000 -0.0000
0.1000 0.5000 -0.0000
0.2000 0.5000 0.0000
0.3000 0.5000 0.0000
0.4000 0.5000 0.0000
0.5000 0.5000 0.0000
0.6000 0.5000 0.0000
0.7000 0.5000 0.0000
0.8000 0.5000 -0.0000
0.9000 0.5000 -0.0001
1.0000 0.5000 -0.0002
1.1000 0.5000 -0.0004
1.2000 0.5000 -0.0006
1.3000 0.5000 -0.0010
1.4000 0.5000 -0.0015
1.5000 0.5000 -0.0020
1.6000 0.5000 -0.0027
1.7000 0.5000 -0.0034
1.8000 0.5000 -0.0040
1.9000 0.5000 -0.0046
2.0000 0.5000 -0.0049
2.1000 0.5000 -0.0049
2.2000 0.5000 -0.0044
2.3000 0.5000 -0.0033
2.4000 0.5000 -0.0016
2.5000 0.5000 0.0005
2.6000 0.5000 0.0027
2.7000 0.5000 0.0047
2.8000 0.5000 0.0062
2.9000 0.5000 0.0069
3.0000 0.5000 0.0066
3.1000 0.5000 0.0056
3.2000 0.5000 0.0038
3.3000 0.5000 0.0018
3.4000 0.5000 -0.0003
3.5000 0.5000 -0.0019
3.6000 0.5000 -0.0031
3.7000 0.5000 -0.0038
3.8000 0.5000 -0.0040
3.9000 0.5000 -0.0039
4.0000 0.5000 -0.0035
4.1000 0.5000 -0.0030
4.2000 0.5000 -0.0025
4.3000 0.5000 -0.0019
4.4000 0.5000 -0.0014
4.5000 0.5000 -0.0010
4.6000 0.5000 -0.0007
4.7000 0.5000 -0.0004
4.8000 0.5000 -0.0002
4.9000 0.5000 -0.0001
0.0000 0.6000 -0.0001
0.1000 0.6000 -0.0000
0.2000 0.6000 0.0000
0.3000 0.6000 0.0000
0.4000 0.6000 0.0000
0.5000 0.6000 0.0000
0.6000 0.6000 0.0000
0.7000 0.6000 -0.0000
0.8000 0.6000 -0.0001
0.9000 0.6000 -0.0001
1.0000 0.6000 -0.0003
1.1000 0.6000 -0.0004
1.2000 0.6000 -0.0007
1.3000 0.6000 -0.0011
1.4000 0.6000 -0.0016
1.5000 0.6000 -0.0022
1.6000 0.6000 -0.0028
1.7000 0.6000 -0.0035
1.8000 0.6000 -0.0042
1.9000 0.6000 -0.0047
2.0000 0.6000 -0.0049
2.1000 0.6000 -0.0046
2.2000 0.6000 -0.0035
2.3000 0.6000 -0.0016
2.4000 0.6000 0.0012
2.5000 0.6000 0.0047
2.6000 0.6000 0.0084
2.7000 0.6000 0.0116
2.8000 0.6000 0.0139
2.9000 0.6000 0.0149
3.0000 0.6000 0.0143
3.1000 0.6000 0.0124
3.2000 0.6000 0.0094
3.3000 0.6000 0.0060
3.4000 0.6000 0.0026
3.5000 0.6000 -0.0002
3.6000 0.6000 -0.0022
3.7000 0.6000 -0.0034
3.8000 0.6000 -0.0040
3.9000 0.6000 -0.0040
4.0000 0.6000 -0.0037
4.1000 0.6000 -0.0032
4.2000 0.6000 -0.0027
4.3000 0.6000 -0.0021
4.4000 0.6000 -0.0016
4.5000 0.6000 -0.0011
4.6000 0.6000 -0.0007
4.7000 0.6000 -0.0005
4.8000 0.6000 -0.0003
4.9000 0.6000 -0.0002
0.0000 0.7000 -0.0001
0.1000 0.7000 -0.0000
0.2000 0.7000 0.0000
0.3000 0.7000 0.0000
0.4000 0.7000 0.0000
0.5000 0.7000 0.0000
0.6000 0.7000 0.0000
0.7000 0.7000 -0.0000
0.8000 0.7000 -0.0001
0.9000 0.7000 -0.0002
1.0000 0.7000 -0.0003
1.1000 0.7000 -0.0005
1.2000 0.7000 -0.0008
1.3000 0.7000 -0.0012
1.4000 0.7000 -0.0017
1.5000 0.7000 -0.0022
1.6000 0.7000 -0.0029
1.7000 0.7000 -0.0035
1.8000 0.7000 -0.0041
1.9000 0.7000 -0.0044
2.0000 0.7000 -0.0042
2.1000 0.7000 -0.0034
2.2000 0.7000 -0.0014
2.3000 0.7000 0.0019
2.4000 0.7000 0.0066
2.5000 0.7000 0.0122
2.6000 0.7000 0.0180
2.7000 0.7000 0.0231
2.8000 0.7000 0.0267
2.9000 0.7000 0.0280
3.0000 0.7000 0.0269
3.1000 0.7000 0.0236
3.2000 0.7000 0.0187
3.3000 0.7000 0.0131
3.4000 0.7000 0.0077
3.5000 0.7000 0.0031
3.6000 0.7000 -0.0002
3.7000 0.7000 -0.0023
3.8000 0.7000 -0.0034
3.9000 0.7000 -0.0038
4.0000 0.7000 -0.0037
4.1000 0.7000 -0.0033
4.2000 0.7000 -0.0028
4.3000 0.7000 -0.0022
4.4000 0.7000 -0.0017
4.5000 0.7000 -0.0012
4.6000 0.7000 -0.0008
4.7000 0.7000 -0.0005
4.8000 0.7000 -0.0003
4.9000 0.7000 -0.0002
0.0000 0.8000 -0.0001
0.1000 0.8000 -0.0000
0.2000 0.8000 0.0000
0.3000 0.8000 0.0000
0.4000 0.8000 0.0000
0.5000 0.8000 0.0000
0.6000 0.8000 0.0000
0.7000 0.8000 -0.0000
0.8000 0.8000 -0.0001
0.9000 0.8000 -0.0002
1.0000 0.8000 -0.0003
1.1000 0.8000 -0.0005
1.2000 0.8000 -0.0008
1.3000 0.8000 -0.0011
1.4000 0.8000 -0.0016
1.5000 0.8000 -0.0021
1.6000 0.8000 -0.0027
1.7000 0.8000 -0.0031
1.8000 0.8000 -0.0034
1.9000 0.8000 -0.0033
2.0000 0.8000 -0.0025
2.1000 0.8000 -0.0006
2.2000 0.8000 0.0029
2.3000 0.8000 0.0085
2.4000 0.8000 0.0160
2.5000 0.8000 0.0248
2.6000 0.8000 0.0339
2.7000 0.8000 0.0417
2.8000 0.8000 0.0470
2.9000 0.8000 0.0488
3.0000 0.8000 0.0469
3.1000 0.8000 0.0416
3.2000 0.8000 0.0338
3.3000 0.8000 0.0250
3.4000 0.8000 0.0164
3.5000 0.8000 0.0091
3.6000 0.8000 0.0037
3.7000 0.8000 0.0001
3.8000 0.8000 -0.0019
3.9000 0.8000 -0.0029
4.0000 0.8000 -0.0032
4.1000 0.8000 -0.0030
4.2000 0.8000 -0.0026
4.3000 0.8000 -0.0022
4.4000 0.8000 -0.0016
4.5000 0.8000 -0.0012
4.6000 0.8000 -0.0008
4.7000 0.8000 -0.0005
4.8000 0.8000 -0.0003
4.9000 0.8000 -0.0002
0.0000 0.9000 -0.0001
0.1000 0.9000 -0.0000
0.2000 0.9000 0.0000
0.3000 0.9000 0.0000
0.4000 0.9000 0.0000
0.5000 0.9000 0.0000
0.6000 0.9000 0.0000
0.7000 0.9000 -0.0000
0.8000 0.9000 -0.0001
0.9000 0.9000 -0.0002
1.0000 0.9000 -0.0003
1.1000 0.9000 -0.0005
1.2000 0.9000 -0.0007
1.3000 0.9000 -0.0010
1.4000 0.9000 -0.0014
1.5000 0.9000 -0.0018
1.6000 0.9000 -0.0021
1.7000 0.9000 -0.0022
1.8000 0.9000 -0.0020
1.9000 0.9000 -0.0012
2.0000 0.9000 0.0008
2.1000 0.9000 0.0044
2.2000 0.9000 0.0104
2.3000 0.9000 0.0195
2.4000 0.9000 0.0313
2.5000 0.9000 0.0450
2.6000 0.9000 0.0587
2.7000 0.9000 0.0704
2.8000 0.9000 0.0780
2.9000 0.9000 0.0804
3.0000 0.9000 0.0772
3.1000 0.9000 0.0691
3.2000 0.9000 0.0573
3.3000 0.9000 0.0438
3.4000 0.9000 0.0305
3.5000 0.9000 0.0191
3.6000 0.9000 0.0105
3.7000 0.9000 0.0046
3.8000 0.9000 0.0010
3.9000 0.9000 -0.0010
4.0000 0.9000 -0.0020
4.1000 0.9000 -0.0023
4.2000 0.9000 -0.0022
4.3000 0.9000 -0.0019
4.4000 0.9000 -0.0015
4.5000 0.9000 -0.0011
4.6000 0.9000 -0.0008
4.7000 0.9000 -0.0005
4.8000 0.9000 -0.0003
4.9000 0.9000 -0.0002
0.0000 1.0000 -0.0001
0.1000 1.0000 -0.0000
0.2000 1.0000 0.0000
0.3000 1.0000 0.0000
0.4000 1.0000 0.0000
0.5000 1.0000 0.0000
0.6000 1.0000 0.0000
0.7000 1.0000 -0.0000
0.8000 1.0000 -0.0001
0.9000 1.0000 -0.0001
1.0000 1.0000 -0.0002
1.1000 1.0000 -0.0004
1.2000 1.0000 -0.0006
1.3000 1.0000 -0.0008
1.4000 1.0000 -0.0010
1.5000 1.0000 -0.0012
1.6000 1.0000 -0.0011
1.7000 1.0000 -0.0007
1.8000 1.0000 0.0003
1.9000 1.0000 0.0024
2.0000 1.0000 0.0061
2.1000 1.0000 0.0123
2.2000 1.0000 0.0221
2.3000 1.0000 0.0362
2.4000 1.0000 0.0543
2.5000 1.0000 0.0748
2.6000 1.0000 0.0949
2.7000 1.0000 0.1117
2.8000 1.0000 0.1225
2.9000 1.0000 0.1256
3.0000 1.0000 0.1207
3.1000 1.0000 0.1086
3.2000 1.0000 0.0913
3.3000 1.0000 0.0713
3.4000 1.0000 0.0515
3.5000 1.0000 0.0343
3.6000 1.0000 0.0210
3.7000 1.0000 0.0117
3.8000 1.0000 0.0057
3.9000 1.0000 0.0021
4.0000 1.0000 0.0000
4.1000 1.0000 -0.0010
4.2000 1.0000 -0.0014
4.3000 1.0000 -0.0014
4.4000 1.0000 -0.0012
4.5000 1.0000 -0.0009
4.6000 1.0000 -0.0006
4.7000 1.0000 -0.0004
4.8000 1.0000 -0.0003
4.9000 1.0000 -0.0001
0.0000 1.1000 -0.0000
0.1000 1.1000 -0.0000
0.2000 1.1000 0.0000
0.3000 1.1000 0.0000
0.4000 1.1000 0.0000
0.5000 1.1000 0.0000
0.6000 1.1000 0.0000
0.7000 1.1000 -0.0000
0.8000 1.1000 -0.0001
0.9000 1.1000 -0.0001
1.0000 1.1000 -0.0002
1.1000 1.1000 -0.0003
1.2000 1.1000 -0.0004
1.3000 1.1000 -0.0005
1.4000 1.1000 -0.0005
1.5000 1.1000 -0.0003
1.6000 1.1000 0.0003
1.7000 1.1000 0.0015
1.8000 1.1000 0.0037
1.9000 1.1000 0.0074
2.0000 1.1000 0.0136
2.1000 1.1000 0.0234
2.2000 1.1000 0.0382
2.3000 1.1000 0.0590
2.4000 1.1000 0.0852
2.5000 1.1000 0.1144
2.6000 1.1000 0.1429
2.7000 1.1000 0.1665
2.8000 1.1000 0.1814
2.9000 1.1000 0.1855
3.0000 1.1000 0.1782
3.1000 1.1000 0.1609
3.2000 1.1000 0.1362
3.3000 1.1000 0.1079
3.4000 1.1000 0.0796
3.5000 1.1000 0.0549
3.6000 1.1000 0.0355
3.7000 1.1000 0.0217
3.8000 1.1000 0.0124
3.9000 1.1000 0.0066
4.0000 1.1000 0.0030
4.1000 1.1000 0.0009
4.2000 1.1000 -0.0001
4.3000 1.1000 -0.0006
4.4000 1.1000 -0.0007
4.5000 1.1000 -0.0006
4.6000 1.1000 -0.0005
4.7000 1.1000 -0.0003
4.8000 1.1000 -0.0002
4.9000 1.1000 -0.0001
0.0000 1.2000 -0.0000
0.1000 1.2000 0.0000
0.2000 1.2000 0.0000
0.3000 1.2000 0.0000
0.4000 1.2000 0.0000
0.5000 1.2000 0.0000
0.6000 1.2000 0.0000
0.7000 1.2000 -0.0000
0.8000 1.2000 -0.0000
0.9000 1.2000 -0.0001
1.0000 1.2000 -0.0001
1.1000 1.2000 -0.0002
1.2000 1.2000 -0.0002
1.3000 1.2000 -0.0001
1.4000 1.2000 0.0002
1.5000 1.2000 0.0008
1.6000 1.2000 0.0021
1.7000 1.2000 0.0042
1.8000 1.2000 0.0078
1.9000 1.2000 0.0136
2.0000 1.2000 0.0227
2.1000 1.2000 0.0368
2.2000 1.2000 0.0576
2.3000 1.2000 0.0861
2.4000 1.2000 0.1218
2.5000 1.2000 0.1614
2.6000 1.2000 0.2000
2.7000 1.2000 0.2320
2.8000 1.2000 0.2522
2.9000 1.2000 0.2575
3.0000 1.2000 0.2471
3.1000 1.2000 0.2231
3.2000 1.2000 0.1895
3.3000 1.2000 0.1510
3.4000 1.2000 0.1129
3.5000 1.2000 0.0794
3.6000 1.2000 0.0529
3.7000 1.2000 0.0337
3.8000 1.2000 0.0206
3.9000 1.2000 0.0121
4.0000 1.2000 0.0067
4.1000 1.2000 0.0033
4.2000 1.2000 0.0014
4.3000 1.2000 0.0004
4.4000 1.2000 -0.0001
4.5000 1.2000 -0.0002
4.6000 1.2000 -0.0003
4.7000 1.2000 -0.0002
4.8000 1.2000 -0.0001
4.9000 1.2000 -0.0001
0.0000 1.3000 -0.0000
0.1000 1.3000 0.0000
0.2000 1.3000 0.0000
0.3000 1.3000 0.0000
0.4000 1.3000 0.0000
0.5000 1.3000 0.0000
0.6000 1.3000 0.0000
0.7000 1.3000 -0.0000
0.8000 1.3000 -0.0000
0.9000 1.3000 -0.0000
1.0000 1.3000 -0.0000
1.1000 1.3000 -0.0000
1.2000 1.3000 0.0001
1.3000 1.3000 0.0004
1.4000 1.3000 0.0009
1.5000 1.3000 0.0020
1.6000 1.3000 0.0039
1.7000 1.3000 0.0071
1.8000 1.3000 0.0122
1.9000 1.3000 0.0202
2.0000 1.3000 0.0326
2.1000 1.3000 0.0511
2.2000 1.3000 0.0779
2.3000 1.3000 0.1144
2.4000 1.3000 0.1597
2.5000 1.3000 0.2103
2.6000 1.3000 0.2600
2.7000 1.3000 0.3014
2.8000 1.3000 0.3277
2.9000 1.3000 0.3343
3.0000 1.3000 0.3203
3.1000 1.3000 0.2886
3.2000 1.3000 0.2448
3.3000 1.3000 0.1954
3.4000 1.3000 0.1470
3.5000 1.3000 0.1047
3.6000 1.3000 0.0711
3.7000 1.3000 0.0465
3.8000 1.3000 0.0294
3.9000 1.3000 0.0180
4.0000 1.3000 0.0106
4.1000 1.3000 0.0059
4.2000 1.3000 0.0031
4.3000 1.3000 0.0014
4.4000 1.3000 0.0006
4.5000 1.3000 0.0001
4.6000 1.3000 -0.0000
4.7000 1.3000 -0.0001
4.8000 1.3000 -0.0001
4.9000 1.3000 -0.0000
0.0000 1.4000 -0.0000
0.1000 1.4000 0.0000
0.2000 1.4000 0.0000
0.3000 1.4000 0.0000
0.4000 1.4000 0.0000
0.5000 1.4000 0.0000
0.6000 1.4000 0.0000
0.7000 1.4000 0.0000
0.8000 1.4000 -0.0000
0.9000 1.4000 -0.0000
1.0000 1.4000 0.0000
1.1000 1.4000 0.0001
1.2000 1.4000 0.0003
1.3000 1.4000 0.0008
1.4000 1.4000 0.0016
1.5000 1.4000 0.0031
1.6000 1.4000 0.0057
1.7000 1.4000 0.0098
1.8000 1.4000 0.0163
1.9000 1.4000 0.0264
2.0000 1.4000 0.0417
2.1000 1.4000 0.0642
2.2000 1.4000 0.0964
2.3000 1.4000 0.1397
2.4000 1.4000 0.1936
2.5000 1.4000 0.2542
2.6000 1.4000 0.3144
2.7000 1.4000 0.3651
2.8000 1.4000 0.3974
2.9000 1.4000 0.4053
3.0000 1.4000 0.3875
3.1000 1.4000 0.3481
3.2000 1.4000 0.2943
3.3000 1.4000 0.2347
3.4000 1.4000 0.1770
3.5000 1.4000 0.1270
3.6000 1.4000 0.0873
3.7000 1.4000 0.0579
3.8000 1.4000 0.0373
3.9000 1.4000 0.0233
4.0000 1.4000 0.0141
4.1000 1.4000 0.0082
4.2000 1.4000 0.0046
4.3000 1.4000 0.0024
4.4000 1.4000 0.0011
4.5000 1.4000 0.0005
4.6000 1.4000 0.0002
4.7000 1.4000 0.0000
4.8000 1.4000 -0.0000
4.9000 1.4000 -0.0000
0.0000 1.5000 0.0000
0.1000 1.5000 0.0000
0.2000 1.5000 0.0000
0.3000 1.5000 0.0000
0.4000 1.5000 0.0000
0.5000 1.5000 0.0000
0.6000 1.5000 0.0000
0.7000 1.5000 0.0000
0.8000 1.5000 0.0000
0.9000 1.5000 0.0000
1.0000 1.5000 0.0001
1.1000 1.5000 0.0002
1.2000 1.5000 0.0005
1.3000 1.5000 0.0011
1.4000 1.5000 0.0022
1.5000 1.5000 0.0040
1.6000 1.5000 0.0071
1.7000 1.5000 0.0119
1.8000 1.5000 0.0196
1.9000 1.5000 0.0312
2.0000 1.5000 0.0487
2.1000 1.5000 0.0742
2.2000 1.5000 0.1104
2.3000 1.5000 0.1588
2.4000 1.5000 0.2190
2.5000 1.5000 0.2871
2.6000 1.5000 0.3553
2.7000 1.5000 0.4131
2.8000 1.5000 0.4500
2.9000 1.5000 0.4586
3.0000 1.5000 0.4378
3.1000 1.5000 0.3921
3.2000 1.5000 0.3306
3.3000 1.5000 0.2631
3.4000 1.5000 0.1986
3.5000 1.5000 0.1430
3.6000 1.5000 0.0990
3.7000 1.5000 0.0663
3.8000 1.5000 0.0431
3.9000 1.5000 0.0273
4.0000 1.5000 0.0167
4.1000 1.5000 0.0099
4.2000 1.5000 0.0057
4.3000 1.5000 0.0031
4.4000 1.5000 0.0016
4.5000 1.5000 0.0007
4.6000 1.5000 0.0003
4.7000 1.5000 0.0001
4.8000 1.5000 0.0000
4.9000 1.5000 0.0000
0.0000 1.6000 0.0000
0.1000 1.6000 0.0000
0.2000 1.6000 0.0000
0.3000 1.6000 0.0000
0.4000 1.6000 0.0000
0.5000 1.6000 0.0000
0.6000 1.6000 0.0000
0.7000 1.6000 0.0000
0.8000 1.6000 0.0000
0.9000 1.6000 0.0000
1.0000 1.6000 0.0001
1.1000 1.6000 0.0003
1.2000 1.6000 0.0006
1.3000 1.6000 0.0013
1.4000 1.6000 0.0025
1.5000 1.6000 0.0046
1.6000 1.6000 0.0079
1.7000 1.6000 0.0132
1.8000 1.6000 0.0215
1.9000 1.6000 0.0340
2.0000 1.6000 0.0526
2.1000 1.6000 0.0797
2.2000 1.6000 0.1179
2.3000 1.6000 0.1690
2.4000 1.6000 0.2325
2.5000 1.6000 0.3044
2.6000 1.6000 0.3765
2.7000 1.6000 0.4377
2.8000 1.6000 0.4765
2.9000 1.6000 0.4852
3.0000 1.6000 0.4624
3.1000 1.6000 0.4134
3.2000 1.6000 0.3479
3.3000 1.6000 0.2765
3.4000 1.6000 0.2087
3.5000 1.6000 0.1505
3.6000 1.6000 0.1045
3.7000 1.6000 0.0702
3.8000 1.6000 0.0459
3.9000 1.6000 0.0292
4.0000 1.6000 0.0181
4.1000 1.6000 0.0109
4.2000 1.6000 0.0063
4.3000 1.6000 0.0035
4.4000 1.6000 0.0018
4.5000 1.6000 0.0009
4.6000 1.6000 0.0004
4.7000 1.6000 0.0002
4.8000 1.6000 0.0000
4.9000 1.6000 0.0000
0.0000 1.7000 0.0000
0.1000 1.7000 0.0000
0.2000 1.7000 0.0000
0.3000 1.7000 0.0000
0.4000 1.7000 0.0000
0.5000 1.7000 0.0000
0.6000 1.7000 0.0000
0.7000 1.7000 0.0000
0.8000 1.7000 0.0000
0.9000 1.7000 0.0000
1.0000 1.7000 0.0001
1.1000 1.7000 0.0003
1.2000 1.7000 0.0007
1.3000 1.7000 0.0014
1.4000 1.7000 0.0026
1.5000 1.7000 0.0047
1.6000 1.7000 0.0082
1.7000 1.7000 0.0135
1.8000 1.7000 0.0218
1.9000 1.7000 0.0343
2.0000 1.7000 0.0529
2.1000 1.7000 0.0800
2.2000 1.7000 0.1182
2.3000 1.7000 0.1692
2.4000 1.7000 0.2324
2.5000 1.7000 0.3038
2.6000 1.7000 0.3751
2.7000 1.7000 0.4351
2.8000 1.7000 0.4727
2.9000 1.7000 0.4806
3.0000 1.7000 0.4576
3.1000 1.7000 0.4088
3.2000 1.7000 0.3439
3.3000 1.7000 0.2732
3.4000 1.7000 0.2061
3.5000 1.7000 0.1485
3.6000 1.7000 0.1030
3.7000 1.7000 0.0692
3.8000 1.7000 0.0453
3.9000 1.7000 0.0289
4.0000 1.7000 0.0180
4.1000 1.7000 0.0109
4.2000 1.7000 0.0063
4.3000 1.7000 0.0035
4.4000 1.7000 0.0019
4.5000 1.7000 0.0009
4.6000 1.7000 0.0004
4.7000 1.7000 0.0002
4.8000 1.7000 0.0001
4.9000 1.7000 0.0000
0.0000 1.8000 0.0000
0.1000 1.8000 0.0000
0.2000 1.8000 0.0000
0.3000 1.8000 0.0000
0.4000 1.8000 0.0000
0.5000 1.8000 0.0000
0.6000 1.8000 0.0000
0.7000 1.8000 -0.0000
0.8000 1.8000 -0.0000
0.9000 1.8000 0.0000
1.0000 1.8000 0.0001
1.1000 1.8000 0.0003
1.2000 1.8000 0.0006
1.3000 1.8000 0.0013
1.4000 1.8000 0.0025
1.5000 1.8000 0.0046
1.6000 1.8000 0.0078
1.7000 1.8000 0.0128
1.8000 1.8000 0.0205
1.9000 1.8000 0.0322
2.0000 1.8000 0.0496
2.1000 1.8000 0.0751
2.2000 1.8000 0.1111
2.3000 1.8000 0.1594
2.4000 1.8000 0.2190
2.5000 1.8000 0.2858
2.6000 1.8000 0.3517
2.7000 1.8000 0.4064
2.8000 1.8000 0.4402
2.9000 1.8000 0.4466
3.0000 1.8000 0.4249
3.1000 1.8000 0.3798
3.2000 1.8000 0.3197
3.3000 1.8000 0.2542
3.4000 1.8000 0.1915
3.5000 1.8000 0.1376
3.6000 1.8000 0.0950
3.7000 1.8000 0.0636
3.8000 1.8000 0.0415
3.9000 1.8000 0.0265
4.0000 1.8000 0.0165
4.1000 1.8000 0.0100
4.2000 1.8000 0.0058
4.3000 1.8000 0.0033
4.4000 1.8000 0.0017
4.5000 1.8000 0.0008
4.6000 1.8000 0.0004
4.7000 1.8000 0.0001
4.8000 1.8000 0.0000
4.9000 1.8000 0.0000
0.0000 1.9000 -0.0000
0.1000 1.9000 0.0000
0.2000 1.9000 0.0000
0.3000 1.9000 0.0000
0.4000 1.9000 0.0000
0.5000 1.9000 0.0000
0.6000 1.9000 -0.0000
0.7000 1.9000 -0.0000
0.8000 1.9000 -0.0000
0.9000 1.9000 -0.0000
1.0000 1.9000 0.0001
1.1000 1.9000 0.0002
1.2000 1.9000 0.0005
1.3000 1.9000 0.0011
1.4000 1.9000 0.0022
1.5000 1.9000 0.0040
1.6000 1.9000 0.0068
1.7000 1.9000 0.0112
1.8000 1.9000 0.0179
1.9000 1.9000 0.0280
2.0000 1.9000 0.0432
2.1000 1.9000 0.0657
2.2000 1.9000 0.0978
2.3000 1.9000 0.1409
2.4000 1.9000 0.1941
2.5000 1.9000 0.2530
2.6000 1.9000 0.3103
2.7000 1.9000 0.3570
2.8000 1.9000 0.3852
2.9000 1.9000 0.3900
3.0000 1.9000 0.3708
3.1000 1.9000 0.3318
3.2000 1.9000 0.2796
3.3000 1.9000 0.2223
3.4000 1.9000 0.1670
3.5000 1.9000 0.1193
3.6000 1.9000 0.0817
3.7000 1.9000 0.0542
3.8000 1.9000 0.0351
3.9000 1.9000 0.0223
4.0000 1.9000 0.0138
4.1000 1.9000 0.0083
4.2000 1.9000 0.0048
4.3000 1.9000 0.0027
4.4000 1.9000 0.0014
4.5000 1.9000 0.0006
4.6000 1.9000 0.0003
4.7000 1.9000 0.0001
4.8000 1.9000 0.0000
4.9000 1.9000 -0.0000
0.0000 2.0000 -0.0000
0.1000 2.0000 -0.0000
0.2000 2.0000 0.0000
0.3000 2.0000 0.0000
0.4000 2.0000 0.0000
0.5000 2.0000 0.0000
0.6000 2.0000 -0.0000
0.7000 2.0000 -0.0000
0.8000 2.0000 -0.0000
0.9000 2.0000 -0.0000
1.0000 2.0000 -0.0000
1.1000 2.0000 0.0001
1.2000 2.0000 0.0003
1.3000 2.0000 0.0008
1.4000 2.0000 0.0017
1.5000 2.0000 0.0031
1.6000 2.0000 0.0054
1.7000 2.0000 0.0089
1.8000 2.0000 0.0142
1.9000 2.0000 0.0224
2.0000 2.0000 0.0347
2.1000 2.0000 0.0532
2.2000 2.0000 0.0800
2.3000 2.0000 0.1162
2.4000 2.0000 0.1609
2.5000 2.0000 0.2100
2.6000 2.0000 0.2569
2.7000 2.0000 0.2947
2.8000 2.0000 0.3170
2.9000 2.0000 0.3202
3.0000 2.0000 0.3043
3.1000 2.0000 0.2723
3.2000 2.0000 0.2296
3.3000 2.0000 0.1821
3.4000 2.0000 0.1361
3.5000 2.0000 0.0963
3.6000 2.0000 0.0651
3.7000 2.0000 0.0426
3.8000 2.0000 0.0272
3.9000 2.0000 0.0170
4.0000 2.0000 0.0104
4.1000 2.0000 0.0062
4.2000 2.0000 0.0035
4.3000 2.0000 0.0018
4.4000 2.0000 0.0009
4.5000 2.0000 0.0004
4.6000 2.0000 0.0001
4.7000 2.0000 -0.0000
4.8000 2.0000 -0.0000
4.9000 2.0000 -0.0000
0.0000 2.1000 -0.0000
0.1000 2.1000 -0.0000
0.2000 2.1000 0.0000
0.3000 2.1000 0.0000
0.4000 2.1000 0.0000
0.5000 2.1000 -0.0000
0.6000 2.1000 -0.0000
0.7000 2.1000 -0.0000
0.8000 2.1000 -0.0001
0.9000 2.1000 -0.0001
1.0000 2.1000 -0.0001
1.1000 2.1000 -0.0000
1.2000 2.1000 0.0001
1.3000 2.1000 0.0004
1.4000 2.1000 0.0010
1.5000 2.1000 0.0020
1.6000 2.1000 0.0037
1.7000 2.1000 0.0062
1.8000 2.1000 0.0101
1.9000 2.1000 0.0161
2.0000 2.1000 0.0253
2.1000 2.1000 0.0394
2.2000 2.1000 0.0601
2.3000 2.1000 0.0886
2.4000 2.1000 0.1238
2.5000 2.1000 0.1624
2.6000 2.1000 0.1990
2.7000 2.1000 0.2282
2.8000 2.1000 0.2452
2.9000 2.1000 0.2474
3.0000 2.1000 0.2348
3.1000 2.1000 0.2098
3.2000 2.1000 0.1763
3.3000 2.1000 0.1391
3.4000 2.1000 0.1029
3.5000 2.1000 0.0717
3.6000 2.1000 0.0475
3.7000 2.1000 0.0304
3.8000 2.1000 0.0189
3.9000 2.1000 0.0115
4.0000 2.1000 0.0067
4.1000 2.1000 0.0038
4.2000 2.1000 0.0020
4.3000 2.1000 0.0009
4.4000 2.1000 0.0003
4.5000 2.1000 0.0000
4.6000 2.1000 -0.0001
4.7000 2.1000 -0.0001
4.8000 2.1000 -0.0001
4.9000 2.1000 -0.0001
0.0000 2.2000 -0.0000
0.1000 2.2000 -0.0000
0.2000 2.2000 0.0000
0.3000 2.2000 0.0000
0.4000 2.2000 0.0000
0.5000 2.2000 -0.0000
0.6000 2.2000 -0.0000
0.7000 2.2000 -0.0000
0.8000 2.2000 -0.0001
0.9000 2.2000 -0.0001
1.0000 2.2000 -0.0002
1.1000 2.2000 -0.0002
1.2000 2.2000 -0.0001
1.3000 2.2000 -0.0000
1.4000 2.2000 0.0003
1.5000 2.2000 0.0009
1.6000 2.2000 0.0019
1.7000 2.2000 0.0035
1.8000 2.2000 0.0060
1.9000 2.2000 0.0100
2.0000 2.2000 0.0163
2.1000 2.2000 0.0262
2.2000 2.2000 0.0411
2.3000 2.2000 0.0618
2.4000 2.2000 0.0879
2.5000 2.2000 0.1166
2.6000 2.2000 0.1439
2.7000 2.2000 0.1656
2.8000 2.2000 0.1783
2.9000 2.2000 0.1798
3.0000 2.2000 0.1703
3.1000 2.2000 0.1515
3.2000 2.2000 0.1264
3.3000 2.2000 0.0985
3.4000 2.2000 0.0716
3.5000 2.2000 0.0488
3.6000 2.2000 0.0313
3.7000 2.2000 0.0192
3.8000 2.2000 0.0113
3.9000 2.2000 0.0063
4.0000 2.2000 0.0033
4.1000 2.2000 0.0015
4.2000 2.2000 0.0005
4.3000 2.2000 -0.0000
4.4000 2.2000 -0.0003
4.5000 2.2000 -0.0003
4.6000 2.2000 -0.0003
4.7000 2.2000 -0.0002
4.8000 2.2000 -0.0002
4.9000 2.2000 -0.0001
0.0000 2.3000 -0.0001
0.1000 2.3000 -0.0000
0.2000 2.3000 0.0000
0.3000 2.3000 0.0000
0.4000 2.3000 0.0000
0.5000 2.3000 0.0000
0.6000 2.3000 -0.0000
0.7000 2.3000 -0.0001
0.8000 2.3000 -0.0001
0.9000 2.3000 -0.0002
1.0000 2.3000 -0.0002
1.1000 2.3000 -0.0003
1.2000 2.3000 -0.0004
1.3000 2.3000 -0.0004
1.4000 2.3000 -0.0003
1.5000 2.3000 -0.0001
1.6000 2.3000 0.0003
1.7000 2.3000 0.0011
1.8000 2.3000 0.0025
1.9000 2.3000 0.0048
2.0000 2.3000 0.0087
2.1000 2.3000 0.0150
2.2000 2.3000 0.0250
2.3000 2.3000 0.0392
2.4000 2.3000 0.0573
2.5000 2.3000 0.0776
2.6000 2.3000 0.0971
2.7000 2.3000 0.1128
2.8000 2.3000 0.1219
2.9000 2.3000 0.1231
3.0000 2.3000 0.1163
3.1000 2.3000 0.1027
3.2000 2.3000 0.0846
3.3000 2.3000 0.0647
3.4000 2.3000 0.0458
3.5000 2.3000 0.0300
3.6000 2.3000 0.0182
3.7000 2.3000 0.0102
3.8000 2.3000 0.0052
3.9000 2.3000 0.0022
4.0000 2.3000 0.0005
4.1000 2.3000 -0.0003
4.2000 2.3000 -0.0007
4.3000 2.3000 -0.0008
4.4000 2.3000 -0.0007
4.5000 2.3000 -0.0006
4.6000 2.3000 -0.0005
4.7000 2.3000 -0.0003
4.8000 2.3000 -0.0002
4.9000 2.3000 -0.0001
0.0000 2.4000 -0.0001
0.1000 2.4000 -0.0000
0.2000 2.4000 0.0000
0.3000 2.4000 0.0000
0.4000 2.4000 0.0000
0.5000 2.4000 0.0000
0.6000 2.4000 -0.0000
0.7000 2.4000 -0.0001
0.8000 2.4000 -0.0001
0.9000 2.4000 -0.0002
1.0000 2.4000 -0.0003
1.1000 2.4000 -0.0004
1.2000 2.4000 -0.0005
1.3000 2.4000 -0.0007
1.4000 2.4000 -0.0008
1.5000 2.4000 -0.0009
1.6000 2.4000 -0.0009
1.7000 2.4000 -0.0007
1.8000 2.4000 -0.0002
1.9000 2.4000 0.0008
2.0000 2.4000 0.0029
2.1000 2.4000 0.0067
2.2000 2.4000 0.0130
2.3000 2.4000 0.0222
2.4000 2.4000 0.0342
2.5000 2.4000 0.0478
2.6000 2.4000 0.0612
2.7000 2.4000 0.0720
2.8000 2.4000 0.0785
2.9000 2.4000 0.0794
3.0000 2.4000 0.0747
3.1000 2.4000 0.0653
3.2000 2.4000 0.0529
3.3000 2.4000 0.0393
3.4000 2.4000 0.0267
3.5000 2.4000 0.0162
3.6000 2.4000 0.0087
3.7000 2.4000 0.0037
3.8000 2.4000 0.0008
3.9000 2.4000 -0.0008
4.0000 2.4000 -0.0015
4.1000 2.4000 -0.0017
4.2000 2.4000 -0.0016
4.3000 2.4000 -0.0014
4.4000 2.4000 -0.0011
4.5000 2.4000 -0.0008
4.6000 2.4000 -0.0006
4.7000 2.4000 -0.0004
4.8000 2.4000 -0.0002
4.9000 2.4000 -0.0001
0.0000 2.5000 -0.0001
0.1000 2.5000 -0.0000
0.2000 2.5000 0.0000
0.3000 2.5000 0.0000
0.4000 2.5000 0.0000
0.5000 2.5000 0.0000
0.6000 2.5000 -0.0000
0.7000 2.5000 -0.0000
0.8000 2.5000 -0.0001
0.9000 2.5000 -0.0002
1.0000 2.5000 -0.0003
1.1000 2.5000 -0.0005
1.2000 2.5000 -0.0006
1.3000 2.5000 -0.0009
1.4000 2.5000 -0.0012
1.5000 2.5000 -0.0015
1.6000 2.5000 -0.0018
1.7000 2.5000 -0.0020
1.8000 2.5000 -0.0021
1.9000 2.5000 -0.0018
2.0000 2.5000 -0.0009
2.1000 2.5000 0.0012
2.2000 2.5000 0.0049
2.3000 2.5000 0.0105
2.4000 2.5000 0.0181
2.5000 2.5000 0.0269
2.6000 2.5000 0.0357
2.7000 2.5000 0.0429
2.8000 2.5000 0.0472
2.9000 2.5000 0.0480
3.0000 2.5000 0.0449
3.1000 2.5000 0.0388
3.2000 2.5000 0.0306
3.3000 2.5000 0.0218
3.4000 2.5000 0.0137
3.5000 2.5000 0.0071
3.6000 2.5000 0.0024
3.7000 2.5000 -0.0005
3.8000 2.5000 -0.0020
3.9000 2.5000 -0.0026
4.0000 2.5000 -0.0027
4.1000 2.5000 -0.0025
4.2000 2.5000 -0.0021
4.3000 2.5000 -0.0017
4.4000 2.5000 -0.0013
4.5000 2.5000 -0.0009
4.6000 2.5000 -0.0006
4.7000 2.5000 -0.0004
4.8000 2.5000 -0.0002
4.9000 2.5000 -0.0001
0.0000 2.6000 -0.0000
0.1000 2.6000 0.0000
0.2000 2.6000 0.0000
0.3000 2.6000 0.0000
0.4000 2.6000 0.0000
0.5000 2.6000 0.0000
0.6000 2.6000 -0.0000
0.7000 2.6000 -0.0000
0.8000 2.6000 -0.0001
0.9000 2.6000 -0.0002
1.0000 2.6000 -0.0003
1.1000 2.6000 -0.0005
1.2000 2.6000 -0.0007
1.3000 2.6000 -0.0010
1.4000 2.6000 -0.0014
1.5000 2.6000 -0.0018
1.6000 2.6000 -0.0023
1.7000 2.6000 -0.0027
1.8000 2.6000 -0.0031
1.9000 2.6000 -0.0033
2.0000 2.6000 -0.0031
2.1000 2.6000 -0.0022
2.2000 2.6000 -0.0002
2.3000 2.6000 0.0032
2.4000 2.6000 0.0078
2.5000 2.6000 0.0133
2.6000 2.6000 0.0188
2.7000 2.6000 0.0233
2.8000 2.6000 0.0261
2.9000 2.6000 0.0267
3.0000 2.6000 0.0249
3.1000 2.6000 0.0211
3.2000 2.6000 0.0160
3.3000 2.6000 0.0105
3.4000 2.6000 0.0055
3.5000 2.6000 0.0015
3.6000 2.6000 -0.0013
3.7000 2.6000 -0.0028
3.8000 2.6000 -0.0035
3.9000 2.6000 -0.0036
4.0000 2.6000 -0.0033
4.1000 2.6000 -0.0029
4.2000 2.6000 -0.0023
4.3000 2.6000 -0.0018
4.4000 2.6000 -0.0013
4.5000 2.6000 -0.0009
4.6000 2.6000 -0.0006
4.7000 2.6000 -0.0004
4.8000 2.6000 -0.0002
4.9000 2.6000 -0.0001
0.0000 2.7000 -0.0000
0.1000 2.7000 0.0000
0.2000 2.7000 0.0000
0.3000 2.7000 0.0000
0.4000 2.7000 0.0000
0.5000 2.7000 0.0000
0.6000 2.7000 0.0000
0.7000 2.7000 -0.0000
0.8000 2.7000 -0.0001
0.9000 2.7000 -0.0002
1.0000 2.7000 -0.0003
1.1000 2.7000 -0.0004
1.2000 2.7000 -0.0007
1.3000 2.7000 -0.0010
1.4000 2.7000 -0.0014
1.5000 2.7000 -0.0019
1.6000 2.7000 -0.0025
1.7000 2.7000 -0.0031
1.8000 2.7000 -0.0036
1.9000 2.7000 -0.0041
2.0000 2.7000 -0.0043
2.1000 2.7000 -0.0040
2.2000 2.7000 -0.0030
2.3000 2.7000 -0.0011
2.4000 2.7000 0.0016
2.5000 2.7000 0.0048
2.6000 2.7000 0.0081
2.7000 2.7000 0.0109
2.8000 2.7000 0.0127
2.9000 2.7000 0.0131
3.0000 2.7000 0.0121
3.1000 2.7000 0.0099
3.2000 2.7000 0.0069
3.3000 2.7000 0.0036
3.4000 2.7000 0.0006
3.5000 2.7000 -0.0017
3.6000 2.7000 -0.0032
3.7000 2.7000 -0.0040
3.8000 2.7000 -0.0042
3.9000 2.7000 -0.0040
4.0000 2.7000 -0.0035
4.1000 2.7000 -0.0030
4.2000 2.7000 -0.0024
4.3000 2.7000 -0.0018
4.4000 2.7000 -0.0013
4.5000 2.7000 -0.0009
4.6000 2.7000 -0.0006
4.7000 2.7000 -0.0004
4.8000 2.7000 -0.0002
4.9000 2.7000 -0.0001
0.0000 2.8000 -0.0000
0.1000 2.8000 0.0000
0.2000 2.8000 0.0000
0.3000 2.8000 0.0000
0.4000 2.8000 0.0000
0.5000 2.8000 0.0000
0.6000 2.8000 0.0000
0.7000 2.8000 -0.0000
0.8000 2.8000 -0.0001
0.9000 2.8000 -0.0001
1.0000 2.8000 -0.0002
1.1000 2.8000 -0.0004
1.2000 2.8000 -0.0006
1.3000 2.8000 -0.0010
1.4000 2.8000 -0.0014
1.5000 2.8000 -0.0019
1.6000 2.8000 -0.0025
1.7000 2.8000 -0.0031
1.8000 2.8000 -0.0038
1.9000 2.8000 -0.0043
2.0000 2.8000 -0.0047
2.1000 2.8000 -0.0047
2.2000 2.8000 -0.0043
2.3000 2.8000 -0.0034
2.4000 2.8000 -0.0019
2.5000 2.8000 -0.0001
2.6000 2.8000 0.0018
2.7000 2.8000 0.0035
2.8000 2.8000 0.0045
2.9000 2.8000 0.0048
3.0000 2.8000 0.0043
3.1000 2.8000 0.0031
3.2000 2.8000 0.0014
3.3000 2.8000 -0.0004
3.4000 2.8000 -0.0021
3.5000 2.8000 -0.0034
3.6000 2.8000 -0.0041
3.7000 2.8000 -0.0044
3.8000 2.8000 -0.0043
3.9000 2.8000 -0.0040
4.0000 2.8000 -0.0035
4.1000 2.8000 -0.0029
4.2000 2.8000 -0.0023
4.3000 2.8000 -0.0017
4.4000 2.8000 -0.0012
4.5000 2.8000 -0.0008
4.6000 2.8000 -0.0005
4.7000 2.8000 -0.0003
4.8000 2.8000 -0.0002
4.9000 2.8000 -0.0001
0.0000 2.9000 0.0000
0.1000 2.9000 0.0000
0.2000 2.9000 0.0000
0.3000 2.9000 0.0000
0.4000 2.9000 0.0000
0.5000 2.9000 0.0000
0.6000 2.9000 0.0000
0.7000 2.9000 0.0000
0.8000 2.9000 -0.0000
0.9000 2.9000 -0.0001
1.0000 2.9000 -0.0002
1.1000 2.9000 -0.0004
1.2000 2.9000 -0.0006
1.3000 2.9000 -0.0009
1.4000 2.9000 -0.0013
1.5000 2.9000 -0.0018
1.6000 2.9000 -0.0024
1.7000 2.9000 -0.0031
1.8000 2.9000 -0.0037
1.9000 2.9000 -0.0042
2.0000 2.9000 -0.0047
2.1000 2.9000 -0.0049
2.2000 2.9000 -0.0048
2.3000 2.9000 -0.0044
2.4000 2.9000 -0.0036
2.5000 2.9000 -0.0026
2.6000 2.9000 -0.0016
2.7000 2.9000 -0.0007
2.8000 2.9000 -0.0000
2.9000 2.9000 0.0002
3.0000 2.9000 -0.0000
3.1000 2.9000 -0.0006
3.2000 2.9000 -0.0015
3.3000 2.9000 -0.0025
3.4000 2.9000 -0.0034
3.5000 2.9000 -0.0040
3.6000 2.9000 -0.0044
3.7000 2.9000 -0.0044
3.8000 2.9000 -0.0042
3.9000 2.9000 -0.0038
4.0000 2.9000 -0.0033
4.1000 2.9000 -0.0027
4.2000 2.9000 -0.0021
4.3000 2.9000 -0.0016
4.4000 2.9000 -0.0011
4.5000 2.9000 -0.0008
4.6000 2.9000 -0.0005
4.7000 2.9000 -0.0003
4.8000 2.9000 -0.0001
4.9000 2.9000 -0.0000


==> files/corr_p2p_letkf0.csv <==
# x, y, corr
0.0000 0.0000 -0.0719
0.1000 0.0000 -0.0491
0.2000 0.0000 0.0024
0.3000 0.0000 0.1023
0.4000 0.0000 0.1802
0.5000 0.0000 0.1868
0.6000 0.0000 0.1725
0.7000 0.0000 0.1531
0.8000 0.0000 0.1247
0.9000 0.0000 0.1647
1.0000 0.0000 0.1838
1.1000 0.0000 0.1849
1.2000 0.0000 0.1117
1.3000 0.0000 0.0690
1.4000 0.0000 0.0765
1.5000 0.0000 0.0946
1.6000 0.0000 0.0925
1.7000 0.0000 0.0759
1.8000 0.0000 0.0635
1.9000 0.0000 0.0900
2.0000 0.0000 0.1080
2.1000 0.0000 0.0602
2.2000 0.0000 0.0187
2.3000 0.0000 0.0313
2.4000 0.0000 0.0489
2.5000 0.0000 0.0708
2.6000 0.0000 0.0747
2.7000 0.0000 0.0601
2.8000 0.0000 0.0872
2.9000 0.0000 0.1214
3.0000 0.0000 0.1136
3.1000 0.0000 0.0606
3.2000 0.0000 0.0273
3.3000 0.0000 0.0268
3.4000 0.0000 0.0498
3.5000 0.0000 0.0106
3.6000 0.0000 -0.0531
3.7000 0.0000 -0.1100
3.8000 0.0000 -0.0901
3.9000 0.0000 -0.0561
4.0000 0.0000 -0.0390
4.1000 0.0000 -0.0237
4.2000 0.0000 0.0036
4.3000 0.0000 0.0491
4.4000 0.0000 0.0607
4.5000 0.0000 0.0510
4.6000 0.0000 0.0145
4.7000 0.0000 0.0055
4.8000 0.0000 0.0177
4.9000 0.0000 -0.0257
0.0000 0.1000 -0.0379
0.1000 0.1000 -0.0288
0.2000 0.1000 0.0113
0.3000 0.1000 0.1075
0.4000 0.1000 0.1461
0.5000 0.1000 0.1602
0.6000 0.1000 0.1900
0.7000 0.1000 0.1707
0.8000 0.1000 0.1623
0.9000 0.1000 0.2048
1.0000 0.1000 0.1769
1.1000 0.1000 0.1542
1.2000 0.1000 0.0992
1.3000 0.1000 0.0270
1.4000 0.1000 0.0503
1.5000 0.1000 0.0778
1.6000 0.1000 0.0612
1.7000 0.1000 0.0350
1.8000 0.1000 0.0583
1.9000 0.1000 0.1257
2.0000 0.1000 0.1140
2.1000 0.1000 0.0769
2.2000 0.1000 0.0740
2.3000 0.1000 0.0099
2.4000 0.1000 0.0395
2.5000 0.1000 0.0804
2.6000 0.1000 0.0741
2.7000 0.1000 0.0574
2.8000 0.1000 0.0442
2.9000 0.1000 0.0573
3.0000 0.1000 0.0603
3.1000 0.1000 0.0363
3.2000 0.1000 0.0150
3.3000 0.1000 0.0145
3.4000 0.1000 0.0119
3.5000 0.1000 -0.0367
3.6000 0.1000 -0.0853
3.7000 0.1000 -0.1082
3.8000 0.1000 -0.0685
3.9000 0.1000 -0.0328
4.0000 0.1000 0.0059
4.1000 0.1000 0.0040
4.2000 0.1000 0.0746
4.3000 0.1000 0.1035
4.4000 0.1000 0.1047
4.5000 0.1000 0.0720
4.6000 0.1000 0.0202
4.7000 0.1000 -0.0080
4.8000 0.1000 0.0010
4.9000 0.1000 -0.0249
0.0000 0.2000 -0.0028
0.1000 0.2000 0.0061
0.2000 0.2000 0.0661
0.3000 0.2000 0.1253
0.4000 0.2000 0.1372
0.5000 0.2000 0.1474
0.6000 0.2000 0.1801
0.7000 0.2000 0.1696
0.8000 0.2000 0.1735
0.9000 0.2000 0.1870
1.0000 0.2000 0.1873
1.1000 0.2000 0.1785
1.2000 0.2000 0.1067
1.3000 0.2000 0.0271
1.4000 0.2000 0.0020
1.5000 0.2000 0.0326
1.6000 0.2000 0.0448
1.7000 0.2000 0.0706
1.8000 0.2000 0.1199
1.9000 0.2000 0.1435
2.0000 0.2000 0.1335
2.1000 0.2000 0.1146
2.2000 0.2000 0.0828
2.3000 0.2000 0.0271
2.4000 0.2000 0.0758
2.5000 0.2000 0.1265
2.6000 0.2000 0.0958
2.7000 0.2000 0.0667
2.8000 0.2000 0.0264
2.9000 0.2000 0.0316
3.0000 0.2000 0.0276
3.1000 0.2000 0.0175
3.2000 0.2000 -0.0027
3.3000 0.2000 -0.0393
3.4000 0.2000 -0.0494
3.5000 0.2000 -0.0801
3.6000 0.2000 -0.0663
3.7000 0.2000 -0.0744
3.8000 0.2000 -0.0458
3.9000 0.2000 -0.0295
4.0000 0.2000 0.0161
4.1000 0.2000 0.0347
4.2000 0.2000 0.0831
4.3000 0.2000 0.1151
4.4000 0.2000 0.1049
4.5000 0.2000 0.0817
4.6000 0.2000 0.0329
4.7000 0.2000 0.0267
4.8000 0.2000 -0.0071
4.9000 0.2000 -0.0277
0.0000 0.3000 -0.0166
0.1000 0.3000 0.0382
0.2000 0.3000 0.0919
0.3000 0.3000 0.1408
0.4000 0.3000 0.1477
0.5000 0.3000 0.1483
0.6000 0.3000 0.1184
0.7000 0.3000 0.1507
0.8000 0.3000 0.1629
0.9000 0.3000 0.1613
1.0000 0.3000 0.2032
1.1000 0.3000 0.2201
1.2000 0.3000 0.1464
1.3000 0.3000 0.0631
1.4000 0.3000 0.0433
1.5000 0.3000 0.0606
1.6000 0.3000 0.0742
1.7000 0.3000 0.1354
1.8000 0.3000 0.2062
1.9000 0.3000 0.2061
2.0000 0.3000 0.1833
2.1000 0.3000 0.1606
2.2000 0.3000 0.1212
2.3000 0.3000 0.0809
2.4000 0.3000 0.0593
2.5000 0.3000 0.0939
2.6000 0.3000 0.1001
2.7000 0.3000 0.0753
2.8000 0.3000 0.0548
2.9000 0.3000 0.0349
3.0000 0.3000 0.0515
3.1000 0.3000 0.0531
3.2000 0.3000 0.0091
3.3000 0.3000 -0.0475
3.4000 0.3000 -0.0513
3.5000 0.3000 -0.0569
3.6000 0.3000 -0.0357
3.7000 0.3000 -0.0426
3.8000 0.3000 -0.0149
3.9000 0.3000 -0.0013
4.0000 0.3000 0.0309
4.1000 0.3000 0.0519
4.2000 0.3000 0.0720
4.3000 0.3000 0.1232
4.4000 0.3000 0.1355
4.5000 0.3000 0.0626
4.6000 0.3000 0.0229
4.7000 0.3000 -0.0061
4.8000 0.3000 -0.0160
4.9000 0.3000 -0.0455
0.0000 0.4000 -0.0229
0.1000 0.4000 0.0251
0.2000 0.4000 0.1030
0.3000 0.4000 0.1505
0.4000 0.4000 0.1475
0.5000 0.4000 0.0910
0.6000 0.4000 0.0828
0.7000 0.4000 0.1177
0.8000 0.4000 0.1186
0.9000 0.4000 0.1536
1.0000 0.4000 0.2134
1.1000 0.4000 0.2116
1.2000 0.4000 0.1365
1.3000 0.4000 0.1007
1.4000 0.4000 0.0826
1.5000 0.4000 0.1100
1.6000 0.4000 0.1533
1.7000 0.4000 0.2003
1.8000 0.4000 0.2706
1.9000 0.4000 0.2881
2.0000 0.4000 0.2588
2.1000 0.4000 0.2374
2.2000 0.4000 0.2170
2.3000 0.4000 0.1597
2.4000 0.4000 0.1521
2.5000 0.4000 0.1460
2.6000 0.4000 0.1138
2.7000 0.4000 0.0592
2.8000 0.4000 0.0247
2.9000 0.4000 0.0269
3.0000 0.4000 0.0431
3.1000 0.4000 0.0950
3.2000 0.4000 0.0926
3.3000 0.4000 -0.0135
3.4000 0.4000 -0.0521
3.5000 0.4000 -0.0420
3.6000 0.4000 -0.0224
3.7000 0.4000 -0.0344
3.8000 0.4000 -0.0402
3.9000 0.4000 -0.0056
4.0000 0.4000 0.0273
4.1000 0.4000 0.0440
4.2000 0.4000 0.0538
4.3000 0.4000 0.0919
4.4000 0.4000 0.1242
4.5000 0.4000 0.0586
4.6000 0.4000 0.0055
4.7000 0.4000 -0.0278
4.8000 0.4000 -0.0332
4.9000 0.4000 -0.0450
0.0000 0.5000 -0.0250
0.1000 0.5000 0.0343
0.2000 0.5000 0.1005
0.3000 0.5000 0.1589
0.4000 0.5000 0.1277
0.5000 0.5000 0.0690
0.6000 0.5000 0.0409
0.7000 0.5000 0.0517
0.8000 0.5000 0.0773
0.9000 0.5000 0.1172
1.0000 0.5000 0.1690
1.1000 0.5000 0.1935
1.2000 0.5000 0.1881
1.3000 0.5000 0.1531
1.4000 0.5000 0.1497
1.5000 0.5000 0.1729
1.6000 0.5000 0.2091
1.7000 0.5000 0.2179
1.8000 0.5000 0.2690
1.9000 0.5000 0.2869
2.0000 0.5000 0.2660
2.1000 0.5000 0.2675
2.2000 0.5000 0.2498
2.3000 0.5000 0.2321
2.4000 0.5000 0.2448
2.5000 0.5000 0.2250
2.6000 0.5000 0.2045
2.7000 0.5000 0.0984
2.8000 0.5000 0.0592
2.9000 0.5000 0.0871
3.0000 0.5000 0.0795
3.1000 0.5000 0.1094
3.2000 0.5000 0.1265
3.3000 0.5000 0.0392
3.4000 0.5000 -0.0174
3.5000 0.5000 -0.0171
3.6000 0.5000 0.0174
3.7000 0.5000 0.0266
3.8000 0.5000 0.0071
3.9000 0.5000 -0.0073
4.0000 0.5000 0.0007
4.1000 0.5000 0.0222
4.2000 0.5000 0.0303
4.3000 0.5000 0.0367
4.4000 0.5000 0.0891
4.5000 0.5000 0.0885
4.6000 0.5000 0.0192
4.7000 0.5000 -0.0290
4.8000 0.5000 -0.0350
4.9000 0.5000 -0.0171
0.0000 0.6000 -0.0015
0.1000 0.6000 0.0361
0.2000 0.6000 0.1168
0.3000 0.6000 0.1543
0.4000 0.6000 0.1428
0.5000 0.6000 0.0570
0.6000 0.6000 0.0177
0.7000 0.6000 0.0170
0.8000 0.6000 0.0665
0.9000 0.6000 0.1129
1.0000 0.6000 0.1475
1.1000 0.6000 0.1983
1.2000 0.6000 0.2022
1.3000 0.6000 0.2145
1.4000 0.6000 0.2037
1.5000 0.6000 0.2107
1.6000 0.6000 0.2238
1.7000 0.6000 0.2223
1.8000 0.6000 0.2402
1.9000 0.6000 0.2601
2.0000 0.6000 0.2917
2.1000 0.6000 0.2826
2.2000 0.6000 0.2790
2.3000 0.6000 0.2821
2.4000 0.6000 0.2478
2.5000 0.6000 0.2596
2.6000 0.6000 0.2411
2.7000 0.6000 0.1913
2.8000 0.6000 0.1688
2.9000 0.6000 0.1503
3.0000 0.6000 0.1145
3.1000 0.6000 0.1323
3.2000 0.6000 0.1288
3.3000 0.6000 0.0676
3.4000 0.6000 0.0272
3.5000 0.6000 0.0118
3.6000 0.6000 0.0227
3.7000 0.6000 0.0648
3.8000 0.6000 0.0530
3.9000 0.6000 0.0044
4.0000 0.6000 -0.0028
4.1000 0.6000 -0.0100
4.2000 0.6000 -0.0030
4.3000 0.6000 0.0139
4.4000 0.6000 0.0714
4.5000 0.6000 0.0691
4.6000 0.6000 0.0232
4.7000 0.6000 -0.0299
4.8000 0.6000 -0.0137
4.9000 0.6000 0.0160
0.0000 0.7000 0.0316
0.1000 0.7000 0.0529
0.2000 0.7000 0.0904
0.3000 0.7000 0.1540
0.4000 0.7000 0.1547
0.5000 0.7000 0.0870
0.6000 0.7000 0.0614
0.7000 0.7000 0.0651
0.8000 0.7000 0.0790
0.9000 0.7000 0.1034
1.0000 0.7000 0.1331
1.1000 0.7000 0.1711
1.2000 0.7000 0.2152
1.3000 0.7000 0.2504
1.4000 0.7000 0.2395
1.5000 0.7000 0.2238
1.6000 0.7000 0.2122
1.7000 0.7000 0.2060
1.8000 0.7000 0.2091
1.9000 0.7000 0.2321
2.0000 0.7000 0.3070
2.1000 0.7000 0.3124
2.2000 0.7000 0.3079
2.3000 0.7000 0.3092
2.4000 0.7000 0.2821
2.5000 0.7000 0.3021
2.6000 0.7000 0.2735
2.7000 0.7000 0.2457
2.8000 0.7000 0.2085
2.9000 0.7000 0.1759
3.0000 0.7000 0.1188
3.1000 0.7000 0.1363
3.2000 0.7000 0.1443
3.3000 0.7000 0.1039
3.4000 0.7000 0.0670
3.5000 0.7000 0.0081
3.6000 0.7000 0.0051
3.7000 0.7000 0.0253
3.8000 0.7000 0.0464
3.9000 0.7000 0.0041
4.0000 0.7000 -0.0173
4.1000 0.7000 -0.0054
4.2000 0.7000 0.0211
4.3000 0.7000 0.0648
4.4000 0.7000 0.0817
4.5000 0.7000 0.0622
4.6000 0.7000 0.0392
4.7000 0.7000 0.0018
4.8000 0.7000 0.0198
4.9000 0.7000 0.0503
0.0000 0.8000 0.0625
0.1000 0.8000 0.0704
0.2000 0.8000 0.0941
0.3000 0.8000 0.0785
0.4000 0.8000 0.1014
0.5000 0.8000 0.1107
0.6000 0.8000 0.0995
0.7000 0.8000 0.0994
0.8000 0.8000 0.0964
0.9000 0.8000 0.1005
1.0000 0.8000 0.1042
1.1000 0.8000 0.1213
1.2000 0.8000 0.1899
1.3000 0.8000 0.2757
1.4000 0.8000 0.2783
1.5000 0.8000 0.2435
1.6000 0.8000 0.2120
1.7000 0.8000 0.2015
1.8000 0.8000 0.2137
1.9000 0.8000 0.2424
2.0000 0.8000 0.2984
2.1000 0.8000 0.3088
2.2000 0.8000 0.3296
2.3000 0.8000 0.3306
2.4000 0.8000 0.3201
2.5000 0.8000 0.3248
2.6000 0.8000 0.3212
2.7000 0.8000 0.2907
2.8000 0.8000 0.2227
2.9000 0.8000 0.1709
3.0000 0.8000 0.1533
3.1000 0.8000 0.1551
3.2000 0.8000 0.1365
3.3000 0.8000 0.0919
3.4000 0.8000 0.0315
3.5000 0.8000 -0.0363
3.6000 0.8000 -0.0479
3.7000 0.8000 -0.0159
3.8000 0.8000 -0.0032
3.9000 0.8000 0.0070
4.0000 0.8000 0.0040
4.1000 0.8000 0.0057
4.2000 0.8000 0.0058
4.3000 0.8000 0.0642
4.4000 0.8000 0.0901
4.5000 0.8000 0.1219
4.6000 0.8000 0.0805
4.7000 0.8000 0.0622
4.8000 0.8000 0.0835
4.9000 0.8000 0.0938
0.0000 0.9000 0.0915
0.1000 0.9000 0.0877
0.2000 0.9000 0.0740
0.3000 0.9000 0.0535
0.4000 0.9000 0.0708
0.5000 0.9000 0.0847
0.6000 0.9000 0.1019
0.7000 0.9000 0.1172
0.8000 0.9000 0.1214
0.9000 0.9000 0.0958
1.0000 0.9000 0.0988
1.1000 0.9000 0.1176
1.2000 0.9000 0.1397
1.3000 0.9000 0.2111
1.4000 0.9000 0.2636
1.5000 0.9000 0.2439
1.6000 0.9000 0.2302
1.7000 0.9000 0.2088
1.8000 0.9000 0.2085
1.9000 0.9000 0.2435
2.0000 0.9000 0.2843
2.1000 0.9000 0.3095
2.2000 0.9000 0.3179
2.3000 0.9000 0.3428
2.4000 0.9000 0.3160
2.5000 0.9000 0.3342
2.6000 0.9000 0.3287
2.7000 0.9000 0.3110
2.8000 0.9000 0.2593
2.9000 0.9000 0.1892
3.0000 0.9000 0.1762
3.1000 0.9000 0.1938
3.2000 0.9000 0.1530
3.3000 0.9000 0.0834
3.4000 0.9000 0.0008
3.5000 0.9000 -0.0253
3.6000 0.9000 -0.0610
3.7000 0.9000 -0.0519
3.8000 0.9000 -0.0256
3.9000 0.9000 -0.0150
4.0000 0.9000 0.0176
4.1000 0.9000 0.0207
4.2000 0.9000 0.0085
4.3000 0.9000 0.0375
4.4000 0.9000 0.1032
4.5000 0.9000 0.1424
4.6000 0.9000 0.1356
4.7000 0.9000 0.1344
4.8000 0.9000 0.1168
4.9000 0.9000 0.1019
0.0000 1.0000 0.1150
0.1000 1.0000 0.1030
0.2000 1.0000 0.0620
0.3000 1.0000 0.0365
0.4000 1.0000 0.0556
0.5000 1.0000 0.1016
0.6000 1.0000 0.0872
0.7000 1.0000 0.1113
0.8000 1.0000 0.1442
0.9000 1.0000 0.1210
1.0000 1.0000 0.0999
1.1000 1.0000 0.0637
1.2000 1.0000 0.0948
1.3000 1.0000 0.1848
1.4000 1.0000 0.2243
1.5000 1.0000 0.2462
1.6000 1.0000 0.2463
1.7000 1.0000 0.2301
1.8000 1.0000 0.2130
1.9000 1.0000 0.2353
2.0000 1.0000 0.2421
2.1000 1.0000 0.3130
2.2000 1.0000 0.3407
2.3000 1.0000 0.3720
2.4000 1.0000 0.3755
2.5000 1.0000 0.3611
2.6000 1.0000 0.3408
2.7000 1.0000 0.3359
2.8000 1.0000 0.2958
2.9000 1.0000 0.2226
3.0000 1.0000 0.1651
3.1000 1.0000 0.1552
3.2000 1.0000 0.1200
3.3000 1.0000 0.0671
3.4000 1.0000 -0.0031
3.5000 1.0000 -0.0130
3.6000 1.0000 -0.0647
3.7000 1.0000 -0.0581
3.8000 1.0000 -0.0268
3.9000 1.0000 -0.0296
4.0000 1.0000 -0.0182
4.1000 1.0000 -0.0087
4.2000 1.0000 0.0113
4.3000 1.0000 0.0306
4.4000 1.0000 0.0688
4.5000 1.0000 0.1152
4.6000 1.0000 0.1216
4.7000 1.0000 0.1604
4.8000 1.0000 0.1494
4.9000 1.0000 0.1090
0.0000 1.1000 0.1266
0.1000 1.1000 0.1190
0.2000 1.1000 0.0745
0.3000 1.1000 0.0583
0.4000 1.1000 0.0688
0.5000 1.1000 0.0854
0.6000 1.1000 0.0777
0.7000 1.1000 0.0867
0.8000 1.1000 0.1045
0.9000 1.1000 0.1066
1.0000 1.1000 0.0817
1.1000 1.1000 0.0369
1.2000 1.1000 0.0819
1.3000 1.1000 0.1749
1.4000 1.1000 0.1897
1.5000 1.1000 0.2270
1.6000 1.1000 0.2326
1.7000 1.1000 0.2135
1.8000 1.1000 0.2279
1.9000 1.1000 0.2691
2.0000 1.1000 0.2836
2.1000 1.1000 0.3407
2.2000 1.1000 0.4132
2.3000 1.1000 0.4242
2.4000 1.1000 0.4215
2.5000 1.1000 0.4012
2.6000 1.1000 0.3783
2.7000 1.1000 0.3855
2.8000 1.1000 0.3183
2.9000 1.1000 0.2165
3.0000 1.1000 0.1470
3.1000 1.1000 0.0945
3.2000 1.1000 0.0723
3.3000 1.1000 0.0449
3.4000 1.1000 0.0317
3.5000 1.1000 -0.0395
3.6000 1.1000 -0.0732
3.7000 1.1000 -0.0589
3.8000 1.1000 -0.0563
3.9000 1.1000 -0.0526
4.0000 1.1000 -0.0192
4.1000 1.1000 -0.0043
4.2000 1.1000 0.0113
4.3000 1.1000 0.0221
4.4000 1.1000 0.0389
4.5000 1.1000 0.0954
4.6000 1.1000 0.1504
4.7000 1.1000 0.1581
4.8000 1.1000 0.1182
4.9000 1.1000 0.0995
0.0000 1.2000 0.0700
0.1000 1.2000 0.1150
0.2000 1.2000 0.1171
0.3000 1.2000 0.0869
0.4000 1.2000 0.0588
0.5000 1.2000 0.0642
0.6000 1.2000 0.0838
0.7000 1.2000 0.0893
0.8000 1.2000 0.0623
0.9000 1.2000 0.0601
1.0000 1.2000 0.0232
1.1000 1.2000 0.0260
1.2000 1.2000 0.0868
1.3000 1.2000 0.1348
1.4000 1.2000 0.1844
1.5000 1.2000 0.2109
1.6000 1.2000 0.1995
1.7000 1.2000 0.2303
1.8000 1.2000 0.2664
1.9000 1.2000 0.3101
2.0000 1.2000 0.3474
2.1000 1.2000 0.4081
2.2000 1.2000 0.4717
2.3000 1.2000 0.4824
2.4000 1.2000 0.4555
2.5000 1.2000 0.4433
2.6000 1.2000 0.4322
2.7000 1.2000 0.4109
2.8000 1.2000 0.3561
2.9000 1.2000 0.2487
3.0000 1.2000 0.1666
3.1000 1.2000 0.1099
3.2000 1.2000 0.0728
3.3000 1.2000 0.0397
3.4000 1.2000 0.0235
3.5000 1.2000 -0.0140
3.6000 1.2000 -0.0363
3.7000 1.2000 -0.0259
3.8000 1.2000 -0.0175
3.9000 1.2000 -0.0393
4.0000 1.2000 0.0041
4.1000 1.2000 0.0486
4.2000 1.2000 0.0525
4.3000 1.2000 0.0456
4.4000 1.2000 0.0641
4.5000 1.2000 0.1148
4.6000 1.2000 0.1272
4.7000 1.2000 0.1352
4.8000 1.2000 0.0943
4.9000 1.2000 0.0578
0.0000 1.3000 0.0629
0.1000 1.3000 0.0998
0.2000 1.3000 0.1353
0.3000 1.3000 0.0763
0.4000 1.3000 0.0618
0.5000 1.3000 0.0578
0.6000 1.3000 0.0861
0.7000 1.3000 0.0534
0.8000 1.3000 0.0566
0.9000 1.3000 0.0694
1.0000 1.3000 0.0276
1.1000 1.3000 0.0247
1.2000 1.3000 0.0904
1.3000 1.3000 0.1426
1.4000 1.3000 0.1561
1.5000 1.3000 0.1678
1.6000 1.3000 0.1974
1.7000 1.3000 0.2323
1.8000 1.3000 0.2781
1.9000 1.3000 0.3245
2.0000 1.3000 0.3682
2.1000 1.3000 0.3899
2.2000 1.3000 0.4330
2.3000 1.3000 0.4778
2.4000 1.3000 0.4561
2.5000 1.3000 0.4293
2.6000 1.3000 0.4225
2.7000 1.3000 0.3868
2.8000 1.3000 0.3314
2.9000 1.3000 0.2802
3.0000 1.3000 0.1980
3.1000 1.3000 0.1357
3.2000 1.3000 0.0901
3.3000 1.3000 0.0625
3.4000 1.3000 0.0291
3.5000 1.3000 -0.0004
3.6000 1.3000 0.0060
3.7000 1.3000 0.0036
3.8000 1.3000 0.0235
3.9000 1.3000 0.0277
4.0000 1.3000 0.0351
4.1000 1.3000 0.0699
4.2000 1.3000 0.0884
4.3000 1.3000 0.0905
4.4000 1.3000 0.0879
4.5000 1.3000 0.1065
4.6000 1.3000 0.0960
4.7000 1.3000 0.1003
4.8000 1.3000 0.0744
4.9000 1.3000 0.0642
0.0000 1.4000 0.0884
0.1000 1.4000 0.0828
0.2000 1.4000 0.0788
0.3000 1.4000 0.0779
0.4000 1.4000 0.0825
0.5000 1.4000 0.0681
0.6000 1.4000 0.0711
0.7000 1.4000 0.0535
0.8000 1.4000 0.0701
0.9000 1.4000 0.0996
1.0000 1.4000 0.0453
1.1000 1.4000 0.0282
1.2000 1.4000 0.0750
1.3000 1.4000 0.1150
1.4000 1.4000 0.1375
1.5000 1.4000 0.1793
1.6000 1.4000 0.2102
1.7000 1.4000 0.2732
1.8000 1.4000 0.2883
1.9000 1.4000 0.2871
2.0000 1.4000 0.3073
2.1000 1.4000 0.3418
2.2000 1.4000 0.3463
2.3000 1.4000 0.3868
2.4000 1.4000 0.3985
2.5000 1.4000 0.3785
2.6000 1.4000 0.3656
2.7000 1.4000 0.3601
2.8000 1.4000 0.3061
2.9000 1.4000 0.2540
3.0000 1.4000 0.1762
3.1000 1.4000 0.1191
3.2000 1.4000 0.0803
3.3000 1.4000 0.0529
3.4000 1.4000 0.0026
3.5000 1.4000 -0.0103
3.6000 1.4000 -0.0137
3.7000 1.4000 0.0110
3.8000 1.4000 0.0385
3.9000 1.4000 0.0254
4.0000 1.4000 0.0442
4.1000 1.4000 0.0440
4.2000 1.4000 0.0870
4.3000 1.4000 0.1050
4.4000 1.4000 0.1112
4.5000 1.4000 0.0954
4.6000 1.4000 0.0898
4.7000 1.4000 0.0783
4.8000 1.4000 0.0533
4.9000 1.4000 0.0394
0.0000 1.5000 0.0941
0.1000 1.5000 0.0869
0.2000 1.5000 0.0719
0.3000 1.5000 0.0876
0.4000 1.5000 0.0787
0.5000 1.5000 0.0709
0.6000 1.5000 0.0628
0.7000 1.5000 0.0507
0.8000 1.5000 0.0599
0.9000 1.5000 0.0503
1.0000 1.5000 0.0089
1.1000 1.5000 -0.0021
1.2000 1.5000 0.0410
1.3000 1.5000 0.0903
1.4000 1.5000 0.0839
1.5000 1.5000 0.1415
1.6000 1.5000 0.1822
1.7000 1.5000 0.2213
1.8000 1.5000 0.2219
1.9000 1.5000 0.2414
2.0000 1.5000 0.2564
2.1000 1.5000 0.2709
2.2000 1.5000 0.3061
2.3000 1.5000 0.3397
2.4000 1.5000 0.3139
2.5000 1.5000 0.3082
2.6000 1.5000 0.3033
2.7000 1.5000 0.3114
2.8000 1.5000 0.2841
2.9000 1.5000 0.2338
3.0000 1.5000 0.1686
3.1000 1.5000 0.1039
3.2000 1.5000 0.0771
3.3000 1.5000 0.0497
3.4000 1.5000 -0.0111
3.5000 1.5000 -0.0158
3.6000 1.5000 -0.0396
3.7000 1.5000 -0.0120
3.8000 1.5000 0.0128
3.9000 1.5000 0.0179
4.0000 1.5000 0.0411
4.1000 1.5000 0.0643
4.2000 1.5000 0.0697
4.3000 1.5000 0.1024
4.4000 1.5000 0.1118
4.5000 1.5000 0.0909
4.6000 1.5000 0.0645
4.7000 1.5000 0.0575
4.8000 1.5000 0.0579
4.9000 1.5000 0.0758
0.0000 1.6000 0.1312
0.1000 1.6000 0.1104
0.2000 1.6000 0.0447
0.3000 1.6000 0.0522
0.4000 1.6000 0.0769
0.5000 1.6000 0.0705
0.6000 1.6000 0.0533
0.7000 1.6000 0.0672
0.8000 1.6000 0.0700
0.9000 1.6000 0.0529
1.0000 1.6000 0.0279
1.1000 1.6000 0.0337
1.2000 1.6000 0.0288
1.3000 1.6000 0.0637
1.4000 1.6000 0.0632
1.5000 1.6000 0.1144
1.6000 1.6000 0.1694
1.7000 1.6000 0.2125
1.8000 1.6000 0.2162
1.9000 1.6000 0.2372
2.0000 1.6000 0.2435
2.1000 1.6000 0.2565
2.2000 1.6000 0.2917
2.3000 1.6000 0.3151
2.4000 1.6000 0.2843
2.5000 1.6000 0.2687
2.6000 1.6000 0.2668
2.7000 1.6000 0.2537
2.8000 1.6000 0.2132
2.9000 1.6000 0.1565
3.0000 1.6000 0.1186
3.1000 1.6000 0.0706
3.2000 1.6000 0.0571
3.3000 1.6000 0.0562
3.4000 1.6000 0.0468
3.5000 1.6000 -0.0018
3.6000 1.6000 -0.0285
3.7000 1.6000 -0.0225
3.8000 1.6000 0.0132
3.9000 1.6000 0.0262
4.0000 1.6000 0.0608
4.1000 1.6000 0.0961
4.2000 1.6000 0.0994
4.3000 1.6000 0.0966
4.4000 1.6000 0.1072
4.5000 1.6000 0.1203
4.6000 1.6000 0.0933
4.7000 1.6000 0.0812
4.8000 1.6000 0.0685
4.9000 1.6000 0.0992
0.0000 1.7000 0.1722
0.1000 1.7000 0.1270
0.2000 1.7000 0.0972
0.3000 1.7000 0.0673
0.4000 1.7000 0.0822
0.5000 1.7000 0.0844
0.6000 1.7000 0.0661
0.7000 1.7000 0.0759
0.8000 1.7000 0.0764
0.9000 1.7000 0.0754
1.0000 1.7000 0.0489
1.1000 1.7000 0.0363
1.2000 1.7000 0.0485
1.3000 1.7000 0.0581
1.4000 1.7000 0.0529
1.5000 1.7000 0.1165
1.6000 1.7000 0.1641
1.7000 1.7000 0.2175
1.8000 1.7000 0.2455
1.9000 1.7000 0.2467
2.0000 1.7000 0.2741
2.1000 1.7000 0.2936
2.2000 1.7000 0.2962
2.3000 1.7000 0.3067
2.4000 1.7000 0.2769
2.5000 1.7000 0.2621
2.6000 1.7000 0.2554
2.7000 1.7000 0.2162
2.8000 1.7000 0.1526
2.9000 1.7000 0.0781
3.0000 1.7000 0.0590
3.1000 1.7000 0.0434
3.2000 1.7000 0.0315
3.3000 1.7000 0.0329
3.4000 1.7000 0.0481
3.5000 1.7000 0.0356
3.6000 1.7000 -0.0011
3.7000 1.7000 -0.0171
3.8000 1.7000 0.0346
3.9000 1.7000 0.0389
4.0000 1.7000 0.0661
4.1000 1.7000 0.1182
4.2000 1.7000 0.1375
4.3000 1.7000 0.1256
4.4000 1.7000 0.1404
4.5000 1.7000 0.1346
4.6000 1.7000 0.1302
4.7000 1.7000 0.1204
4.8000 1.7000 0.0891
4.9000 1.7000 0.1437
0.0000 1.8000 0.1385
0.1000 1.8000 0.1256
0.2000 1.8000 0.0789
0.3000 1.8000 0.0493
0.4000 1.8000 0.0482
0.5000 1.8000 0.0474
0.6000 1.8000 0.0459
0.7000 1.8000 0.0583
0.8000 1.8000 0.0722
0.9000 1.8000 0.0802
1.0000 1.8000 0.0774
1.1000 1.8000 0.0568
1.2000 1.8000 0.0889
1.3000 1.8000 0.0928
1.4000 1.8000 0.0763
1.5000 1.8000 0.1247
1.6000 1.8000 0.1245
1.7000 1.8000 0.1748
1.8000 1.8000 0.2290
1.9000 1.8000 0.2414
2.0000 1.8000 0.2485
2.1000 1.8000 0.2381
2.2000 1.8000 0.2556
2.3000 1.8000 0.2836
2.4000 1.8000 0.2692
2.5000 1.8000 0.2352
2.6000 1.8000 0.2033
2.7000 1.8000 0.1664
2.8000 1.8000 0.1137
2.9000 1.8000 0.0537
3.0000 1.8000 -0.0002
3.1000 1.8000 0.0056
3.2000 1.8000 -0.0070
3.3000 1.8000 -0.0024
3.4000 1.8000 0.0039
3.5000 1.8000 0.0271
3.6000 1.8000 0.0091
3.7000 1.8000 0.0168
3.8000 1.8000 0.0484
3.9000 1.8000 0.0614
4.0000 1.8000 0.0788
4.1000 1.8000 0.1081
4.2000 1.8000 0.1287
4.3000 1.8000 0.1676
4.4000 1.8000 0.1747
4.5000 1.8000 0.1613
4.6000 1.8000 0.1285
4.7000 1.8000 0.1233
4.8000 1.8000 0.1057
4.9000 1.8000 0.1172
0.0000 1.9000 0.0627
0.1000 1.9000 0.0825
0.2000 1.9000 0.0497
0.3000 1.9000 0.0269
0.4000 1.9000 0.0382
0.5000 1.9000 0.0503
0.6000 1.9000 0.0737
0.7000 1.9000 0.0641
0.8000 1.9000 0.0349
0.9000 1.9000 0.0814
1.0000 1.9000 0.0904
1.1000 1.9000 0.1076
1.2000 1.9000 0.0996
1.3000 1.9000 0.0968
1.4000 1.9000 0.0987
1.5000 1.9000 0.1106
1.6000 1.9000 0.1260
1.7000 1.9000 0.1667
1.8000 1.9000 0.1856
1.9000 1.9000 0.2074
2.0000 1.9000 0.2413
2.1000 1.9000 0.2200
2.2000 1.9000 0.1994
2.3000 1.9000 0.2207
2.4000 1.9000 0.2118
2.5000 1.9000 0.1894
2.6000 1.9000 0.1379
2.7000 1.9000 0.0888
2.8000 1.9000 0.0437
2.9000 1.9000 -0.0078
3.0000 1.9000 -0.0289
3.1000 1.9000 -0.0174
3.2000 1.9000 -0.0241
3.3000 1.9000 -0.0209
3.4000 1.9000 -0.0176
3.5000 1.9000 0.0103
3.6000 1.9000 0.0212
3.7000 1.9000 0.0537
3.8000 1.9000 0.0644
3.9000 1.9000 0.0466
4.0000 1.9000 0.0621
4.1000 1.9000 0.1195
4.2000 1.9000 0.1451
4.3000 1.9000 0.1654
4.4000 1.9000 0.1738
4.5000 1.9000 0.1479
4.6000 1.9000 0.1359
4.7000 1.9000 0.1225
4.8000 1.9000 0.0760
4.9000 1.9000 0.0533
0.0000 2.0000 -0.0006
0.1000 2.0000 0.0654
0.2000 2.0000 0.0455
0.3000 2.0000 0.0198
0.4000 2.0000 0.0181
0.5000 2.0000 0.0355
0.6000 2.0000 0.0657
0.7000 2.0000 0.0305
0.8000 2.0000 0.0183
0.9000 2.0000 0.0379
1.0000 2.0000 0.0481
1.1000 2.0000 0.0947
1.2000 2.0000 0.0787
1.3000 2.0000 0.0777
1.4000 2.0000 0.0711
1.5000 2.0000 0.0845
1.6000 2.0000 0.1092
1.7000 2.0000 0.1467
1.8000 2.0000 0.1581
1.9000 2.0000 0.1579
2.0000 2.0000 0.2204
2.1000 2.0000 0.1874
2.2000 2.0000 0.1687
2.3000 2.0000 0.1592
2.4000 2.0000 0.1622
2.5000 2.0000 0.1271
2.6000 2.0000 0.0812
2.7000 2.0000 0.0564
2.8000 2.0000 -0.0003
2.9000 2.0000 -0.0635
3.0000 2.0000 -0.0467
3.1000 2.0000 -0.0254
3.2000 2.0000 -0.0183
3.3000 2.0000 -0.0020
3.4000 2.0000 0.0157
3.5000 2.0000 0.0100
3.6000 2.0000 0.0142
3.7000 2.0000 0.0539
3.8000 2.0000 0.0665
3.9000 2.0000 0.0500
4.0000 2.0000 0.0836
4.1000 2.0000 0.1071
4.2000 2.0000 0.1162
4.3000 2.0000 0.1381
4.4000 2.0000 0.1309
4.5000 2.0000 0.1291
4.6000 2.0000 0.1289
4.7000 2.0000 0.0758
4.8000 2.0000 0.0091
4.9000 2.0000 -0.0199
0.0000 2.1000 -0.0534
0.1000 2.1000 0.0228
0.2000 2.1000 0.0349
0.3000 2.1000 -0.0004
0.4000 2.1000 -0.0251
0.5000 2.1000 -0.0073
0.6000 2.1000 0.0240
0.7000 2.1000 0.0225
0.8000 2.1000 0.0272
0.9000 2.1000 0.0264
1.0000 2.1000 0.0650
1.1000 2.1000 0.0813
1.2000 2.1000 0.0587
1.3000 2.1000 0.0450
1.4000 2.1000 0.0728
1.5000 2.1000 0.0984
1.6000 2.1000 0.1127
1.7000 2.1000 0.1310
1.8000 2.1000 0.1146
1.9000 2.1000 0.1492
2.0000 2.1000 0.1892
2.1000 2.1000 0.1889
2.2000 2.1000 0.1724
2.3000 2.1000 0.1389
2.4000 2.1000 0.1304
2.5000 2.1000 0.1174
2.6000 2.1000 0.0921
2.7000 2.1000 0.0463
2.8000 2.1000 -0.0063
2.9000 2.1000 -0.0282
3.0000 2.1000 -0.0423
3.1000 2.1000 -0.0397
3.2000 2.1000 -0.0254
3.3000 2.1000 -0.0022
3.4000 2.1000 0.0150
3.5000 2.1000 0.0227
3.6000 2.1000 0.0298
3.7000 2.1000 0.0523
3.8000 2.1000 0.0448
3.9000 2.1000 0.0439
4.0000 2.1000 0.1016
4.1000 2.1000 0.1377
4.2000 2.1000 0.1142
4.3000 2.1000 0.1340
4.4000 2.1000 0.1244
4.5000 2.1000 0.1154
4.6000 2.1000 0.0785
4.7000 2.1000 0.0300
4.8000 2.1000 -0.0293
4.9000 2.1000 -0.0631
0.0000 2.2000 -0.0585
0.1000 2.2000 -0.0249
0.2000 2.2000 -0.0360
0.3000 2.2000 -0.0518
0.4000 2.2000 -0.0585
0.5000 2.2000 -0.0513
0.6000 2.2000 0.0076
0.7000 2.2000 0.0147
0.8000 2.2000 0.0206
0.9000 2.2000 0.0500
1.0000 2.2000 0.0426
1.1000 2.2000 0.0492
1.2000 2.2000 0.0181
1.3000 2.2000 0.0277
1.4000 2.2000 0.0931
1.5000 2.2000 0.1297
1.6000 2.2000 0.1179
1.7000 2.2000 0.1262
1.8000 2.2000 0.1345
1.9000 2.2000 0.1831
2.0000 2.2000 0.1990
2.1000 2.2000 0.1879
2.2000 2.2000 0.1681
2.3000 2.2000 0.1679
2.4000 2.2000 0.1510
2.5000 2.2000 0.1275
2.6000 2.2000 0.1086
2.7000 2.2000 0.0663
2.8000 2.2000 0.0230
2.9000 2.2000 -0.0031
3.0000 2.2000 -0.0474
3.1000 2.2000 -0.0353
3.2000 2.2000 -0.0092
3.3000 2.2000 0.0333
3.4000 2.2000 0.0220
3.5000 2.2000 0.0361
3.6000 2.2000 0.0174
3.7000 2.2000 0.0135
3.8000 2.2000 0.0092
3.9000 2.2000 0.0115
4.0000 2.2000 0.0731
4.1000 2.2000 0.1122
4.2000 2.2000 0.1527
4.3000 2.2000 0.1564
4.4000 2.2000 0.1353
4.5000 2.2000 0.0771
4.6000 2.2000 0.0447
4.7000 2.2000 0.0321
4.8000 2.2000 -0.0007
4.9000 2.2000 -0.0379
0.0000 2.3000 -0.0700
0.1000 2.3000 -0.0589
0.2000 2.3000 -0.0589
0.3000 2.3000 -0.0857
0.4000 2.3000 -0.1068
0.5000 2.3000 -0.0685
0.6000 2.3000 0.0059
0.7000 2.3000 0.0060
0.8000 2.3000 0.0074
0.9000 2.3000 0.0350
1.0000 2.3000 0.0350
1.1000 2.3000 0.0428
1.2000 2.3000 0.0198
1.3000 2.3000 0.0405
1.4000 2.3000 0.1340
1.5000 2.3000 0.1453
1.6000 2.3000 0.1155
1.7000 2.3000 0.1241
1.8000 2.3000 0.1489
1.9000 2.3000 0.1955
2.0000 2.3000 0.2194
2.1000 2.3000 0.1869
2.2000 2.3000 0.1856
2.3000 2.3000 0.1510
2.4000 2.3000 0.1392
2.5000 2.3000 0.1010
2.6000 2.3000 0.0954
2.7000 2.3000 0.0586
2.8000 2.3000 0.0599
2.9000 2.3000 0.0178
3.0000 2.3000 -0.0367
3.1000 2.3000 -0.0332
3.2000 2.3000 0.0173
3.3000 2.3000 0.0622
3.4000 2.3000 0.0657
3.5000 2.3000 0.0572
3.6000 2.3000 0.0305
3.7000 2.3000 0.0144
3.8000 2.3000 -0.0240
3.9000 2.3000 -0.0265
4.0000 2.3000 0.0098
4.1000 2.3000 0.0394
4.2000 2.3000 0.1084
4.3000 2.3000 0.1700
4.4000 2.3000 0.1329
4.5000 2.3000 0.0206
4.6000 2.3000 -0.0030
4.7000 2.3000 0.0135
4.8000 2.3000 0.0244
4.9000 2.3000 -0.0245
0.0000 2.4000 -0.0563
0.1000 2.4000 -0.0600
0.2000 2.4000 -0.0435
0.3000 2.4000 -0.0800
0.4000 2.4000 -0.0792
0.5000 2.4000 -0.0453
0.6000 2.4000 -0.0112
0.7000 2.4000 0.0006
0.8000 2.4000 0.0332
0.9000 2.4000 0.0577
1.0000 2.4000 0.0732
1.1000 2.4000 0.1034
1.2000 2.4000 0.0681
1.3000 2.4000 0.0588
1.4000 2.4000 0.1276
1.5000 2.4000 0.1850
1.6000 2.4000 0.1504
1.7000 2.4000 0.1481
1.8000 2.4000 0.1575
1.9000 2.4000 0.1862
2.0000 2.4000 0.1854
2.1000 2.4000 0.1914
2.2000 2.4000 0.1909
2.3000 2.4000 0.1505
2.4000 2.4000 0.1163
2.5000 2.4000 0.1154
2.6000 2.4000 0.0894
2.7000 2.4000 0.0523
2.8000 2.4000 0.0610
2.9000 2.4000 0.0234
3.0000 2.4000 -0.0127
3.1000 2.4000 -0.0115
3.2000 2.4000 0.0429
3.3000 2.4000 0.1030
3.4000 2.4000 0.1408
3.5000 2.4000 0.1202
3.6000 2.4000 0.0795
3.7000 2.4000 0.0191
3.8000 2.4000 -0.0412
3.9000 2.4000 -0.0639
4.0000 2.4000 -0.0333
4.1000 2.4000 -0.0061
4.2000 2.4000 0.0507
4.3000 2.4000 0.1265
4.4000 2.4000 0.1102
4.5000 2.4000 0.0253
4.6000 2.4000 0.0263
4.7000 2.4000 0.0207
4.8000 2.4000 0.0385
4.9000 2.4000 -0.0225
0.0000 2.5000 -0.0381
0.1000 2.5000 -0.0547
0.2000 2.5000 -0.0420
0.3000 2.5000 -0.0647
0.4000 2.5000 -0.0539
0.5000 2.5000 -0.0311
0.6000 2.5000 -0.0155
0.7000 2.5000 0.0071
0.8000 2.5000 0.0416
0.9000 2.5000 0.0737
1.0000 2.5000 0.1005
1.1000 2.5000 0.1064
1.2000 2.5000 0.0926
1.3000 2.5000 0.0799
1.4000 2.5000 0.1344
1.5000 2.5000 0.1781
1.6000 2.5000 0.1695
1.7000 2.5000 0.1342
1.8000 2.5000 0.1417
1.9000 2.5000 0.1228
2.0000 2.5000 0.1508
2.1000 2.5000 0.1670
2.2000 2.5000 0.1688
2.3000 2.5000 0.1325
2.4000 2.5000 0.1259
2.5000 2.5000 0.1153
2.6000 2.5000 0.0598
2.7000 2.5000 0.0337
2.8000 2.5000 0.0462
2.9000 2.5000 0.0104
3.0000 2.5000 -0.0409
3.1000 2.5000 -0.0050
3.2000 2.5000 0.0597
3.3000 2.5000 0.1069
3.4000 2.5000 0.1442
3.5000 2.5000 0.1348
3.6000 2.5000 0.0985
3.7000 2.5000 -0.0005
3.8000 2.5000 -0.0410
3.9000 2.5000 -0.0972
4.0000 2.5000 -0.0967
4.1000 2.5000 -0.0164
4.2000 2.5000 0.0580
4.3000 2.5000 0.0973
4.4000 2.5000 0.1272
4.5000 2.5000 0.0787
4.6000 2.5000 0.0569
4.7000 2.5000 0.0321
4.8000 2.5000 0.0085
4.9000 2.5000 0.0013
0.0000 2.6000 -0.0605
0.1000 2.6000 -0.0557
0.2000 2.6000 -0.0626
0.3000 2.6000 -0.0272
0.4000 2.6000 -0.0081
0.5000 2.6000 0.0169
0.6000 2.6000 0.0208
0.7000 2.6000 0.0259
0.8000 2.6000 0.0610
0.9000 2.6000 0.0888
1.0000 2.6000 0.0706
1.1000 2.6000 0.0548
1.2000 2.6000 0.0593
1.3000 2.6000 0.0846
1.4000 2.6000 0.0960
1.5000 2.6000 0.1162
1.6000 2.6000 0.1515
1.7000 2.6000 0.1531
1.8000 2.6000 0.1378
1.9000 2.6000 0.1080
2.0000 2.6000 0.1449
2.1000 2.6000 0.1593
2.2000 2.6000 0.1724
2.3000 2.6000 0.1596
2.4000 2.6000 0.1110
2.5000 2.6000 0.1102
2.6000 2.6000 0.0665
2.7000 2.6000 0.0355
2.8000 2.6000 0.0333
2.9000 2.6000 0.0061
3.0000 2.6000 -0.0239
3.1000 2.6000 -0.0050
3.2000 2.6000 0.0384
3.3000 2.6000 0.0847
3.4000 2.6000 0.1288
3.5000 2.6000 0.1126
3.6000 2.6000 0.0610
3.7000 2.6000 -0.0110
3.8000 2.6000 -0.0350
3.9000 2.6000 -0.0789
4.0000 2.6000 -0.0761
4.1000 2.6000 -0.0115
4.2000 2.6000 0.0417
4.3000 2.6000 0.0574
4.4000 2.6000 0.1187
4.5000 2.6000 0.1081
4.6000 2.6000 0.0824
4.7000 2.6000 0.0792
4.8000 2.6000 0.0690
4.9000 2.6000 0.0104
0.0000 2.7000 -0.0701
0.1000 2.7000 -0.0745
0.2000 2.7000 -0.0616
0.3000 2.7000 -0.0187
0.4000 2.7000 0.0244
0.5000 2.7000 0.0888
0.6000 2.7000 0.0809
0.7000 2.7000 0.0575
0.8000 2.7000 0.0893
0.9000 2.7000 0.1111
1.0000 2.7000 0.0799
1.1000 2.7000 0.0658
1.2000 2.7000 0.0677
1.3000 2.7000 0.0905
1.4000 2.7000 0.0937
1.5000 2.7000 0.0795
1.6000 2.7000 0.1064
1.7000 2.7000 0.1300
1.8000 2.7000 0.1429
1.9000 2.7000 0.1198
2.0000 2.7000 0.1292
2.1000 2.7000 0.1343
2.2000 2.7000 0.1444
2.3000 2.7000 0.1155
2.4000 2.7000 0.1023
2.5000 2.7000 0.1157
2.6000 2.7000 0.0861
2.7000 2.7000 0.0685
2.8000 2.7000 0.0357
2.9000 2.7000 -0.0149
3.0000 2.7000 -0.0198
3.1000 2.7000 -0.0002
3.2000 2.7000 0.0391
3.3000 2.7000 0.0791
3.4000 2.7000 0.0971
3.5000 2.7000 0.0487
3.6000 2.7000 0.0057
3.7000 2.7000 -0.0544
3.8000 2.7000 -0.0734
3.9000 2.7000 -0.0574
4.0000 2.7000 -0.0463
4.1000 2.7000 -0.0140
4.2000 2.7000 0.0331
4.3000 2.7000 0.0658
4.4000 2.7000 0.0870
4.5000 2.7000 0.0751
4.6000 2.7000 0.0635
4.7000 2.7000 0.0814
4.8000 2.7000 0.1085
4.9000 2.7000 0.0057
0.0000 2.8000 -0.0941
0.1000 2.8000 -0.0758
0.2000 2.8000 -0.0473
0.3000 2.8000 -0.0007
0.4000 2.8000 0.0561
0.5000 2.8000 0.1048
0.6000 2.8000 0.0987
0.7000 2.8000 0.0792
0.8000 2.8000 0.0981
0.9000 2.8000 0.1218
1.0000 2.8000 0.1357
1.1000 2.8000 0.0997
1.2000 2.8000 0.0900
1.3000 2.8000 0.1216
1.4000 2.8000 0.1203
1.5000 2.8000 0.0811
1.6000 2.8000 0.0798
1.7000 2.8000 0.0845
1.8000 2.8000 0.1133
1.9000 2.8000 0.1360
2.0000 2.8000 0.1177
2.1000 2.8000 0.1087
2.2000 2.8000 0.0884
2.3000 2.8000 0.0491
2.4000 2.8000 0.0547
2.5000 2.8000 0.1259
2.6000 2.8000 0.1291
2.7000 2.8000 0.1044
2.8000 2.8000 0.0665
2.9000 2.8000 0.0327
3.0000 2.8000 0.0430
3.1000 2.8000 0.0613
3.2000 2.8000 0.0773
3.3000 2.8000 0.0935
3.4000 2.8000 0.1018
3.5000 2.8000 0.0426
3.6000 2.8000 -0.0285
3.7000 2.8000 -0.0789
3.8000 2.8000 -0.1100
3.9000 2.8000 -0.0928
4.0000 2.8000 -0.0603
4.1000 2.8000 -0.0307
4.2000 2.8000 0.0097
4.3000 2.8000 0.0427
4.4000 2.8000 0.0643
4.5000 2.8000 0.0486
4.6000 2.8000 0.0864
4.7000 2.8000 0.0707
4.8000 2.8000 0.0656
4.9000 2.8000 -0.0134
0.0000 2.9000 -0.0856
0.1000 2.9000 -0.0377
0.2000 2.9000 0.0028
0.3000 2.9000 0.0612
0.4000 2.9000 0.1106
0.5000 2.9000 0.1407
0.6000 2.9000 0.1272
0.7000 2.9000 0.1146
0.8000 2.9000 0.0912
0.9000 2.9000 0.1542
1.0000 2.9000 0.1858
1.1000 2.9000 0.1561
1.2000 2.9000 0.1005
1.3000 2.9000 0.1018
1.4000 2.9000 0.1065
1.5000 2.9000 0.0908
1.6000 2.9000 0.0997
1.7000 2.9000 0.0726
1.8000 2.9000 0.0866
1.9000 2.9000 0.1281
2.0000 2.9000 0.0928
2.1000 2.9000 0.0781
2.2000 2.9000 0.0425
2.3000 2.9000 0.0506
2.4000 2.9000 0.0531
2.5000 2.9000 0.0855
2.6000 2.9000 0.0907
2.7000 2.9000 0.0716
2.8000 2.9000 0.0922
2.9000 2.9000 0.1108
3.0000 2.9000 0.1017
3.1000 2.9000 0.0450
3.2000 2.9000 0.0492
3.3000 2.9000 0.0611
3.4000 2.9000 0.0566
3.5000 2.9000 0.0337
3.6000 2.9000 -0.0323
3.7000 2.9000 -0.0697
3.8000 2.9000 -0.1012
3.9000 2.9000 -0.0808
4.0000 2.9000 -0.0652
4.1000 2.9000 -0.0419
4.2000 2.9000 -0.0127
4.3000 2.9000 0.0125
4.4000 2.9000 0.0443
4.5000 2.9000 0.0248
4.6000 2.9000 0.0392
4.7000 2.9000 0.0432
4.8000 2.9000 0.0454
4.9000 2.9000 -0.0311


==> files/corr_p2p_letkf2.csv <==
# x, y, corr
0.0000 0.0000 -0.0542
0.1000 0.0000 -0.0827
0.2000 0.0000 -0.0736
0.3000 0.0000 -0.0437
0.4000 0.0000 -0.0316
0.5000 0.0000 -0.0447
0.6000 0.0000 -0.0548
0.7000 0.0000 -0.0494
0.8000 0.0000 -0.0489
0.9000 0.0000 -0.0424
1.0000 0.0000 -0.0232
1.1000 0.0000 -0.0085
1.2000 0.0000 0.0036
1.3000 0.0000 0.0134
1.4000 0.0000 0.0127
1.5000 0.0000 0.0333
1.6000 0.0000 0.0051
1.7000 0.0000 0.0062
1.8000 0.0000 0.0005
1.9000 0.0000 0.0275
2.0000 0.0000 0.0655
2.1000 0.0000 0.0716
2.2000 0.0000 0.1038
2.3000 0.0000 0.1134
2.4000 0.0000 0.1092
2.5000 0.0000 0.1099
2.6000 0.0000 0.1031
2.7000 0.0000 0.1056
2.8000 0.0000 0.1116
2.9000 0.0000 0.0928
3.0000 0.0000 0.0375
3.1000 0.0000 0.0330
3.2000 0.0000 0.0035
3.3000 0.0000 -0.0475
3.4000 0.0000 -0.0867
3.5000 0.0000 -0.1028
3.6000 0.0000 -0.1145
3.7000 0.0000 -0.0844
3.8000 0.0000 -0.0180
3.9000 0.0000 -0.0114
4.0000 0.0000 0.0121
4.1000 0.0000 0.0268
4.2000 0.0000 -0.0149
4.3000 0.0000 -0.0639
4.4000 0.0000 -0.1206
4.5000 0.0000 -0.1475
4.6000 0.0000 -0.1898
4.7000 0.0000 -0.1778
4.8000 0.0000 -0.1364
4.9000 0.0000 -0.0935
0.0000 0.1000 -0.0789
0.1000 0.1000 -0.0770
0.2000 0.1000 -0.1051
0.3000 0.1000 -0.0879
0.4000 0.1000 -0.0778
0.5000 0.1000 -0.0552
0.6000 0.1000 -0.0217
0.7000 0.1000 -0.0412
0.8000 0.1000 -0.0469
0.9000 0.1000 -0.0678
1.0000 0.1000 -0.0414
1.1000 0.1000 -0.0347
1.2000 0.1000 -0.0227
1.3000 0.1000 -0.0328
1.4000 0.1000 -0.0168
1.5000 0.1000 -0.0183
1.6000 0.1000 -0.0321
1.7000 0.1000 -0.0282
1.8000 0.1000 -0.0258
1.9000 0.1000 0.0178
2.0000 0.1000 0.0561
2.1000 0.1000 0.1104
2.2000 0.1000 0.1373
2.3000 0.1000 0.1430
2.4000 0.1000 0.1549
2.5000 0.1000 0.1327
2.6000 0.1000 0.1201
2.7000 0.1000 0.1188
2.8000 0.1000 0.1345
2.9000 0.1000 0.1228
3.0000 0.1000 0.0628
3.1000 0.1000 0.0537
3.2000 0.1000 0.0141
3.3000 0.1000 -0.0365
3.4000 0.1000 -0.0540
3.5000 0.1000 -0.0847
3.6000 0.1000 -0.0808
3.7000 0.1000 -0.0489
3.8000 0.1000 -0.0109
3.9000 0.1000 0.0245
4.0000 0.1000 0.0076
4.1000 0.1000 0.0060
4.2000 0.1000 0.0405
4.3000 0.1000 0.0100
4.4000 0.1000 -0.0507
4.5000 0.1000 -0.1321
4.6000 0.1000 -0.1679
4.7000 0.1000 -0.1538
4.8000 0.1000 -0.1101
4.9000 0.1000 -0.0835
0.0000 0.2000 -0.0431
0.1000 0.2000 -0.0819
0.2000 0.2000 -0.1103
0.3000 0.2000 -0.1135
0.4000 0.2000 -0.0930
0.5000 0.2000 -0.0745
0.6000 0.2000 -0.0507
0.7000 0.2000 -0.0506
0.8000 0.2000 -0.0646
0.9000 0.2000 -0.0849
1.0000 0.2000 -0.0425
1.1000 0.2000 -0.0216
1.2000 0.2000 -0.0294
1.3000 0.2000 -0.0668
1.4000 0.2000 -0.0991
1.5000 0.2000 -0.0535
1.6000 0.2000 -0.0339
1.7000 0.2000 -0.0271
1.8000 0.2000 -0.0120
1.9000 0.2000 0.0246
2.0000 0.2000 0.0731
2.1000 0.2000 0.1092
2.2000 0.2000 0.1678
2.3000 0.2000 0.1689
2.4000 0.2000 0.1519
2.5000 0.2000 0.1356
2.6000 0.2000 0.1170
2.7000 0.2000 0.1354
2.8000 0.2000 0.1362
2.9000 0.2000 0.1230
3.0000 0.2000 0.1066
3.1000 0.2000 0.1236
3.2000 0.2000 0.0716
3.3000 0.2000 -0.0064
3.4000 0.2000 -0.0247
3.5000 0.2000 -0.0502
3.6000 0.2000 -0.0663
3.7000 0.2000 -0.0463
3.8000 0.2000 0.0105
3.9000 0.2000 0.0424
4.0000 0.2000 0.0223
4.1000 0.2000 0.0009
4.2000 0.2000 0.0345
4.3000 0.2000 0.0464
4.4000 0.2000 -0.0296
4.5000 0.2000 -0.0847
4.6000 0.2000 -0.1233
4.7000 0.2000 -0.1046
4.8000 0.2000 -0.0734
4.9000 0.2000 -0.0725
0.0000 0.3000 -0.0234
0.1000 0.3000 -0.0728
0.2000 0.3000 -0.0962
0.3000 0.3000 -0.1091
0.4000 0.3000 -0.1064
0.5000 0.3000 -0.1282
0.6000 0.3000 -0.1016
0.7000 0.3000 -0.0632
0.8000 0.3000 -0.0648
0.9000 0.3000 -0.1015
1.0000 0.3000 -0.0725
1.1000 0.3000 -0.0276
1.2000 0.3000 0.0051
1.3000 0.3000 -0.0335
1.4000 0.3000 -0.0497
1.5000 0.3000 0.0038
1.6000 0.3000 -0.0114
1.7000 0.3000 0.0137
1.8000 0.3000 0.0222
1.9000 0.3000 0.0159
2.0000 0.3000 0.0453
2.1000 0.3000 0.0930
2.2000 0.3000 0.1626
2.3000 0.3000 0.1846
2.4000 0.3000 0.1448
2.5000 0.3000 0.1342
2.6000 0.3000 0.1306
2.7000 0.3000 0.1104
2.8000 0.3000 0.1374
2.9000 0.3000 0.1278
3.0000 0.3000 0.1404
3.1000 0.3000 0.1473
3.2000 0.3000 0.0949
3.3000 0.3000 0.0228
3.4000 0.3000 -0.0110
3.5000 0.3000 0.0064
3.6000 0.3000 -0.0119
3.7000 0.3000 0.0213
3.8000 0.3000 0.0325
3.9000 0.3000 0.0586
4.0000 0.3000 0.0365
4.1000 0.3000 -0.0099
4.2000 0.3000 -0.0098
4.3000 0.3000 0.0201
4.4000 0.3000 -0.0148
4.5000 0.3000 -0.0450
4.6000 0.3000 -0.0540
4.7000 0.3000 -0.0694
4.8000 0.3000 -0.0233
4.9000 0.3000 -0.0038
0.0000 0.4000 -0.0404
0.1000 0.4000 -0.0800
0.2000 0.4000 -0.1257
0.3000 0.4000 -0.1257
0.4000 0.4000 -0.1181
0.5000 0.4000 -0.1380
0.6000 0.4000 -0.0939
0.7000 0.4000 -0.0549
0.8000 0.4000 -0.0584
0.9000 0.4000 -0.0589
1.0000 0.4000 -0.0449
1.1000 0.4000 -0.0061
1.2000 0.4000 -0.0066
1.3000 0.4000 -0.0398
1.4000 0.4000 -0.0224
1.5000 0.4000 0.0020
1.6000 0.4000 -0.0175
1.7000 0.4000 0.0227
1.8000 0.4000 0.0273
1.9000 0.4000 0.0706
2.0000 0.4000 0.1015
2.1000 0.4000 0.1141
2.2000 0.4000 0.1446
2.3000 0.4000 0.1411
2.4000 0.4000 0.1209
2.5000 0.4000 0.1585
2.6000 0.4000 0.1209
2.7000 0.4000 0.1018
2.8000 0.4000 0.1369
2.9000 0.4000 0.1500
3.0000 0.4000 0.1314
3.1000 0.4000 0.1424
3.2000 0.4000 0.1139
3.3000 0.4000 0.0558
3.4000 0.4000 0.0393
3.5000 0.4000 0.0459
3.6000 0.4000 0.0238
3.7000 0.4000 0.0080
3.8000 0.4000 0.0523
3.9000 0.4000 0.0834
4.0000 0.4000 0.0565
4.1000 0.4000 -0.0066
4.2000 0.4000 -0.0245
4.3000 0.4000 -0.0288
4.4000 0.4000 -0.0346
4.5000 0.4000 -0.0249
4.6000 0.4000 -0.0327
4.7000 0.4000 -0.0528
4.8000 0.4000 -0.0143
4.9000 0.4000 -0.0079
0.0000 0.5000 -0.0564
0.1000 0.5000 -0.1203
0.2000 0.5000 -0.1489
0.3000 0.5000 -0.1376
0.4000 0.5000 -0.1321
0.5000 0.5000 -0.1378
0.6000 0.5000 -0.0821
0.7000 0.5000 -0.0500
0.8000 0.5000 -0.0516
0.9000 0.5000 -0.0417
1.0000 0.5000 -0.0339
1.1000 0.5000 0.0084
1.2000 0.5000 -0.0011
1.3000 0.5000 -0.0301
1.4000 0.5000 0.0016
1.5000 0.5000 0.0075
1.6000 0.5000 -0.0058
1.7000 0.5000 0.0119
1.8000 0.5000 0.0396
1.9000 0.5000 0.0709
2.0000 0.5000 0.1126
2.1000 0.5000 0.1115
2.2000 0.5000 0.1083
2.3000 0.5000 0.1140
2.4000 0.5000 0.1036
2.5000 0.5000 0.1389
2.6000 0.5000 0.1131
2.7000 0.5000 0.1332
2.8000 0.5000 0.1423
2.9000 0.5000 0.1868
3.0000 0.5000 0.1554
3.1000 0.5000 0.1167
3.2000 0.5000 0.0851
3.3000 0.5000 0.0625
3.4000 0.5000 0.0958
3.5000 0.5000 0.0688
3.6000 0.5000 0.0465
3.7000 0.5000 0.0430
3.8000 0.5000 0.0895
3.9000 0.5000 0.0904
4.0000 0.5000 0.0653
4.1000 0.5000 0.0208
4.2000 0.5000 -0.0150
4.3000 0.5000 -0.0482
4.4000 0.5000 -0.0383
4.5000 0.5000 -0.0197
4.6000 0.5000 -0.0078
4.7000 0.5000 -0.0074
4.8000 0.5000 -0.0095
4.9000 0.5000 -0.0192
0.0000 0.6000 -0.0594
0.1000 0.6000 -0.0929
0.2000 0.6000 -0.0988
0.3000 0.6000 -0.1252
0.4000 0.6000 -0.1363
0.5000 0.6000 -0.1141
0.6000 0.6000 -0.0517
0.7000 0.6000 -0.0190
0.8000 0.6000 -0.0548
0.9000 0.6000 -0.0455
1.0000 0.6000 -0.0270
1.1000 0.6000 0.0316
1.2000 0.6000 0.0067
1.3000 0.6000 0.0042
1.4000 0.6000 0.0211
1.5000 0.6000 0.0188
1.6000 0.6000 0.0144
1.7000 0.6000 0.0320
1.8000 0.6000 0.0296
1.9000 0.6000 0.0590
2.0000 0.6000 0.1222
2.1000 0.6000 0.1517
2.2000 0.6000 0.1591
2.3000 0.6000 0.1332
2.4000 0.6000 0.0776
2.5000 0.6000 0.0951
2.6000 0.6000 0.0812
2.7000 0.6000 0.1257
2.8000 0.6000 0.1722
2.9000 0.6000 0.2042
3.0000 0.6000 0.1483
3.1000 0.6000 0.1000
3.2000 0.6000 0.0809
3.3000 0.6000 0.0897
3.4000 0.6000 0.1028
3.5000 0.6000 0.0722
3.6000 0.6000 0.0559
3.7000 0.6000 0.0574
3.8000 0.6000 0.1008
3.9000 0.6000 0.0829
4.0000 0.6000 0.0557
4.1000 0.6000 0.0246
4.2000 0.6000 -0.0142
4.3000 0.6000 -0.0331
4.4000 0.6000 -0.0225
4.5000 0.6000 0.0163
4.6000 0.6000 0.0285
4.7000 0.6000 0.0377
4.8000 0.6000 0.0157
4.9000 0.6000 -0.0089
0.0000 0.7000 -0.0271
0.1000 0.7000 -0.0753
0.2000 0.7000 -0.0706
0.3000 0.7000 -0.0899
0.4000 0.7000 -0.0957
0.5000 0.7000 -0.1152
0.6000 0.7000 -0.0592
0.7000 0.7000 -0.0453
0.8000 0.7000 -0.0429
0.9000 0.7000 -0.0130
1.0000 0.7000 0.0087
1.1000 0.7000 0.0266
1.2000 0.7000 0.0110
1.3000 0.7000 -0.0080
1.4000 0.7000 0.0301
1.5000 0.7000 0.0468
1.6000 0.7000 0.0686
1.7000 0.7000 0.0653
1.8000 0.7000 0.0536
1.9000 0.7000 0.1016
2.0000 0.7000 0.1583
2.1000 0.7000 0.1715
2.2000 0.7000 0.1663
2.3000 0.7000 0.1565
2.4000 0.7000 0.1018
2.5000 0.7000 0.0726
2.6000 0.7000 0.0828
2.7000 0.7000 0.1112
2.8000 0.7000 0.1471
2.9000 0.7000 0.1467
3.0000 0.7000 0.1419
3.1000 0.7000 0.1072
3.2000 0.7000 0.0956
3.3000 0.7000 0.1091
3.4000 0.7000 0.0948
3.5000 0.7000 0.0624
3.6000 0.7000 0.0520
3.7000 0.7000 0.0698
3.8000 0.7000 0.0834
3.9000 0.7000 0.0711
4.0000 0.7000 0.0697
4.1000 0.7000 0.0204
4.2000 0.7000 -0.0225
4.3000 0.7000 -0.0438
4.4000 0.7000 -0.0070
4.5000 0.7000 0.0335
4.6000 0.7000 0.0582
4.7000 0.7000 0.0412
4.8000 0.7000 0.0134
4.9000 0.7000 0.0076
0.0000 0.8000 -0.0185
0.1000 0.8000 -0.0701
0.2000 0.8000 -0.0713
0.3000 0.8000 -0.0847
0.4000 0.8000 -0.0928
0.5000 0.8000 -0.1015
0.6000 0.8000 -0.0549
0.7000 0.8000 -0.0014
0.8000 0.8000 -0.0405
0.9000 0.8000 -0.0119
1.0000 0.8000 0.0420
1.1000 0.8000 0.0402
1.2000 0.8000 0.0168
1.3000 0.8000 0.0194
1.4000 0.8000 0.0184
1.5000 0.8000 0.0236
1.6000 0.8000 0.0627
1.7000 0.8000 0.0943
1.8000 0.8000 0.0921
1.9000 0.8000 0.1184
2.0000 0.8000 0.1386
2.1000 0.8000 0.1597
2.2000 0.8000 0.1753
2.3000 0.8000 0.1727
2.4000 0.8000 0.1094
2.5000 0.8000 0.1062
2.6000 0.8000 0.0950
2.7000 0.8000 0.1290
2.8000 0.8000 0.1742
2.9000 0.8000 0.1740
3.0000 0.8000 0.1729
3.1000 0.8000 0.1711
3.2000 0.8000 0.1156
3.3000 0.8000 0.1202
3.4000 0.8000 0.0879
3.5000 0.8000 0.0682
3.6000 0.8000 0.0583
3.7000 0.8000 0.0769
3.8000 0.8000 0.0539
3.9000 0.8000 0.0813
4.0000 0.8000 0.0705
4.1000 0.8000 0.0038
4.2000 0.8000 -0.0089
4.3000 0.8000 -0.0108
4.4000 0.8000 0.0174
4.5000 0.8000 0.0576
4.6000 0.8000 0.0787
4.7000 0.8000 0.0625
4.8000 0.8000 0.0416
4.9000 0.8000 0.0146
0.0000 0.9000 0.0122
0.1000 0.9000 -0.0417
0.2000 0.9000 -0.0643
0.3000 0.9000 -0.0692
0.4000 0.9000 -0.0754
0.5000 0.9000 -0.0689
0.6000 0.9000 -0.0329
0.7000 0.9000 -0.0410
0.8000 0.9000 -0.0364
0.9000 0.9000 -0.0152
1.0000 0.9000 0.0298
1.1000 0.9000 0.0384
1.2000 0.9000 0.0418
1.3000 0.9000 0.0542
1.4000 0.9000 0.0429
1.5000 0.9000 0.0274
1.6000 0.9000 0.0646
1.7000 0.9000 0.1018
1.8000 0.9000 0.1067
1.9000 0.9000 0.1221
2.0000 0.9000 0.1356
2.1000 0.9000 0.1493
2.2000 0.9000 0.1545
2.3000 0.9000 0.1580
2.4000 0.9000 0.1537
2.5000 0.9000 0.1593
2.6000 0.9000 0.1430
2.7000 0.9000 0.1769
2.8000 0.9000 0.2199
2.9000 0.9000 0.2140
3.0000 0.9000 0.1872
3.1000 0.9000 0.2040
3.2000 0.9000 0.1828
3.3000 0.9000 0.1609
3.4000 0.9000 0.1490
3.5000 0.9000 0.0966
3.6000 0.9000 0.0839
3.7000 0.9000 0.0782
3.8000 0.9000 0.0770
3.9000 0.9000 0.0803
4.0000 0.9000 0.0413
4.1000 0.9000 -0.0284
4.2000 0.9000 -0.0365
4.3000 0.9000 -0.0052
4.4000 0.9000 0.0212
4.5000 0.9000 0.0299
4.6000 0.9000 0.0565
4.7000 0.9000 0.0856
4.8000 0.9000 0.0550
4.9000 0.9000 0.0433
0.0000 1.0000 0.0323
0.1000 1.0000 -0.0299
0.2000 1.0000 -0.0766
0.3000 1.0000 -0.0387
0.4000 1.0000 -0.0490
0.5000 1.0000 -0.0539
0.6000 1.0000 -0.0432
0.7000 1.0000 -0.0534
0.8000 1.0000 -0.0408
0.9000 1.0000 -0.0479
1.0000 1.0000 -0.0230
1.1000 1.0000 0.0189
1.2000 1.0000 0.0366
1.3000 1.0000 0.0631
1.4000 1.0000 0.0493
1.5000 1.0000 0.0136
1.6000 1.0000 0.0472
1.7000 1.0000 0.0830
1.8000 1.0000 0.1250
1.9000 1.0000 0.1343
2.0000 1.0000 0.1659
2.1000 1.0000 0.1741
2.2000 1.0000 0.1561
2.3000 1.0000 0.1344
2.4000 1.0000 0.1593
2.5000 1.0000 0.1959
2.6000 1.0000 0.2022
2.7000 1.0000 0.2229
2.8000 1.0000 0.2287
2.9000 1.0000 0.2275
3.0000 1.0000 0.2468
3.1000 1.0000 0.2367
3.2000 1.0000 0.2415
3.3000 1.0000 0.2066
3.4000 1.0000 0.1750
3.5000 1.0000 0.1796
3.6000 1.0000 0.1565
3.7000 1.0000 0.1157
3.8000 1.0000 0.0933
3.9000 1.0000 0.0512
4.0000 1.0000 0.0072
4.1000 1.0000 -0.0133
4.2000 1.0000 -0.0430
4.3000 1.0000 -0.0309
4.4000 1.0000 -0.0417
4.5000 1.0000 -0.0027
4.6000 1.0000 0.0245
4.7000 1.0000 0.0572
4.8000 1.0000 0.0651
4.9000 1.0000 0.0551
0.0000 1.1000 0.0329
0.1000 1.1000 -0.0543
0.2000 1.1000 -0.1055
0.3000 1.1000 -0.0318
0.4000 1.1000 -0.0269
0.5000 1.1000 -0.0494
0.6000 1.1000 -0.0650
0.7000 1.1000 -0.0605
0.8000 1.1000 -0.0548
0.9000 1.1000 -0.0359
1.0000 1.1000 -0.0314
1.1000 1.1000 0.0278
1.2000 1.1000 0.0357
1.3000 1.1000 0.0424
1.4000 1.1000 0.0638
1.5000 1.1000 0.0250
1.6000 1.1000 0.0313
1.7000 1.1000 0.0649
1.8000 1.1000 0.1011
1.9000 1.1000 0.1544
2.0000 1.1000 0.2008
2.1000 1.1000 0.1998
2.2000 1.1000 0.1909
2.3000 1.1000 0.1592
2.4000 1.1000 0.1371
2.5000 1.1000 0.1928
2.6000 1.1000 0.2633
2.7000 1.1000 0.2837
2.8000 1.1000 0.2563
2.9000 1.1000 0.2468
3.0000 1.1000 0.2841
3.1000 1.1000 0.2709
3.2000 1.1000 0.2154
3.3000 1.1000 0.1843
3.4000 1.1000 0.2076
3.5000 1.1000 0.2160
3.6000 1.1000 0.1929
3.7000 1.1000 0.1563
3.8000 1.1000 0.1090
3.9000 1.1000 0.0273
4.0000 1.1000 0.0052
4.1000 1.1000 0.0202
4.2000 1.1000 -0.0404
4.3000 1.1000 -0.0663
4.4000 1.1000 -0.0598
4.5000 1.1000 -0.0045
4.6000 1.1000 0.0300
4.7000 1.1000 0.0689
4.8000 1.1000 0.0722
4.9000 1.1000 0.0333
0.0000 1.2000 0.0016
0.1000 1.2000 -0.0471
0.2000 1.2000 -0.0743
0.3000 1.2000 -0.0471
0.4000 1.2000 -0.0032
0.5000 1.2000 -0.0276
0.6000 1.2000 -0.0527
0.7000 1.2000 -0.0723
0.8000 1.2000 -0.0597
0.9000 1.2000 -0.0097
1.0000 1.2000 0.0367
1.1000 1.2000 0.1004
1.2000 1.2000 0.1031
1.3000 1.2000 0.0548
1.4000 1.2000 0.1031
1.5000 1.2000 0.0696
1.6000 1.2000 0.0530
1.7000 1.2000 0.0799
1.8000 1.2000 0.1045
1.9000 1.2000 0.1696
2.0000 1.2000 0.1893
2.1000 1.2000 0.1714
2.2000 1.2000 0.2083
2.3000 1.2000 0.1885
2.4000 1.2000 0.1891
2.5000 1.2000 0.2684
2.6000 1.2000 0.3406
2.7000 1.2000 0.3733
2.8000 1.2000 0.3775
2.9000 1.2000 0.3528
3.0000 1.2000 0.3437
3.1000 1.2000 0.3126
3.2000 1.2000 0.2545
3.3000 1.2000 0.2224
3.4000 1.2000 0.2355
3.5000 1.2000 0.2494
3.6000 1.2000 0.2330
3.7000 1.2000 0.1907
3.8000 1.2000 0.1461
3.9000 1.2000 0.0875
4.0000 1.2000 0.0737
4.1000 1.2000 0.0761
4.2000 1.2000 0.0247
4.3000 1.2000 -0.0338
4.4000 1.2000 -0.0338
4.5000 1.2000 -0.0277
4.6000 1.2000 0.0047
4.7000 1.2000 0.0386
4.8000 1.2000 0.0088
4.9000 1.2000 0.0010
0.0000 1.3000 -0.0241
0.1000 1.3000 -0.0409
0.2000 1.3000 -0.0453
0.3000 1.3000 -0.0141
0.4000 1.3000 -0.0043
0.5000 1.3000 -0.0189
0.6000 1.3000 -0.0163
0.7000 1.3000 -0.0369
0.8000 1.3000 -0.0314
0.9000 1.3000 0.0241
1.0000 1.3000 0.0549
1.1000 1.3000 0.1348
1.2000 1.3000 0.1404
1.3000 1.3000 0.1020
1.4000 1.3000 0.1213
1.5000 1.3000 0.0934
1.6000 1.3000 0.0759
1.7000 1.3000 0.0685
1.8000 1.3000 0.0737
1.9000 1.3000 0.1441
2.0000 1.3000 0.1543
2.1000 1.3000 0.1580
2.2000 1.3000 0.1845
2.3000 1.3000 0.2274
2.4000 1.3000 0.2817
2.5000 1.3000 0.3665
2.6000 1.3000 0.4046
2.7000 1.3000 0.4444
2.8000 1.3000 0.4613
2.9000 1.3000 0.4397
3.0000 1.3000 0.4047
3.1000 1.3000 0.3471
3.2000 1.3000 0.3057
3.3000 1.3000 0.2911
3.4000 1.3000 0.2566
3.5000 1.3000 0.2605
3.6000 1.3000 0.2575
3.7000 1.3000 0.2129
3.8000 1.3000 0.1822
3.9000 1.3000 0.1430
4.0000 1.3000 0.0892
4.1000 1.3000 0.0834
4.2000 1.3000 0.0826
4.3000 1.3000 0.0277
4.4000 1.3000 -0.0234
4.5000 1.3000 -0.0603
4.6000 1.3000 -0.0264
4.7000 1.3000 -0.0003
4.8000 1.3000 -0.0263
4.9000 1.3000 -0.0196
0.0000 1.4000 -0.0289
0.1000 1.4000 -0.0749
0.2000 1.4000 -0.0534
0.3000 1.4000 -0.0430
0.4000 1.4000 -0.0256
0.5000 1.4000 -0.0145
0.6000 1.4000 0.0179
0.7000 1.4000 0.0039
0.8000 1.4000 -0.0217
0.9000 1.4000 0.0387
1.0000 1.4000 0.0762
1.1000 1.4000 0.1459
1.2000 1.4000 0.1437
1.3000 1.4000 0.1288
1.4000 1.4000 0.1334
1.5000 1.4000 0.1179
1.6000 1.4000 0.0914
1.7000 1.4000 0.0631
1.8000 1.4000 0.0673
1.9000 1.4000 0.1054
2.0000 1.4000 0.1392
2.1000 1.4000 0.1433
2.2000 1.4000 0.1956
2.3000 1.4000 0.2406
2.4000 1.4000 0.3147
2.5000 1.4000 0.3690
2.6000 1.4000 0.4452
2.7000 1.4000 0.5105
2.8000 1.4000 0.5257
2.9000 1.4000 0.5133
3.0000 1.4000 0.4737
3.1000 1.4000 0.4210
3.2000 1.4000 0.3647
3.3000 1.4000 0.3095
3.4000 1.4000 0.2937
3.5000 1.4000 0.2461
3.6000 1.4000 0.2064
3.7000 1.4000 0.1970
3.8000 1.4000 0.1995
3.9000 1.4000 0.1325
4.0000 1.4000 0.0905
4.1000 1.4000 0.0649
4.2000 1.4000 0.0699
4.3000 1.4000 0.0380
4.4000 1.4000 -0.0247
4.5000 1.4000 -0.0607
4.6000 1.4000 -0.0377
4.7000 1.4000 -0.0348
4.8000 1.4000 -0.0368
4.9000 1.4000 -0.0085
0.0000 1.5000 -0.0496
0.1000 1.5000 -0.0582
0.2000 1.5000 -0.0505
0.3000 1.5000 -0.0638
0.4000 1.5000 -0.0348
0.5000 1.5000 -0.0291
0.6000 1.5000 -0.0247
0.7000 1.5000 -0.0154
0.8000 1.5000 0.0207
0.9000 1.5000 0.0503
1.0000 1.5000 0.0747
1.1000 1.5000 0.1156
1.2000 1.5000 0.1142
1.3000 1.5000 0.1106
1.4000 1.5000 0.0758
1.5000 1.5000 0.0983
1.6000 1.5000 0.0827
1.7000 1.5000 0.0348
1.8000 1.5000 0.0235
1.9000 1.5000 0.0706
2.0000 1.5000 0.1312
2.1000 1.5000 0.1668
2.2000 1.5000 0.2187
2.3000 1.5000 0.2589
2.4000 1.5000 0.3404
2.5000 1.5000 0.4066
2.6000 1.5000 0.4491
2.7000 1.5000 0.5042
2.8000 1.5000 0.5499
2.9000 1.5000 0.5722
3.0000 1.5000 0.5442
3.1000 1.5000 0.4914
3.2000 1.5000 0.4155
3.3000 1.5000 0.3843
3.4000 1.5000 0.3180
3.5000 1.5000 0.2439
3.6000 1.5000 0.1956
3.7000 1.5000 0.1953
3.8000 1.5000 0.1826
3.9000 1.5000 0.1230
4.0000 1.5000 0.1054
4.1000 1.5000 0.1068
4.2000 1.5000 0.0540
4.3000 1.5000 -0.0071
4.4000 1.5000 -0.0342
4.5000 1.5000 -0.0460
4.6000 1.5000 -0.0521
4.7000 1.5000 -0.0412
4.8000 1.5000 -0.0550
4.9000 1.5000 -0.0308
0.0000 1.6000 -0.0071
0.1000 1.6000 -0.0277
0.2000 1.6000 -0.0446
0.3000 1.6000 -0.0320
0.4000 1.6000 -0.0326
0.5000 1.6000 -0.0371
0.6000 1.6000 -0.0349
0.7000 1.6000 0.0037
0.8000 1.6000 0.0392
0.9000 1.6000 0.0742
1.0000 1.6000 0.0854
1.1000 1.6000 0.0878
1.2000 1.6000 0.0568
1.3000 1.6000 0.0758
1.4000 1.6000 0.0750
1.5000 1.6000 0.0842
1.6000 1.6000 0.0668
1.7000 1.6000 0.0381
1.8000 1.6000 0.0213
1.9000 1.6000 0.0507
2.0000 1.6000 0.1014
2.1000 1.6000 0.1673
2.2000 1.6000 0.2235
2.3000 1.6000 0.2627
2.4000 1.6000 0.3384
2.5000 1.6000 0.4190
2.6000 1.6000 0.4705
2.7000 1.6000 0.5238
2.8000 1.6000 0.5814
2.9000 1.6000 0.6220
3.0000 1.6000 0.5902
3.1000 1.6000 0.5045
3.2000 1.6000 0.4515
3.3000 1.6000 0.4025
3.4000 1.6000 0.3621
3.5000 1.6000 0.2798
3.6000 1.6000 0.2170
3.7000 1.6000 0.2086
3.8000 1.6000 0.1777
3.9000 1.6000 0.1453
4.0000 1.6000 0.1358
4.1000 1.6000 0.1377
4.2000 1.6000 0.0957
4.3000 1.6000 0.0030
4.4000 1.6000 -0.0198
4.5000 1.6000 -0.0160
4.6000 1.6000 -0.0127
4.7000 1.6000 -0.0201
4.8000 1.6000 -0.0319
4.9000 1.6000 -0.0104
0.0000 1.7000 0.0324
0.1000 1.7000 0.0329
0.2000 1.7000 0.0012
0.3000 1.7000 -0.0235
0.4000 1.7000 -0.0304
0.5000 1.7000 -0.0074
0.6000 1.7000 -0.0093
0.7000 1.7000 0.0027
0.8000 1.7000 0.0239
0.9000 1.7000 0.0552
1.0000 1.7000 0.0556
1.1000 1.7000 0.0703
1.2000 1.7000 0.0722
1.3000 1.7000 0.0958
1.4000 1.7000 0.0815
1.5000 1.7000 0.0900
1.6000 1.7000 0.0653
1.7000 1.7000 0.0450
1.8000 1.7000 0.0415
1.9000 1.7000 0.0527
2.0000 1.7000 0.0989
2.1000 1.7000 0.1602
2.2000 1.7000 0.2093
2.3000 1.7000 0.2529
2.4000 1.7000 0.2956
2.5000 1.7000 0.3953
2.6000 1.7000 0.4479
2.7000 1.7000 0.5181
2.8000 1.7000 0.5815
2.9000 1.7000 0.6113
3.0000 1.7000 0.5657
3.1000 1.7000 0.4994
3.2000 1.7000 0.4490
3.3000 1.7000 0.3938
3.4000 1.7000 0.3756
3.5000 1.7000 0.2940
3.6000 1.7000 0.2319
3.7000 1.7000 0.1935
3.8000 1.7000 0.2047
3.9000 1.7000 0.1598
4.0000 1.7000 0.1387
4.1000 1.7000 0.1529
4.2000 1.7000 0.1199
4.3000 1.7000 0.0233
4.4000 1.7000 0.0026
4.5000 1.7000 0.0124
4.6000 1.7000 0.0036
4.7000 1.7000 -0.0053
4.8000 1.7000 -0.0217
4.9000 1.7000 0.0263
0.0000 1.8000 0.0385
0.1000 1.8000 0.0543
0.2000 1.8000 0.0086
0.3000 1.8000 -0.0320
0.4000 1.8000 -0.0422
0.5000 1.8000 -0.0288
0.6000 1.8000 -0.0141
0.7000 1.8000 0.0131
0.8000 1.8000 0.0409
0.9000 1.8000 0.0429
1.0000 1.8000 0.0228
1.1000 1.8000 0.0425
1.2000 1.8000 0.0780
1.3000 1.8000 0.0945
1.4000 1.8000 0.0694
1.5000 1.8000 0.0630
1.6000 1.8000 0.0712
1.7000 1.8000 0.0743
1.8000 1.8000 0.0819
1.9000 1.8000 0.0696
2.0000 1.8000 0.0855
2.1000 1.8000 0.1470
2.2000 1.8000 0.1742
2.3000 1.8000 0.2170
2.4000 1.8000 0.2587
2.5000 1.8000 0.3534
2.6000 1.8000 0.3850
2.7000 1.8000 0.4742
2.8000 1.8000 0.5423
2.9000 1.8000 0.5730
3.0000 1.8000 0.4998
3.1000 1.8000 0.4624
3.2000 1.8000 0.4328
3.3000 1.8000 0.3870
3.4000 1.8000 0.3589
3.5000 1.8000 0.3154
3.6000 1.8000 0.2391
3.7000 1.8000 0.2077
3.8000 1.8000 0.2257
3.9000 1.8000 0.1733
4.0000 1.8000 0.1243
4.1000 1.8000 0.1082
4.2000 1.8000 0.0861
4.3000 1.8000 0.0614
4.4000 1.8000 0.0529
4.5000 1.8000 0.0752
4.6000 1.8000 0.0574
4.7000 1.8000 0.0183
4.8000 1.8000 0.0190
4.9000 1.8000 0.0533
0.0000 1.9000 0.0314
0.1000 1.9000 0.0507
0.2000 1.9000 0.0040
0.3000 1.9000 -0.0142
0.4000 1.9000 -0.0550
0.5000 1.9000 -0.0381
0.6000 1.9000 -0.0182
0.7000 1.9000 0.0135
0.8000 1.9000 0.0291
0.9000 1.9000 0.0134
1.0000 1.9000 -0.0242
1.1000 1.9000 0.0286
1.2000 1.9000 0.0839
1.3000 1.9000 0.0614
1.4000 1.9000 0.0578
1.5000 1.9000 0.0479
1.6000 1.9000 0.0599
1.7000 1.9000 0.1000
1.8000 1.9000 0.1106
1.9000 1.9000 0.0960
2.0000 1.9000 0.0845
2.1000 1.9000 0.1020
2.2000 1.9000 0.1266
2.3000 1.9000 0.1671
2.4000 1.9000 0.2193
2.5000 1.9000 0.3126
2.6000 1.9000 0.3365
2.7000 1.9000 0.4113
2.8000 1.9000 0.4504
2.9000 1.9000 0.4856
3.0000 1.9000 0.4475
3.1000 1.9000 0.4048
3.2000 1.9000 0.3826
3.3000 1.9000 0.3577
3.4000 1.9000 0.3371
3.5000 1.9000 0.3122
3.6000 1.9000 0.2500
3.7000 1.9000 0.2256
3.8000 1.9000 0.2156
3.9000 1.9000 0.1751
4.0000 1.9000 0.1403
4.1000 1.9000 0.0923
4.2000 1.9000 0.0707
4.3000 1.9000 0.0704
4.4000 1.9000 0.0900
4.5000 1.9000 0.1130
4.6000 1.9000 0.0945
4.7000 1.9000 0.0445
4.8000 1.9000 0.0159
4.9000 1.9000 0.0086
0.0000 2.0000 0.0461
0.1000 2.0000 0.0888
0.2000 2.0000 0.0381
0.3000 2.0000 -0.0137
0.4000 2.0000 -0.0814
0.5000 2.0000 -0.0771
0.6000 2.0000 -0.0604
0.7000 2.0000 -0.0380
0.8000 2.0000 -0.0130
0.9000 2.0000 -0.0203
1.0000 2.0000 -0.0304
1.1000 2.0000 0.0441
1.2000 2.0000 0.0705
1.3000 2.0000 0.0717
1.4000 2.0000 0.0821
1.5000 2.0000 0.0632
1.6000 2.0000 0.0545
1.7000 2.0000 0.0792
1.8000 2.0000 0.0774
1.9000 2.0000 0.0722
2.0000 2.0000 0.0890
2.1000 2.0000 0.1166
2.2000 2.0000 0.0920
2.3000 2.0000 0.1092
2.4000 2.0000 0.1879
2.5000 2.0000 0.2698
2.6000 2.0000 0.3078
2.7000 2.0000 0.3514
2.8000 2.0000 0.3672
2.9000 2.0000 0.3721
3.0000 2.0000 0.3558
3.1000 2.0000 0.3510
3.2000 2.0000 0.3442
3.3000 2.0000 0.3016
3.4000 2.0000 0.3185
3.5000 2.0000 0.2825
3.6000 2.0000 0.1946
3.7000 2.0000 0.2042
3.8000 2.0000 0.2135
3.9000 2.0000 0.2020
4.0000 2.0000 0.1704
4.1000 2.0000 0.1055
4.2000 2.0000 0.0468
4.3000 2.0000 0.0661
4.4000 2.0000 0.0850
4.5000 2.0000 0.0998
4.6000 2.0000 0.0976
4.7000 2.0000 0.0466
4.8000 2.0000 -0.0103
4.9000 2.0000 -0.0021
0.0000 2.1000 0.0905
0.1000 2.1000 0.1077
0.2000 2.1000 0.0657
0.3000 2.1000 -0.0056
0.4000 2.1000 -0.0920
0.5000 2.1000 -0.1076
0.6000 2.1000 -0.0806
0.7000 2.1000 -0.0378
0.8000 2.1000 -0.0003
0.9000 2.1000 0.0106
1.0000 2.1000 0.0117
1.1000 2.1000 0.0466
1.2000 2.1000 0.0976
1.3000 2.1000 0.0822
1.4000 2.1000 0.0817
1.5000 2.1000 0.0863
1.6000 2.1000 0.0815
1.7000 2.1000 0.0529
1.8000 2.1000 0.0415
1.9000 2.1000 0.0692
2.0000 2.1000 0.0954
2.1000 2.1000 0.1176
2.2000 2.1000 0.0886
2.3000 2.1000 0.0906
2.4000 2.1000 0.1495
2.5000 2.1000 0.1970
2.6000 2.1000 0.2462
2.7000 2.1000 0.2548
2.8000 2.1000 0.2808
2.9000 2.1000 0.2770
3.0000 2.1000 0.2823
3.1000 2.1000 0.2913
3.2000 2.1000 0.2905
3.3000 2.1000 0.2815
3.4000 2.1000 0.2771
3.5000 2.1000 0.2279
3.6000 2.1000 0.1573
3.7000 2.1000 0.1793
3.8000 2.1000 0.1955
3.9000 2.1000 0.1626
4.0000 2.1000 0.1540
4.1000 2.1000 0.1216
4.2000 2.1000 0.0757
4.3000 2.1000 0.1087
4.4000 2.1000 0.0719
4.5000 2.1000 0.0844
4.6000 2.1000 0.0914
4.7000 2.1000 0.0690
4.8000 2.1000 0.0256
4.9000 2.1000 0.0541
0.0000 2.2000 0.0857
0.1000 2.2000 0.0905
0.2000 2.2000 0.0541
0.3000 2.2000 0.0033
0.4000 2.2000 -0.0650
0.5000 2.2000 -0.0976
0.6000 2.2000 -0.0646
0.7000 2.2000 -0.0118
0.8000 2.2000 -0.0192
0.9000 2.2000 -0.0000
1.0000 2.2000 0.0149
1.1000 2.2000 0.0359
1.2000 2.2000 0.0720
1.3000 2.2000 0.0696
1.4000 2.2000 0.0581
1.5000 2.2000 0.1093
1.6000 2.2000 0.0997
1.7000 2.2000 0.0511
1.8000 2.2000 0.0494
1.9000 2.2000 0.0594
2.0000 2.2000 0.0981
2.1000 2.2000 0.1165
2.2000 2.2000 0.1002
2.3000 2.2000 0.1134
2.4000 2.2000 0.1319
2.5000 2.2000 0.1662
2.6000 2.2000 0.1766
2.7000 2.2000 0.1917
2.8000 2.2000 0.1945
2.9000 2.2000 0.2001
3.0000 2.2000 0.2029
3.1000 2.2000 0.2302
3.2000 2.2000 0.2473
3.3000 2.2000 0.2450
3.4000 2.2000 0.2210
3.5000 2.2000 0.1889
3.6000 2.2000 0.1617
3.7000 2.2000 0.1634
3.8000 2.2000 0.1437
3.9000 2.2000 0.1218
4.0000 2.2000 0.1380
4.1000 2.2000 0.1270
4.2000 2.2000 0.1240
4.3000 2.2000 0.0883
4.4000 2.2000 0.0597
4.5000 2.2000 0.0667
4.6000 2.2000 0.0804
4.7000 2.2000 0.0994
4.8000 2.2000 0.0976
4.9000 2.2000 0.0849
0.0000 2.3000 0.0495
0.1000 2.3000 0.0355
0.2000 2.3000 0.0471
0.3000 2.3000 0.0008
0.4000 2.3000 -0.0750
0.5000 2.3000 -0.0673
0.6000 2.3000 -0.0314
0.7000 2.3000 -0.0048
0.8000 2.3000 -0.0253
0.9000 2.3000 -0.0325
1.0000 2.3000 -0.0235
1.1000 2.3000 0.0145
1.2000 2.3000 0.0525
1.3000 2.3000 0.0191
1.4000 2.3000 0.0214
1.5000 2.3000 0.0656
1.6000 2.3000 0.0642
1.7000 2.3000 0.0199
1.8000 2.3000 0.0287
1.9000 2.3000 0.0297
2.0000 2.3000 0.0491
2.1000 2.3000 0.0847
2.2000 2.3000 0.1138
2.3000 2.3000 0.1158
2.4000 2.3000 0.1179
2.5000 2.3000 0.0954
2.6000 2.3000 0.0995
2.7000 2.3000 0.1256
2.8000 2.3000 0.1286
2.9000 2.3000 0.1437
3.0000 2.3000 0.1507
3.1000 2.3000 0.1700
3.2000 2.3000 0.1886
3.3000 2.3000 0.1881
3.4000 2.3000 0.1851
3.5000 2.3000 0.1891
3.6000 2.3000 0.1541
3.7000 2.3000 0.1328
3.8000 2.3000 0.1163
3.9000 2.3000 0.1200
4.0000 2.3000 0.1083
4.1000 2.3000 0.0823
4.2000 2.3000 0.0996
4.3000 2.3000 0.0940
4.4000 2.3000 0.0544
4.5000 2.3000 0.0567
4.6000 2.3000 0.0558
4.7000 2.3000 0.0845
4.8000 2.3000 0.0876
4.9000 2.3000 0.0701
0.0000 2.4000 0.0384
0.1000 2.4000 0.0087
0.2000 2.4000 0.0190
0.3000 2.4000 0.0141
0.4000 2.4000 -0.0163
0.5000 2.4000 -0.0341
0.6000 2.4000 -0.0228
0.7000 2.4000 -0.0403
0.8000 2.4000 -0.0446
0.9000 2.4000 0.0042
1.0000 2.4000 0.0019
1.1000 2.4000 0.0052
1.2000 2.4000 0.0048
1.3000 2.4000 -0.0020
1.4000 2.4000 0.0026
1.5000 2.4000 0.0416
1.6000 2.4000 0.0247
1.7000 2.4000 0.0318
1.8000 2.4000 0.0507
1.9000 2.4000 0.0566
2.0000 2.4000 0.0596
2.1000 2.4000 0.0711
2.2000 2.4000 0.1284
2.3000 2.4000 0.1309
2.4000 2.4000 0.1163
2.5000 2.4000 0.1111
2.6000 2.4000 0.0927
2.7000 2.4000 0.0723
2.8000 2.4000 0.0658
2.9000 2.4000 0.0990
3.0000 2.4000 0.0988
3.1000 2.4000 0.1183
3.2000 2.4000 0.1263
3.3000 2.4000 0.1327
3.4000 2.4000 0.1860
3.5000 2.4000 0.1758
3.6000 2.4000 0.1358
3.7000 2.4000 0.1126
3.8000 2.4000 0.0834
3.9000 2.4000 0.0639
4.0000 2.4000 0.0619
4.1000 2.4000 0.0704
4.2000 2.4000 0.0763
4.3000 2.4000 0.0702
4.4000 2.4000 0.0502
4.5000 2.4000 0.0426
4.6000 2.4000 0.0234
4.7000 2.4000 0.0177
4.8000 2.4000 0.0437
4.9000 2.4000 0.0505
0.0000 2.5000 0.0234
0.1000 2.5000 -0.0068
0.2000 2.5000 -0.0313
0.3000 2.5000 0.0135
0.4000 2.5000 0.0119
0.5000 2.5000 -0.0074
0.6000 2.5000 -0.0085
0.7000 2.5000 -0.0644
0.8000 2.5000 -0.0933
0.9000 2.5000 0.0020
1.0000 2.5000 0.0479
1.1000 2.5000 0.0333
1.2000 2.5000 0.0107
1.3000 2.5000 0.0220
1.4000 2.5000 0.0245
1.5000 2.5000 0.0570
1.6000 2.5000 0.0388
1.7000 2.5000 0.0326
1.8000 2.5000 0.0574
1.9000 2.5000 0.0605
2.0000 2.5000 0.0892
2.1000 2.5000 0.0695
2.2000 2.5000 0.0878
2.3000 2.5000 0.0893
2.4000 2.5000 0.1091
2.5000 2.5000 0.0806
2.6000 2.5000 0.0126
2.7000 2.5000 0.0026
2.8000 2.5000 0.0249
2.9000 2.5000 0.0375
3.0000 2.5000 0.0597
3.1000 2.5000 0.0960
3.2000 2.5000 0.0977
3.3000 2.5000 0.1077
3.4000 2.5000 0.1467
3.5000 2.5000 0.1632
3.6000 2.5000 0.0949
3.7000 2.5000 0.1080
3.8000 2.5000 0.0648
3.9000 2.5000 0.0003
4.0000 2.5000 0.0138
4.1000 2.5000 0.0424
4.2000 2.5000 0.0559
4.3000 2.5000 0.0239
4.4000 2.5000 0.0125
4.5000 2.5000 -0.0178
4.6000 2.5000 -0.0324
4.7000 2.5000 -0.0167
4.8000 2.5000 0.0042
4.9000 2.5000 0.0299
0.0000 2.6000 -0.0219
0.1000 2.6000 -0.0226
0.2000 2.6000 -0.0206
0.3000 2.6000 0.0021
0.4000 2.6000 -0.0018
0.5000 2.6000 -0.0546
0.6000 2.6000 -0.0635
0.7000 2.6000 -0.0820
0.8000 2.6000 -0.0991
0.9000 2.6000 -0.0569
1.0000 2.6000 0.0023
1.1000 2.6000 0.0308
1.2000 2.6000 0.0337
1.3000 2.6000 0.0589
1.4000 2.6000 0.0685
1.5000 2.6000 0.0657
1.6000 2.6000 0.0557
1.7000 2.6000 0.0418
1.8000 2.6000 0.0248
1.9000 2.6000 0.0409
2.0000 2.6000 0.1026
2.1000 2.6000 0.0982
2.2000 2.6000 0.0772
2.3000 2.6000 0.0820
2.4000 2.6000 0.0586
2.5000 2.6000 0.0239
2.6000 2.6000 -0.0155
2.7000 2.6000 -0.0176
2.8000 2.6000 0.0133
2.9000 2.6000 0.0073
3.0000 2.6000 0.0209
3.1000 2.6000 0.0505
3.2000 2.6000 0.0636
3.3000 2.6000 0.0632
3.4000 2.6000 0.0802
3.5000 2.6000 0.1000
3.6000 2.6000 0.0426
3.7000 2.6000 0.0420
3.8000 2.6000 0.0173
3.9000 2.6000 -0.0163
4.0000 2.6000 -0.0090
4.1000 2.6000 -0.0129
4.2000 2.6000 -0.0101
4.3000 2.6000 -0.0272
4.4000 2.6000 -0.0302
4.5000 2.6000 -0.0637
4.6000 2.6000 -0.0220
4.7000 2.6000 -0.0194
4.8000 2.6000 -0.0163
4.9000 2.6000 -0.0092
0.0000 2.7000 -0.0283
0.1000 2.7000 -0.0272
0.2000 2.7000 -0.0289
0.3000 2.7000 -0.0102
0.4000 2.7000 0.0051
0.5000 2.7000 -0.0234
0.6000 2.7000 -0.0572
0.7000 2.7000 -0.0954
0.8000 2.7000 -0.1050
0.9000 2.7000 -0.0857
1.0000 2.7000 -0.0691
1.1000 2.7000 -0.0295
1.2000 2.7000 0.0083
1.3000 2.7000 0.0814
1.4000 2.7000 0.0792
1.5000 2.7000 0.0264
1.6000 2.7000 0.0093
1.7000 2.7000 0.0329
1.8000 2.7000 0.0508
1.9000 2.7000 0.0675
2.0000 2.7000 0.0867
2.1000 2.7000 0.0957
2.2000 2.7000 0.0732
2.3000 2.7000 0.0477
2.4000 2.7000 0.0573
2.5000 2.7000 0.0344
2.6000 2.7000 -0.0002
2.7000 2.7000 0.0130
2.8000 2.7000 0.0431
2.9000 2.7000 0.0204
3.0000 2.7000 0.0223
3.1000 2.7000 0.0334
3.2000 2.7000 0.0599
3.3000 2.7000 0.0478
3.4000 2.7000 0.0400
3.5000 2.7000 0.0205
3.6000 2.7000 -0.0268
3.7000 2.7000 -0.0503
3.8000 2.7000 -0.0334
3.9000 2.7000 -0.0361
4.0000 2.7000 -0.0198
4.1000 2.7000 -0.0099
4.2000 2.7000 -0.0259
4.3000 2.7000 -0.0429
4.4000 2.7000 -0.0701
4.5000 2.7000 -0.0694
4.6000 2.7000 -0.0416
4.7000 2.7000 -0.0376
4.8000 2.7000 -0.0285
4.9000 2.7000 -0.0260
0.0000 2.8000 -0.0701
0.1000 2.8000 -0.0519
0.2000 2.8000 -0.0496
0.3000 2.8000 -0.0406
0.4000 2.8000 -0.0540
0.5000 2.8000 -0.0348
0.6000 2.8000 -0.0574
0.7000 2.8000 -0.0710
0.8000 2.8000 -0.0903
0.9000 2.8000 -0.0887
1.0000 2.8000 -0.0840
1.1000 2.8000 -0.0430
1.2000 2.8000 0.0055
1.3000 2.8000 0.0684
1.4000 2.8000 0.0493
1.5000 2.8000 -0.0022
1.6000 2.8000 -0.0089
1.7000 2.8000 0.0054
1.8000 2.8000 0.0549
1.9000 2.8000 0.0657
2.0000 2.8000 0.0744
2.1000 2.8000 0.0635
2.2000 2.8000 0.0691
2.3000 2.8000 0.0512
2.4000 2.8000 0.0737
2.5000 2.8000 0.0584
2.6000 2.8000 0.0325
2.7000 2.8000 0.0236
2.8000 2.8000 0.0220
2.9000 2.8000 0.0446
3.0000 2.8000 0.0516
3.1000 2.8000 0.0744
3.2000 2.8000 0.0569
3.3000 2.8000 0.0480
3.4000 2.8000 0.0015
3.5000 2.8000 -0.0265
3.6000 2.8000 -0.0870
3.7000 2.8000 -0.1115
3.8000 2.8000 -0.0675
3.9000 2.8000 -0.0393
4.0000 2.8000 -0.0145
4.1000 2.8000 -0.0085
4.2000 2.8000 -0.0284
4.3000 2.8000 -0.0744
4.4000 2.8000 -0.1048
4.5000 2.8000 -0.1079
4.6000 2.8000 -0.0852
4.7000 2.8000 -0.0903
4.8000 2.8000 -0.0666
4.9000 2.8000 -0.0521
0.0000 2.9000 -0.0865
0.1000 2.9000 -0.0675
0.2000 2.9000 -0.0630
0.3000 2.9000 -0.0609
0.4000 2.9000 -0.0393
0.5000 2.9000 -0.0287
0.6000 2.9000 -0.0538
0.7000 2.9000 -0.0646
0.8000 2.9000 -0.0658
0.9000 2.9000 -0.0641
1.0000 2.9000 -0.0617
1.1000 2.9000 -0.0253
1.2000 2.9000 0.0214
1.3000 2.9000 0.0279
1.4000 2.9000 0.0353
1.5000 2.9000 0.0112
1.6000 2.9000 -0.0228
1.7000 2.9000 0.0257
1.8000 2.9000 0.0458
1.9000 2.9000 0.0749
2.0000 2.9000 0.0685
2.1000 2.9000 0.0866
2.2000 2.9000 0.0886
2.3000 2.9000 0.0721
2.4000 2.9000 0.0959
2.5000 2.9000 0.0925
2.6000 2.9000 0.0721
2.7000 2.9000 0.0620
2.8000 2.9000 0.0685
2.9000 2.9000 0.0636
3.0000 2.9000 0.0785
3.1000 2.9000 0.0637
3.2000 2.9000 0.0393
3.3000 2.9000 -0.0021
3.4000 2.9000 -0.0617
3.5000 2.9000 -0.1009
3.6000 2.9000 -0.1172
3.7000 2.9000 -0.1097
3.8000 2.9000 -0.0695
3.9000 2.9000 -0.0385
4.0000 2.9000 0.0002
4.1000 2.9000 0.0120
4.2000 2.9000 -0.0378
4.3000 2.9000 -0.1142
4.4000 2.9000 -0.1458
4.5000 2.9000 -0.1654
4.6000 2.9000 -0.1711
4.7000 2.9000 -0.1539
4.8000 2.9000 -0.1144
4.9000 2.9000 -0.0970


==> files/coverage_etkf.csv <==
# x, y, err
0.0000 0.0000 0.8880
0.1000 0.0000 0.8440
0.2000 0.0000 0.8380
0.3000 0.0000 0.7980
0.4000 0.0000 0.7660
0.5000 0.0000 0.7740
0.6000 0.0000 0.7860
0.7000 0.0000 0.7880
0.8000 0.0000 0.8040
0.9000 0.0000 0.8380
1.0000 0.0000 0.8680
1.1000 0.0000 0.8380
1.2000 0.0000 0.7940
1.3000 0.0000 0.7920
1.4000 0.0000 0.7920
1.5000 0.0000 0.7820
1.6000 0.0000 0.7900
1.7000 0.0000 0.7820
1.8000 0.0000 0.7940
1.9000 0.0000 0.8280
2.0000 0.0000 0.8600
2.1000 0.0000 0.8360
2.2000 0.0000 0.7940
2.3000 0.0000 0.7860
2.4000 0.0000 0.7720
2.5000 0.0000 0.7880
2.6000 0.0000 0.7660
2.7000 0.0000 0.7760
2.8000 0.0000 0.7920
2.9000 0.0000 0.8260
3.0000 0.0000 0.8780
3.1000 0.0000 0.8320
3.2000 0.0000 0.7880
3.3000 0.0000 0.7560
3.4000 0.0000 0.7740
3.5000 0.0000 0.7700
3.6000 0.0000 0.7520
3.7000 0.0000 0.7660
3.8000 0.0000 0.7800
3.9000 0.0000 0.8220
4.0000 0.0000 0.8620
4.1000 0.0000 0.8260
4.2000 0.0000 0.7860
4.3000 0.0000 0.7840
4.4000 0.0000 0.7580
4.5000 0.0000 0.7820
4.6000 0.0000 0.7840
4.7000 0.0000 0.7740
4.8000 0.0000 0.7780
4.9000 0.0000 0.8160
0.0000 0.1000 0.8220
0.1000 0.1000 0.8240
0.2000 0.1000 0.8000
0.3000 0.1000 0.7720
0.4000 0.1000 0.7720
0.5000 0.1000 0.7660
0.6000 0.1000 0.7880
0.7000 0.1000 0.7840
0.8000 0.1000 0.7940
0.9000 0.1000 0.8180
1.0000 0.1000 0.8520
1.1000 0.1000 0.8400
1.2000 0.1000 0.8140
1.3000 0.1000 0.7860
1.4000 0.1000 0.7960
1.5000 0.1000 0.7940
1.6000 0.1000 0.7860
1.7000 0.1000 0.8000
1.8000 0.1000 0.7920
1.9000 0.1000 0.8180
2.0000 0.1000 0.8200
2.1000 0.1000 0.7900
2.2000 0.1000 0.7900
2.3000 0.1000 0.7900
2.4000 0.1000 0.7860
2.5000 0.1000 0.7880
2.6000 0.1000 0.7840
2.7000 0.1000 0.7700
2.8000 0.1000 0.7720
2.9000 0.1000 0.8040
3.0000 0.1000 0.8280
3.1000 0.1000 0.8260
3.2000 0.1000 0.8020
3.3000 0.1000 0.7680
3.4000 0.1000 0.7560
3.5000 0.1000 0.7580
3.6000 0.1000 0.7760
3.7000 0.1000 0.7680
3.8000 0.1000 0.7640
3.9000 0.1000 0.7900
4.0000 0.1000 0.8140
4.1000 0.1000 0.7880
4.2000 0.1000 0.7640
4.3000 0.1000 0.7700
4.4000 0.1000 0.7600
4.5000 0.1000 0.7720
4.6000 0.1000 0.7780
4.7000 0.1000 0.7640
4.8000 0.1000 0.7900
4.9000 0.1000 0.8100
0.0000 0.2000 0.7680
0.1000 0.2000 0.7840
0.2000 0.2000 0.7720
0.3000 0.2000 0.7720
0.4000 0.2000 0.7740
0.5000 0.2000 0.7800
0.6000 0.2000 0.7820
0.7000 0.2000 0.7840
0.8000 0.2000 0.7980
0.9000 0.2000 0.8280
1.0000 0.2000 0.8380
1.1000 0.2000 0.8360
1.2000 0.2000 0.8140
1.3000 0.2000 0.7940
1.4000 0.2000 0.8000
1.5000 0.2000 0.7920
1.6000 0.2000 0.8080
1.7000 0.2000 0.8080
1.8000 0.2000 0.7980
1.9000 0.2000 0.7940
2.0000 0.2000 0.7980
2.1000 0.2000 0.7820
2.2000 0.2000 0.7640
2.3000 0.2000 0.7680
2.4000 0.2000 0.7880
2.5000 0.2000 0.7660
2.6000 0.2000 0.7620
2.7000 0.2000 0.7560
2.8000 0.2000 0.7560
2.9000 0.2000 0.7700
3.0000 0.2000 0.7840
3.1000 0.2000 0.8000
3.2000 0.2000 0.7880
3.3000 0.2000 0.7840
3.4000 0.2000 0.7800
3.5000 0.2000 0.7540
3.6000 0.2000 0.7700
3.7000 0.2000 0.7700
3.8000 0.2000 0.7680
3.9000 0.2000 0.7720
4.0000 0.2000 0.7660
4.1000 0.2000 0.7660
4.2000 0.2000 0.7560
4.3000 0.2000 0.7640
4.4000 0.2000 0.7660
4.5000 0.2000 0.7620
4.6000 0.2000 0.7760
4.7000 0.2000 0.7740
4.8000 0.2000 0.7740
4.9000 0.2000 0.7780
0.0000 0.3000 0.7560
0.1000 0.3000 0.7640
0.2000 0.3000 0.7820
0.3000 0.3000 0.7700
0.4000 0.3000 0.7680
0.5000 0.3000 0.7820
0.6000 0.3000 0.7920
0.7000 0.3000 0.7700
0.8000 0.3000 0.7800
0.9000 0.3000 0.7940
1.0000 0.3000 0.8000
1.1000 0.3000 0.8120
1.2000 0.3000 0.8220
1.3000 0.3000 0.8080
1.4000 0.3000 0.7900
1.5000 0.3000 0.7860
1.6000 0.3000 0.8180
1.7000 0.3000 0.8120
1.8000 0.3000 0.7940
1.9000 0.3000 0.8040
2.0000 0.3000 0.7660
2.1000 0.3000 0.7680
2.2000 0.3000 0.7500
2.3000 0.3000 0.7620
2.4000 0.3000 0.7740
2.5000 0.3000 0.7860
2.6000 0.3000 0.7380
2.7000 0.3000 0.7500
2.8000 0.3000 0.7620
2.9000 0.3000 0.7640
3.0000 0.3000 0.7880
3.1000 0.3000 0.8020
3.2000 0.3000 0.7620
3.3000 0.3000 0.7680
3.4000 0.3000 0.7800
3.5000 0.3000 0.7620
3.6000 0.3000 0.7460
3.7000 0.3000 0.7480
3.8000 0.3000 0.7660
3.9000 0.3000 0.7660
4.0000 0.3000 0.7680
4.1000 0.3000 0.7500
4.2000 0.3000 0.7540
4.3000 0.3000 0.7360
4.4000 0.3000 0.7300
4.5000 0.3000 0.7460
4.6000 0.3000 0.7620
4.7000 0.3000 0.7660
4.8000 0.3000 0.7800
4.9000 0.3000 0.7820
0.0000 0.4000 0.7700
0.1000 0.4000 0.7740
0.2000 0.4000 0.7600
0.3000 0.4000 0.7500
0.4000 0.4000 0.7620
0.5000 0.4000 0.7780
0.6000 0.4000 0.7680
0.7000 0.4000 0.7740
0.8000 0.4000 0.7940
0.9000 0.4000 0.7920
1.0000 0.4000 0.8000
1.1000 0.4000 0.8140
1.2000 0.4000 0.8080
1.3000 0.4000 0.8080
1.4000 0.4000 0.7940
1.5000 0.4000 0.7740
1.6000 0.4000 0.7940
1.7000 0.4000 0.7760
1.8000 0.4000 0.7820
1.9000 0.4000 0.7800
2.0000 0.4000 0.7840
2.1000 0.4000 0.7700
2.2000 0.4000 0.7640
2.3000 0.4000 0.7600
2.4000 0.4000 0.7580
2.5000 0.4000 0.7820
2.6000 0.4000 0.7500
2.7000 0.4000 0.7540
2.8000 0.4000 0.7460
2.9000 0.4000 0.7540
3.0000 0.4000 0.7740
3.1000 0.4000 0.7680
3.2000 0.4000 0.7660
3.3000 0.4000 0.7700
3.4000 0.4000 0.7520
3.5000 0.4000 0.7440
3.6000 0.4000 0.7420
3.7000 0.4000 0.7340
3.8000 0.4000 0.7400
3.9000 0.4000 0.7620
4.0000 0.4000 0.7480
4.1000 0.4000 0.7620
4.2000 0.4000 0.7540
4.3000 0.4000 0.7420
4.4000 0.4000 0.7360
4.5000 0.4000 0.7460
4.6000 0.4000 0.7600
4.7000 0.4000 0.7640
4.8000 0.4000 0.7980
4.9000 0.4000 0.7680
0.0000 0.5000 0.7860
0.1000 0.5000 0.7760
0.2000 0.5000 0.7700
0.3000 0.5000 0.7620
0.4000 0.5000 0.7900
0.5000 0.5000 0.7940
0.6000 0.5000 0.7840
0.7000 0.5000 0.7900
0.8000 0.5000 0.7980
0.9000 0.5000 0.7720
1.0000 0.5000 0.8040
1.1000 0.5000 0.8000
1.2000 0.5000 0.8320
1.3000 0.5000 0.7980
1.4000 0.5000 0.8000
1.5000 0.5000 0.7820
1.6000 0.5000 0.7840
1.7000 0.5000 0.7680
1.8000 0.5000 0.7800
1.9000 0.5000 0.7880
2.0000 0.5000 0.7540
2.1000 0.5000 0.7600
2.2000 0.5000 0.7520
2.3000 0.5000 0.7700
2.4000 0.5000 0.7720
2.5000 0.5000 0.7560
2.6000 0.5000 0.7520
2.7000 0.5000 0.7580
2.8000 0.5000 0.7740
2.9000 0.5000 0.7760
3.0000 0.5000 0.7760
3.1000 0.5000 0.7800
3.2000 0.5000 0.7660
3.3000 0.5000 0.7740
3.4000 0.5000 0.7560
3.5000 0.5000 0.7360
3.6000 0.5000 0.7200
3.7000 0.5000 0.7240
3.8000 0.5000 0.7580
3.9000 0.5000 0.7660
4.0000 0.5000 0.7500
4.1000 0.5000 0.7540
4.2000 0.5000 0.7840
4.3000 0.5000 0.7660
4.4000 0.5000 0.7640
4.5000 0.5000 0.7460
4.6000 0.5000 0.7660
4.7000 0.5000 0.7640
4.8000 0.5000 0.7760
4.9000 0.5000 0.7920
0.0000 0.6000 0.7860
0.1000 0.6000 0.7760
0.2000 0.6000 0.7700
0.3000 0.6000 0.7620
0.4000 0.6000 0.7840
0.5000 0.6000 0.7740
0.6000 0.6000 0.7700
0.7000 0.6000 0.7680
0.8000 0.6000 0.7840
0.9000 0.6000 0.7800
1.0000 0.6000 0.8080
1.1000 0.6000 0.7940
1.2000 0.6000 0.7940
1.3000 0.6000 0.7940
1.4000 0.6000 0.8000
1.5000 0.6000 0.7800
1.6000 0.6000 0.7580
1.7000 0.6000 0.7660
1.8000 0.6000 0.7780
1.9000 0.6000 0.7720
2.0000 0.6000 0.7760
2.1000 0.6000 0.7600
2.2000 0.6000 0.7500
2.3000 0.6000 0.7440
2.4000 0.6000 0.7640
2.5000 0.6000 0.7620
2.6000 0.6000 0.7460
2.7000 0.6000 0.7680
2.8000 0.6000 0.7820
2.9000 0.6000 0.7700
3.0000 0.6000 0.7840
3.1000 0.6000 0.7860
3.2000 0.6000 0.7740
3.3000 0.6000 0.7600
3.4000 0.6000 0.7520
3.5000 0.6000 0.7340
3.6000 0.6000 0.7200
3.7000 0.6000 0.7140
3.8000 0.6000 0.7360
3.9000 0.6000 0.7780
4.0000 0.6000 0.7720
4.1000 0.6000 0.7680
4.2000 0.6000 0.7740
4.3000 0.6000 0.7780
4.4000 0.6000 0.8000
4.5000 0.6000 0.7760
4.6000 0.6000 0.7720
4.7000 0.6000 0.7640
4.8000 0.6000 0.7680
4.9000 0.6000 0.8000
0.0000 0.7000 0.7820
0.1000 0.7000 0.7780
0.2000 0.7000 0.7620
0.3000 0.7000 0.7640
0.4000 0.7000 0.7760
0.5000 0.7000 0.7660
0.6000 0.7000 0.7560
0.7000 0.7000 0.7820
0.8000 0.7000 0.7920
0.9000 0.7000 0.7880
1.0000 0.7000 0.8060
1.1000 0.7000 0.7940
1.2000 0.7000 0.7920
1.3000 0.7000 0.7940
1.4000 0.7000 0.7880
1.5000 0.7000 0.7980
1.6000 0.7000 0.7660
1.7000 0.7000 0.7960
1.8000 0.7000 0.7540
1.9000 0.7000 0.7560
2.0000 0.7000 0.7720
2.1000 0.7000 0.7320
2.2000 0.7000 0.7480
2.3000 0.7000 0.7700
2.4000 0.7000 0.7680
2.5000 0.7000 0.7420
2.6000 0.7000 0.7660
2.7000 0.7000 0.7500
2.8000 0.7000 0.7920
2.9000 0.7000 0.7780
3.0000 0.7000 0.7680
3.1000 0.7000 0.7660
3.2000 0.7000 0.7680
3.3000 0.7000 0.7500
3.4000 0.7000 0.7440
3.5000 0.7000 0.7540
3.6000 0.7000 0.7540
3.7000 0.7000 0.7420
3.8000 0.7000 0.7360
3.9000 0.7000 0.7420
4.0000 0.7000 0.7560
4.1000 0.7000 0.7860
4.2000 0.7000 0.8100
4.3000 0.7000 0.8180
4.4000 0.7000 0.8080
4.5000 0.7000 0.7860
4.6000 0.7000 0.7960
4.7000 0.7000 0.8020
4.8000 0.7000 0.7800
4.9000 0.7000 0.7900
0.0000 0.8000 0.7960
0.1000 0.8000 0.7900
0.2000 0.8000 0.7700
0.3000 0.8000 0.7840
0.4000 0.8000 0.7660
0.5000 0.8000 0.7580
0.6000 0.8000 0.7660
0.7000 0.8000 0.7740
0.8000 0.8000 0.7960
0.9000 0.8000 0.8100
1.0000 0.8000 0.8080
1.1000 0.8000 0.8100
1.2000 0.8000 0.7960
1.3000 0.8000 0.8080
1.4000 0.8000 0.7960
1.5000 0.8000 0.7820
1.6000 0.8000 0.7740
1.7000 0.8000 0.8120
1.8000 0.8000 0.7960
1.9000 0.8000 0.7820
2.0000 0.8000 0.7780
2.1000 0.8000 0.7640
2.2000 0.8000 0.7600
2.3000 0.8000 0.7500
2.4000 0.8000 0.7480
2.5000 0.8000 0.7620
2.6000 0.8000 0.7460
2.7000 0.8000 0.7560
2.8000 0.8000 0.7720
2.9000 0.8000 0.7920
3.0000 0.8000 0.7680
3.1000 0.8000 0.7720
3.2000 0.8000 0.7560
3.3000 0.8000 0.7520
3.4000 0.8000 0.7400
3.5000 0.8000 0.7240
3.6000 0.8000 0.7420
3.7000 0.8000 0.7660
3.8000 0.8000 0.7520
3.9000 0.8000 0.7440
4.0000 0.8000 0.7700
4.1000 0.8000 0.8040
4.2000 0.8000 0.8260
4.3000 0.8000 0.8280
4.4000 0.8000 0.8300
4.5000 0.8000 0.8060
4.6000 0.8000 0.8000
4.7000 0.8000 0.8040
4.8000 0.8000 0.8020
4.9000 0.8000 0.8180
0.0000 0.9000 0.8240
0.1000 0.9000 0.8000
0.2000 0.9000 0.7920
0.3000 0.9000 0.7440
0.4000 0.9000 0.7640
0.5000 0.9000 0.7860
0.6000 0.9000 0.7740
0.7000 0.9000 0.7900
0.8000 0.9000 0.8040
0.9000 0.9000 0.8280
1.0000 0.9000 0.8600
1.1000 0.9000 0.8300
1.2000 0.9000 0.7800
1.3000 0.9000 0.7880
1.4000 0.9000 0.7680
1.5000 0.9000 0.7640
1.6000 0.9000 0.7620
1.7000 0.9000 0.8020
1.8000 0.9000 0.8200
1.9000 0.9000 0.8320
2.0000 0.9000 0.8480
2.1000 0.9000 0.8000
2.2000 0.9000 0.7660
2.3000 0.9000 0.7680
2.4000 0.9000 0.7680
2.5000 0.9000 0.7580
2.6000 0.9000 0.7740
2.7000 0.9000 0.7840
2.8000 0.9000 0.7740
2.9000 0.9000 0.8060
3.0000 0.9000 0.8200
3.1000 0.9000 0.7980
3.2000 0.9000 0.7740
3.3000 0.9000 0.7520
3.4000 0.9000 0.7420
3.5000 0.9000 0.7360
3.6000 0.9000 0.7480
3.7000 0.9000 0.7600
3.8000 0.9000 0.7580
3.9000 0.9000 0.7800
4.0000 0.9000 0.8200
4.1000 0.9000 0.8440
4.2000 0.9000 0.8500
4.3000 0.9000 0.8260
4.4000 0.9000 0.8140
4.5000 0.9000 0.7940
4.6000 0.9000 0.7920
4.7000 0.9000 0.8080
4.8000 0.9000 0.7880
4.9000 0.9000 0.8120
0.0000 1.0000 0.8680
0.1000 1.0000 0.8220
0.2000 1.0000 0.7620
0.3000 1.0000 0.7480
0.4000 1.0000 0.7400
0.5000 1.0000 0.7480
0.6000 1.0000 0.7480
0.7000 1.0000 0.7600
0.8000 1.0000 0.8060
0.9000 1.0000 0.8460
1.0000 1.0000 0.9080
1.1000 1.0000 0.8240
1.2000 1.0000 0.7980
1.3000 1.0000 0.7880
1.4000 1.0000 0.7700
1.5000 1.0000 0.7580
1.6000 1.0000 0.7820
1.7000 1.0000 0.7860
1.8000 1.0000 0.8160
1.9000 1.0000 0.8560
2.0000 1.0000 0.9000
2.1000 1.0000 0.8220
2.2000 1.0000 0.7860
2.3000 1.0000 0.7640
2.4000 1.0000 0.7500
2.5000 1.0000 0.7520
2.6000 1.0000 0.7820
2.7000 1.0000 0.7860
2.8000 1.0000 0.7780
2.9000 1.0000 0.8260
3.0000 1.0000 0.8960
3.1000 1.0000 0.8320
3.2000 1.0000 0.7880
3.3000 1.0000 0.7680
3.4000 1.0000 0.7500
3.5000 1.0000 0.7540
3.6000 1.0000 0.7700
3.7000 1.0000 0.7600
3.8000 1.0000 0.7900
3.9000 1.0000 0.8220
4.0000 1.0000 0.8840
4.1000 1.0000 0.8600
4.2000 1.0000 0.8300
4.3000 1.0000 0.8140
4.4000 1.0000 0.8100
4.5000 1.0000 0.8020
4.6000 1.0000 0.7820
4.7000 1.0000 0.8020
4.8000 1.0000 0.7940
4.9000 1.0000 0.8180
0.0000 1.1000 0.8300
0.1000 1.1000 0.7860
0.2000 1.1000 0.7660
0.3000 1.1000 0.7700
0.4000 1.1000 0.7560
0.5000 1.1000 0.7660
0.6000 1.1000 0.7580
0.7000 1.1000 0.7640
0.8000 1.1000 0.7720
0.9000 1.1000 0.8240
1.0000 1.1000 0.8220
1.1000 1.1000 0.8320
1.2000 1.1000 0.8140
1.3000 1.1000 0.7940
1.4000 1.1000 0.7880
1.5000 1.1000 0.7380
1.6000 1.1000 0.7660
1.7000 1.1000 0.7880
1.8000 1.1000 0.8140
1.9000 1.1000 0.7900
2.0000 1.1000 0.8420
2.1000 1.1000 0.8060
2.2000 1.1000 0.7740
2.3000 1.1000 0.7760
2.4000 1.1000 0.7620
2.5000 1.1000 0.7460
2.6000 1.1000 0.7820
2.7000 1.1000 0.7840
2.8000 1.1000 0.8000
2.9000 1.1000 0.8120
3.0000 1.1000 0.8240
3.1000 1.1000 0.8200
3.2000 1.1000 0.7700
3.3000 1.1000 0.7800
3.4000 1.1000 0.7660
3.5000 1.1000 0.7500
3.6000 1.1000 0.7500
3.7000 1.1000 0.7760
3.8000 1.1000 0.7960
3.9000 1.1000 0.8360
4.0000 1.1000 0.8440
4.1000 1.1000 0.8300
4.2000 1.1000 0.8080
4.3000 1.1000 0.7880
4.4000 1.1000 0.7940
4.5000 1.1000 0.7820
4.6000 1.1000 0.7940
4.7000 1.1000 0.7800
4.8000 1.1000 0.7980
4.9000 1.1000 0.8100
0.0000 1.2000 0.7620
0.1000 1.2000 0.7760
0.2000 1.2000 0.7520
0.3000 1.2000 0.7740
0.4000 1.2000 0.7680
0.5000 1.2000 0.7860
0.6000 1.2000 0.7900
0.7000 1.2000 0.7720
0.8000 1.2000 0.7660
0.9000 1.2000 0.8060
1.0000 1.2000 0.8020
1.1000 1.2000 0.8240
1.2000 1.2000 0.7940
1.3000 1.2000 0.7620
1.4000 1.2000 0.7680
1.5000 1.2000 0.7700
1.6000 1.2000 0.7620
1.7000 1.2000 0.7860
1.8000 1.2000 0.7860
1.9000 1.2000 0.7660
2.0000 1.2000 0.7860
2.1000 1.2000 0.7920
2.2000 1.2000 0.7760
2.3000 1.2000 0.7620
2.4000 1.2000 0.7700
2.5000 1.2000 0.7640
2.6000 1.2000 0.7820
2.7000 1.2000 0.7600
2.8000 1.2000 0.7700
2.9000 1.2000 0.8000
3.0000 1.2000 0.7920
3.1000 1.2000 0.7880
3.2000 1.2000 0.7600
3.3000 1.2000 0.7740
3.4000 1.2000 0.7520
3.5000 1.2000 0.7460
3.6000 1.2000 0.7620
3.7000 1.2000 0.7800
3.8000 1.2000 0.7940
3.9000 1.2000 0.8120
4.0000 1.2000 0.8000
4.1000 1.2000 0.7740
4.2000 1.2000 0.7720
4.3000 1.2000 0.7700
4.4000 1.2000 0.7760
4.5000 1.2000 0.7960
4.6000 1.2000 0.7860
4.7000 1.2000 0.7700
4.8000 1.2000 0.7880
4.9000 1.2000 0.7760
0.0000 1.3000 0.7320
0.1000 1.3000 0.7680
0.2000 1.3000 0.7700
0.3000 1.3000 0.7860
0.4000 1.3000 0.7800
0.5000 1.3000 0.7640
0.6000 1.3000 0.7660
0.7000 1.3000 0.7840
0.8000 1.3000 0.7700
0.9000 1.3000 0.7880
1.0000 1.3000 0.7880
1.1000 1.3000 0.8180
1.2000 1.3000 0.8140
1.3000 1.3000 0.7900
1.4000 1.3000 0.7740
1.5000 1.3000 0.7560
1.6000 1.3000 0.7640
1.7000 1.3000 0.7820
1.8000 1.3000 0.7780
1.9000 1.3000 0.7820
2.0000 1.3000 0.7960
2.1000 1.3000 0.7840
2.2000 1.3000 0.7940
2.3000 1.3000 0.7900
2.4000 1.3000 0.7900
2.5000 1.3000 0.7700
2.6000 1.3000 0.7520
2.7000 1.3000 0.7560
2.8000 1.3000 0.7760
2.9000 1.3000 0.7580
3.0000 1.3000 0.7420
3.1000 1.3000 0.7620
3.2000 1.3000 0.7680
3.3000 1.3000 0.7720
3.4000 1.3000 0.7560
3.5000 1.3000 0.7420
3.6000 1.3000 0.7560
3.7000 1.3000 0.7700
3.8000 1.3000 0.7780
3.9000 1.3000 0.7600
4.0000 1.3000 0.7760
4.1000 1.3000 0.7520
4.2000 1.3000 0.7740
4.3000 1.3000 0.7640
4.4000 1.3000 0.7860
4.5000 1.3000 0.7900
4.6000 1.3000 0.7820
4.7000 1.3000 0.7700
4.8000 1.3000 0.7640
4.9000 1.3000 0.7500
0.0000 1.4000 0.7360
0.1000 1.4000 0.7420
0.2000 1.4000 0.7640
0.3000 1.4000 0.7780
0.4000 1.4000 0.7860
0.5000 1.4000 0.7680
0.6000 1.4000 0.7680
0.7000 1.4000 0.8000
0.8000 1.4000 0.8060
0.9000 1.4000 0.7960
1.0000 1.4000 0.8080
1.1000 1.4000 0.8080
1.2000 1.4000 0.7900
1.3000 1.4000 0.7900
1.4000 1.4000 0.7740
1.5000 1.4000 0.7640
1.6000 1.4000 0.7640
1.7000 1.4000 0.7880
1.8000 1.4000 0.7580
1.9000 1.4000 0.7680
2.0000 1.4000 0.7860
2.1000 1.4000 0.7840
2.2000 1.4000 0.7800
2.3000 1.4000 0.7700
2.4000 1.4000 0.7680
2.5000 1.4000 0.7520
2.6000 1.4000 0.7660
2.7000 1.4000 0.7740
2.8000 1.4000 0.7540
2.9000 1.4000 0.7580
3.0000 1.4000 0.7440
3.1000 1.4000 0.7560
3.2000 1.4000 0.7580
3.3000 1.4000 0.7720
3.4000 1.4000 0.7580
3.5000 1.4000 0.7460
3.6000 1.4000 0.7520
3.7000 1.4000 0.7780
3.8000 1.4000 0.7540
3.9000 1.4000 0.7420
4.0000 1.4000 0.7620
4.1000 1.4000 0.7620
4.2000 1.4000 0.7720
4.3000 1.4000 0.7800
4.4000 1.4000 0.7640
4.5000 1.4000 0.7720
4.6000 1.4000 0.7720
4.7000 1.4000 0.7620
4.8000 1.4000 0.7600
4.9000 1.4000 0.7240
0.0000 1.5000 0.7500
0.1000 1.5000 0.7300
0.2000 1.5000 0.7440
0.3000 1.5000 0.7740
0.4000 1.5000 0.7580
0.5000 1.5000 0.7520
0.6000 1.5000 0.7760
0.7000 1.5000 0.7980
0.8000 1.5000 0.8140
0.9000 1.5000 0.8220
1.0000 1.5000 0.8120
1.1000 1.5000 0.7960
1.2000 1.5000 0.7840
1.3000 1.5000 0.7760
1.4000 1.5000 0.7660
1.5000 1.5000 0.7580
1.6000 1.5000 0.7580
1.7000 1.5000 0.7740
1.8000 1.5000 0.7680
1.9000 1.5000 0.7840
2.0000 1.5000 0.7720
2.1000 1.5000 0.7820
2.2000 1.5000 0.7800
2.3000 1.5000 0.7640
2.4000 1.5000 0.7560
2.5000 1.5000 0.7480
2.6000 1.5000 0.7540
2.7000 1.5000 0.7480
2.8000 1.5000 0.7480
2.9000 1.5000 0.7620
3.0000 1.5000 0.7600
3.1000 1.5000 0.7620
3.2000 1.5000 0.7660
3.3000 1.5000 0.7660
3.4000 1.5000 0.7540
3.5000 1.5000 0.7540
3.6000 1.5000 0.7620
3.7000 1.5000 0.7560
3.8000 1.5000 0.7640
3.9000 1.5000 0.7320
4.0000 1.5000 0.7660
4.1000 1.5000 0.7700
4.2000 1.5000 0.7900
4.3000 1.5000 0.7820
4.4000 1.5000 0.7740
4.5000 1.5000 0.7740
4.6000 1.5000 0.7680
4.7000 1.5000 0.7780
4.8000 1.5000 0.7700
4.9000 1.5000 0.7440
0.0000 1.6000 0.7800
0.1000 1.6000 0.7600
0.2000 1.6000 0.7380
0.3000 1.6000 0.7620
0.4000 1.6000 0.7480
0.5000 1.6000 0.7580
0.6000 1.6000 0.7580
0.7000 1.6000 0.7860
0.8000 1.6000 0.7860
0.9000 1.6000 0.7880
1.0000 1.6000 0.7860
1.1000 1.6000 0.7900
1.2000 1.6000 0.7720
1.3000 1.6000 0.7800
1.4000 1.6000 0.7720
1.5000 1.6000 0.7720
1.6000 1.6000 0.7800
1.7000 1.6000 0.7820
1.8000 1.6000 0.7840
1.9000 1.6000 0.7700
2.0000 1.6000 0.7540
2.1000 1.6000 0.7680
2.2000 1.6000 0.7580
2.3000 1.6000 0.7620
2.4000 1.6000 0.7620
2.5000 1.6000 0.7540
2.6000 1.6000 0.7540
2.7000 1.6000 0.7480
2.8000 1.6000 0.7500
2.9000 1.6000 0.7520
3.0000 1.6000 0.7760
3.1000 1.6000 0.7640
3.2000 1.6000 0.7700
3.3000 1.6000 0.7680
3.4000 1.6000 0.7520
3.5000 1.6000 0.7700
3.6000 1.6000 0.7700
3.7000 1.6000 0.7760
3.8000 1.6000 0.7620
3.9000 1.6000 0.7700
4.0000 1.6000 0.7600
4.1000 1.6000 0.7680
4.2000 1.6000 0.7800
4.3000 1.6000 0.7820
4.4000 1.6000 0.7880
4.5000 1.6000 0.7780
4.6000 1.6000 0.7620
4.7000 1.6000 0.7700
4.8000 1.6000 0.7860
4.9000 1.6000 0.7580
0.0000 1.7000 0.7900
0.1000 1.7000 0.7860
0.2000 1.7000 0.7640
0.3000 1.7000 0.7720
0.4000 1.7000 0.7600
0.5000 1.7000 0.7480
0.6000 1.7000 0.7840
0.7000 1.7000 0.7660
0.8000 1.7000 0.7700
0.9000 1.7000 0.7740
1.0000 1.7000 0.7940
1.1000 1.7000 0.7880
1.2000 1.7000 0.7840
1.3000 1.7000 0.7940
1.4000 1.7000 0.7760
1.5000 1.7000 0.7600
1.6000 1.7000 0.7680
1.7000 1.7000 0.7720
1.8000 1.7000 0.7880
1.9000 1.7000 0.7880
2.0000 1.7000 0.7660
2.1000 1.7000 0.7720
2.2000 1.7000 0.7580
2.3000 1.7000 0.7600
2.4000 1.7000 0.7560
2.5000 1.7000 0.7360
2.6000 1.7000 0.7580
2.7000 1.7000 0.7660
2.8000 1.7000 0.7460
2.9000 1.7000 0.7640
3.0000 1.7000 0.7660
3.1000 1.7000 0.7840
3.2000 1.7000 0.7640
3.3000 1.7000 0.7780
3.4000 1.7000 0.7640
3.5000 1.7000 0.7880
3.6000 1.7000 0.7700
3.7000 1.7000 0.7640
3.8000 1.7000 0.7740
3.9000 1.7000 0.7960
4.0000 1.7000 0.7740
4.1000 1.7000 0.7640
4.2000 1.7000 0.7700
4.3000 1.7000 0.7620
4.4000 1.7000 0.7780
4.5000 1.7000 0.7680
4.6000 1.7000 0.7760
4.7000 1.7000 0.7840
4.8000 1.7000 0.7960
4.9000 1.7000 0.7700
0.0000 1.8000 0.8040
0.1000 1.8000 0.8160
0.2000 1.8000 0.7840
0.3000 1.8000 0.7760
0.4000 1.8000 0.7700
0.5000 1.8000 0.7620
0.6000 1.8000 0.7660
0.7000 1.8000 0.7680
0.8000 1.8000 0.7660
0.9000 1.8000 0.7800
1.0000 1.8000 0.7960
1.1000 1.8000 0.7840
1.2000 1.8000 0.8060
1.3000 1.8000 0.8120
1.4000 1.8000 0.7780
1.5000 1.8000 0.7800
1.6000 1.8000 0.7760
1.7000 1.8000 0.7840
1.8000 1.8000 0.7920
1.9000 1.8000 0.8020
2.0000 1.8000 0.7880
2.1000 1.8000 0.7840
2.2000 1.8000 0.7560
2.3000 1.8000 0.7660
2.4000 1.8000 0.7620
2.5000 1.8000 0.7620
2.6000 1.8000 0.7640
2.7000 1.8000 0.7540
2.8000 1.8000 0.7680
2.9000 1.8000 0.7700
3.0000 1.8000 0.7860
3.1000 1.8000 0.7780
3.2000 1.8000 0.7740
3.3000 1.8000 0.7700
3.4000 1.8000 0.7680
3.5000 1.8000 0.7640
3.6000 1.8000 0.7620
3.7000 1.8000 0.7580
3.8000 1.8000 0.7840
3.9000 1.8000 0.7980
4.0000 1.8000 0.7960
4.1000 1.8000 0.7900
4.2000 1.8000 0.7840
4.3000 1.8000 0.7560
4.4000 1.8000 0.7680
4.5000 1.8000 0.7460
4.6000 1.8000 0.7760
4.7000 1.8000 0.7680
4.8000 1.8000 0.7840
4.9000 1.8000 0.7840
0.0000 1.9000 0.8560
0.1000 1.9000 0.8100
0.2000 1.9000 0.7900
0.3000 1.9000 0.7760
0.4000 1.9000 0.7600
0.5000 1.9000 0.7540
0.6000 1.9000 0.7740
0.7000 1.9000 0.7700
0.8000 1.9000 0.7740
0.9000 1.9000 0.8000
1.0000 1.9000 0.8220
1.1000 1.9000 0.8100
1.2000 1.9000 0.8040
1.3000 1.9000 0.8040
1.4000 1.9000 0.8120
1.5000 1.9000 0.8120
1.6000 1.9000 0.8120
1.7000 1.9000 0.8080
1.8000 1.9000 0.8160
1.9000 1.9000 0.8300
2.0000 1.9000 0.8260
2.1000 1.9000 0.8120
2.2000 1.9000 0.7700
2.3000 1.9000 0.7760
2.4000 1.9000 0.7580
2.5000 1.9000 0.7800
2.6000 1.9000 0.7900
2.7000 1.9000 0.7580
2.8000 1.9000 0.7520
2.9000 1.9000 0.7820
3.0000 1.9000 0.8300
3.1000 1.9000 0.8020
3.2000 1.9000 0.7700
3.3000 1.9000 0.7820
3.4000 1.9000 0.7620
3.5000 1.9000 0.7620
3.6000 1.9000 0.7740
3.7000 1.9000 0.7760
3.8000 1.9000 0.7700
3.9000 1.9000 0.8000
4.0000 1.9000 0.8420
4.1000 1.9000 0.8500
4.2000 1.9000 0.7920
4.3000 1.9000 0.7740
4.4000 1.9000 0.7640
4.5000 1.9000 0.7680
4.6000 1.9000 0.7640
4.7000 1.9000 0.7720
4.8000 1.9000 0.7840
4.9000 1.9000 0.8140
0.0000 2.0000 0.8720
0.1000 2.0000 0.8260
0.2000 2.0000 0.7700
0.3000 2.0000 0.7640
0.4000 2.0000 0.7720
0.5000 2.0000 0.7560
0.6000 2.0000 0.7840
0.7000 2.0000 0.7640
0.8000 2.0000 0.7340
0.9000 2.0000 0.7960
1.0000 2.0000 0.8740
1.1000 2.0000 0.8540
1.2000 2.0000 0.8180
1.3000 2.0000 0.7960
1.4000 2.0000 0.8080
1.5000 2.0000 0.7920
1.6000 2.0000 0.8180
1.7000 2.0000 0.8240
1.8000 2.0000 0.8240
1.9000 2.0000 0.8400
2.0000 2.0000 0.8760
2.1000 2.0000 0.8340
2.2000 2.0000 0.8000
2.3000 2.0000 0.7840
2.4000 2.0000 0.7620
2.5000 2.0000 0.7660
2.6000 2.0000 0.7720
2.7000 2.0000 0.7700
2.8000 2.0000 0.7700
2.9000 2.0000 0.8000
3.0000 2.0000 0.8720
3.1000 2.0000 0.8420
3.2000 2.0000 0.7800
3.3000 2.0000 0.7860
3.4000 2.0000 0.7740
3.5000 2.0000 0.7720
3.6000 2.0000 0.7980
3.7000 2.0000 0.7780
3.8000 2.0000 0.7980
3.9000 2.0000 0.8380
4.0000 2.0000 0.9020
4.1000 2.0000 0.8360
4.2000 2.0000 0.8180
4.3000 2.0000 0.7880
4.4000 2.0000 0.7740
4.5000 2.0000 0.7640
4.6000 2.0000 0.7660
4.7000 2.0000 0.7740
4.8000 2.0000 0.7780
4.9000 2.0000 0.8100
0.0000 2.1000 0.8160
0.1000 2.1000 0.8160
0.2000 2.1000 0.7640
0.3000 2.1000 0.7700
0.4000 2.1000 0.7760
0.5000 2.1000 0.7740
0.6000 2.1000 0.7640
0.7000 2.1000 0.7520
0.8000 2.1000 0.7440
0.9000 2.1000 0.7920
1.0000 2.1000 0.8580
1.1000 2.1000 0.8320
1.2000 2.1000 0.8160
1.3000 2.1000 0.8120
1.4000 2.1000 0.7900
1.5000 2.1000 0.7880
1.6000 2.1000 0.7960
1.7000 2.1000 0.7960
1.8000 2.1000 0.7960
1.9000 2.1000 0.8080
2.0000 2.1000 0.8200
2.1000 2.1000 0.8220
2.2000 2.1000 0.7880
2.3000 2.1000 0.7900
2.4000 2.1000 0.7680
2.5000 2.1000 0.7620
2.6000 2.1000 0.7720
2.7000 2.1000 0.7440
2.8000 2.1000 0.7720
2.9000 2.1000 0.7860
3.0000 2.1000 0.8240
3.1000 2.1000 0.8260
3.2000 2.1000 0.7900
3.3000 2.1000 0.7760
3.4000 2.1000 0.7500
3.5000 2.1000 0.7660
3.6000 2.1000 0.7780
3.7000 2.1000 0.7800
3.8000 2.1000 0.8040
3.9000 2.1000 0.8260
4.0000 2.1000 0.8360
4.1000 2.1000 0.8100
4.2000 2.1000 0.7960
4.3000 2.1000 0.7620
4.4000 2.1000 0.7660
4.5000 2.1000 0.7700
4.6000 2.1000 0.7660
4.7000 2.1000 0.7600
4.8000 2.1000 0.7720
4.9000 2.1000 0.7840
0.0000 2.2000 0.7940
0.1000 2.2000 0.7840
0.2000 2.2000 0.7860
0.3000 2.2000 0.7640
0.4000 2.2000 0.7660
0.5000 2.2000 0.7560
0.6000 2.2000 0.7360
0.7000 2.2000 0.7300
0.8000 2.2000 0.7440
0.9000 2.2000 0.7640
1.0000 2.2000 0.8020
1.1000 2.2000 0.8060
1.2000 2.2000 0.7960
1.3000 2.2000 0.7900
1.4000 2.2000 0.7960
1.5000 2.2000 0.7880
1.6000 2.2000 0.8000
1.7000 2.2000 0.7940
1.8000 2.2000 0.7720
1.9000 2.2000 0.7820
2.0000 2.2000 0.7860
2.1000 2.2000 0.8040
2.2000 2.2000 0.7840
2.3000 2.2000 0.7800
2.4000 2.2000 0.7760
2.5000 2.2000 0.7560
2.6000 2.2000 0.7720
2.7000 2.2000 0.7540
2.8000 2.2000 0.7540
2.9000 2.2000 0.7680
3.0000 2.2000 0.8060
3.1000 2.2000 0.7900
3.2000 2.2000 0.7800
3.3000 2.2000 0.7820
3.4000 2.2000 0.7720
3.5000 2.2000 0.7720
3.6000 2.2000 0.7800
3.7000 2.2000 0.7860
3.8000 2.2000 0.7960
3.9000 2.2000 0.8000
4.0000 2.2000 0.7960
4.1000 2.2000 0.7760
4.2000 2.2000 0.7640
4.3000 2.2000 0.7620
4.4000 2.2000 0.7460
4.5000 2.2000 0.7500
4.6000 2.2000 0.7400
4.7000 2.2000 0.7540
4.8000 2.2000 0.7820
4.9000 2.2000 0.7800
0.0000 2.3000 0.7900
0.1000 2.3000 0.7800
0.2000 2.3000 0.7720
0.3000 2.3000 0.7900
0.4000 2.3000 0.7640
0.5000 2.3000 0.7520
0.6000 2.3000 0.7440
0.7000 2.3000 0.7180
0.8000 2.3000 0.7600
0.9000 2.3000 0.7840
1.0000 2.3000 0.7960
1.1000 2.3000 0.7860
1.2000 2.3000 0.8180
1.3000 2.3000 0.7740
1.4000 2.3000 0.7860
1.5000 2.3000 0.7740
1.6000 2.3000 0.7920
1.7000 2.3000 0.7680
1.8000 2.3000 0.7720
1.9000 2.3000 0.7600
2.0000 2.3000 0.7800
2.1000 2.3000 0.7980
2.2000 2.3000 0.7940
2.3000 2.3000 0.7820
2.4000 2.3000 0.7820
2.5000 2.3000 0.7640
2.6000 2.3000 0.7780
2.7000 2.3000 0.7480
2.8000 2.3000 0.7600
2.9000 2.3000 0.7840
3.0000 2.3000 0.7760
3.1000 2.3000 0.7880
3.2000 2.3000 0.7840
3.3000 2.3000 0.7860
3.4000 2.3000 0.7640
3.5000 2.3000 0.7560
3.6000 2.3000 0.7600
3.7000 2.3000 0.7840
3.8000 2.3000 0.7840
3.9000 2.3000 0.7920
4.0000 2.3000 0.7900
4.1000 2.3000 0.7400
4.2000 2.3000 0.7600
4.3000 2.3000 0.7640
4.4000 2.3000 0.7460
4.5000 2.3000 0.7300
4.6000 2.3000 0.7400
4.7000 2.3000 0.7460
4.8000 2.3000 0.7400
4.9000 2.3000 0.7660
0.0000 2.4000 0.7860
0.1000 2.4000 0.7720
0.2000 2.4000 0.7700
0.3000 2.4000 0.7760
0.4000 2.4000 0.7420
0.5000 2.4000 0.7420
0.6000 2.4000 0.7180
0.7000 2.4000 0.7260
0.8000 2.4000 0.7580
0.9000 2.4000 0.7700
1.0000 2.4000 0.7880
1.1000 2.4000 0.7920
1.2000 2.4000 0.7820
1.3000 2.4000 0.7840
1.4000 2.4000 0.7620
1.5000 2.4000 0.7520
1.6000 2.4000 0.7560
1.7000 2.4000 0.7560
1.8000 2.4000 0.7740
1.9000 2.4000 0.7640
2.0000 2.4000 0.7740
2.1000 2.4000 0.7840
2.2000 2.4000 0.7980
2.3000 2.4000 0.7840
2.4000 2.4000 0.7840
2.5000 2.4000 0.7980
2.6000 2.4000 0.7740
2.7000 2.4000 0.7560
2.8000 2.4000 0.7520
2.9000 2.4000 0.7780
3.0000 2.4000 0.7760
3.1000 2.4000 0.7720
3.2000 2.4000 0.7800
3.3000 2.4000 0.7600
3.4000 2.4000 0.7700
3.5000 2.4000 0.7780
3.6000 2.4000 0.7900
3.7000 2.4000 0.7680
3.8000 2.4000 0.7740
3.9000 2.4000 0.8020
4.0000 2.4000 0.7880
4.1000 2.4000 0.7620
4.2000 2.4000 0.7500
4.3000 2.4000 0.7500
4.4000 2.4000 0.7420
4.5000 2.4000 0.7320
4.6000 2.4000 0.7360
4.7000 2.4000 0.7360
4.8000 2.4000 0.7300
4.9000 2.4000 0.7540
0.0000 2.5000 0.7680
0.1000 2.5000 0.7760
0.2000 2.5000 0.7760
0.3000 2.5000 0.7720
0.4000 2.5000 0.7440
0.5000 2.5000 0.7340
0.6000 2.5000 0.7260
0.7000 2.5000 0.7300
0.8000 2.5000 0.7480
0.9000 2.5000 0.7440
1.0000 2.5000 0.7760
1.1000 2.5000 0.7920
1.2000 2.5000 0.7600
1.3000 2.5000 0.7840
1.4000 2.5000 0.7760
1.5000 2.5000 0.7460
1.6000 2.5000 0.7520
1.7000 2.5000 0.7360
1.8000 2.5000 0.7540
1.9000 2.5000 0.7880
2.0000 2.5000 0.7960
2.1000 2.5000 0.7780
2.2000 2.5000 0.7780
2.3000 2.5000 0.8000
2.4000 2.5000 0.7780
2.5000 2.5000 0.7780
2.6000 2.5000 0.7700
2.7000 2.5000 0.7600
2.8000 2.5000 0.7500
2.9000 2.5000 0.7700
3.0000 2.5000 0.7660
3.1000 2.5000 0.7720
3.2000 2.5000 0.7700
3.3000 2.5000 0.7720
3.4000 2.5000 0.7560
3.5000 2.5000 0.7560
3.6000 2.5000 0.7960
3.7000 2.5000 0.7900
3.8000 2.5000 0.7880
3.9000 2.5000 0.7780
4.0000 2.5000 0.7740
4.1000 2.5000 0.7660
4.2000 2.5000 0.7380
4.3000 2.5000 0.7660
4.4000 2.5000 0.7380
4.5000 2.5000 0.7420
4.6000 2.5000 0.7260
4.7000 2.5000 0.7400
4.8000 2.5000 0.7440
4.9000 2.5000 0.7560
0.0000 2.6000 0.7760
0.1000 2.6000 0.7900
0.2000 2.6000 0.7700
0.3000 2.6000 0.7660
0.4000 2.6000 0.7400
0.5000 2.6000 0.7120
0.6000 2.6000 0.7300
0.7000 2.6000 0.7380
0.8000 2.6000 0.7400
0.9000 2.6000 0.7480
1.0000 2.6000 0.7760
1.1000 2.6000 0.7660
1.2000 2.6000 0.7540
1.3000 2.6000 0.7620
1.4000 2.6000 0.7580
1.5000 2.6000 0.7500
1.6000 2.6000 0.7520
1.7000 2.6000 0.7620
1.8000 2.6000 0.7540
1.9000 2.6000 0.7840
2.0000 2.6000 0.7880
2.1000 2.6000 0.7940
2.2000 2.6000 0.7860
2.3000 2.6000 0.7880
2.4000 2.6000 0.7740
2.5000 2.6000 0.7920
2.6000 2.6000 0.7720
2.7000 2.6000 0.7600
2.8000 2.6000 0.7620
2.9000 2.6000 0.7660
3.0000 2.6000 0.7560
3.1000 2.6000 0.7780
3.2000 2.6000 0.7620
3.3000 2.6000 0.7700
3.4000 2.6000 0.7560
3.5000 2.6000 0.7400
3.6000 2.6000 0.7460
3.7000 2.6000 0.7800
3.8000 2.6000 0.7860
3.9000 2.6000 0.7620
4.0000 2.6000 0.7620
4.1000 2.6000 0.7620
4.2000 2.6000 0.7380
4.3000 2.6000 0.7540
4.4000 2.6000 0.7640
4.5000 2.6000 0.7680
4.6000 2.6000 0.7480
4.7000 2.6000 0.7420
4.8000 2.6000 0.7400
4.9000 2.6000 0.7600
0.0000 2.7000 0.7800
0.1000 2.7000 0.8040
0.2000 2.7000 0.7880
0.3000 2.7000 0.7660
0.4000 2.7000 0.7300
0.5000 2.7000 0.7240
0.6000 2.7000 0.7220
0.7000 2.7000 0.7140
0.8000 2.7000 0.7480
0.9000 2.7000 0.7740
1.0000 2.7000 0.7780
1.1000 2.7000 0.7880
1.2000 2.7000 0.7600
1.3000 2.7000 0.7680
1.4000 2.7000 0.7500
1.5000 2.7000 0.7680
1.6000 2.7000 0.7780
1.7000 2.7000 0.7760
1.8000 2.7000 0.7600
1.9000 2.7000 0.7680
2.0000 2.7000 0.7740
2.1000 2.7000 0.7800
2.2000 2.7000 0.7740
2.3000 2.7000 0.7720
2.4000 2.7000 0.7660
2.5000 2.7000 0.7840
2.6000 2.7000 0.7660
2.7000 2.7000 0.7560
2.8000 2.7000 0.7700
2.9000 2.7000 0.7640
3.0000 2.7000 0.7660
3.1000 2.7000 0.8000
3.2000 2.7000 0.7860
3.3000 2.7000 0.7780
3.4000 2.7000 0.7660
3.5000 2.7000 0.7680
3.6000 2.7000 0.7540
3.7000 2.7000 0.7600
3.8000 2.7000 0.7620
3.9000 2.7000 0.7580
4.0000 2.7000 0.7660
4.1000 2.7000 0.7940
4.2000 2.7000 0.7540
4.3000 2.7000 0.7500
4.4000 2.7000 0.7680
4.5000 2.7000 0.7880
4.6000 2.7000 0.7800
4.7000 2.7000 0.7800
4.8000 2.7000 0.7480
4.9000 2.7000 0.7760
0.0000 2.8000 0.8140
0.1000 2.8000 0.8080
0.2000 2.8000 0.7880
0.3000 2.8000 0.7660
0.4000 2.8000 0.7600
0.5000 2.8000 0.7420
0.6000 2.8000 0.7260
0.7000 2.8000 0.7460
0.8000 2.8000 0.7580
0.9000 2.8000 0.7920
1.0000 2.8000 0.7740
1.1000 2.8000 0.7860
1.2000 2.8000 0.7860
1.3000 2.8000 0.7760
1.4000 2.8000 0.7880
1.5000 2.8000 0.7880
1.6000 2.8000 0.7860
1.7000 2.8000 0.7780
1.8000 2.8000 0.7840
1.9000 2.8000 0.7700
2.0000 2.8000 0.7860
2.1000 2.8000 0.7660
2.2000 2.8000 0.7780
2.3000 2.8000 0.7660
2.4000 2.8000 0.7600
2.5000 2.8000 0.7700
2.6000 2.8000 0.7880
2.7000 2.8000 0.7600
2.8000 2.8000 0.7760
2.9000 2.8000 0.7800
3.0000 2.8000 0.8020
3.1000 2.8000 0.8120
3.2000 2.8000 0.7900
3.3000 2.8000 0.7840
3.4000 2.8000 0.7600
3.5000 2.8000 0.7500
3.6000 2.8000 0.7480
3.7000 2.8000 0.7480
3.8000 2.8000 0.7540
3.9000 2.8000 0.7680
4.0000 2.8000 0.7920
4.1000 2.8000 0.8140
4.2000 2.8000 0.7800
4.3000 2.8000 0.7400
4.4000 2.8000 0.7720
4.5000 2.8000 0.7920
4.6000 2.8000 0.7980
4.7000 2.8000 0.7860
4.8000 2.8000 0.7600
4.9000 2.8000 0.7700
0.0000 2.9000 0.8420
0.1000 2.9000 0.8400
0.2000 2.9000 0.7980
0.3000 2.9000 0.7760
0.4000 2.9000 0.7680
0.5000 2.9000 0.7580
0.6000 2.9000 0.7400
0.7000 2.9000 0.7660
0.8000 2.9000 0.7840
0.9000 2.9000 0.7820
1.0000 2.9000 0.8020
1.1000 2.9000 0.8000
1.2000 2.9000 0.7900
1.3000 2.9000 0.7780
1.4000 2.9000 0.8000
1.5000 2.9000 0.7920
1.6000 2.9000 0.7800
1.7000 2.9000 0.7900
1.8000 2.9000 0.7960
1.9000 2.9000 0.8180
2.0000 2.9000 0.7940
2.1000 2.9000 0.7980
2.2000 2.9000 0.7940
2.3000 2.9000 0.7740
2.4000 2.9000 0.7820
2.5000 2.9000 0.7600
2.6000 2.9000 0.7800
2.7000 2.9000 0.7860
2.8000 2.9000 0.7940
2.9000 2.9000 0.8020
3.0000 2.9000 0.8320
3.1000 2.9000 0.8040
3.2000 2.9000 0.7960
3.3000 2.9000 0.7620
3.4000 2.9000 0.7640
3.5000 2.9000 0.7600
3.6000 2.9000 0.7620
3.7000 2.9000 0.7480
3.8000 2.9000 0.7420
3.9000 2.9000 0.7900
4.0000 2.9000 0.8420
4.1000 2.9000 0.8200
4.2000 2.9000 0.7960
4.3000 2.9000 0.7680
4.4000 2.9000 0.7740
4.5000 2.9000 0.7820
4.6000 2.9000 0.7660
4.7000 2.9000 0.7640
4.8000 2.9000 0.7720
4.9000 2.9000 0.7960


==> files/coverage_iewpf.csv <==
# x, y, err
0.0000 0.0000 0.8940
0.1000 0.0000 0.8880
0.2000 0.0000 0.8840
0.3000 0.0000 0.9000
0.4000 0.0000 0.9000
0.5000 0.0000 0.8980
0.6000 0.0000 0.8840
0.7000 0.0000 0.8880
0.8000 0.0000 0.8800
0.9000 0.0000 0.8900
1.0000 0.0000 0.8620
1.1000 0.0000 0.8720
1.2000 0.0000 0.8800
1.3000 0.0000 0.8740
1.4000 0.0000 0.8880
1.5000 0.0000 0.8840
1.6000 0.0000 0.8640
1.7000 0.0000 0.8820
1.8000 0.0000 0.8960
1.9000 0.0000 0.8940
2.0000 0.0000 0.8760
2.1000 0.0000 0.8640
2.2000 0.0000 0.8720
2.3000 0.0000 0.8720
2.4000 0.0000 0.8560
2.5000 0.0000 0.8540
2.6000 0.0000 0.8560
2.7000 0.0000 0.8420
2.8000 0.0000 0.8560
2.9000 0.0000 0.8660
3.0000 0.0000 0.8880
3.1000 0.0000 0.8980
3.2000 0.0000 0.8980
3.3000 0.0000 0.8960
3.4000 0.0000 0.8960
3.5000 0.0000 0.8860
3.6000 0.0000 0.8760
3.7000 0.0000 0.8660
3.8000 0.0000 0.8720
3.9000 0.0000 0.8720
4.0000 0.0000 0.8860
4.1000 0.0000 0.8820
4.2000 0.0000 0.8980
4.3000 0.0000 0.8780
4.4000 0.0000 0.8900
4.5000 0.0000 0.8940
4.6000 0.0000 0.9060
4.7000 0.0000 0.9020
4.8000 0.0000 0.9000
4.9000 0.0000 0.8980
0.0000 0.1000 0.8900
0.1000 0.1000 0.8860
0.2000 0.1000 0.8740
0.3000 0.1000 0.8880
0.4000 0.1000 0.9020
0.5000 0.1000 0.8960
0.6000 0.1000 0.8860
0.7000 0.1000 0.8940
0.8000 0.1000 0.8760
0.9000 0.1000 0.9000
1.0000 0.1000 0.8700
1.1000 0.1000 0.8800
1.2000 0.1000 0.8960
1.3000 0.1000 0.8980
1.4000 0.1000 0.8800
1.5000 0.1000 0.8880
1.6000 0.1000 0.8920
1.7000 0.1000 0.8880
1.8000 0.1000 0.8980
1.9000 0.1000 0.8780
2.0000 0.1000 0.8720
2.1000 0.1000 0.8620
2.2000 0.1000 0.8740
2.3000 0.1000 0.8720
2.4000 0.1000 0.8560
2.5000 0.1000 0.8640
2.6000 0.1000 0.8600
2.7000 0.1000 0.8580
2.8000 0.1000 0.8700
2.9000 0.1000 0.8860
3.0000 0.1000 0.8940
3.1000 0.1000 0.9080
3.2000 0.1000 0.9080
3.3000 0.1000 0.8960
3.4000 0.1000 0.8800
3.5000 0.1000 0.8780
3.6000 0.1000 0.8720
3.7000 0.1000 0.8740
3.8000 0.1000 0.8780
3.9000 0.1000 0.8620
4.0000 0.1000 0.8780
4.1000 0.1000 0.8800
4.2000 0.1000 0.8980
4.3000 0.1000 0.8940
4.4000 0.1000 0.8940
4.5000 0.1000 0.9060
4.6000 0.1000 0.9120
4.7000 0.1000 0.9040
4.8000 0.1000 0.9120
4.9000 0.1000 0.8920
0.0000 0.2000 0.8880
0.1000 0.2000 0.8740
0.2000 0.2000 0.8760
0.3000 0.2000 0.8880
0.4000 0.2000 0.8940
0.5000 0.2000 0.9020
0.6000 0.2000 0.8900
0.7000 0.2000 0.8960
0.8000 0.2000 0.8980
0.9000 0.2000 0.8960
1.0000 0.2000 0.8980
1.1000 0.2000 0.9020
1.2000 0.2000 0.9080
1.3000 0.2000 0.8960
1.4000 0.2000 0.8980
1.5000 0.2000 0.8960
1.6000 0.2000 0.9000
1.7000 0.2000 0.8960
1.8000 0.2000 0.8960
1.9000 0.2000 0.8680
2.0000 0.2000 0.8720
2.1000 0.2000 0.8640
2.2000 0.2000 0.8820
2.3000 0.2000 0.8660
2.4000 0.2000 0.8560
2.5000 0.2000 0.8700
2.6000 0.2000 0.8620
2.7000 0.2000 0.8740
2.8000 0.2000 0.8700
2.9000 0.2000 0.8920
3.0000 0.2000 0.8880
3.1000 0.2000 0.8960
3.2000 0.2000 0.9080
3.3000 0.2000 0.9020
3.4000 0.2000 0.8900
3.5000 0.2000 0.8800
3.6000 0.2000 0.8780
3.7000 0.2000 0.8700
3.8000 0.2000 0.8740
3.9000 0.2000 0.8720
4.0000 0.2000 0.8660
4.1000 0.2000 0.8880
4.2000 0.2000 0.8980
4.3000 0.2000 0.9020
4.4000 0.2000 0.8900
4.5000 0.2000 0.8940
4.6000 0.2000 0.9120
4.7000 0.2000 0.9080
4.8000 0.2000 0.8980
4.9000 0.2000 0.8840
0.0000 0.3000 0.8800
0.1000 0.3000 0.8760
0.2000 0.3000 0.8740
0.3000 0.3000 0.8740
0.4000 0.3000 0.8760
0.5000 0.3000 0.8880
0.6000 0.3000 0.9020
0.7000 0.3000 0.9020
0.8000 0.3000 0.9000
0.9000 0.3000 0.9000
1.0000 0.3000 0.9020
1.1000 0.3000 0.9080
1.2000 0.3000 0.9060
1.3000 0.3000 0.8900
1.4000 0.3000 0.8940
1.5000 0.3000 0.9000
1.6000 0.3000 0.9160
1.7000 0.3000 0.9100
1.8000 0.3000 0.8860
1.9000 0.3000 0.8700
2.0000 0.3000 0.8660
2.1000 0.3000 0.8660
2.2000 0.3000 0.8740
2.3000 0.3000 0.8740
2.4000 0.3000 0.8600
2.5000 0.3000 0.8680
2.6000 0.3000 0.8780
2.7000 0.3000 0.8860
2.8000 0.3000 0.8920
2.9000 0.3000 0.8860
3.0000 0.3000 0.8920
3.1000 0.3000 0.8880
3.2000 0.3000 0.8960
3.3000 0.3000 0.9080
3.4000 0.3000 0.8940
3.5000 0.3000 0.8820
3.6000 0.3000 0.8780
3.7000 0.3000 0.8800
3.8000 0.3000 0.8760
3.9000 0.3000 0.8860
4.0000 0.3000 0.8840
4.1000 0.3000 0.8940
4.2000 0.3000 0.9080
4.3000 0.3000 0.9040
4.4000 0.3000 0.9040
4.5000 0.3000 0.9080
4.6000 0.3000 0.9080
4.7000 0.3000 0.9260
4.8000 0.3000 0.9040
4.9000 0.3000 0.8880
0.0000 0.4000 0.8940
0.1000 0.4000 0.8800
0.2000 0.4000 0.8780
0.3000 0.4000 0.8920
0.4000 0.4000 0.8760
0.5000 0.4000 0.8880
0.6000 0.4000 0.9020
0.7000 0.4000 0.8940
0.8000 0.4000 0.8960
0.9000 0.4000 0.9020
1.0000 0.4000 0.8940
1.1000 0.4000 0.8900
1.2000 0.4000 0.8860
1.3000 0.4000 0.8900
1.4000 0.4000 0.8960
1.5000 0.4000 0.9160
1.6000 0.4000 0.9080
1.7000 0.4000 0.9160
1.8000 0.4000 0.8940
1.9000 0.4000 0.8880
2.0000 0.4000 0.8680
2.1000 0.4000 0.8640
2.2000 0.4000 0.8900
2.3000 0.4000 0.8720
2.4000 0.4000 0.8660
2.5000 0.4000 0.8760
2.6000 0.4000 0.8800
2.7000 0.4000 0.8880
2.8000 0.4000 0.8960
2.9000 0.4000 0.8920
3.0000 0.4000 0.8940
3.1000 0.4000 0.8880
3.2000 0.4000 0.8920
3.3000 0.4000 0.8780
3.4000 0.4000 0.8840
3.5000 0.4000 0.8820
3.6000 0.4000 0.8700
3.7000 0.4000 0.8760
3.8000 0.4000 0.8820
3.9000 0.4000 0.8940
4.0000 0.4000 0.8900
4.1000 0.4000 0.8920
4.2000 0.4000 0.9060
4.3000 0.4000 0.9140
4.4000 0.4000 0.9160
4.5000 0.4000 0.9000
4.6000 0.4000 0.9060
4.7000 0.4000 0.9120
4.8000 0.4000 0.9080
4.9000 0.4000 0.8940
0.0000 0.5000 0.8900
0.1000 0.5000 0.8880
0.2000 0.5000 0.8900
0.3000 0.5000 0.8940
0.4000 0.5000 0.8900
0.5000 0.5000 0.8900
0.6000 0.5000 0.8860
0.7000 0.5000 0.8960
0.8000 0.5000 0.9020
0.9000 0.5000 0.9080
1.0000 0.5000 0.8980
1.1000 0.5000 0.8820
1.2000 0.5000 0.8800
1.3000 0.5000 0.8860
1.4000 0.5000 0.9060
1.5000 0.5000 0.9020
1.6000 0.5000 0.9000
1.7000 0.5000 0.9020
1.8000 0.5000 0.8860
1.9000 0.5000 0.8820
2.0000 0.5000 0.8900
2.1000 0.5000 0.8940
2.2000 0.5000 0.8860
2.3000 0.5000 0.8900
2.4000 0.5000 0.8900
2.5000 0.5000 0.8980
2.6000 0.5000 0.8920
2.7000 0.5000 0.9060
2.8000 0.5000 0.9060
2.9000 0.5000 0.8940
3.0000 0.5000 0.8880
3.1000 0.5000 0.8960
3.2000 0.5000 0.8740
3.3000 0.5000 0.8620
3.4000 0.5000 0.8740
3.5000 0.5000 0.8680
3.6000 0.5000 0.8640
3.7000 0.5000 0.8800
3.8000 0.5000 0.8780
3.9000 0.5000 0.8860
4.0000 0.5000 0.8840
4.1000 0.5000 0.8720
4.2000 0.5000 0.8920
4.3000 0.5000 0.9000
4.4000 0.5000 0.9020
4.5000 0.5000 0.9040
4.6000 0.5000 0.9040
4.7000 0.5000 0.9080
4.8000 0.5000 0.9020
4.9000 0.5000 0.9000
0.0000 0.6000 0.9060
0.1000 0.6000 0.8980
0.2000 0.6000 0.8880
0.3000 0.6000 0.8900
0.4000 0.6000 0.8940
0.5000 0.6000 0.8840
0.6000 0.6000 0.8780
0.7000 0.6000 0.8960
0.8000 0.6000 0.8940
0.9000 0.6000 0.9040
1.0000 0.6000 0.8920
1.1000 0.6000 0.8760
1.2000 0.6000 0.8800
1.3000 0.6000 0.8740
1.4000 0.6000 0.8980
1.5000 0.6000 0.9060
1.6000 0.6000 0.8940
1.7000 0.6000 0.9080
1.8000 0.6000 0.8900
1.9000 0.6000 0.8880
2.0000 0.6000 0.8860
2.1000 0.6000 0.9040
2.2000 0.6000 0.8900
2.3000 0.6000 0.9020
2.4000 0.6000 0.8960
2.5000 0.6000 0.9020
2.6000 0.6000 0.9040
2.7000 0.6000 0.9180
2.8000 0.6000 0.9020
2.9000 0.6000 0.9140
3.0000 0.6000 0.8920
3.1000 0.6000 0.8780
3.2000 0.6000 0.8760
3.3000 0.6000 0.8600
3.4000 0.6000 0.8520
3.5000 0.6000 0.8580
3.6000 0.6000 0.8620
3.7000 0.6000 0.8660
3.8000 0.6000 0.8880
3.9000 0.6000 0.8960
4.0000 0.6000 0.8840
4.1000 0.6000 0.8800
4.2000 0.6000 0.8880
4.3000 0.6000 0.8900
4.4000 0.6000 0.9000
4.5000 0.6000 0.8960
4.6000 0.6000 0.9100
4.7000 0.6000 0.9200
4.8000 0.6000 0.9080
4.9000 0.6000 0.8980
0.0000 0.7000 0.8920
0.1000 0.7000 0.8900
0.2000 0.7000 0.8940
0.3000 0.7000 0.8960
0.4000 0.7000 0.8960
0.5000 0.7000 0.8940
0.6000 0.7000 0.8900
0.7000 0.7000 0.8920
0.8000 0.7000 0.8980
0.9000 0.7000 0.8920
1.0000 0.7000 0.8900
1.1000 0.7000 0.8780
1.2000 0.7000 0.8800
1.3000 0.7000 0.8840
1.4000 0.7000 0.8940
1.5000 0.7000 0.8820
1.6000 0.7000 0.8840
1.7000 0.7000 0.8880
1.8000 0.7000 0.8920
1.9000 0.7000 0.8740
2.0000 0.7000 0.8800
2.1000 0.7000 0.9000
2.2000 0.7000 0.9000
2.3000 0.7000 0.9020
2.4000 0.7000 0.8900
2.5000 0.7000 0.8940
2.6000 0.7000 0.9000
2.7000 0.7000 0.9060
2.8000 0.7000 0.8980
2.9000 0.7000 0.8940
3.0000 0.7000 0.8820
3.1000 0.7000 0.8640
3.2000 0.7000 0.8700
3.3000 0.7000 0.8640
3.4000 0.7000 0.8520
3.5000 0.7000 0.8480
3.6000 0.7000 0.8480
3.7000 0.7000 0.8680
3.8000 0.7000 0.8760
3.9000 0.7000 0.8980
4.0000 0.7000 0.9020
4.1000 0.7000 0.8820
4.2000 0.7000 0.8800
4.3000 0.7000 0.8740
4.4000 0.7000 0.8860
4.5000 0.7000 0.9020
4.6000 0.7000 0.9120
4.7000 0.7000 0.9120
4.8000 0.7000 0.9040
4.9000 0.7000 0.8980
0.0000 0.8000 0.8920
0.1000 0.8000 0.8840
0.2000 0.8000 0.8900
0.3000 0.8000 0.8980
0.4000 0.8000 0.8980
0.5000 0.8000 0.9040
0.6000 0.8000 0.8980
0.7000 0.8000 0.9000
0.8000 0.8000 0.8860
0.9000 0.8000 0.9000
1.0000 0.8000 0.8980
1.1000 0.8000 0.8840
1.2000 0.8000 0.8800
1.3000 0.8000 0.8840
1.4000 0.8000 0.8880
1.5000 0.8000 0.8960
1.6000 0.8000 0.8800
1.7000 0.8000 0.8820
1.8000 0.8000 0.8940
1.9000 0.8000 0.8880
2.0000 0.8000 0.8680
2.1000 0.8000 0.8860
2.2000 0.8000 0.8860
2.3000 0.8000 0.8880
2.4000 0.8000 0.8900
2.5000 0.8000 0.8940
2.6000 0.8000 0.9040
2.7000 0.8000 0.9060
2.8000 0.8000 0.9120
2.9000 0.8000 0.9000
3.0000 0.8000 0.8760
3.1000 0.8000 0.8700
3.2000 0.8000 0.8620
3.3000 0.8000 0.8580
3.4000 0.8000 0.8540
3.5000 0.8000 0.8480
3.6000 0.8000 0.8600
3.7000 0.8000 0.8760
3.8000 0.8000 0.8720
3.9000 0.8000 0.8880
4.0000 0.8000 0.8900
4.1000 0.8000 0.8880
4.2000 0.8000 0.8820
4.3000 0.8000 0.8880
4.4000 0.8000 0.8940
4.5000 0.8000 0.8960
4.6000 0.8000 0.9100
4.7000 0.8000 0.9060
4.8000 0.8000 0.8860
4.9000 0.8000 0.8960
0.0000 0.9000 0.8880
0.1000 0.9000 0.8840
0.2000 0.9000 0.8900
0.3000 0.9000 0.8980
0.4000 0.9000 0.9040
0.5000 0.9000 0.8900
0.6000 0.9000 0.8780
0.7000 0.9000 0.8780
0.8000 0.9000 0.8720
0.9000 0.9000 0.8820
1.0000 0.9000 0.8740
1.1000 0.9000 0.8900
1.2000 0.9000 0.8780
1.3000 0.9000 0.8740
1.4000 0.9000 0.8880
1.5000 0.9000 0.8820
1.6000 0.9000 0.8660
1.7000 0.9000 0.8700
1.8000 0.9000 0.8920
1.9000 0.9000 0.8660
2.0000 0.9000 0.8680
2.1000 0.9000 0.9020
2.2000 0.9000 0.8860
2.3000 0.9000 0.8860
2.4000 0.9000 0.8980
2.5000 0.9000 0.9140
2.6000 0.9000 0.9200
2.7000 0.9000 0.9180
2.8000 0.9000 0.9180
2.9000 0.9000 0.9180
3.0000 0.9000 0.8840
3.1000 0.9000 0.8660
3.2000 0.9000 0.8420
3.3000 0.9000 0.8500
3.4000 0.9000 0.8480
3.5000 0.9000 0.8620
3.6000 0.9000 0.8480
3.7000 0.9000 0.8600
3.8000 0.9000 0.8800
3.9000 0.9000 0.8880
4.0000 0.9000 0.8820
4.1000 0.9000 0.8880
4.2000 0.9000 0.8960
4.3000 0.9000 0.8780
4.4000 0.9000 0.8840
4.5000 0.9000 0.8880
4.6000 0.9000 0.9080
4.7000 0.9000 0.9060
4.8000 0.9000 0.9060
4.9000 0.9000 0.9020
0.0000 1.0000 0.8880
0.1000 1.0000 0.8860
0.2000 1.0000 0.8920
0.3000 1.0000 0.8960
0.4000 1.0000 0.8900
0.5000 1.0000 0.8860
0.6000 1.0000 0.8720
0.7000 1.0000 0.8740
0.8000 1.0000 0.8880
0.9000 1.0000 0.8820
1.0000 1.0000 0.8700
1.1000 1.0000 0.8820
1.2000 1.0000 0.8820
1.3000 1.0000 0.8740
1.4000 1.0000 0.8760
1.5000 1.0000 0.8780
1.6000 1.0000 0.8840
1.7000 1.0000 0.8780
1.8000 1.0000 0.8700
1.9000 1.0000 0.8620
2.0000 1.0000 0.8800
2.1000 1.0000 0.8840
2.2000 1.0000 0.8900
2.3000 1.0000 0.9060
2.4000 1.0000 0.9100
2.5000 1.0000 0.9220
2.6000 1.0000 0.9220
2.7000 1.0000 0.9140
2.8000 1.0000 0.9200
2.9000 1.0000 0.9240
3.0000 1.0000 0.8980
3.1000 1.0000 0.8680
3.2000 1.0000 0.8580
3.3000 1.0000 0.8580
3.4000 1.0000 0.8580
3.5000 1.0000 0.8480
3.6000 1.0000 0.8440
3.7000 1.0000 0.8600
3.8000 1.0000 0.8820
3.9000 1.0000 0.8760
4.0000 1.0000 0.8960
4.1000 1.0000 0.8740
4.2000 1.0000 0.8920
4.3000 1.0000 0.8800
4.4000 1.0000 0.8920
4.5000 1.0000 0.8940
4.6000 1.0000 0.8960
4.7000 1.0000 0.9080
4.8000 1.0000 0.8960
4.9000 1.0000 0.8940
0.0000 1.1000 0.8960
0.1000 1.1000 0.8800
0.2000 1.1000 0.8800
0.3000 1.1000 0.8840
0.4000 1.1000 0.8900
0.5000 1.1000 0.8760
0.6000 1.1000 0.8620
0.7000 1.1000 0.8760
0.8000 1.1000 0.8800
0.9000 1.1000 0.8820
1.0000 1.1000 0.8840
1.1000 1.1000 0.8720
1.2000 1.1000 0.8880
1.3000 1.1000 0.8760
1.4000 1.1000 0.8840
1.5000 1.1000 0.8780
1.6000 1.1000 0.8760
1.7000 1.1000 0.8740
1.8000 1.1000 0.8720
1.9000 1.1000 0.8740
2.0000 1.1000 0.8980
2.1000 1.1000 0.9000
2.2000 1.1000 0.9020
2.3000 1.1000 0.9100
2.4000 1.1000 0.9140
2.5000 1.1000 0.9100
2.6000 1.1000 0.9160
2.7000 1.1000 0.9300
2.8000 1.1000 0.9460
2.9000 1.1000 0.9220
3.0000 1.1000 0.9100
3.1000 1.1000 0.8740
3.2000 1.1000 0.8620
3.3000 1.1000 0.8620
3.4000 1.1000 0.8680
3.5000 1.1000 0.8520
3.6000 1.1000 0.8520
3.7000 1.1000 0.8740
3.8000 1.1000 0.8660
3.9000 1.1000 0.8540
4.0000 1.1000 0.8760
4.1000 1.1000 0.8780
4.2000 1.1000 0.8860
4.3000 1.1000 0.8960
4.4000 1.1000 0.8900
4.5000 1.1000 0.9020
4.6000 1.1000 0.9060
4.7000 1.1000 0.9000
4.8000 1.1000 0.8940
4.9000 1.1000 0.8960
0.0000 1.2000 0.8920
0.1000 1.2000 0.8700
0.2000 1.2000 0.8640
0.3000 1.2000 0.8540
0.4000 1.2000 0.8620
0.5000 1.2000 0.8680
0.6000 1.2000 0.8680
0.7000 1.2000 0.8760
0.8000 1.2000 0.8720
0.9000 1.2000 0.8720
1.0000 1.2000 0.8740
1.1000 1.2000 0.8760
1.2000 1.2000 0.8700
1.3000 1.2000 0.8840
1.4000 1.2000 0.8860
1.5000 1.2000 0.8780
1.6000 1.2000 0.8720
1.7000 1.2000 0.8800
1.8000 1.2000 0.8720
1.9000 1.2000 0.8580
2.0000 1.2000 0.8900
2.1000 1.2000 0.8920
2.2000 1.2000 0.9060
2.3000 1.2000 0.9040
2.4000 1.2000 0.9100
2.5000 1.2000 0.9080
2.6000 1.2000 0.9080
2.7000 1.2000 0.9240
2.8000 1.2000 0.9360
2.9000 1.2000 0.9300
3.0000 1.2000 0.9060
3.1000 1.2000 0.8720
3.2000 1.2000 0.8640
3.3000 1.2000 0.8720
3.4000 1.2000 0.8640
3.5000 1.2000 0.8660
3.6000 1.2000 0.8620
3.7000 1.2000 0.8640
3.8000 1.2000 0.8580
3.9000 1.2000 0.8480
4.0000 1.2000 0.8620
4.1000 1.2000 0.8660
4.2000 1.2000 0.8680
4.3000 1.2000 0.8740
4.4000 1.2000 0.8940
4.5000 1.2000 0.9080
4.6000 1.2000 0.9020
4.7000 1.2000 0.8980
4.8000 1.2000 0.8900
4.9000 1.2000 0.8740
0.0000 1.3000 0.8680
0.1000 1.3000 0.8760
0.2000 1.3000 0.8580
0.3000 1.3000 0.8520
0.4000 1.3000 0.8500
0.5000 1.3000 0.8600
0.6000 1.3000 0.8720
0.7000 1.3000 0.8700
0.8000 1.3000 0.8640
0.9000 1.3000 0.8660
1.0000 1.3000 0.8740
1.1000 1.3000 0.8840
1.2000 1.3000 0.8660
1.3000 1.3000 0.8800
1.4000 1.3000 0.8880
1.5000 1.3000 0.8860
1.6000 1.3000 0.8720
1.7000 1.3000 0.8700
1.8000 1.3000 0.8880
1.9000 1.3000 0.8700
2.0000 1.3000 0.8860
2.1000 1.3000 0.8860
2.2000 1.3000 0.8980
2.3000 1.3000 0.8980
2.4000 1.3000 0.9020
2.5000 1.3000 0.8960
2.6000 1.3000 0.9060
2.7000 1.3000 0.9180
2.8000 1.3000 0.9300
2.9000 1.3000 0.9160
3.0000 1.3000 0.8820
3.1000 1.3000 0.8740
3.2000 1.3000 0.8640
3.3000 1.3000 0.8680
3.4000 1.3000 0.8680
3.5000 1.3000 0.8620
3.6000 1.3000 0.8780
3.7000 1.3000 0.8580
3.8000 1.3000 0.8600
3.9000 1.3000 0.8560
4.0000 1.3000 0.8580
4.1000 1.3000 0.8560
4.2000 1.3000 0.8620
4.3000 1.3000 0.8760
4.4000 1.3000 0.8880
4.5000 1.3000 0.9000
4.6000 1.3000 0.9100
4.7000 1.3000 0.9060
4.8000 1.3000 0.8940
4.9000 1.3000 0.8760
0.0000 1.4000 0.8900
0.1000 1.4000 0.8740
0.2000 1.4000 0.8600
0.3000 1.4000 0.8680
0.4000 1.4000 0.8620
0.5000 1.4000 0.8620
0.6000 1.4000 0.8740
0.7000 1.4000 0.8680
0.8000 1.4000 0.8660
0.9000 1.4000 0.8760
1.0000 1.4000 0.8700
1.1000 1.4000 0.8700
1.2000 1.4000 0.8860
1.3000 1.4000 0.8900
1.4000 1.4000 0.8860
1.5000 1.4000 0.8840
1.6000 1.4000 0.8760
1.7000 1.4000 0.8900
1.8000 1.4000 0.8860
1.9000 1.4000 0.8700
2.0000 1.4000 0.8820
2.1000 1.4000 0.8740
2.2000 1.4000 0.8700
2.3000 1.4000 0.8940
2.4000 1.4000 0.8940
2.5000 1.4000 0.9000
2.6000 1.4000 0.9100
2.7000 1.4000 0.9160
2.8000 1.4000 0.9160
2.9000 1.4000 0.9220
3.0000 1.4000 0.8960
3.1000 1.4000 0.8700
3.2000 1.4000 0.8720
3.3000 1.4000 0.8700
3.4000 1.4000 0.8820
3.5000 1.4000 0.8720
3.6000 1.4000 0.8760
3.7000 1.4000 0.8660
3.8000 1.4000 0.8520
3.9000 1.4000 0.8600
4.0000 1.4000 0.8620
4.1000 1.4000 0.8620
4.2000 1.4000 0.8740
4.3000 1.4000 0.8900
4.4000 1.4000 0.9000
4.5000 1.4000 0.9060
4.6000 1.4000 0.8940
4.7000 1.4000 0.8920
4.8000 1.4000 0.9040
4.9000 1.4000 0.8940
0.0000 1.5000 0.8880
0.1000 1.5000 0.8660
0.2000 1.5000 0.8600
0.3000 1.5000 0.8560
0.4000 1.5000 0.8560
0.5000 1.5000 0.8760
0.6000 1.5000 0.8740
0.7000 1.5000 0.8720
0.8000 1.5000 0.8720
0.9000 1.5000 0.8740
1.0000 1.5000 0.8700
1.1000 1.5000 0.8820
1.2000 1.5000 0.8980
1.3000 1.5000 0.8980
1.4000 1.5000 0.8800
1.5000 1.5000 0.8900
1.6000 1.5000 0.8940
1.7000 1.5000 0.8980
1.8000 1.5000 0.8860
1.9000 1.5000 0.8740
2.0000 1.5000 0.8780
2.1000 1.5000 0.8760
2.2000 1.5000 0.8760
2.3000 1.5000 0.8820
2.4000 1.5000 0.8860
2.5000 1.5000 0.8920
2.6000 1.5000 0.8920
2.7000 1.5000 0.9000
2.8000 1.5000 0.9020
2.9000 1.5000 0.9080
3.0000 1.5000 0.9120
3.1000 1.5000 0.8840
3.2000 1.5000 0.8820
3.3000 1.5000 0.8860
3.4000 1.5000 0.8700
3.5000 1.5000 0.8760
3.6000 1.5000 0.8620
3.7000 1.5000 0.8660
3.8000 1.5000 0.8640
3.9000 1.5000 0.8560
4.0000 1.5000 0.8700
4.1000 1.5000 0.8720
4.2000 1.5000 0.8620
4.3000 1.5000 0.8680
4.4000 1.5000 0.8920
4.5000 1.5000 0.9060
4.6000 1.5000 0.8960
4.7000 1.5000 0.9000
4.8000 1.5000 0.9040
4.9000 1.5000 0.8900
0.0000 1.6000 0.8900
0.1000 1.6000 0.8600
0.2000 1.6000 0.8580
0.3000 1.6000 0.8600
0.4000 1.6000 0.8640
0.5000 1.6000 0.8640
0.6000 1.6000 0.8660
0.7000 1.6000 0.8640
0.8000 1.6000 0.8740
0.9000 1.6000 0.8740
1.0000 1.6000 0.8760
1.1000 1.6000 0.8840
1.2000 1.6000 0.8860
1.3000 1.6000 0.8960
1.4000 1.6000 0.8800
1.5000 1.6000 0.8920
1.6000 1.6000 0.8980
1.7000 1.6000 0.8940
1.8000 1.6000 0.8960
1.9000 1.6000 0.8880
2.0000 1.6000 0.8860
2.1000 1.6000 0.8780
2.2000 1.6000 0.8800
2.3000 1.6000 0.8740
2.4000 1.6000 0.8720
2.5000 1.6000 0.8980
2.6000 1.6000 0.8980
2.7000 1.6000 0.8860
2.8000 1.6000 0.8900
2.9000 1.6000 0.9060
3.0000 1.6000 0.8940
3.1000 1.6000 0.9080
3.2000 1.6000 0.8920
3.3000 1.6000 0.8760
3.4000 1.6000 0.8800
3.5000 1.6000 0.8620
3.6000 1.6000 0.8600
3.7000 1.6000 0.8600
3.8000 1.6000 0.8740
3.9000 1.6000 0.8740
4.0000 1.6000 0.8840
4.1000 1.6000 0.8820
4.2000 1.6000 0.8600
4.3000 1.6000 0.8700
4.4000 1.6000 0.8840
4.5000 1.6000 0.8980
4.6000 1.6000 0.9100
4.7000 1.6000 0.9100
4.8000 1.6000 0.9100
4.9000 1.6000 0.9080
0.0000 1.7000 0.8920
0.1000 1.7000 0.8820
0.2000 1.7000 0.8680
0.3000 1.7000 0.8780
0.4000 1.7000 0.8800
0.5000 1.7000 0.8720
0.6000 1.7000 0.8700
0.7000 1.7000 0.8640
0.8000 1.7000 0.8660
0.9000 1.7000 0.8800
1.0000 1.7000 0.8660
1.1000 1.7000 0.8680
1.2000 1.7000 0.8660
1.3000 1.7000 0.8760
1.4000 1.7000 0.8860
1.5000 1.7000 0.8920
1.6000 1.7000 0.8980
1.7000 1.7000 0.9080
1.8000 1.7000 0.8960
1.9000 1.7000 0.8920
2.0000 1.7000 0.8980
2.1000 1.7000 0.8800
2.2000 1.7000 0.8740
2.3000 1.7000 0.8840
2.4000 1.7000 0.8880
2.5000 1.7000 0.8880
2.6000 1.7000 0.9060
2.7000 1.7000 0.8780
2.8000 1.7000 0.8820
2.9000 1.7000 0.8960
3.0000 1.7000 0.9040
3.1000 1.7000 0.9020
3.2000 1.7000 0.8900
3.3000 1.7000 0.8840
3.4000 1.7000 0.8720
3.5000 1.7000 0.8660
3.6000 1.7000 0.8580
3.7000 1.7000 0.8680
3.8000 1.7000 0.8780
3.9000 1.7000 0.8740
4.0000 1.7000 0.8780
4.1000 1.7000 0.8760
4.2000 1.7000 0.8700
4.3000 1.7000 0.8720
4.4000 1.7000 0.8800
4.5000 1.7000 0.8820
4.6000 1.7000 0.9020
4.7000 1.7000 0.9060
4.8000 1.7000 0.9080
4.9000 1.7000 0.9040
0.0000 1.8000 0.8800
0.1000 1.8000 0.8720
0.2000 1.8000 0.8760
0.3000 1.8000 0.8900
0.4000 1.8000 0.8760
0.5000 1.8000 0.8820
0.6000 1.8000 0.8740
0.7000 1.8000 0.8660
0.8000 1.8000 0.8720
0.9000 1.8000 0.8840
1.0000 1.8000 0.8680
1.1000 1.8000 0.8700
1.2000 1.8000 0.8700
1.3000 1.8000 0.8820
1.4000 1.8000 0.8860
1.5000 1.8000 0.8720
1.6000 1.8000 0.8840
1.7000 1.8000 0.8900
1.8000 1.8000 0.8800
1.9000 1.8000 0.8840
2.0000 1.8000 0.8800
2.1000 1.8000 0.8820
2.2000 1.8000 0.8960
2.3000 1.8000 0.8780
2.4000 1.8000 0.8880
2.5000 1.8000 0.8880
2.6000 1.8000 0.8940
2.7000 1.8000 0.9040
2.8000 1.8000 0.8980
2.9000 1.8000 0.8920
3.0000 1.8000 0.9000
3.1000 1.8000 0.8840
3.2000 1.8000 0.8880
3.3000 1.8000 0.8840
3.4000 1.8000 0.8700
3.5000 1.8000 0.8720
3.6000 1.8000 0.8680
3.7000 1.8000 0.8720
3.8000 1.8000 0.8920
3.9000 1.8000 0.9000
4.0000 1.8000 0.8840
4.1000 1.8000 0.8800
4.2000 1.8000 0.8720
4.3000 1.8000 0.8800
4.4000 1.8000 0.8840
4.5000 1.8000 0.8880
4.6000 1.8000 0.9160
4.7000 1.8000 0.9040
4.8000 1.8000 0.8980
4.9000 1.8000 0.8980
0.0000 1.9000 0.8780
0.1000 1.9000 0.8920
0.2000 1.9000 0.8780
0.3000 1.9000 0.8880
0.4000 1.9000 0.8880
0.5000 1.9000 0.8820
0.6000 1.9000 0.8860
0.7000 1.9000 0.8840
0.8000 1.9000 0.8800
0.9000 1.9000 0.8680
1.0000 1.9000 0.8760
1.1000 1.9000 0.8680
1.2000 1.9000 0.8740
1.3000 1.9000 0.8740
1.4000 1.9000 0.8920
1.5000 1.9000 0.8780
1.6000 1.9000 0.8860
1.7000 1.9000 0.8920
1.8000 1.9000 0.8900
1.9000 1.9000 0.8940
2.0000 1.9000 0.8840
2.1000 1.9000 0.8900
2.2000 1.9000 0.8840
2.3000 1.9000 0.8860
2.4000 1.9000 0.8820
2.5000 1.9000 0.8940
2.6000 1.9000 0.8860
2.7000 1.9000 0.9000
2.8000 1.9000 0.9020
2.9000 1.9000 0.8960
3.0000 1.9000 0.8740
3.1000 1.9000 0.8920
3.2000 1.9000 0.8900
3.3000 1.9000 0.8900
3.4000 1.9000 0.8640
3.5000 1.9000 0.8660
3.6000 1.9000 0.8840
3.7000 1.9000 0.8900
3.8000 1.9000 0.8840
3.9000 1.9000 0.8980
4.0000 1.9000 0.8860
4.1000 1.9000 0.8900
4.2000 1.9000 0.8740
4.3000 1.9000 0.8840
4.4000 1.9000 0.8960
4.5000 1.9000 0.8880
4.6000 1.9000 0.9140
4.7000 1.9000 0.9220
4.8000 1.9000 0.9120
4.9000 1.9000 0.9060
0.0000 2.0000 0.8980
0.1000 2.0000 0.9040
0.2000 2.0000 0.8920
0.3000 2.0000 0.8860
0.4000 2.0000 0.8880
0.5000 2.0000 0.8940
0.6000 2.0000 0.8900
0.7000 2.0000 0.8800
0.8000 2.0000 0.8820
0.9000 2.0000 0.8820
1.0000 2.0000 0.8960
1.1000 2.0000 0.8840
1.2000 2.0000 0.8920
1.3000 2.0000 0.8860
1.4000 2.0000 0.8960
1.5000 2.0000 0.8820
1.6000 2.0000 0.8820
1.7000 2.0000 0.8920
1.8000 2.0000 0.8960
1.9000 2.0000 0.8960
2.0000 2.0000 0.8920
2.1000 2.0000 0.8820
2.2000 2.0000 0.8860
2.3000 2.0000 0.8960
2.4000 2.0000 0.8860
2.5000 2.0000 0.8980
2.6000 2.0000 0.8980
2.7000 2.0000 0.9060
2.8000 2.0000 0.9000
2.9000 2.0000 0.9100
3.0000 2.0000 0.9020
3.1000 2.0000 0.8880
3.2000 2.0000 0.8820
3.3000 2.0000 0.8960
3.4000 2.0000 0.8820
3.5000 2.0000 0.8720
3.6000 2.0000 0.8880
3.7000 2.0000 0.8860
3.8000 2.0000 0.8860
3.9000 2.0000 0.9000
4.0000 2.0000 0.9040
4.1000 2.0000 0.8900
4.2000 2.0000 0.8860
4.3000 2.0000 0.8980
4.4000 2.0000 0.8980
4.5000 2.0000 0.8980
4.6000 2.0000 0.9060
4.7000 2.0000 0.9140
4.8000 2.0000 0.9000
4.9000 2.0000 0.9200
0.0000 2.1000 0.9000
0.1000 2.1000 0.9000
0.2000 2.1000 0.9020
0.3000 2.1000 0.8940
0.4000 2.1000 0.9020
0.5000 2.1000 0.8940
0.6000 2.1000 0.8960
0.7000 2.1000 0.8960
0.8000 2.1000 0.8880
0.9000 2.1000 0.8960
1.0000 2.1000 0.9060
1.1000 2.1000 0.8900
1.2000 2.1000 0.8940
1.3000 2.1000 0.8900
1.4000 2.1000 0.8820
1.5000 2.1000 0.8840
1.6000 2.1000 0.8860
1.7000 2.1000 0.8860
1.8000 2.1000 0.8900
1.9000 2.1000 0.9120
2.0000 2.1000 0.8920
2.1000 2.1000 0.8820
2.2000 2.1000 0.8780
2.3000 2.1000 0.8800
2.4000 2.1000 0.8920
2.5000 2.1000 0.8960
2.6000 2.1000 0.8920
2.7000 2.1000 0.9040
2.8000 2.1000 0.9020
2.9000 2.1000 0.9040
3.0000 2.1000 0.9060
3.1000 2.1000 0.9060
3.2000 2.1000 0.9020
3.3000 2.1000 0.9020
3.4000 2.1000 0.8960
3.5000 2.1000 0.8820
3.6000 2.1000 0.8920
3.7000 2.1000 0.8880
3.8000 2.1000 0.8940
3.9000 2.1000 0.9020
4.0000 2.1000 0.8900
4.1000 2.1000 0.8960
4.2000 2.1000 0.8860
4.3000 2.1000 0.8840
4.4000 2.1000 0.8940
4.5000 2.1000 0.8940
4.6000 2.1000 0.8920
4.7000 2.1000 0.8960
4.8000 2.1000 0.8820
4.9000 2.1000 0.8940
0.0000 2.2000 0.8960
0.1000 2.2000 0.8940
0.2000 2.2000 0.8940
0.3000 2.2000 0.9040
0.4000 2.2000 0.9000
0.5000 2.2000 0.8980
0.6000 2.2000 0.8980
0.7000 2.2000 0.9060
0.8000 2.2000 0.8940
0.9000 2.2000 0.8960
1.0000 2.2000 0.8940
1.1000 2.2000 0.8980
1.2000 2.2000 0.8860
1.3000 2.2000 0.8740
1.4000 2.2000 0.8880
1.5000 2.2000 0.8800
1.6000 2.2000 0.8880
1.7000 2.2000 0.8940
1.8000 2.2000 0.8960
1.9000 2.2000 0.9100
2.0000 2.2000 0.8780
2.1000 2.2000 0.8680
2.2000 2.2000 0.8640
2.3000 2.2000 0.8640
2.4000 2.2000 0.8840
2.5000 2.2000 0.8820
2.6000 2.2000 0.8880
2.7000 2.2000 0.8920
2.8000 2.2000 0.9200
2.9000 2.2000 0.9120
3.0000 2.2000 0.9020
3.1000 2.2000 0.9000
3.2000 2.2000 0.9040
3.3000 2.2000 0.8920
3.4000 2.2000 0.9040
3.5000 2.2000 0.8900
3.6000 2.2000 0.8940
3.7000 2.2000 0.9000
3.8000 2.2000 0.9080
3.9000 2.2000 0.9000
4.0000 2.2000 0.9020
4.1000 2.2000 0.9160
4.2000 2.2000 0.8980
4.3000 2.2000 0.9000
4.4000 2.2000 0.8960
4.5000 2.2000 0.9000
4.6000 2.2000 0.8940
4.7000 2.2000 0.8900
4.8000 2.2000 0.8880
4.9000 2.2000 0.9000
0.0000 2.3000 0.8980
0.1000 2.3000 0.9000
0.2000 2.3000 0.8980
0.3000 2.3000 0.9000
0.4000 2.3000 0.9000
0.5000 2.3000 0.9000
0.6000 2.3000 0.8860
0.7000 2.3000 0.8880
0.8000 2.3000 0.8980
0.9000 2.3000 0.8860
1.0000 2.3000 0.8740
1.1000 2.3000 0.9000
1.2000 2.3000 0.8900
1.3000 2.3000 0.8820
1.4000 2.3000 0.8880
1.5000 2.3000 0.8920
1.6000 2.3000 0.8900
1.7000 2.3000 0.8880
1.8000 2.3000 0.9020
1.9000 2.3000 0.8900
2.0000 2.3000 0.8800
2.1000 2.3000 0.8620
2.2000 2.3000 0.8660
2.3000 2.3000 0.8680
2.4000 2.3000 0.8840
2.5000 2.3000 0.8760
2.6000 2.3000 0.8980
2.7000 2.3000 0.9180
2.8000 2.3000 0.9120
2.9000 2.3000 0.9100
3.0000 2.3000 0.9000
3.1000 2.3000 0.9120
3.2000 2.3000 0.9140
3.3000 2.3000 0.9020
3.4000 2.3000 0.8920
3.5000 2.3000 0.9020
3.6000 2.3000 0.8900
3.7000 2.3000 0.8980
3.8000 2.3000 0.9100
3.9000 2.3000 0.9200
4.0000 2.3000 0.9020
4.1000 2.3000 0.8940
4.2000 2.3000 0.8980
4.3000 2.3000 0.8900
4.4000 2.3000 0.8880
4.5000 2.3000 0.9060
4.6000 2.3000 0.8980
4.7000 2.3000 0.8880
4.8000 2.3000 0.8940
4.9000 2.3000 0.9000
0.0000 2.4000 0.8980
0.1000 2.4000 0.8940
0.2000 2.4000 0.8980
0.3000 2.4000 0.9000
0.4000 2.4000 0.9060
0.5000 2.4000 0.8940
0.6000 2.4000 0.9000
0.7000 2.4000 0.8880
0.8000 2.4000 0.9040
0.9000 2.4000 0.8820
1.0000 2.4000 0.8820
1.1000 2.4000 0.8780
1.2000 2.4000 0.8940
1.3000 2.4000 0.8880
1.4000 2.4000 0.8960
1.5000 2.4000 0.8980
1.6000 2.4000 0.9080
1.7000 2.4000 0.8900
1.8000 2.4000 0.8900
1.9000 2.4000 0.8960
2.0000 2.4000 0.8800
2.1000 2.4000 0.8520
2.2000 2.4000 0.8540
2.3000 2.4000 0.8640
2.4000 2.4000 0.8720
2.5000 2.4000 0.8820
2.6000 2.4000 0.8880
2.7000 2.4000 0.9060
2.8000 2.4000 0.9020
2.9000 2.4000 0.8960
3.0000 2.4000 0.8960
3.1000 2.4000 0.8960
3.2000 2.4000 0.8980
3.3000 2.4000 0.8900
3.4000 2.4000 0.8960
3.5000 2.4000 0.8920
3.6000 2.4000 0.8880
3.7000 2.4000 0.8920
3.8000 2.4000 0.8960
3.9000 2.4000 0.8960
4.0000 2.4000 0.9000
4.1000 2.4000 0.8960
4.2000 2.4000 0.8800
4.3000 2.4000 0.8860
4.4000 2.4000 0.8860
4.5000 2.4000 0.9040
4.6000 2.4000 0.8880
4.7000 2.4000 0.8840
4.8000 2.4000 0.9060
4.9000 2.4000 0.9120
0.0000 2.5000 0.9100
0.1000 2.5000 0.9120
0.2000 2.5000 0.9000
0.3000 2.5000 0.9020
0.4000 2.5000 0.9000
0.5000 2.5000 0.8920
0.6000 2.5000 0.8880
0.7000 2.5000 0.8880
0.8000 2.5000 0.8920
0.9000 2.5000 0.8840
1.0000 2.5000 0.8900
1.1000 2.5000 0.8920
1.2000 2.5000 0.9000
1.3000 2.5000 0.8960
1.4000 2.5000 0.8860
1.5000 2.5000 0.8900
1.6000 2.5000 0.8920
1.7000 2.5000 0.8780
1.8000 2.5000 0.8740
1.9000 2.5000 0.9040
2.0000 2.5000 0.8700
2.1000 2.5000 0.8600
2.2000 2.5000 0.8640
2.3000 2.5000 0.8820
2.4000 2.5000 0.8820
2.5000 2.5000 0.8880
2.6000 2.5000 0.8940
2.7000 2.5000 0.8960
2.8000 2.5000 0.9020
2.9000 2.5000 0.8940
3.0000 2.5000 0.9020
3.1000 2.5000 0.8940
3.2000 2.5000 0.8780
3.3000 2.5000 0.8960
3.4000 2.5000 0.8960
3.5000 2.5000 0.8880
3.6000 2.5000 0.8880
3.7000 2.5000 0.8880
3.8000 2.5000 0.8820
3.9000 2.5000 0.8920
4.0000 2.5000 0.8920
4.1000 2.5000 0.8960
4.2000 2.5000 0.8880
4.3000 2.5000 0.8900
4.4000 2.5000 0.8960
4.5000 2.5000 0.8940
4.6000 2.5000 0.8780
4.7000 2.5000 0.8780
4.8000 2.5000 0.8960
4.9000 2.5000 0.9200
0.0000 2.6000 0.9160
0.1000 2.6000 0.9040
0.2000 2.6000 0.9040
0.3000 2.6000 0.9080
0.4000 2.6000 0.8920
0.5000 2.6000 0.8760
0.6000 2.6000 0.8900
0.7000 2.6000 0.8840
0.8000 2.6000 0.8840
0.9000 2.6000 0.8740
1.0000 2.6000 0.8920
1.1000 2.6000 0.8740
1.2000 2.6000 0.8840
1.3000 2.6000 0.8840
1.4000 2.6000 0.8820
1.5000 2.6000 0.8760
1.6000 2.6000 0.8780
1.7000 2.6000 0.8840
1.8000 2.6000 0.8840
1.9000 2.6000 0.8940
2.0000 2.6000 0.8680
2.1000 2.6000 0.8600
2.2000 2.6000 0.8620
2.3000 2.6000 0.8740
2.4000 2.6000 0.8800
2.5000 2.6000 0.8880
2.6000 2.6000 0.8840
2.7000 2.6000 0.8860
2.8000 2.6000 0.9060
2.9000 2.6000 0.8940
3.0000 2.6000 0.8920
3.1000 2.6000 0.8880
3.2000 2.6000 0.8840
3.3000 2.6000 0.9000
3.4000 2.6000 0.8880
3.5000 2.6000 0.8900
3.6000 2.6000 0.8840
3.7000 2.6000 0.8760
3.8000 2.6000 0.8900
3.9000 2.6000 0.8900
4.0000 2.6000 0.8880
4.1000 2.6000 0.8800
4.2000 2.6000 0.8820
4.3000 2.6000 0.8860
4.4000 2.6000 0.8820
4.5000 2.6000 0.8940
4.6000 2.6000 0.8880
4.7000 2.6000 0.8840
4.8000 2.6000 0.8880
4.9000 2.6000 0.9020
0.0000 2.7000 0.9080
0.1000 2.7000 0.9060
0.2000 2.7000 0.9040
0.3000 2.7000 0.8940
0.4000 2.7000 0.8980
0.5000 2.7000 0.8880
0.6000 2.7000 0.8940
0.7000 2.7000 0.9060
0.8000 2.7000 0.8900
0.9000 2.7000 0.8840
1.0000 2.7000 0.8940
1.1000 2.7000 0.8920
1.2000 2.7000 0.8880
1.3000 2.7000 0.8880
1.4000 2.7000 0.8860
1.5000 2.7000 0.8740
1.6000 2.7000 0.8840
1.7000 2.7000 0.8820
1.8000 2.7000 0.8940
1.9000 2.7000 0.8900
2.0000 2.7000 0.8740
2.1000 2.7000 0.8660
2.2000 2.7000 0.8640
2.3000 2.7000 0.8700
2.4000 2.7000 0.8740
2.5000 2.7000 0.8760
2.6000 2.7000 0.8960
2.7000 2.7000 0.9060
2.8000 2.7000 0.9000
2.9000 2.7000 0.8820
3.0000 2.7000 0.8820
3.1000 2.7000 0.8920
3.2000 2.7000 0.8740
3.3000 2.7000 0.8800
3.4000 2.7000 0.8760
3.5000 2.7000 0.8740
3.6000 2.7000 0.8800
3.7000 2.7000 0.8720
3.8000 2.7000 0.8820
3.9000 2.7000 0.8960
4.0000 2.7000 0.9060
4.1000 2.7000 0.8960
4.2000 2.7000 0.8880
4.3000 2.7000 0.8880
4.4000 2.7000 0.8780
4.5000 2.7000 0.8880
4.6000 2.7000 0.8880
4.7000 2.7000 0.8920
4.8000 2.7000 0.8960
4.9000 2.7000 0.8940
0.0000 2.8000 0.8940
0.1000 2.8000 0.8980
0.2000 2.8000 0.8960
0.3000 2.8000 0.9020
0.4000 2.8000 0.8960
0.5000 2.8000 0.9020
0.6000 2.8000 0.9000
0.7000 2.8000 0.8940
0.8000 2.8000 0.8980
0.9000 2.8000 0.8920
1.0000 2.8000 0.9020
1.1000 2.8000 0.8840
1.2000 2.8000 0.8860
1.3000 2.8000 0.8760
1.4000 2.8000 0.8820
1.5000 2.8000 0.8720
1.6000 2.8000 0.8780
1.7000 2.8000 0.8920
1.8000 2.8000 0.9020
1.9000 2.8000 0.8920
2.0000 2.8000 0.8700
2.1000 2.8000 0.8580
2.2000 2.8000 0.8660
2.3000 2.8000 0.8720
2.4000 2.8000 0.8720
2.5000 2.8000 0.8700
2.6000 2.8000 0.8900
2.7000 2.8000 0.8940
2.8000 2.8000 0.8860
2.9000 2.8000 0.8800
3.0000 2.8000 0.8900
3.1000 2.8000 0.8860
3.2000 2.8000 0.8820
3.3000 2.8000 0.8780
3.4000 2.8000 0.8740
3.5000 2.8000 0.8700
3.6000 2.8000 0.8760
3.7000 2.8000 0.8620
3.8000 2.8000 0.8700
3.9000 2.8000 0.8840
4.0000 2.8000 0.9060
4.1000 2.8000 0.9020
4.2000 2.8000 0.8900
4.3000 2.8000 0.8960
4.4000 2.8000 0.8860
4.5000 2.8000 0.8860
4.6000 2.8000 0.8800
4.7000 2.8000 0.8920
4.8000 2.8000 0.9000
4.9000 2.8000 0.8880
0.0000 2.9000 0.9020
0.1000 2.9000 0.9020
0.2000 2.9000 0.9100
0.3000 2.9000 0.9100
0.4000 2.9000 0.9020
0.5000 2.9000 0.8900
0.6000 2.9000 0.8920
0.7000 2.9000 0.8840
0.8000 2.9000 0.8800
0.9000 2.9000 0.8860
1.0000 2.9000 0.8880
1.1000 2.9000 0.8880
1.2000 2.9000 0.8760
1.3000 2.9000 0.8760
1.4000 2.9000 0.8720
1.5000 2.9000 0.8680
1.6000 2.9000 0.8740
1.7000 2.9000 0.8820
1.8000 2.9000 0.8980
1.9000 2.9000 0.8960
2.0000 2.9000 0.8800
2.1000 2.9000 0.8820
2.2000 2.9000 0.8680
2.3000 2.9000 0.8780
2.4000 2.9000 0.8840
2.5000 2.9000 0.8600
2.6000 2.9000 0.8640
2.7000 2.9000 0.8620
2.8000 2.9000 0.8860
2.9000 2.9000 0.8740
3.0000 2.9000 0.8840
3.1000 2.9000 0.8920
3.2000 2.9000 0.8880
3.3000 2.9000 0.8840
3.4000 2.9000 0.8880
3.5000 2.9000 0.8680
3.6000 2.9000 0.8800
3.7000 2.9000 0.8720
3.8000 2.9000 0.8580
3.9000 2.9000 0.8820
4.0000 2.9000 0.8980
4.1000 2.9000 0.8920
4.2000 2.9000 0.8820
4.3000 2.9000 0.8800
4.4000 2.9000 0.8800
4.5000 2.9000 0.8820
4.6000 2.9000 0.8920
4.7000 2.9000 0.8880
4.8000 2.9000 0.8820
4.9000 2.9000 0.8840


==> files/coverage_kf.csv <==
# x, y, err
0.0000 0.0000 0.9240
0.1000 0.0000 0.9100
0.2000 0.0000 0.9120
0.3000 0.0000 0.9060
0.4000 0.0000 0.9060
0.5000 0.0000 0.8980
0.6000 0.0000 0.8800
0.7000 0.0000 0.8680
0.8000 0.0000 0.8800
0.9000 0.0000 0.8840
1.0000 0.0000 0.8980
1.1000 0.0000 0.9120
1.2000 0.0000 0.9260
1.3000 0.0000 0.9200
1.4000 0.0000 0.9060
1.5000 0.0000 0.9000
1.6000 0.0000 0.8920
1.7000 0.0000 0.8800
1.8000 0.0000 0.8940
1.9000 0.0000 0.8840
2.0000 0.0000 0.8820
2.1000 0.0000 0.8940
2.2000 0.0000 0.8800
2.3000 0.0000 0.8580
2.4000 0.0000 0.8580
2.5000 0.0000 0.8700
2.6000 0.0000 0.8800
2.7000 0.0000 0.8920
2.8000 0.0000 0.8860
2.9000 0.0000 0.9100
3.0000 0.0000 0.9000
3.1000 0.0000 0.8980
3.2000 0.0000 0.8880
3.3000 0.0000 0.9080
3.4000 0.0000 0.9160
3.5000 0.0000 0.9140
3.6000 0.0000 0.9040
3.7000 0.0000 0.8920
3.8000 0.0000 0.9020
3.9000 0.0000 0.8860
4.0000 0.0000 0.8660
4.1000 0.0000 0.8800
4.2000 0.0000 0.8860
4.3000 0.0000 0.8920
4.4000 0.0000 0.8960
4.5000 0.0000 0.8980
4.6000 0.0000 0.9060
4.7000 0.0000 0.9040
4.8000 0.0000 0.8940
4.9000 0.0000 0.9020
0.0000 0.1000 0.9140
0.1000 0.1000 0.9200
0.2000 0.1000 0.9080
0.3000 0.1000 0.8980
0.4000 0.1000 0.8960
0.5000 0.1000 0.8960
0.6000 0.1000 0.8660
0.7000 0.1000 0.8480
0.8000 0.1000 0.8460
0.9000 0.1000 0.8580
1.0000 0.1000 0.8760
1.1000 0.1000 0.8940
1.2000 0.1000 0.9120
1.3000 0.1000 0.8960
1.4000 0.1000 0.8920
1.5000 0.1000 0.8880
1.6000 0.1000 0.8760
1.7000 0.1000 0.8860
1.8000 0.1000 0.8820
1.9000 0.1000 0.8900
2.0000 0.1000 0.8700
2.1000 0.1000 0.8760
2.2000 0.1000 0.8880
2.3000 0.1000 0.8680
2.4000 0.1000 0.8660
2.5000 0.1000 0.8600
2.6000 0.1000 0.8800
2.7000 0.1000 0.8960
2.8000 0.1000 0.8900
2.9000 0.1000 0.9120
3.0000 0.1000 0.9180
3.1000 0.1000 0.8960
3.2000 0.1000 0.8800
3.3000 0.1000 0.8880
3.4000 0.1000 0.8920
3.5000 0.1000 0.8900
3.6000 0.1000 0.8960
3.7000 0.1000 0.9000
3.8000 0.1000 0.8800
3.9000 0.1000 0.8840
4.0000 0.1000 0.8920
4.1000 0.1000 0.8900
4.2000 0.1000 0.8840
4.3000 0.1000 0.8940
4.4000 0.1000 0.8980
4.5000 0.1000 0.9040
4.6000 0.1000 0.9180
4.7000 0.1000 0.9080
4.8000 0.1000 0.9120
4.9000 0.1000 0.9120
0.0000 0.2000 0.9100
0.1000 0.2000 0.9100
0.2000 0.2000 0.9200
0.3000 0.2000 0.9060
0.4000 0.2000 0.8960
0.5000 0.2000 0.8720
0.6000 0.2000 0.8540
0.7000 0.2000 0.8380
0.8000 0.2000 0.8580
0.9000 0.2000 0.8840
1.0000 0.2000 0.9060
1.1000 0.2000 0.8980
1.2000 0.2000 0.8960
1.3000 0.2000 0.8840
1.4000 0.2000 0.8960
1.5000 0.2000 0.8900
1.6000 0.2000 0.8920
1.7000 0.2000 0.8980
1.8000 0.2000 0.8940
1.9000 0.2000 0.8840
2.0000 0.2000 0.8700
2.1000 0.2000 0.8860
2.2000 0.2000 0.9000
2.3000 0.2000 0.8900
2.4000 0.2000 0.8860
2.5000 0.2000 0.8820
2.6000 0.2000 0.8820
2.7000 0.2000 0.8980
2.8000 0.2000 0.8900
2.9000 0.2000 0.9200
3.0000 0.2000 0.8840
3.1000 0.2000 0.9000
3.2000 0.2000 0.8880
3.3000 0.2000 0.8840
3.4000 0.2000 0.8760
3.5000 0.2000 0.8800
3.6000 0.2000 0.8820
3.7000 0.2000 0.9040
3.8000 0.2000 0.9040
3.9000 0.2000 0.9100
4.0000 0.2000 0.9020
4.1000 0.2000 0.9000
4.2000 0.2000 0.8780
4.3000 0.2000 0.8940
4.4000 0.2000 0.8960
4.5000 0.2000 0.9160
4.6000 0.2000 0.9060
4.7000 0.2000 0.9180
4.8000 0.2000 0.9280
4.9000 0.2000 0.9060
0.0000 0.3000 0.9100
0.1000 0.3000 0.9140
0.2000 0.3000 0.8900
0.3000 0.3000 0.8840
0.4000 0.3000 0.8880
0.5000 0.3000 0.8860
0.6000 0.3000 0.8780
0.7000 0.3000 0.8680
0.8000 0.3000 0.8700
0.9000 0.3000 0.8660
1.0000 0.3000 0.9220
1.1000 0.3000 0.9120
1.2000 0.3000 0.8940
1.3000 0.3000 0.8940
1.4000 0.3000 0.8960
1.5000 0.3000 0.8920
1.6000 0.3000 0.9040
1.7000 0.3000 0.9020
1.8000 0.3000 0.8920
1.9000 0.3000 0.8960
2.0000 0.3000 0.8880
2.1000 0.3000 0.8880
2.2000 0.3000 0.9060
2.3000 0.3000 0.9060
2.4000 0.3000 0.8940
2.5000 0.3000 0.8820
2.6000 0.3000 0.8880
2.7000 0.3000 0.8840
2.8000 0.3000 0.9020
2.9000 0.3000 0.8960
3.0000 0.3000 0.8920
3.1000 0.3000 0.8960
3.2000 0.3000 0.9080
3.3000 0.3000 0.8980
3.4000 0.3000 0.8840
3.5000 0.3000 0.8820
3.6000 0.3000 0.8820
3.7000 0.3000 0.8940
3.8000 0.3000 0.8900
3.9000 0.3000 0.9040
4.0000 0.3000 0.8920
4.1000 0.3000 0.8920
4.2000 0.3000 0.8860
4.3000 0.3000 0.8940
4.4000 0.3000 0.9020
4.5000 0.3000 0.9120
4.6000 0.3000 0.8940
4.7000 0.3000 0.9000
4.8000 0.3000 0.9100
4.9000 0.3000 0.9080
0.0000 0.4000 0.9060
0.1000 0.4000 0.9020
0.2000 0.4000 0.9080
0.3000 0.4000 0.9000
0.4000 0.4000 0.9080
0.5000 0.4000 0.8880
0.6000 0.4000 0.8760
0.7000 0.4000 0.8660
0.8000 0.4000 0.8700
0.9000 0.4000 0.8900
1.0000 0.4000 0.9140
1.1000 0.4000 0.9280
1.2000 0.4000 0.9180
1.3000 0.4000 0.9140
1.4000 0.4000 0.9040
1.5000 0.4000 0.8980
1.6000 0.4000 0.9040
1.7000 0.4000 0.8860
1.8000 0.4000 0.8820
1.9000 0.4000 0.8800
2.0000 0.4000 0.9180
2.1000 0.4000 0.9060
2.2000 0.4000 0.9000
2.3000 0.4000 0.9040
2.4000 0.4000 0.8980
2.5000 0.4000 0.8940
2.6000 0.4000 0.8800
2.7000 0.4000 0.9040
2.8000 0.4000 0.9040
2.9000 0.4000 0.9100
3.0000 0.4000 0.8880
3.1000 0.4000 0.8900
3.2000 0.4000 0.9080
3.3000 0.4000 0.8960
3.4000 0.4000 0.8920
3.5000 0.4000 0.8820
3.6000 0.4000 0.8860
3.7000 0.4000 0.9020
3.8000 0.4000 0.9140
3.9000 0.4000 0.9000
4.0000 0.4000 0.8920
4.1000 0.4000 0.8980
4.2000 0.4000 0.8980
4.3000 0.4000 0.8880
4.4000 0.4000 0.9000
4.5000 0.4000 0.9000
4.6000 0.4000 0.8940
4.7000 0.4000 0.9020
4.8000 0.4000 0.9080
4.9000 0.4000 0.9020
0.0000 0.5000 0.9060
0.1000 0.5000 0.8740
0.2000 0.5000 0.9000
0.3000 0.5000 0.9140
0.4000 0.5000 0.8960
0.5000 0.5000 0.9020
0.6000 0.5000 0.8940
0.7000 0.5000 0.8900
0.8000 0.5000 0.9000
0.9000 0.5000 0.9180
1.0000 0.5000 0.9220
1.1000 0.5000 0.9280
1.2000 0.5000 0.9160
1.3000 0.5000 0.8980
1.4000 0.5000 0.9060
1.5000 0.5000 0.9100
1.6000 0.5000 0.8980
1.7000 0.5000 0.8960
1.8000 0.5000 0.8780
1.9000 0.5000 0.8780
2.0000 0.5000 0.8900
2.1000 0.5000 0.9040
2.2000 0.5000 0.8920
2.3000 0.5000 0.9080
2.4000 0.5000 0.9080
2.5000 0.5000 0.8960
2.6000 0.5000 0.8960
2.7000 0.5000 0.9100
2.8000 0.5000 0.9240
2.9000 0.5000 0.9140
3.0000 0.5000 0.8940
3.1000 0.5000 0.8940
3.2000 0.5000 0.9020
3.3000 0.5000 0.8940
3.4000 0.5000 0.8920
3.5000 0.5000 0.8960
3.6000 0.5000 0.8980
3.7000 0.5000 0.9120
3.8000 0.5000 0.9160
3.9000 0.5000 0.9000
4.0000 0.5000 0.9080
4.1000 0.5000 0.9040
4.2000 0.5000 0.9000
4.3000 0.5000 0.8880
4.4000 0.5000 0.8980
4.5000 0.5000 0.8980
4.6000 0.5000 0.8960
4.7000 0.5000 0.9080
4.8000 0.5000 0.8920
4.9000 0.5000 0.9000
0.0000 0.6000 0.8940
0.1000 0.6000 0.8880
0.2000 0.6000 0.8880
0.3000 0.6000 0.8760
0.4000 0.6000 0.8940
0.5000 0.6000 0.8920
0.6000 0.6000 0.9020
0.7000 0.6000 0.9060
0.8000 0.6000 0.9060
0.9000 0.6000 0.9060
1.0000 0.6000 0.9240
1.1000 0.6000 0.9240
1.2000 0.6000 0.9040
1.3000 0.6000 0.8940
1.4000 0.6000 0.8940
1.5000 0.6000 0.9100
1.6000 0.6000 0.9020
1.7000 0.6000 0.8960
1.8000 0.6000 0.8880
1.9000 0.6000 0.8900
2.0000 0.6000 0.9140
2.1000 0.6000 0.9120
2.2000 0.6000 0.9120
2.3000 0.6000 0.9020
2.4000 0.6000 0.9040
2.5000 0.6000 0.9100
2.6000 0.6000 0.9100
2.7000 0.6000 0.9060
2.8000 0.6000 0.9120
2.9000 0.6000 0.9040
3.0000 0.6000 0.8940
3.1000 0.6000 0.8900
3.2000 0.6000 0.8780
3.3000 0.6000 0.8980
3.4000 0.6000 0.9000
3.5000 0.6000 0.8900
3.6000 0.6000 0.8840
3.7000 0.6000 0.9080
3.8000 0.6000 0.9140
3.9000 0.6000 0.9080
4.0000 0.6000 0.9000
4.1000 0.6000 0.9140
4.2000 0.6000 0.9060
4.3000 0.6000 0.9040
4.4000 0.6000 0.9020
4.5000 0.6000 0.8980
4.6000 0.6000 0.9000
4.7000 0.6000 0.9080
4.8000 0.6000 0.9020
4.9000 0.6000 0.8980
0.0000 0.7000 0.8940
0.1000 0.7000 0.8840
0.2000 0.7000 0.8960
0.3000 0.7000 0.8820
0.4000 0.7000 0.8760
0.5000 0.7000 0.8880
0.6000 0.7000 0.9020
0.7000 0.7000 0.9020
0.8000 0.7000 0.9060
0.9000 0.7000 0.9080
1.0000 0.7000 0.9100
1.1000 0.7000 0.9280
1.2000 0.7000 0.8980
1.3000 0.7000 0.9020
1.4000 0.7000 0.8980
1.5000 0.7000 0.9060
1.6000 0.7000 0.8980
1.7000 0.7000 0.9180
1.8000 0.7000 0.9060
1.9000 0.7000 0.9100
2.0000 0.7000 0.9380
2.1000 0.7000 0.9200
2.2000 0.7000 0.9100
2.3000 0.7000 0.9040
2.4000 0.7000 0.9120
2.5000 0.7000 0.9180
2.6000 0.7000 0.9180
2.7000 0.7000 0.9020
2.8000 0.7000 0.9040
2.9000 0.7000 0.9020
3.0000 0.7000 0.9060
3.1000 0.7000 0.8860
3.2000 0.7000 0.9040
3.3000 0.7000 0.9000
3.4000 0.7000 0.9060
3.5000 0.7000 0.8900
3.6000 0.7000 0.8820
3.7000 0.7000 0.9000
3.8000 0.7000 0.9200
3.9000 0.7000 0.9260
4.0000 0.7000 0.9020
4.1000 0.7000 0.8880
4.2000 0.7000 0.8880
4.3000 0.7000 0.9020
4.4000 0.7000 0.9020
4.5000 0.7000 0.8960
4.6000 0.7000 0.8880
4.7000 0.7000 0.8960
4.8000 0.7000 0.8880
4.9000 0.7000 0.9060
0.0000 0.8000 0.8900
0.1000 0.8000 0.9000
0.2000 0.8000 0.8940
0.3000 0.8000 0.8880
0.4000 0.8000 0.8900
0.5000 0.8000 0.9080
0.6000 0.8000 0.9080
0.7000 0.8000 0.9160
0.8000 0.8000 0.9040
0.9000 0.8000 0.9120
1.0000 0.8000 0.9040
1.1000 0.8000 0.9140
1.2000 0.8000 0.9140
1.3000 0.8000 0.8920
1.4000 0.8000 0.8960
1.5000 0.8000 0.8840
1.6000 0.8000 0.9100
1.7000 0.8000 0.9040
1.8000 0.8000 0.9160
1.9000 0.8000 0.9240
2.0000 0.8000 0.9140
2.1000 0.8000 0.9260
2.2000 0.8000 0.9280
2.3000 0.8000 0.9280
2.4000 0.8000 0.9180
2.5000 0.8000 0.9040
2.6000 0.8000 0.9080
2.7000 0.8000 0.9040
2.8000 0.8000 0.9000
2.9000 0.8000 0.9000
3.0000 0.8000 0.9200
3.1000 0.8000 0.8920
3.2000 0.8000 0.9120
3.3000 0.8000 0.9200
3.4000 0.8000 0.9040
3.5000 0.8000 0.9020
3.6000 0.8000 0.8940
3.7000 0.8000 0.9080
3.8000 0.8000 0.9020
3.9000 0.8000 0.9140
4.0000 0.8000 0.8920
4.1000 0.8000 0.8800
4.2000 0.8000 0.8980
4.3000 0.8000 0.8960
4.4000 0.8000 0.9060
4.5000 0.8000 0.9060
4.6000 0.8000 0.9120
4.7000 0.8000 0.9100
4.8000 0.8000 0.9060
4.9000 0.8000 0.8900
0.0000 0.9000 0.8900
0.1000 0.9000 0.8920
0.2000 0.9000 0.8980
0.3000 0.9000 0.9040
0.4000 0.9000 0.8980
0.5000 0.9000 0.9160
0.6000 0.9000 0.9280
0.7000 0.9000 0.9260
0.8000 0.9000 0.9240
0.9000 0.9000 0.9120
1.0000 0.9000 0.9020
1.1000 0.9000 0.9120
1.2000 0.9000 0.8960
1.3000 0.9000 0.8820
1.4000 0.9000 0.9000
1.5000 0.9000 0.8940
1.6000 0.9000 0.8940
1.7000 0.9000 0.9080
1.8000 0.9000 0.9040
1.9000 0.9000 0.9160
2.0000 0.9000 0.9340
2.1000 0.9000 0.9040
2.2000 0.9000 0.9140
2.3000 0.9000 0.9180
2.4000 0.9000 0.9060
2.5000 0.9000 0.9140
2.6000 0.9000 0.9060
2.7000 0.9000 0.9000
2.8000 0.9000 0.8980
2.9000 0.9000 0.8900
3.0000 0.9000 0.8980
3.1000 0.9000 0.9080
3.2000 0.9000 0.9160
3.3000 0.9000 0.9120
3.4000 0.9000 0.9060
3.5000 0.9000 0.9000
3.6000 0.9000 0.9040
3.7000 0.9000 0.9000
3.8000 0.9000 0.9080
3.9000 0.9000 0.9100
4.0000 0.9000 0.8700
4.1000 0.9000 0.8760
4.2000 0.9000 0.8920
4.3000 0.9000 0.9060
4.4000 0.9000 0.9080
4.5000 0.9000 0.9020
4.6000 0.9000 0.9160
4.7000 0.9000 0.9080
4.8000 0.9000 0.9100
4.9000 0.9000 0.9040
0.0000 1.0000 0.9000
0.1000 1.0000 0.8920
0.2000 1.0000 0.9020
0.3000 1.0000 0.9060
0.4000 1.0000 0.9080
0.5000 1.0000 0.9220
0.6000 1.0000 0.9300
0.7000 1.0000 0.9220
0.8000 1.0000 0.9120
0.9000 1.0000 0.9080
1.0000 1.0000 0.9080
1.1000 1.0000 0.9020
1.2000 1.0000 0.8760
1.3000 1.0000 0.8880
1.4000 1.0000 0.8820
1.5000 1.0000 0.8860
1.6000 1.0000 0.8920
1.7000 1.0000 0.8980
1.8000 1.0000 0.9140
1.9000 1.0000 0.9080
2.0000 1.0000 0.9060
2.1000 1.0000 0.8960
2.2000 1.0000 0.9120
2.3000 1.0000 0.9220
2.4000 1.0000 0.9160
2.5000 1.0000 0.9220
2.6000 1.0000 0.9200
2.7000 1.0000 0.9080
2.8000 1.0000 0.8900
2.9000 1.0000 0.8920
3.0000 1.0000 0.9040
3.1000 1.0000 0.9080
3.2000 1.0000 0.9000
3.3000 1.0000 0.8920
3.4000 1.0000 0.8920
3.5000 1.0000 0.9080
3.6000 1.0000 0.9080
3.7000 1.0000 0.9020
3.8000 1.0000 0.9120
3.9000 1.0000 0.8920
4.0000 1.0000 0.8800
4.1000 1.0000 0.9060
4.2000 1.0000 0.8960
4.3000 1.0000 0.9120
4.4000 1.0000 0.9180
4.5000 1.0000 0.9200
4.6000 1.0000 0.9140
4.7000 1.0000 0.9060
4.8000 1.0000 0.8980
4.9000 1.0000 0.9040
0.0000 1.1000 0.8920
0.1000 1.1000 0.9000
0.2000 1.1000 0.9020
0.3000 1.1000 0.9080
0.4000 1.1000 0.9080
0.5000 1.1000 0.9140
0.6000 1.1000 0.9240
0.7000 1.1000 0.9220
0.8000 1.1000 0.9000
0.9000 1.1000 0.9040
1.0000 1.1000 0.8980
1.1000 1.1000 0.8960
1.2000 1.1000 0.8900
1.3000 1.1000 0.8880
1.4000 1.1000 0.8940
1.5000 1.1000 0.8820
1.6000 1.1000 0.8960
1.7000 1.1000 0.9100
1.8000 1.1000 0.9100
1.9000 1.1000 0.9120
2.0000 1.1000 0.8960
2.1000 1.1000 0.8840
2.2000 1.1000 0.8980
2.3000 1.1000 0.9220
2.4000 1.1000 0.9180
2.5000 1.1000 0.9200
2.6000 1.1000 0.9080
2.7000 1.1000 0.9080
2.8000 1.1000 0.9120
2.9000 1.1000 0.9040
3.0000 1.1000 0.9140
3.1000 1.1000 0.9100
3.2000 1.1000 0.8960
3.3000 1.1000 0.8920
3.4000 1.1000 0.8940
3.5000 1.1000 0.8940
3.6000 1.1000 0.8980
3.7000 1.1000 0.9060
3.8000 1.1000 0.9060
3.9000 1.1000 0.8980
4.0000 1.1000 0.8940
4.1000 1.1000 0.9000
4.2000 1.1000 0.9260
4.3000 1.1000 0.9120
4.4000 1.1000 0.9240
4.5000 1.1000 0.9300
4.6000 1.1000 0.9180
4.7000 1.1000 0.9200
4.8000 1.1000 0.9280
4.9000 1.1000 0.9180
0.0000 1.2000 0.9180
0.1000 1.2000 0.9120
0.2000 1.2000 0.9120
0.3000 1.2000 0.9340
0.4000 1.2000 0.9240
0.5000 1.2000 0.9340
0.6000 1.2000 0.9320
0.7000 1.2000 0.9160
0.8000 1.2000 0.9080
0.9000 1.2000 0.9060
1.0000 1.2000 0.9100
1.1000 1.2000 0.9160
1.2000 1.2000 0.9080
1.3000 1.2000 0.9160
1.4000 1.2000 0.9120
1.5000 1.2000 0.9000
1.6000 1.2000 0.9060
1.7000 1.2000 0.9040
1.8000 1.2000 0.9140
1.9000 1.2000 0.9160
2.0000 1.2000 0.9060
2.1000 1.2000 0.8960
2.2000 1.2000 0.9040
2.3000 1.2000 0.9080
2.4000 1.2000 0.9180
2.5000 1.2000 0.9140
2.6000 1.2000 0.9180
2.7000 1.2000 0.9300
2.8000 1.2000 0.9240
2.9000 1.2000 0.9080
3.0000 1.2000 0.9020
3.1000 1.2000 0.8940
3.2000 1.2000 0.9120
3.3000 1.2000 0.8940
3.4000 1.2000 0.8840
3.5000 1.2000 0.8960
3.6000 1.2000 0.9040
3.7000 1.2000 0.9080
3.8000 1.2000 0.8880
3.9000 1.2000 0.8920
4.0000 1.2000 0.8960
4.1000 1.2000 0.8860
4.2000 1.2000 0.9060
4.3000 1.2000 0.9220
4.4000 1.2000 0.9260
4.5000 1.2000 0.9340
4.6000 1.2000 0.9320
4.7000 1.2000 0.9200
4.8000 1.2000 0.9220
4.9000 1.2000 0.9140
0.0000 1.3000 0.9040
0.1000 1.3000 0.8960
0.2000 1.3000 0.9180
0.3000 1.3000 0.9260
0.4000 1.3000 0.9280
0.5000 1.3000 0.9300
0.6000 1.3000 0.9300
0.7000 1.3000 0.9180
0.8000 1.3000 0.9180
0.9000 1.3000 0.9040
1.0000 1.3000 0.9160
1.1000 1.3000 0.9060
1.2000 1.3000 0.9120
1.3000 1.3000 0.9060
1.4000 1.3000 0.9100
1.5000 1.3000 0.8940
1.6000 1.3000 0.9120
1.7000 1.3000 0.9120
1.8000 1.3000 0.9160
1.9000 1.3000 0.9080
2.0000 1.3000 0.9080
2.1000 1.3000 0.9040
2.2000 1.3000 0.9040
2.3000 1.3000 0.9100
2.4000 1.3000 0.9200
2.5000 1.3000 0.9140
2.6000 1.3000 0.9200
2.7000 1.3000 0.9280
2.8000 1.3000 0.9280
2.9000 1.3000 0.9140
3.0000 1.3000 0.9100
3.1000 1.3000 0.9080
3.2000 1.3000 0.9020
3.3000 1.3000 0.9140
3.4000 1.3000 0.9140
3.5000 1.3000 0.8960
3.6000 1.3000 0.8980
3.7000 1.3000 0.8980
3.8000 1.3000 0.8880
3.9000 1.3000 0.8800
4.0000 1.3000 0.8820
4.1000 1.3000 0.8900
4.2000 1.3000 0.9000
4.3000 1.3000 0.8960
4.4000 1.3000 0.9080
4.5000 1.3000 0.9020
4.6000 1.3000 0.9120
4.7000 1.3000 0.9020
4.8000 1.3000 0.9040
4.9000 1.3000 0.9080
0.0000 1.4000 0.9080
0.1000 1.4000 0.9060
0.2000 1.4000 0.9080
0.3000 1.4000 0.9200
0.4000 1.4000 0.9340
0.5000 1.4000 0.9360
0.6000 1.4000 0.9160
0.7000 1.4000 0.9260
0.8000 1.4000 0.9220
0.9000 1.4000 0.9120
1.0000 1.4000 0.9200
1.1000 1.4000 0.9060
1.2000 1.4000 0.9120
1.3000 1.4000 0.9280
1.4000 1.4000 0.9120
1.5000 1.4000 0.9020
1.6000 1.4000 0.9040
1.7000 1.4000 0.9120
1.8000 1.4000 0.9180
1.9000 1.4000 0.9260
2.0000 1.4000 0.9040
2.1000 1.4000 0.9060
2.2000 1.4000 0.8940
2.3000 1.4000 0.9080
2.4000 1.4000 0.9040
2.5000 1.4000 0.9140
2.6000 1.4000 0.9160
2.7000 1.4000 0.9180
2.8000 1.4000 0.9200
2.9000 1.4000 0.9040
3.0000 1.4000 0.9180
3.1000 1.4000 0.9180
3.2000 1.4000 0.9120
3.3000 1.4000 0.9160
3.4000 1.4000 0.9080
3.5000 1.4000 0.8960
3.6000 1.4000 0.8860
3.7000 1.4000 0.8880
3.8000 1.4000 0.8840
3.9000 1.4000 0.8800
4.0000 1.4000 0.8760
4.1000 1.4000 0.8840
4.2000 1.4000 0.8920
4.3000 1.4000 0.8960
4.4000 1.4000 0.8940
4.5000 1.4000 0.8880
4.6000 1.4000 0.9000
4.7000 1.4000 0.8940
4.8000 1.4000 0.8940
4.9000 1.4000 0.8960
0.0000 1.5000 0.9000
0.1000 1.5000 0.9180
0.2000 1.5000 0.9220
0.3000 1.5000 0.9160
0.4000 1.5000 0.9200
0.5000 1.5000 0.9320
0.6000 1.5000 0.9200
0.7000 1.5000 0.9240
0.8000 1.5000 0.9280
0.9000 1.5000 0.9160
1.0000 1.5000 0.9060
1.1000 1.5000 0.9040
1.2000 1.5000 0.9120
1.3000 1.5000 0.9140
1.4000 1.5000 0.8980
1.5000 1.5000 0.8900
1.6000 1.5000 0.8920
1.7000 1.5000 0.9180
1.8000 1.5000 0.9220
1.9000 1.5000 0.9220
2.0000 1.5000 0.9000
2.1000 1.5000 0.9040
2.2000 1.5000 0.9080
2.3000 1.5000 0.9200
2.4000 1.5000 0.9160
2.5000 1.5000 0.9000
2.6000 1.5000 0.9200
2.7000 1.5000 0.9180
2.8000 1.5000 0.9120
2.9000 1.5000 0.9120
3.0000 1.5000 0.9120
3.1000 1.5000 0.9100
3.2000 1.5000 0.9140
3.3000 1.5000 0.9060
3.4000 1.5000 0.8980
3.5000 1.5000 0.8920
3.6000 1.5000 0.8900
3.7000 1.5000 0.8840
3.8000 1.5000 0.8900
3.9000 1.5000 0.8840
4.0000 1.5000 0.8720
4.1000 1.5000 0.8780
4.2000 1.5000 0.8920
4.3000 1.5000 0.8920
4.4000 1.5000 0.8840
4.5000 1.5000 0.8900
4.6000 1.5000 0.8980
4.7000 1.5000 0.8900
4.8000 1.5000 0.8900
4.9000 1.5000 0.8900
0.0000 1.6000 0.8700
0.1000 1.6000 0.9100
0.2000 1.6000 0.9240
0.3000 1.6000 0.9320
0.4000 1.6000 0.9200
0.5000 1.6000 0.9180
0.6000 1.6000 0.9180
0.7000 1.6000 0.9100
0.8000 1.6000 0.9180
0.9000 1.6000 0.9020
1.0000 1.6000 0.9200
1.1000 1.6000 0.9080
1.2000 1.6000 0.9160
1.3000 1.6000 0.9120
1.4000 1.6000 0.9100
1.5000 1.6000 0.8880
1.6000 1.6000 0.8900
1.7000 1.6000 0.9160
1.8000 1.6000 0.9120
1.9000 1.6000 0.9220
2.0000 1.6000 0.9040
2.1000 1.6000 0.9080
2.2000 1.6000 0.9040
2.3000 1.6000 0.9160
2.4000 1.6000 0.9140
2.5000 1.6000 0.9160
2.6000 1.6000 0.9120
2.7000 1.6000 0.9160
2.8000 1.6000 0.9200
2.9000 1.6000 0.9060
3.0000 1.6000 0.9040
3.1000 1.6000 0.8980
3.2000 1.6000 0.8940
3.3000 1.6000 0.8820
3.4000 1.6000 0.8880
3.5000 1.6000 0.8980
3.6000 1.6000 0.8860
3.7000 1.6000 0.8900
3.8000 1.6000 0.8940
3.9000 1.6000 0.8840
4.0000 1.6000 0.8820
4.1000 1.6000 0.8640
4.2000 1.6000 0.8860
4.3000 1.6000 0.8720
4.4000 1.6000 0.8900
4.5000 1.6000 0.8760
4.6000 1.6000 0.8840
4.7000 1.6000 0.8900
4.8000 1.6000 0.8940
4.9000 1.6000 0.8960
0.0000 1.7000 0.8840
0.1000 1.7000 0.9140
0.2000 1.7000 0.9200
0.3000 1.7000 0.9120
0.4000 1.7000 0.9060
0.5000 1.7000 0.9000
0.6000 1.7000 0.9140
0.7000 1.7000 0.9140
0.8000 1.7000 0.9140
0.9000 1.7000 0.9120
1.0000 1.7000 0.9100
1.1000 1.7000 0.8980
1.2000 1.7000 0.8940
1.3000 1.7000 0.9060
1.4000 1.7000 0.9180
1.5000 1.7000 0.8980
1.6000 1.7000 0.8920
1.7000 1.7000 0.9200
1.8000 1.7000 0.9220
1.9000 1.7000 0.9120
2.0000 1.7000 0.8980
2.1000 1.7000 0.9000
2.2000 1.7000 0.8920
2.3000 1.7000 0.8880
2.4000 1.7000 0.9120
2.5000 1.7000 0.9100
2.6000 1.7000 0.8940
2.7000 1.7000 0.8840
2.8000 1.7000 0.8900
2.9000 1.7000 0.8940
3.0000 1.7000 0.9000
3.1000 1.7000 0.8820
3.2000 1.7000 0.8820
3.3000 1.7000 0.8740
3.4000 1.7000 0.8580
3.5000 1.7000 0.8980
3.6000 1.7000 0.9000
3.7000 1.7000 0.9060
3.8000 1.7000 0.9020
3.9000 1.7000 0.8860
4.0000 1.7000 0.8820
4.1000 1.7000 0.8580
4.2000 1.7000 0.8800
4.3000 1.7000 0.8840
4.4000 1.7000 0.8820
4.5000 1.7000 0.8760
4.6000 1.7000 0.8940
4.7000 1.7000 0.8860
4.8000 1.7000 0.8840
4.9000 1.7000 0.8960
0.0000 1.8000 0.8980
0.1000 1.8000 0.9160
0.2000 1.8000 0.9020
0.3000 1.8000 0.9060
0.4000 1.8000 0.9100
0.5000 1.8000 0.9200
0.6000 1.8000 0.9260
0.7000 1.8000 0.9200
0.8000 1.8000 0.9020
0.9000 1.8000 0.9100
1.0000 1.8000 0.9160
1.1000 1.8000 0.9000
1.2000 1.8000 0.8940
1.3000 1.8000 0.9140
1.4000 1.8000 0.9140
1.5000 1.8000 0.9120
1.6000 1.8000 0.9040
1.7000 1.8000 0.9080
1.8000 1.8000 0.9140
1.9000 1.8000 0.9040
2.0000 1.8000 0.9040
2.1000 1.8000 0.9000
2.2000 1.8000 0.8880
2.3000 1.8000 0.8940
2.4000 1.8000 0.9020
2.5000 1.8000 0.9000
2.6000 1.8000 0.8940
2.7000 1.8000 0.8860
2.8000 1.8000 0.8860
2.9000 1.8000 0.8860
3.0000 1.8000 0.9060
3.1000 1.8000 0.8720
3.2000 1.8000 0.8780
3.3000 1.8000 0.8820
3.4000 1.8000 0.8640
3.5000 1.8000 0.8740
3.6000 1.8000 0.8900
3.7000 1.8000 0.8940
3.8000 1.8000 0.8920
3.9000 1.8000 0.8820
4.0000 1.8000 0.8660
4.1000 1.8000 0.8700
4.2000 1.8000 0.8600
4.3000 1.8000 0.8780
4.4000 1.8000 0.8800
4.5000 1.8000 0.8640
4.6000 1.8000 0.8700
4.7000 1.8000 0.8820
4.8000 1.8000 0.8900
4.9000 1.8000 0.9040
0.0000 1.9000 0.9160
0.1000 1.9000 0.9120
0.2000 1.9000 0.9180
0.3000 1.9000 0.9220
0.4000 1.9000 0.9260
0.5000 1.9000 0.9140
0.6000 1.9000 0.9220
0.7000 1.9000 0.9160
0.8000 1.9000 0.9060
0.9000 1.9000 0.8980
1.0000 1.9000 0.9120
1.1000 1.9000 0.9160
1.2000 1.9000 0.8980
1.3000 1.9000 0.9020
1.4000 1.9000 0.8980
1.5000 1.9000 0.8900
1.6000 1.9000 0.9020
1.7000 1.9000 0.9220
1.8000 1.9000 0.9120
1.9000 1.9000 0.9020
2.0000 1.9000 0.9040
2.1000 1.9000 0.8860
2.2000 1.9000 0.9000
2.3000 1.9000 0.9120
2.4000 1.9000 0.9120
2.5000 1.9000 0.8940
2.6000 1.9000 0.8920
2.7000 1.9000 0.8960
2.8000 1.9000 0.8780
2.9000 1.9000 0.9000
3.0000 1.9000 0.9060
3.1000 1.9000 0.8820
3.2000 1.9000 0.8680
3.3000 1.9000 0.8780
3.4000 1.9000 0.8660
3.5000 1.9000 0.8700
3.6000 1.9000 0.8860
3.7000 1.9000 0.8940
3.8000 1.9000 0.8940
3.9000 1.9000 0.8940
4.0000 1.9000 0.8740
4.1000 1.9000 0.8860
4.2000 1.9000 0.8600
4.3000 1.9000 0.8780
4.4000 1.9000 0.8700
4.5000 1.9000 0.8700
4.6000 1.9000 0.8780
4.7000 1.9000 0.8860
4.8000 1.9000 0.8760
4.9000 1.9000 0.9000
0.0000 2.0000 0.9060
0.1000 2.0000 0.9340
0.2000 2.0000 0.9080
0.3000 2.0000 0.9100
0.4000 2.0000 0.9080
0.5000 2.0000 0.9060
0.6000 2.0000 0.9040
0.7000 2.0000 0.9200
0.8000 2.0000 0.8980
0.9000 2.0000 0.8980
1.0000 2.0000 0.8980
1.1000 2.0000 0.8980
1.2000 2.0000 0.9080
1.3000 2.0000 0.9100
1.4000 2.0000 0.9040
1.5000 2.0000 0.9000
1.6000 2.0000 0.8980
1.7000 2.0000 0.8900
1.8000 2.0000 0.9000
1.9000 2.0000 0.8980
2.0000 2.0000 0.9000
2.1000 2.0000 0.8960
2.2000 2.0000 0.8940
2.3000 2.0000 0.8900
2.4000 2.0000 0.8920
2.5000 2.0000 0.8820
2.6000 2.0000 0.8840
2.7000 2.0000 0.8900
2.8000 2.0000 0.8960
2.9000 2.0000 0.8940
3.0000 2.0000 0.9160
3.1000 2.0000 0.8820
3.2000 2.0000 0.8720
3.3000 2.0000 0.8760
3.4000 2.0000 0.8880
3.5000 2.0000 0.8900
3.6000 2.0000 0.8720
3.7000 2.0000 0.8940
3.8000 2.0000 0.8960
3.9000 2.0000 0.8880
4.0000 2.0000 0.8700
4.1000 2.0000 0.8620
4.2000 2.0000 0.8740
4.3000 2.0000 0.8800
4.4000 2.0000 0.8820
4.5000 2.0000 0.8840
4.6000 2.0000 0.8800
4.7000 2.0000 0.8960
4.8000 2.0000 0.8740
4.9000 2.0000 0.8840
0.0000 2.1000 0.9060
0.1000 2.1000 0.8920
0.2000 2.1000 0.9140
0.3000 2.1000 0.9180
0.4000 2.1000 0.9180
0.5000 2.1000 0.9120
0.6000 2.1000 0.8980
0.7000 2.1000 0.9060
0.8000 2.1000 0.9060
0.9000 2.1000 0.9020
1.0000 2.1000 0.8860
1.1000 2.1000 0.8860
1.2000 2.1000 0.8920
1.3000 2.1000 0.8940
1.4000 2.1000 0.8780
1.5000 2.1000 0.8860
1.6000 2.1000 0.8920
1.7000 2.1000 0.8840
1.8000 2.1000 0.8900
1.9000 2.1000 0.8860
2.0000 2.1000 0.8880
2.1000 2.1000 0.8680
2.2000 2.1000 0.9000
2.3000 2.1000 0.8940
2.4000 2.1000 0.8900
2.5000 2.1000 0.8840
2.6000 2.1000 0.8880
2.7000 2.1000 0.8860
2.8000 2.1000 0.8840
2.9000 2.1000 0.8820
3.0000 2.1000 0.8960
3.1000 2.1000 0.8820
3.2000 2.1000 0.8820
3.3000 2.1000 0.8860
3.4000 2.1000 0.8800
3.5000 2.1000 0.8760
3.6000 2.1000 0.8740
3.7000 2.1000 0.8860
3.8000 2.1000 0.8960
3.9000 2.1000 0.8920
4.0000 2.1000 0.9020
4.1000 2.1000 0.8740
4.2000 2.1000 0.8820
4.3000 2.1000 0.8840
4.4000 2.1000 0.8780
4.5000 2.1000 0.8920
4.6000 2.1000 0.8960
4.7000 2.1000 0.8900
4.8000 2.1000 0.8740
4.9000 2.1000 0.8740
0.0000 2.2000 0.9060
0.1000 2.2000 0.9080
0.2000 2.2000 0.9120
0.3000 2.2000 0.9160
0.4000 2.2000 0.9180
0.5000 2.2000 0.9160
0.6000 2.2000 0.9160
0.7000 2.2000 0.9120
0.8000 2.2000 0.9040
0.9000 2.2000 0.9060
1.0000 2.2000 0.8860
1.1000 2.2000 0.8880
1.2000 2.2000 0.8880
1.3000 2.2000 0.8860
1.4000 2.2000 0.8900
1.5000 2.2000 0.8820
1.6000 2.2000 0.8860
1.7000 2.2000 0.8720
1.8000 2.2000 0.8700
1.9000 2.2000 0.8880
2.0000 2.2000 0.8920
2.1000 2.2000 0.8980
2.2000 2.2000 0.9120
2.3000 2.2000 0.9080
2.4000 2.2000 0.8940
2.5000 2.2000 0.8940
2.6000 2.2000 0.8860
2.7000 2.2000 0.8760
2.8000 2.2000 0.8700
2.9000 2.2000 0.8860
3.0000 2.2000 0.8920
3.1000 2.2000 0.8780
3.2000 2.2000 0.8740
3.3000 2.2000 0.8800
3.4000 2.2000 0.8840
3.5000 2.2000 0.8820
3.6000 2.2000 0.8720
3.7000 2.2000 0.8820
3.8000 2.2000 0.8960
3.9000 2.2000 0.9120
4.0000 2.2000 0.9040
4.1000 2.2000 0.9020
4.2000 2.2000 0.8740
4.3000 2.2000 0.8720
4.4000 2.2000 0.8880
4.5000 2.2000 0.8920
4.6000 2.2000 0.8880
4.7000 2.2000 0.8800
4.8000 2.2000 0.8660
4.9000 2.2000 0.8860
0.0000 2.3000 0.9000
0.1000 2.3000 0.9020
0.2000 2.3000 0.9180
0.3000 2.3000 0.9140
0.4000 2.3000 0.9160
0.5000 2.3000 0.9100
0.6000 2.3000 0.9200
0.7000 2.3000 0.9140
0.8000 2.3000 0.9120
0.9000 2.3000 0.9040
1.0000 2.3000 0.8940
1.1000 2.3000 0.8960
1.2000 2.3000 0.8660
1.3000 2.3000 0.8820
1.4000 2.3000 0.8880
1.5000 2.3000 0.8860
1.6000 2.3000 0.8820
1.7000 2.3000 0.8780
1.8000 2.3000 0.8940
1.9000 2.3000 0.9020
2.0000 2.3000 0.9120
2.1000 2.3000 0.9120
2.2000 2.3000 0.9100
2.3000 2.3000 0.9060
2.4000 2.3000 0.8920
2.5000 2.3000 0.8800
2.6000 2.3000 0.8760
2.7000 2.3000 0.8600
2.8000 2.3000 0.8740
2.9000 2.3000 0.8880
3.0000 2.3000 0.8960
3.1000 2.3000 0.8860
3.2000 2.3000 0.8820
3.3000 2.3000 0.8820
3.4000 2.3000 0.8880
3.5000 2.3000 0.8800
3.6000 2.3000 0.8760
3.7000 2.3000 0.8740
3.8000 2.3000 0.9000
3.9000 2.3000 0.9040
4.0000 2.3000 0.8860
4.1000 2.3000 0.8900
4.2000 2.3000 0.8840
4.3000 2.3000 0.8780
4.4000 2.3000 0.8700
4.5000 2.3000 0.8860
4.6000 2.3000 0.8720
4.7000 2.3000 0.8800
4.8000 2.3000 0.8960
4.9000 2.3000 0.9000
0.0000 2.4000 0.9060
0.1000 2.4000 0.9060
0.2000 2.4000 0.9060
0.3000 2.4000 0.8900
0.4000 2.4000 0.9000
0.5000 2.4000 0.8940
0.6000 2.4000 0.9060
0.7000 2.4000 0.8880
0.8000 2.4000 0.9180
0.9000 2.4000 0.9120
1.0000 2.4000 0.9000
1.1000 2.4000 0.8840
1.2000 2.4000 0.8700
1.3000 2.4000 0.8620
1.4000 2.4000 0.8820
1.5000 2.4000 0.8820
1.6000 2.4000 0.8920
1.7000 2.4000 0.8920
1.8000 2.4000 0.9040
1.9000 2.4000 0.9100
2.0000 2.4000 0.9060
2.1000 2.4000 0.8980
2.2000 2.4000 0.9040
2.3000 2.4000 0.9040
2.4000 2.4000 0.8940
2.5000 2.4000 0.8860
2.6000 2.4000 0.8760
2.7000 2.4000 0.8740
2.8000 2.4000 0.8740
2.9000 2.4000 0.8820
3.0000 2.4000 0.8840
3.1000 2.4000 0.8880
3.2000 2.4000 0.8920
3.3000 2.4000 0.8740
3.4000 2.4000 0.8940
3.5000 2.4000 0.8940
3.6000 2.4000 0.9000
3.7000 2.4000 0.8980
3.8000 2.4000 0.9080
3.9000 2.4000 0.9080
4.0000 2.4000 0.8840
4.1000 2.4000 0.8800
4.2000 2.4000 0.8900
4.3000 2.4000 0.8940
4.4000 2.4000 0.8780
4.5000 2.4000 0.8660
4.6000 2.4000 0.8720
4.7000 2.4000 0.8780
4.8000 2.4000 0.9100
4.9000 2.4000 0.9120
0.0000 2.5000 0.9180
0.1000 2.5000 0.8960
0.2000 2.5000 0.8960
0.3000 2.5000 0.8780
0.4000 2.5000 0.8860
0.5000 2.5000 0.8800
0.6000 2.5000 0.8880
0.7000 2.5000 0.9000
0.8000 2.5000 0.9020
0.9000 2.5000 0.8980
1.0000 2.5000 0.8860
1.1000 2.5000 0.8840
1.2000 2.5000 0.8740
1.3000 2.5000 0.8920
1.4000 2.5000 0.8860
1.5000 2.5000 0.8880
1.6000 2.5000 0.9060
1.7000 2.5000 0.8900
1.8000 2.5000 0.9000
1.9000 2.5000 0.9040
2.0000 2.5000 0.8980
2.1000 2.5000 0.8900
2.2000 2.5000 0.8840
2.3000 2.5000 0.8780
2.4000 2.5000 0.8760
2.5000 2.5000 0.8800
2.6000 2.5000 0.8880
2.7000 2.5000 0.8820
2.8000 2.5000 0.8900
2.9000 2.5000 0.8840
3.0000 2.5000 0.8880
3.1000 2.5000 0.8900
3.2000 2.5000 0.8940
3.3000 2.5000 0.8800
3.4000 2.5000 0.8860
3.5000 2.5000 0.8960
3.6000 2.5000 0.8940
3.7000 2.5000 0.9000
3.8000 2.5000 0.8880
3.9000 2.5000 0.8800
4.0000 2.5000 0.8960
4.1000 2.5000 0.8920
4.2000 2.5000 0.8900
4.3000 2.5000 0.8820
4.4000 2.5000 0.8740
4.5000 2.5000 0.8620
4.6000 2.5000 0.8760
4.7000 2.5000 0.8860
4.8000 2.5000 0.9120
4.9000 2.5000 0.9120
0.0000 2.6000 0.9120
0.1000 2.6000 0.8920
0.2000 2.6000 0.8960
0.3000 2.6000 0.8780
0.4000 2.6000 0.8880
0.5000 2.6000 0.8920
0.6000 2.6000 0.8880
0.7000 2.6000 0.9060
0.8000 2.6000 0.9040
0.9000 2.6000 0.9000
1.0000 2.6000 0.8940
1.1000 2.6000 0.8780
1.2000 2.6000 0.8900
1.3000 2.6000 0.9020
1.4000 2.6000 0.9000
1.5000 2.6000 0.9080
1.6000 2.6000 0.9120
1.7000 2.6000 0.9000
1.8000 2.6000 0.8860
1.9000 2.6000 0.8980
2.0000 2.6000 0.8900
2.1000 2.6000 0.8800
2.2000 2.6000 0.8800
2.3000 2.6000 0.8720
2.4000 2.6000 0.8740
2.5000 2.6000 0.8940
2.6000 2.6000 0.8960
2.7000 2.6000 0.8820
2.8000 2.6000 0.8820
2.9000 2.6000 0.8720
3.0000 2.6000 0.8660
3.1000 2.6000 0.8780
3.2000 2.6000 0.8880
3.3000 2.6000 0.9060
3.4000 2.6000 0.8940
3.5000 2.6000 0.8900
3.6000 2.6000 0.8980
3.7000 2.6000 0.8880
3.8000 2.6000 0.8980
3.9000 2.6000 0.8920
4.0000 2.6000 0.8960
4.1000 2.6000 0.8860
4.2000 2.6000 0.8940
4.3000 2.6000 0.8760
4.4000 2.6000 0.8740
4.5000 2.6000 0.8820
4.6000 2.6000 0.8820
4.7000 2.6000 0.8920
4.8000 2.6000 0.8940
4.9000 2.6000 0.8980
0.0000 2.7000 0.9080
0.1000 2.7000 0.9080
0.2000 2.7000 0.8880
0.3000 2.7000 0.8860
0.4000 2.7000 0.8760
0.5000 2.7000 0.8940
0.6000 2.7000 0.8980
0.7000 2.7000 0.8940
0.8000 2.7000 0.8900
0.9000 2.7000 0.9020
1.0000 2.7000 0.8940
1.1000 2.7000 0.8920
1.2000 2.7000 0.9000
1.3000 2.7000 0.9060
1.4000 2.7000 0.9040
1.5000 2.7000 0.9080
1.6000 2.7000 0.8980
1.7000 2.7000 0.9060
1.8000 2.7000 0.9160
1.9000 2.7000 0.9020
2.0000 2.7000 0.8920
2.1000 2.7000 0.8820
2.2000 2.7000 0.8700
2.3000 2.7000 0.8660
2.4000 2.7000 0.8620
2.5000 2.7000 0.8780
2.6000 2.7000 0.8940
2.7000 2.7000 0.8780
2.8000 2.7000 0.8800
2.9000 2.7000 0.8740
3.0000 2.7000 0.8720
3.1000 2.7000 0.8600
3.2000 2.7000 0.8920
3.3000 2.7000 0.9140
3.4000 2.7000 0.9040
3.5000 2.7000 0.9040
3.6000 2.7000 0.9040
3.7000 2.7000 0.8900
3.8000 2.7000 0.9040
3.9000 2.7000 0.8940
4.0000 2.7000 0.8960
4.1000 2.7000 0.8720
4.2000 2.7000 0.8820
4.3000 2.7000 0.8820
4.4000 2.7000 0.8780
4.5000 2.7000 0.8760
4.6000 2.7000 0.8820
4.7000 2.7000 0.8940
4.8000 2.7000 0.8980
4.9000 2.7000 0.9040
0.0000 2.8000 0.9260
0.1000 2.8000 0.9020
0.2000 2.8000 0.8920
0.3000 2.8000 0.8920
0.4000 2.8000 0.8840
0.5000 2.8000 0.9080
0.6000 2.8000 0.8900
0.7000 2.8000 0.8780
0.8000 2.8000 0.8780
0.9000 2.8000 0.8860
1.0000 2.8000 0.8940
1.1000 2.8000 0.9100
1.2000 2.8000 0.9080
1.3000 2.8000 0.8960
1.4000 2.8000 0.8960
1.5000 2.8000 0.8940
1.6000 2.8000 0.9060
1.7000 2.8000 0.8980
1.8000 2.8000 0.9040
1.9000 2.8000 0.8900
2.0000 2.8000 0.8980
2.1000 2.8000 0.8940
2.2000 2.8000 0.8780
2.3000 2.8000 0.8700
2.4000 2.8000 0.8620
2.5000 2.8000 0.8740
2.6000 2.8000 0.8840
2.7000 2.8000 0.8900
2.8000 2.8000 0.8780
2.9000 2.8000 0.8740
3.0000 2.8000 0.8940
3.1000 2.8000 0.8840
3.2000 2.8000 0.8960
3.3000 2.8000 0.9120
3.4000 2.8000 0.9060
3.5000 2.8000 0.9020
3.6000 2.8000 0.9060
3.7000 2.8000 0.9080
3.8000 2.8000 0.9080
3.9000 2.8000 0.8880
4.0000 2.8000 0.8920
4.1000 2.8000 0.8780
4.2000 2.8000 0.8800
4.3000 2.8000 0.8940
4.4000 2.8000 0.9040
4.5000 2.8000 0.8820
4.6000 2.8000 0.8780
4.7000 2.8000 0.8880
4.8000 2.8000 0.9020
4.9000 2.8000 0.9160
0.0000 2.9000 0.9180
0.1000 2.9000 0.8980
0.2000 2.9000 0.8780
0.3000 2.9000 0.8880
0.4000 2.9000 0.9000
0.5000 2.9000 0.8940
0.6000 2.9000 0.8880
0.7000 2.9000 0.8920
0.8000 2.9000 0.9040
0.9000 2.9000 0.8840
1.0000 2.9000 0.9020
1.1000 2.9000 0.9260
1.2000 2.9000 0.9080
1.3000 2.9000 0.9060
1.4000 2.9000 0.8960
1.5000 2.9000 0.9020
1.6000 2.9000 0.8940
1.7000 2.9000 0.8860
1.8000 2.9000 0.8880
1.9000 2.9000 0.8740
2.0000 2.9000 0.9000
2.1000 2.9000 0.8960
2.2000 2.9000 0.8840
2.3000 2.9000 0.8660
2.4000 2.9000 0.8700
2.5000 2.9000 0.8860
2.6000 2.9000 0.8780
2.7000 2.9000 0.8960
2.8000 2.9000 0.8960
2.9000 2.9000 0.8780
3.0000 2.9000 0.9060
3.1000 2.9000 0.9120
3.2000 2.9000 0.9180
3.3000 2.9000 0.9180
3.4000 2.9000 0.9280
3.5000 2.9000 0.9180
3.6000 2.9000 0.9120
3.7000 2.9000 0.9160
3.8000 2.9000 0.9160
3.9000 2.9000 0.9060
4.0000 2.9000 0.8740
4.1000 2.9000 0.8780
4.2000 2.9000 0.8900
4.3000 2.9000 0.8920
4.4000 2.9000 0.8840
4.5000 2.9000 0.8880
4.6000 2.9000 0.8860
4.7000 2.9000 0.9000
4.8000 2.9000 0.8820
4.9000 2.9000 0.9100


==> files/coverage_letkf.csv <==
# x, y, err
0.0000 0.0000 0.9140
0.1000 0.0000 0.9040
0.2000 0.0000 0.9220
0.3000 0.0000 0.9260
0.4000 0.0000 0.9220
0.5000 0.0000 0.9200
0.6000 0.0000 0.9120
0.7000 0.0000 0.9140
0.8000 0.0000 0.9180
0.9000 0.0000 0.9020
1.0000 0.0000 0.8860
1.1000 0.0000 0.9100
1.2000 0.0000 0.9060
1.3000 0.0000 0.9160
1.4000 0.0000 0.9180
1.5000 0.0000 0.9120
1.6000 0.0000 0.9080
1.7000 0.0000 0.9180
1.8000 0.0000 0.9060
1.9000 0.0000 0.9120
2.0000 0.0000 0.8800
2.1000 0.0000 0.8880
2.2000 0.0000 0.8860
2.3000 0.0000 0.8720
2.4000 0.0000 0.8760
2.5000 0.0000 0.8700
2.6000 0.0000 0.8700
2.7000 0.0000 0.8780
2.8000 0.0000 0.8900
2.9000 0.0000 0.8940
3.0000 0.0000 0.8920
3.1000 0.0000 0.8820
3.2000 0.0000 0.9100
3.3000 0.0000 0.9080
3.4000 0.0000 0.9160
3.5000 0.0000 0.9140
3.6000 0.0000 0.9100
3.7000 0.0000 0.9100
3.8000 0.0000 0.9040
3.9000 0.0000 0.9040
4.0000 0.0000 0.9160
4.1000 0.0000 0.9120
4.2000 0.0000 0.9040
4.3000 0.0000 0.8960
4.4000 0.0000 0.8920
4.5000 0.0000 0.8800
4.6000 0.0000 0.9040
4.7000 0.0000 0.9020
4.8000 0.0000 0.9100
4.9000 0.0000 0.9020
0.0000 0.1000 0.9320
0.1000 0.1000 0.9060
0.2000 0.1000 0.9100
0.3000 0.1000 0.9220
0.4000 0.1000 0.9140
0.5000 0.1000 0.9200
0.6000 0.1000 0.9160
0.7000 0.1000 0.9120
0.8000 0.1000 0.8900
0.9000 0.1000 0.8940
1.0000 0.1000 0.8880
1.1000 0.1000 0.8900
1.2000 0.1000 0.8980
1.3000 0.1000 0.8980
1.4000 0.1000 0.9120
1.5000 0.1000 0.9060
1.6000 0.1000 0.9000
1.7000 0.1000 0.9060
1.8000 0.1000 0.8940
1.9000 0.1000 0.8980
2.0000 0.1000 0.8920
2.1000 0.1000 0.8860
2.2000 0.1000 0.9000
2.3000 0.1000 0.8740
2.4000 0.1000 0.8820
2.5000 0.1000 0.8680
2.6000 0.1000 0.8800
2.7000 0.1000 0.8800
2.8000 0.1000 0.8880
2.9000 0.1000 0.9080
3.0000 0.1000 0.9100
3.1000 0.1000 0.8960
3.2000 0.1000 0.9200
3.3000 0.1000 0.9160
3.4000 0.1000 0.9020
3.5000 0.1000 0.8880
3.6000 0.1000 0.8980
3.7000 0.1000 0.9060
3.8000 0.1000 0.9100
3.9000 0.1000 0.9160
4.0000 0.1000 0.9160
4.1000 0.1000 0.8920
4.2000 0.1000 0.8680
4.3000 0.1000 0.8800
4.4000 0.1000 0.8760
4.5000 0.1000 0.8880
4.6000 0.1000 0.8860
4.7000 0.1000 0.8980
4.8000 0.1000 0.9140
4.9000 0.1000 0.9240
0.0000 0.2000 0.9180
0.1000 0.2000 0.9040
0.2000 0.2000 0.8980
0.3000 0.2000 0.8980
0.4000 0.2000 0.9100
0.5000 0.2000 0.9080
0.6000 0.2000 0.9000
0.7000 0.2000 0.9100
0.8000 0.2000 0.9060
0.9000 0.2000 0.8880
1.0000 0.2000 0.8880
1.1000 0.2000 0.8900
1.2000 0.2000 0.9020
1.3000 0.2000 0.9020
1.4000 0.2000 0.9040
1.5000 0.2000 0.9060
1.6000 0.2000 0.9000
1.7000 0.2000 0.8980
1.8000 0.2000 0.9120
1.9000 0.2000 0.9120
2.0000 0.2000 0.9120
2.1000 0.2000 0.8980
2.2000 0.2000 0.8960
2.3000 0.2000 0.8900
2.4000 0.2000 0.8900
2.5000 0.2000 0.8840
2.6000 0.2000 0.8900
2.7000 0.2000 0.8820
2.8000 0.2000 0.8980
2.9000 0.2000 0.9220
3.0000 0.2000 0.9340
3.1000 0.2000 0.9200
3.2000 0.2000 0.9240
3.3000 0.2000 0.9200
3.4000 0.2000 0.9040
3.5000 0.2000 0.8840
3.6000 0.2000 0.8980
3.7000 0.2000 0.9200
3.8000 0.2000 0.9120
3.9000 0.2000 0.9120
4.0000 0.2000 0.9040
4.1000 0.2000 0.8780
4.2000 0.2000 0.8680
4.3000 0.2000 0.8660
4.4000 0.2000 0.8620
4.5000 0.2000 0.8680
4.6000 0.2000 0.8880
4.7000 0.2000 0.8920
4.8000 0.2000 0.9060
4.9000 0.2000 0.9280
0.0000 0.3000 0.9160
0.1000 0.3000 0.9160
0.2000 0.3000 0.8920
0.3000 0.3000 0.8860
0.4000 0.3000 0.8980
0.5000 0.3000 0.9000
0.6000 0.3000 0.9000
0.7000 0.3000 0.9020
0.8000 0.3000 0.8860
0.9000 0.3000 0.8880
1.0000 0.3000 0.8760
1.1000 0.3000 0.8900
1.2000 0.3000 0.9000
1.3000 0.3000 0.8920
1.4000 0.3000 0.8980
1.5000 0.3000 0.8960
1.6000 0.3000 0.9000
1.7000 0.3000 0.9120
1.8000 0.3000 0.9040
1.9000 0.3000 0.9100
2.0000 0.3000 0.8960
2.1000 0.3000 0.8840
2.2000 0.3000 0.8720
2.3000 0.3000 0.8760
2.4000 0.3000 0.8640
2.5000 0.3000 0.8800
2.6000 0.3000 0.8900
2.7000 0.3000 0.8980
2.8000 0.3000 0.9020
2.9000 0.3000 0.9120
3.0000 0.3000 0.9360
3.1000 0.3000 0.9300
3.2000 0.3000 0.9220
3.3000 0.3000 0.8980
3.4000 0.3000 0.8980
3.5000 0.3000 0.8840
3.6000 0.3000 0.9060
3.7000 0.3000 0.9200
3.8000 0.3000 0.9220
3.9000 0.3000 0.9020
4.0000 0.3000 0.8940
4.1000 0.3000 0.8760
4.2000 0.3000 0.8760
4.3000 0.3000 0.8820
4.4000 0.3000 0.8800
4.5000 0.3000 0.8740
4.6000 0.3000 0.8740
4.7000 0.3000 0.9000
4.8000 0.3000 0.9240
4.9000 0.3000 0.9260
0.0000 0.4000 0.9160
0.1000 0.4000 0.9120
0.2000 0.4000 0.8960
0.3000 0.4000 0.8900
0.4000 0.4000 0.8820
0.5000 0.4000 0.9000
0.6000 0.4000 0.9060
0.7000 0.4000 0.8960
0.8000 0.4000 0.8900
0.9000 0.4000 0.8880
1.0000 0.4000 0.8860
1.1000 0.4000 0.8880
1.2000 0.4000 0.8940
1.3000 0.4000 0.8880
1.4000 0.4000 0.8880
1.5000 0.4000 0.8820
1.6000 0.4000 0.8960
1.7000 0.4000 0.9040
1.8000 0.4000 0.9160
1.9000 0.4000 0.9060
2.0000 0.4000 0.8960
2.1000 0.4000 0.8920
2.2000 0.4000 0.8700
2.3000 0.4000 0.8600
2.4000 0.4000 0.8700
2.5000 0.4000 0.8940
2.6000 0.4000 0.8900
2.7000 0.4000 0.8940
2.8000 0.4000 0.9040
2.9000 0.4000 0.9220
3.0000 0.4000 0.9280
3.1000 0.4000 0.9340
3.2000 0.4000 0.9260
3.3000 0.4000 0.8980
3.4000 0.4000 0.9040
3.5000 0.4000 0.8880
3.6000 0.4000 0.9000
3.7000 0.4000 0.9100
3.8000 0.4000 0.9180
3.9000 0.4000 0.9100
4.0000 0.4000 0.8940
4.1000 0.4000 0.8940
4.2000 0.4000 0.8860
4.3000 0.4000 0.8860
4.4000 0.4000 0.8800
4.5000 0.4000 0.8820
4.6000 0.4000 0.8820
4.7000 0.4000 0.8920
4.8000 0.4000 0.9000
4.9000 0.4000 0.9240
0.0000 0.5000 0.9140
0.1000 0.5000 0.9060
0.2000 0.5000 0.8980
0.3000 0.5000 0.8960
0.4000 0.5000 0.8980
0.5000 0.5000 0.9020
0.6000 0.5000 0.9100
0.7000 0.5000 0.9020
0.8000 0.5000 0.8980
0.9000 0.5000 0.8920
1.0000 0.5000 0.8900
1.1000 0.5000 0.8980
1.2000 0.5000 0.9040
1.3000 0.5000 0.8900
1.4000 0.5000 0.8900
1.5000 0.5000 0.8800
1.6000 0.5000 0.8920
1.7000 0.5000 0.9020
1.8000 0.5000 0.9200
1.9000 0.5000 0.9080
2.0000 0.5000 0.9100
2.1000 0.5000 0.8940
2.2000 0.5000 0.8820
2.3000 0.5000 0.8760
2.4000 0.5000 0.8760
2.5000 0.5000 0.8840
2.6000 0.5000 0.8820
2.7000 0.5000 0.8940
2.8000 0.5000 0.8980
2.9000 0.5000 0.9060
3.0000 0.5000 0.9260
3.1000 0.5000 0.9300
3.2000 0.5000 0.9280
3.3000 0.5000 0.9000
3.4000 0.5000 0.8960
3.5000 0.5000 0.8900
3.6000 0.5000 0.9040
3.7000 0.5000 0.9020
3.8000 0.5000 0.9080
3.9000 0.5000 0.9100
4.0000 0.5000 0.8800
4.1000 0.5000 0.8920
4.2000 0.5000 0.8820
4.3000 0.5000 0.8860
4.4000 0.5000 0.8980
4.5000 0.5000 0.8860
4.6000 0.5000 0.8840
4.7000 0.5000 0.8920
4.8000 0.5000 0.9020
4.9000 0.5000 0.9220
0.0000 0.6000 0.9100
0.1000 0.6000 0.9020
0.2000 0.6000 0.9060
0.3000 0.6000 0.9100
0.4000 0.6000 0.9040
0.5000 0.6000 0.9000
0.6000 0.6000 0.9080
0.7000 0.6000 0.8960
0.8000 0.6000 0.9020
0.9000 0.6000 0.9060
1.0000 0.6000 0.9020
1.1000 0.6000 0.9140
1.2000 0.6000 0.9060
1.3000 0.6000 0.8960
1.4000 0.6000 0.8840
1.5000 0.6000 0.8740
1.6000 0.6000 0.9040
1.7000 0.6000 0.9260
1.8000 0.6000 0.9180
1.9000 0.6000 0.9080
2.0000 0.6000 0.9120
2.1000 0.6000 0.9000
2.2000 0.6000 0.8760
2.3000 0.6000 0.8820
2.4000 0.6000 0.8820
2.5000 0.6000 0.8940
2.6000 0.6000 0.8960
2.7000 0.6000 0.8920
2.8000 0.6000 0.8920
2.9000 0.6000 0.9060
3.0000 0.6000 0.9120
3.1000 0.6000 0.9260
3.2000 0.6000 0.9120
3.3000 0.6000 0.9000
3.4000 0.6000 0.8960
3.5000 0.6000 0.8920
3.6000 0.6000 0.8960
3.7000 0.6000 0.9040
3.8000 0.6000 0.9060
3.9000 0.6000 0.9060
4.0000 0.6000 0.8960
4.1000 0.6000 0.8980
4.2000 0.6000 0.8940
4.3000 0.6000 0.8940
4.4000 0.6000 0.8980
4.5000 0.6000 0.8920
4.6000 0.6000 0.8940
4.7000 0.6000 0.8920
4.8000 0.6000 0.9060
4.9000 0.6000 0.9060
0.0000 0.7000 0.8940
0.1000 0.7000 0.8980
0.2000 0.7000 0.9140
0.3000 0.7000 0.9060
0.4000 0.7000 0.9080
0.5000 0.7000 0.8960
0.6000 0.7000 0.9060
0.7000 0.7000 0.9120
0.8000 0.7000 0.9160
0.9000 0.7000 0.9080
1.0000 0.7000 0.9100
1.1000 0.7000 0.8960
1.2000 0.7000 0.9080
1.3000 0.7000 0.8960
1.4000 0.7000 0.8980
1.5000 0.7000 0.9120
1.6000 0.7000 0.9060
1.7000 0.7000 0.9180
1.8000 0.7000 0.9320
1.9000 0.7000 0.9200
2.0000 0.7000 0.9180
2.1000 0.7000 0.9040
2.2000 0.7000 0.8940
2.3000 0.7000 0.8840
2.4000 0.7000 0.8920
2.5000 0.7000 0.8960
2.6000 0.7000 0.8980
2.7000 0.7000 0.8920
2.8000 0.7000 0.8800
2.9000 0.7000 0.9040
3.0000 0.7000 0.9180
3.1000 0.7000 0.9260
3.2000 0.7000 0.9080
3.3000 0.7000 0.9120
3.4000 0.7000 0.9060
3.5000 0.7000 0.9140
3.6000 0.7000 0.9000
3.7000 0.7000 0.9080
3.8000 0.7000 0.9020
3.9000 0.7000 0.9160
4.0000 0.7000 0.9000
4.1000 0.7000 0.9020
4.2000 0.7000 0.9080
4.3000 0.7000 0.8900
4.4000 0.7000 0.8900
4.5000 0.7000 0.8860
4.6000 0.7000 0.8980
4.7000 0.7000 0.8880
4.8000 0.7000 0.8800
4.9000 0.7000 0.8980
0.0000 0.8000 0.9180
0.1000 0.8000 0.9120
0.2000 0.8000 0.9120
0.3000 0.8000 0.9120
0.4000 0.8000 0.9160
0.5000 0.8000 0.9040
0.6000 0.8000 0.9100
0.7000 0.8000 0.9160
0.8000 0.8000 0.9160
0.9000 0.8000 0.9040
1.0000 0.8000 0.8960
1.1000 0.8000 0.8960
1.2000 0.8000 0.9080
1.3000 0.8000 0.8980
1.4000 0.8000 0.9200
1.5000 0.8000 0.9080
1.6000 0.8000 0.9140
1.7000 0.8000 0.9200
1.8000 0.8000 0.9260
1.9000 0.8000 0.9240
2.0000 0.8000 0.9180
2.1000 0.8000 0.9120
2.2000 0.8000 0.8980
2.3000 0.8000 0.8700
2.4000 0.8000 0.8940
2.5000 0.8000 0.9060
2.6000 0.8000 0.9140
2.7000 0.8000 0.8940
2.8000 0.8000 0.8940
2.9000 0.8000 0.9020
3.0000 0.8000 0.9140
3.1000 0.8000 0.9180
3.2000 0.8000 0.9040
3.3000 0.8000 0.8940
3.4000 0.8000 0.9020
3.5000 0.8000 0.9060
3.6000 0.8000 0.9100
3.7000 0.8000 0.9000
3.8000 0.8000 0.8920
3.9000 0.8000 0.8960
4.0000 0.8000 0.8960
4.1000 0.8000 0.8960
4.2000 0.8000 0.9220
4.3000 0.8000 0.9020
4.4000 0.8000 0.8900
4.5000 0.8000 0.8860
4.6000 0.8000 0.8760
4.7000 0.8000 0.8860
4.8000 0.8000 0.9000
4.9000 0.8000 0.8980
0.0000 0.9000 0.9120
0.1000 0.9000 0.9160
0.2000 0.9000 0.9080
0.3000 0.9000 0.9100
0.4000 0.9000 0.9120
0.5000 0.9000 0.9040
0.6000 0.9000 0.9060
0.7000 0.9000 0.9160
0.8000 0.9000 0.9040
0.9000 0.9000 0.9200
1.0000 0.9000 0.9000
1.1000 0.9000 0.9100
1.2000 0.9000 0.9120
1.3000 0.9000 0.9100
1.4000 0.9000 0.9140
1.5000 0.9000 0.9120
1.6000 0.9000 0.9100
1.7000 0.9000 0.9160
1.8000 0.9000 0.9260
1.9000 0.9000 0.9120
2.0000 0.9000 0.9040
2.1000 0.9000 0.8980
2.2000 0.9000 0.9060
2.3000 0.9000 0.8900
2.4000 0.9000 0.8900
2.5000 0.9000 0.9080
2.6000 0.9000 0.9000
2.7000 0.9000 0.9000
2.8000 0.9000 0.9040
2.9000 0.9000 0.9040
3.0000 0.9000 0.9160
3.1000 0.9000 0.9080
3.2000 0.9000 0.8860
3.3000 0.9000 0.8840
3.4000 0.9000 0.8960
3.5000 0.9000 0.9180
3.6000 0.9000 0.9160
3.7000 0.9000 0.9280
3.8000 0.9000 0.9120
3.9000 0.9000 0.9260
4.0000 0.9000 0.8900
4.1000 0.9000 0.9040
4.2000 0.9000 0.8960
4.3000 0.9000 0.8940
4.4000 0.9000 0.8760
4.5000 0.9000 0.8720
4.6000 0.9000 0.8820
4.7000 0.9000 0.8820
4.8000 0.9000 0.9060
4.9000 0.9000 0.9080
0.0000 1.0000 0.8780
0.1000 1.0000 0.9020
0.2000 1.0000 0.8880
0.3000 1.0000 0.9200
0.4000 1.0000 0.9080
0.5000 1.0000 0.8980
0.6000 1.0000 0.9080
0.7000 1.0000 0.8900
0.8000 1.0000 0.9020
0.9000 1.0000 0.9060
1.0000 1.0000 0.8820
1.1000 1.0000 0.9040
1.2000 1.0000 0.9120
1.3000 1.0000 0.9180
1.4000 1.0000 0.9200
1.5000 1.0000 0.9220
1.6000 1.0000 0.9180
1.7000 1.0000 0.9280
1.8000 1.0000 0.9200
1.9000 1.0000 0.8980
2.0000 1.0000 0.8760
2.1000 1.0000 0.8940
2.2000 1.0000 0.9000
2.3000 1.0000 0.9040
2.4000 1.0000 0.9000
2.5000 1.0000 0.9140
2.6000 1.0000 0.9200
2.7000 1.0000 0.9140
2.8000 1.0000 0.9100
2.9000 1.0000 0.9120
3.0000 1.0000 0.8900
3.1000 1.0000 0.8920
3.2000 1.0000 0.8880
3.3000 1.0000 0.8900
3.4000 1.0000 0.8940
3.5000 1.0000 0.9000
3.6000 1.0000 0.9060
3.7000 1.0000 0.9140
3.8000 1.0000 0.9320
3.9000 1.0000 0.9140
4.0000 1.0000 0.9000
4.1000 1.0000 0.9060
4.2000 1.0000 0.9000
4.3000 1.0000 0.9020
4.4000 1.0000 0.8840
4.5000 1.0000 0.8760
4.6000 1.0000 0.8920
4.7000 1.0000 0.8820
4.8000 1.0000 0.8960
4.9000 1.0000 0.9020
0.0000 1.1000 0.9140
0.1000 1.1000 0.9060
0.2000 1.1000 0.9000
0.3000 1.1000 0.9140
0.4000 1.1000 0.9120
0.5000 1.1000 0.9200
0.6000 1.1000 0.9080
0.7000 1.1000 0.8880
0.8000 1.1000 0.9040
0.9000 1.1000 0.8940
1.0000 1.1000 0.8980
1.1000 1.1000 0.9180
1.2000 1.1000 0.9160
1.3000 1.1000 0.9240
1.4000 1.1000 0.9140
1.5000 1.1000 0.9160
1.6000 1.1000 0.9160
1.7000 1.1000 0.9180
1.8000 1.1000 0.9080
1.9000 1.1000 0.9000
2.0000 1.1000 0.8920
2.1000 1.1000 0.8940
2.2000 1.1000 0.9060
2.3000 1.1000 0.9020
2.4000 1.1000 0.8960
2.5000 1.1000 0.9060
2.6000 1.1000 0.9120
2.7000 1.1000 0.9220
2.8000 1.1000 0.9040
2.9000 1.1000 0.9080
3.0000 1.1000 0.8920
3.1000 1.1000 0.8840
3.2000 1.1000 0.8800
3.3000 1.1000 0.8780
3.4000 1.1000 0.8720
3.5000 1.1000 0.8840
3.6000 1.1000 0.8960
3.7000 1.1000 0.9000
3.8000 1.1000 0.9100
3.9000 1.1000 0.9040
4.0000 1.1000 0.9120
4.1000 1.1000 0.9060
4.2000 1.1000 0.9120
4.3000 1.1000 0.9120
4.4000 1.1000 0.9080
4.5000 1.1000 0.8960
4.6000 1.1000 0.8980
4.7000 1.1000 0.8900
4.8000 1.1000 0.8960
4.9000 1.1000 0.9100
0.0000 1.2000 0.8960
0.1000 1.2000 0.9040
0.2000 1.2000 0.9080
0.3000 1.2000 0.9080
0.4000 1.2000 0.9140
0.5000 1.2000 0.9200
0.6000 1.2000 0.9200
0.7000 1.2000 0.8980
0.8000 1.2000 0.8880
0.9000 1.2000 0.8980
1.0000 1.2000 0.9060
1.1000 1.2000 0.9300
1.2000 1.2000 0.9320
1.3000 1.2000 0.9300
1.4000 1.2000 0.9140
1.5000 1.2000 0.9140
1.6000 1.2000 0.9200
1.7000 1.2000 0.9300
1.8000 1.2000 0.9300
1.9000 1.2000 0.9040
2.0000 1.2000 0.9060
2.1000 1.2000 0.8960
2.2000 1.2000 0.8820
2.3000 1.2000 0.8920
2.4000 1.2000 0.8980
2.5000 1.2000 0.9060
2.6000 1.2000 0.8960
2.7000 1.2000 0.9080
2.8000 1.2000 0.8940
2.9000 1.2000 0.8800
3.0000 1.2000 0.9040
3.1000 1.2000 0.8940
3.2000 1.2000 0.8900
3.3000 1.2000 0.8800
3.4000 1.2000 0.8800
3.5000 1.2000 0.8920
3.6000 1.2000 0.8960
3.7000 1.2000 0.9080
3.8000 1.2000 0.9000
3.9000 1.2000 0.9040
4.0000 1.2000 0.9200
4.1000 1.2000 0.9220
4.2000 1.2000 0.9180
4.3000 1.2000 0.9080
4.4000 1.2000 0.8900
4.5000 1.2000 0.8880
4.6000 1.2000 0.8940
4.7000 1.2000 0.8920
4.8000 1.2000 0.8940
4.9000 1.2000 0.8920
0.0000 1.3000 0.8840
0.1000 1.3000 0.9020
0.2000 1.3000 0.9140
0.3000 1.3000 0.9220
0.4000 1.3000 0.9180
0.5000 1.3000 0.9180
0.6000 1.3000 0.9220
0.7000 1.3000 0.9040
0.8000 1.3000 0.9000
0.9000 1.3000 0.9100
1.0000 1.3000 0.9120
1.1000 1.3000 0.9120
1.2000 1.3000 0.9320
1.3000 1.3000 0.9340
1.4000 1.3000 0.9260
1.5000 1.3000 0.9300
1.6000 1.3000 0.9360
1.7000 1.3000 0.9460
1.8000 1.3000 0.9300
1.9000 1.3000 0.9240
2.0000 1.3000 0.9060
2.1000 1.3000 0.9000
2.2000 1.3000 0.8940
2.3000 1.3000 0.8880
2.4000 1.3000 0.9020
2.5000 1.3000 0.9080
2.6000 1.3000 0.9000
2.7000 1.3000 0.9140
2.8000 1.3000 0.9080
2.9000 1.3000 0.9020
3.0000 1.3000 0.9000
3.1000 1.3000 0.9020
3.2000 1.3000 0.8900
3.3000 1.3000 0.8820
3.4000 1.3000 0.8960
3.5000 1.3000 0.8920
3.6000 1.3000 0.8800
3.7000 1.3000 0.9020
3.8000 1.3000 0.9040
3.9000 1.3000 0.9120
4.0000 1.3000 0.9140
4.1000 1.3000 0.9180
4.2000 1.3000 0.9060
4.3000 1.3000 0.8980
4.4000 1.3000 0.8920
4.5000 1.3000 0.8880
4.6000 1.3000 0.8860
4.7000 1.3000 0.8760
4.8000 1.3000 0.8840
4.9000 1.3000 0.8840
0.0000 1.4000 0.8960
0.1000 1.4000 0.9240
0.2000 1.4000 0.9200
0.3000 1.4000 0.9280
0.4000 1.4000 0.9260
0.5000 1.4000 0.9080
0.6000 1.4000 0.9200
0.7000 1.4000 0.9040
0.8000 1.4000 0.8920
0.9000 1.4000 0.8980
1.0000 1.4000 0.9160
1.1000 1.4000 0.9140
1.2000 1.4000 0.9240
1.3000 1.4000 0.9240
1.4000 1.4000 0.9300
1.5000 1.4000 0.9320
1.6000 1.4000 0.9280
1.7000 1.4000 0.9280
1.8000 1.4000 0.9260
1.9000 1.4000 0.9220
2.0000 1.4000 0.9120
2.1000 1.4000 0.9060
2.2000 1.4000 0.9020
2.3000 1.4000 0.8900
2.4000 1.4000 0.9040
2.5000 1.4000 0.9040
2.6000 1.4000 0.8920
2.7000 1.4000 0.8940
2.8000 1.4000 0.9000
2.9000 1.4000 0.9040
3.0000 1.4000 0.9140
3.1000 1.4000 0.8960
3.2000 1.4000 0.8860
3.3000 1.4000 0.8840
3.4000 1.4000 0.8880
3.5000 1.4000 0.8900
3.6000 1.4000 0.8860
3.7000 1.4000 0.8960
3.8000 1.4000 0.9080
3.9000 1.4000 0.9120
4.0000 1.4000 0.9180
4.1000 1.4000 0.9040
4.2000 1.4000 0.9120
4.3000 1.4000 0.9020
4.4000 1.4000 0.8960
4.5000 1.4000 0.8980
4.6000 1.4000 0.8960
4.7000 1.4000 0.8820
4.8000 1.4000 0.8780
4.9000 1.4000 0.8720
0.0000 1.5000 0.9000
0.1000 1.5000 0.9160
0.2000 1.5000 0.9260
0.3000 1.5000 0.9320
0.4000 1.5000 0.9120
0.5000 1.5000 0.9080
0.6000 1.5000 0.8860
0.7000 1.5000 0.8880
0.8000 1.5000 0.8840
0.9000 1.5000 0.8980
1.0000 1.5000 0.9100
1.1000 1.5000 0.9100
1.2000 1.5000 0.9240
1.3000 1.5000 0.9240
1.4000 1.5000 0.9240
1.5000 1.5000 0.9240
1.6000 1.5000 0.9180
1.7000 1.5000 0.9240
1.8000 1.5000 0.9260
1.9000 1.5000 0.9240
2.0000 1.5000 0.8960
2.1000 1.5000 0.8980
2.2000 1.5000 0.8980
2.3000 1.5000 0.8960
2.4000 1.5000 0.8900
2.5000 1.5000 0.8840
2.6000 1.5000 0.8780
2.7000 1.5000 0.8940
2.8000 1.5000 0.9080
2.9000 1.5000 0.9120
3.0000 1.5000 0.8980
3.1000 1.5000 0.8920
3.2000 1.5000 0.8880
3.3000 1.5000 0.8880
3.4000 1.5000 0.8920
3.5000 1.5000 0.8880
3.6000 1.5000 0.8920
3.7000 1.5000 0.8960
3.8000 1.5000 0.9080
3.9000 1.5000 0.9180
4.0000 1.5000 0.9120
4.1000 1.5000 0.9160
4.2000 1.5000 0.9320
4.3000 1.5000 0.9200
4.4000 1.5000 0.9160
4.5000 1.5000 0.9040
4.6000 1.5000 0.8940
4.7000 1.5000 0.8820
4.8000 1.5000 0.8920
4.9000 1.5000 0.8760
0.0000 1.6000 0.9080
0.1000 1.6000 0.9120
0.2000 1.6000 0.9260
0.3000 1.6000 0.9080
0.4000 1.6000 0.9020
0.5000 1.6000 0.9100
0.6000 1.6000 0.8980
0.7000 1.6000 0.8860
0.8000 1.6000 0.8840
0.9000 1.6000 0.8880
1.0000 1.6000 0.9080
1.1000 1.6000 0.9220
1.2000 1.6000 0.9220
1.3000 1.6000 0.9320
1.4000 1.6000 0.9480
1.5000 1.6000 0.9320
1.6000 1.6000 0.9160
1.7000 1.6000 0.9180
1.8000 1.6000 0.9220
1.9000 1.6000 0.9160
2.0000 1.6000 0.8920
2.1000 1.6000 0.8880
2.2000 1.6000 0.8900
2.3000 1.6000 0.8760
2.4000 1.6000 0.8880
2.5000 1.6000 0.8760
2.6000 1.6000 0.8880
2.7000 1.6000 0.8860
2.8000 1.6000 0.8960
2.9000 1.6000 0.9080
3.0000 1.6000 0.9000
3.1000 1.6000 0.8980
3.2000 1.6000 0.8860
3.3000 1.6000 0.8920
3.4000 1.6000 0.8880
3.5000 1.6000 0.8860
3.6000 1.6000 0.8860
3.7000 1.6000 0.9060
3.8000 1.6000 0.9100
3.9000 1.6000 0.9200
4.0000 1.6000 0.9080
4.1000 1.6000 0.9140
4.2000 1.6000 0.9220
4.3000 1.6000 0.9100
4.4000 1.6000 0.8980
4.5000 1.6000 0.9000
4.6000 1.6000 0.8920
4.7000 1.6000 0.8920
4.8000 1.6000 0.8960
4.9000 1.6000 0.9140
0.0000 1.7000 0.9080
0.1000 1.7000 0.9140
0.2000 1.7000 0.9340
0.3000 1.7000 0.9120
0.4000 1.7000 0.9140
0.5000 1.7000 0.9120
0.6000 1.7000 0.8920
0.7000 1.7000 0.8880
0.8000 1.7000 0.9000
0.9000 1.7000 0.9040
1.0000 1.7000 0.9080
1.1000 1.7000 0.9180
1.2000 1.7000 0.9280
1.3000 1.7000 0.9320
1.4000 1.7000 0.9360
1.5000 1.7000 0.9400
1.6000 1.7000 0.9240
1.7000 1.7000 0.9240
1.8000 1.7000 0.9220
1.9000 1.7000 0.9200
2.0000 1.7000 0.9100
2.1000 1.7000 0.8960
2.2000 1.7000 0.8920
2.3000 1.7000 0.9080
2.4000 1.7000 0.8860
2.5000 1.7000 0.8900
2.6000 1.7000 0.9060
2.7000 1.7000 0.9040
2.8000 1.7000 0.9060
2.9000 1.7000 0.8960
3.0000 1.7000 0.9020
3.1000 1.7000 0.9080
3.2000 1.7000 0.8920
3.3000 1.7000 0.9040
3.4000 1.7000 0.8840
3.5000 1.7000 0.8900
3.6000 1.7000 0.8960
3.7000 1.7000 0.9020
3.8000 1.7000 0.9080
3.9000 1.7000 0.9100
4.0000 1.7000 0.9100
4.1000 1.7000 0.9080
4.2000 1.7000 0.9060
4.3000 1.7000 0.9140
4.4000 1.7000 0.8940
4.5000 1.7000 0.8960
4.6000 1.7000 0.9060
4.7000 1.7000 0.9060
4.8000 1.7000 0.9120
4.9000 1.7000 0.8960
0.0000 1.8000 0.9000
0.1000 1.8000 0.9200
0.2000 1.8000 0.9300
0.3000 1.8000 0.9320
0.4000 1.8000 0.9220
0.5000 1.8000 0.9080
0.6000 1.8000 0.9040
0.7000 1.8000 0.8880
0.8000 1.8000 0.9080
0.9000 1.8000 0.9160
1.0000 1.8000 0.9000
1.1000 1.8000 0.9120
1.2000 1.8000 0.9140
1.3000 1.8000 0.9200
1.4000 1.8000 0.9240
1.5000 1.8000 0.9220
1.6000 1.8000 0.9180
1.7000 1.8000 0.9180
1.8000 1.8000 0.9180
1.9000 1.8000 0.9320
2.0000 1.8000 0.9140
2.1000 1.8000 0.9040
2.2000 1.8000 0.8980
2.3000 1.8000 0.9100
2.4000 1.8000 0.9060
2.5000 1.8000 0.8900
2.6000 1.8000 0.8880
2.7000 1.8000 0.8880
2.8000 1.8000 0.9040
2.9000 1.8000 0.9020
3.0000 1.8000 0.9020
3.1000 1.8000 0.9160
3.2000 1.8000 0.9020
3.3000 1.8000 0.9000
3.4000 1.8000 0.8940
3.5000 1.8000 0.8940
3.6000 1.8000 0.8940
3.7000 1.8000 0.9000
3.8000 1.8000 0.8860
3.9000 1.8000 0.9020
4.0000 1.8000 0.9060
4.1000 1.8000 0.9040
4.2000 1.8000 0.8880
4.3000 1.8000 0.8940
4.4000 1.8000 0.8860
4.5000 1.8000 0.9000
4.6000 1.8000 0.9000
4.7000 1.8000 0.9100
4.8000 1.8000 0.9180
4.9000 1.8000 0.9080
0.0000 1.9000 0.9040
0.1000 1.9000 0.9280
0.2000 1.9000 0.9280
0.3000 1.9000 0.9200
0.4000 1.9000 0.9180
0.5000 1.9000 0.9240
0.6000 1.9000 0.9080
0.7000 1.9000 0.9020
0.8000 1.9000 0.9080
0.9000 1.9000 0.9040
1.0000 1.9000 0.9020
1.1000 1.9000 0.9040
1.2000 1.9000 0.9220
1.3000 1.9000 0.9100
1.4000 1.9000 0.9180
1.5000 1.9000 0.9140
1.6000 1.9000 0.9200
1.7000 1.9000 0.9280
1.8000 1.9000 0.9240
1.9000 1.9000 0.9240
2.0000 1.9000 0.9180
2.1000 1.9000 0.9100
2.2000 1.9000 0.9160
2.3000 1.9000 0.9160
2.4000 1.9000 0.9060
2.5000 1.9000 0.9000
2.6000 1.9000 0.9020
2.7000 1.9000 0.8840
2.8000 1.9000 0.8940
2.9000 1.9000 0.8880
3.0000 1.9000 0.9120
3.1000 1.9000 0.9160
3.2000 1.9000 0.9260
3.3000 1.9000 0.9280
3.4000 1.9000 0.9100
3.5000 1.9000 0.9000
3.6000 1.9000 0.8980
3.7000 1.9000 0.8980
3.8000 1.9000 0.8980
3.9000 1.9000 0.8860
4.0000 1.9000 0.8980
4.1000 1.9000 0.8960
4.2000 1.9000 0.8820
4.3000 1.9000 0.8820
4.4000 1.9000 0.8820
4.5000 1.9000 0.8940
4.6000 1.9000 0.8940
4.7000 1.9000 0.9100
4.8000 1.9000 0.8960
4.9000 1.9000 0.8940
0.0000 2.0000 0.8980
0.1000 2.0000 0.9260
0.2000 2.0000 0.9100
0.3000 2.0000 0.9020
0.4000 2.0000 0.9200
0.5000 2.0000 0.9140
0.6000 2.0000 0.9080
0.7000 2.0000 0.8980
0.8000 2.0000 0.9020
0.9000 2.0000 0.9020
1.0000 2.0000 0.8900
1.1000 2.0000 0.9140
1.2000 2.0000 0.9060
1.3000 2.0000 0.9140
1.4000 2.0000 0.9240
1.5000 2.0000 0.9080
1.6000 2.0000 0.9220
1.7000 2.0000 0.9180
1.8000 2.0000 0.9280
1.9000 2.0000 0.9220
2.0000 2.0000 0.8980
2.1000 2.0000 0.9160
2.2000 2.0000 0.9160
2.3000 2.0000 0.9140
2.4000 2.0000 0.9080
2.5000 2.0000 0.8920
2.6000 2.0000 0.8920
2.7000 2.0000 0.8880
2.8000 2.0000 0.9060
2.9000 2.0000 0.8940
3.0000 2.0000 0.8840
3.1000 2.0000 0.9320
3.2000 2.0000 0.9400
3.3000 2.0000 0.9260
3.4000 2.0000 0.8940
3.5000 2.0000 0.8960
3.6000 2.0000 0.8980
3.7000 2.0000 0.9000
3.8000 2.0000 0.8980
3.9000 2.0000 0.8520
4.0000 2.0000 0.8800
4.1000 2.0000 0.8640
4.2000 2.0000 0.8860
4.3000 2.0000 0.8880
4.4000 2.0000 0.8820
4.5000 2.0000 0.8920
4.6000 2.0000 0.9040
4.7000 2.0000 0.9180
4.8000 2.0000 0.9100
4.9000 2.0000 0.9000
0.0000 2.1000 0.9260
0.1000 2.1000 0.9200
0.2000 2.1000 0.9220
0.3000 2.1000 0.9060
0.4000 2.1000 0.9160
0.5000 2.1000 0.9260
0.6000 2.1000 0.9300
0.7000 2.1000 0.9020
0.8000 2.1000 0.8960
0.9000 2.1000 0.8880
1.0000 2.1000 0.9060
1.1000 2.1000 0.8840
1.2000 2.1000 0.9080
1.3000 2.1000 0.9040
1.4000 2.1000 0.9140
1.5000 2.1000 0.9240
1.6000 2.1000 0.9220
1.7000 2.1000 0.9240
1.8000 2.1000 0.9420
1.9000 2.1000 0.9100
2.0000 2.1000 0.9220
2.1000 2.1000 0.9280
2.2000 2.1000 0.9140
2.3000 2.1000 0.9140
2.4000 2.1000 0.9060
2.5000 2.1000 0.8900
2.6000 2.1000 0.8900
2.7000 2.1000 0.8880
2.8000 2.1000 0.8960
2.9000 2.1000 0.9020
3.0000 2.1000 0.9060
3.1000 2.1000 0.9020
3.2000 2.1000 0.9200
3.3000 2.1000 0.9260
3.4000 2.1000 0.8960
3.5000 2.1000 0.9020
3.6000 2.1000 0.8960
3.7000 2.1000 0.9020
3.8000 2.1000 0.9000
3.9000 2.1000 0.8860
4.0000 2.1000 0.8760
4.1000 2.1000 0.8980
4.2000 2.1000 0.8940
4.3000 2.1000 0.8800
4.4000 2.1000 0.8860
4.5000 2.1000 0.9160
4.6000 2.1000 0.9260
4.7000 2.1000 0.9060
4.8000 2.1000 0.9060
4.9000 2.1000 0.9240
0.0000 2.2000 0.9320
0.1000 2.2000 0.9220
0.2000 2.2000 0.9120
0.3000 2.2000 0.9220
0.4000 2.2000 0.9240
0.5000 2.2000 0.9160
0.6000 2.2000 0.9180
0.7000 2.2000 0.8980
0.8000 2.2000 0.8940
0.9000 2.2000 0.8960
1.0000 2.2000 0.9020
1.1000 2.2000 0.9060
1.2000 2.2000 0.9080
1.3000 2.2000 0.9100
1.4000 2.2000 0.9140
1.5000 2.2000 0.9100
1.6000 2.2000 0.9240
1.7000 2.2000 0.9320
1.8000 2.2000 0.9320
1.9000 2.2000 0.9280
2.0000 2.2000 0.9260
2.1000 2.2000 0.9300
2.2000 2.2000 0.9280
2.3000 2.2000 0.9320
2.4000 2.2000 0.9140
2.5000 2.2000 0.8940
2.6000 2.2000 0.8960
2.7000 2.2000 0.8860
2.8000 2.2000 0.9080
2.9000 2.2000 0.9220
3.0000 2.2000 0.9080
3.1000 2.2000 0.8940
3.2000 2.2000 0.9240
3.3000 2.2000 0.9120
3.4000 2.2000 0.8940
3.5000 2.2000 0.9020
3.6000 2.2000 0.9040
3.7000 2.2000 0.9040
3.8000 2.2000 0.8900
3.9000 2.2000 0.8960
4.0000 2.2000 0.9000
4.1000 2.2000 0.9000
4.2000 2.2000 0.9020
4.3000 2.2000 0.8800
4.4000 2.2000 0.8740
4.5000 2.2000 0.8880
4.6000 2.2000 0.9140
4.7000 2.2000 0.9140
4.8000 2.2000 0.9220
4.9000 2.2000 0.9360
0.0000 2.3000 0.9220
0.1000 2.3000 0.9140
0.2000 2.3000 0.9400
0.3000 2.3000 0.9280
0.4000 2.3000 0.9200
0.5000 2.3000 0.9120
0.6000 2.3000 0.8980
0.7000 2.3000 0.9000
0.8000 2.3000 0.9120
0.9000 2.3000 0.9080
1.0000 2.3000 0.8960
1.1000 2.3000 0.8980
1.2000 2.3000 0.9080
1.3000 2.3000 0.9220
1.4000 2.3000 0.9120
1.5000 2.3000 0.9080
1.6000 2.3000 0.9160
1.7000 2.3000 0.9220
1.8000 2.3000 0.9300
1.9000 2.3000 0.9200
2.0000 2.3000 0.9260
2.1000 2.3000 0.9200
2.2000 2.3000 0.9280
2.3000 2.3000 0.9200
2.4000 2.3000 0.9100
2.5000 2.3000 0.8980
2.6000 2.3000 0.8940
2.7000 2.3000 0.8880
2.8000 2.3000 0.9040
2.9000 2.3000 0.9340
3.0000 2.3000 0.9220
3.1000 2.3000 0.9180
3.2000 2.3000 0.9180
3.3000 2.3000 0.9080
3.4000 2.3000 0.9040
3.5000 2.3000 0.9100
3.6000 2.3000 0.9040
3.7000 2.3000 0.9000
3.8000 2.3000 0.8820
3.9000 2.3000 0.9060
4.0000 2.3000 0.8920
4.1000 2.3000 0.8920
4.2000 2.3000 0.8880
4.3000 2.3000 0.8960
4.4000 2.3000 0.9000
4.5000 2.3000 0.8980
4.6000 2.3000 0.9080
4.7000 2.3000 0.9160
4.8000 2.3000 0.9160
4.9000 2.3000 0.9360
0.0000 2.4000 0.9320
0.1000 2.4000 0.9320
0.2000 2.4000 0.9360
0.3000 2.4000 0.9260
0.4000 2.4000 0.9220
0.5000 2.4000 0.9040
0.6000 2.4000 0.9020
0.7000 2.4000 0.9060
0.8000 2.4000 0.9100
0.9000 2.4000 0.8960
1.0000 2.4000 0.9060
1.1000 2.4000 0.9020
1.2000 2.4000 0.9120
1.3000 2.4000 0.9000
1.4000 2.4000 0.9140
1.5000 2.4000 0.9080
1.6000 2.4000 0.9220
1.7000 2.4000 0.9180
1.8000 2.4000 0.9140
1.9000 2.4000 0.9160
2.0000 2.4000 0.9200
2.1000 2.4000 0.9140
2.2000 2.4000 0.9080
2.3000 2.4000 0.9020
2.4000 2.4000 0.9020
2.5000 2.4000 0.8960
2.6000 2.4000 0.8880
2.7000 2.4000 0.8800
2.8000 2.4000 0.9000
2.9000 2.4000 0.9260
3.0000 2.4000 0.9340
3.1000 2.4000 0.9220
3.2000 2.4000 0.9140
3.3000 2.4000 0.9040
3.4000 2.4000 0.8980
3.5000 2.4000 0.9100
3.6000 2.4000 0.9000
3.7000 2.4000 0.8860
3.8000 2.4000 0.8980
3.9000 2.4000 0.9000
4.0000 2.4000 0.8980
4.1000 2.4000 0.9040
4.2000 2.4000 0.8960
4.3000 2.4000 0.8800
4.4000 2.4000 0.8860
4.5000 2.4000 0.8980
4.6000 2.4000 0.8920
4.7000 2.4000 0.8960
4.8000 2.4000 0.9060
4.9000 2.4000 0.9140
0.0000 2.5000 0.9020
0.1000 2.5000 0.9200
0.2000 2.5000 0.9260
0.3000 2.5000 0.9140
0.4000 2.5000 0.9240
0.5000 2.5000 0.9240
0.6000 2.5000 0.9080
0.7000 2.5000 0.8900
0.8000 2.5000 0.9000
0.9000 2.5000 0.9180
1.0000 2.5000 0.9160
1.1000 2.5000 0.9100
1.2000 2.5000 0.9240
1.3000 2.5000 0.9000
1.4000 2.5000 0.9000
1.5000 2.5000 0.9020
1.6000 2.5000 0.9080
1.7000 2.5000 0.9120
1.8000 2.5000 0.9200
1.9000 2.5000 0.9160
2.0000 2.5000 0.9180
2.1000 2.5000 0.9160
2.2000 2.5000 0.9120
2.3000 2.5000 0.8980
2.4000 2.5000 0.8960
2.5000 2.5000 0.9020
2.6000 2.5000 0.8860
2.7000 2.5000 0.8720
2.8000 2.5000 0.8980
2.9000 2.5000 0.9120
3.0000 2.5000 0.9200
3.1000 2.5000 0.9120
3.2000 2.5000 0.9120
3.3000 2.5000 0.9060
3.4000 2.5000 0.8900
3.5000 2.5000 0.8860
3.6000 2.5000 0.9000
3.7000 2.5000 0.8860
3.8000 2.5000 0.8960
3.9000 2.5000 0.8940
4.0000 2.5000 0.8940
4.1000 2.5000 0.9140
4.2000 2.5000 0.9040
4.3000 2.5000 0.8940
4.4000 2.5000 0.8900
4.5000 2.5000 0.8980
4.6000 2.5000 0.8880
4.7000 2.5000 0.8900
4.8000 2.5000 0.8980
4.9000 2.5000 0.9180
0.0000 2.6000 0.9000
0.1000 2.6000 0.9080
0.2000 2.6000 0.9140
0.3000 2.6000 0.9180
0.4000 2.6000 0.9240
0.5000 2.6000 0.9000
0.6000 2.6000 0.9040
0.7000 2.6000 0.9060
0.8000 2.6000 0.8980
0.9000 2.6000 0.9200
1.0000 2.6000 0.9140
1.1000 2.6000 0.9120
1.2000 2.6000 0.9180
1.3000 2.6000 0.9220
1.4000 2.6000 0.9100
1.5000 2.6000 0.9320
1.6000 2.6000 0.9200
1.7000 2.6000 0.9260
1.8000 2.6000 0.9120
1.9000 2.6000 0.9160
2.0000 2.6000 0.9080
2.1000 2.6000 0.9140
2.2000 2.6000 0.9060
2.3000 2.6000 0.8900
2.4000 2.6000 0.8840
2.5000 2.6000 0.8820
2.6000 2.6000 0.8820
2.7000 2.6000 0.8760
2.8000 2.6000 0.8820
2.9000 2.6000 0.8980
3.0000 2.6000 0.8920
3.1000 2.6000 0.9180
3.2000 2.6000 0.9160
3.3000 2.6000 0.9120
3.4000 2.6000 0.8980
3.5000 2.6000 0.8960
3.6000 2.6000 0.9040
3.7000 2.6000 0.8880
3.8000 2.6000 0.9180
3.9000 2.6000 0.9080
4.0000 2.6000 0.9100
4.1000 2.6000 0.9140
4.2000 2.6000 0.9020
4.3000 2.6000 0.8920
4.4000 2.6000 0.8880
4.5000 2.6000 0.9000
4.6000 2.6000 0.8940
4.7000 2.6000 0.8780
4.8000 2.6000 0.9020
4.9000 2.6000 0.9080
0.0000 2.7000 0.9140
0.1000 2.7000 0.9100
0.2000 2.7000 0.9100
0.3000 2.7000 0.9140
0.4000 2.7000 0.9240
0.5000 2.7000 0.9200
0.6000 2.7000 0.9140
0.7000 2.7000 0.9260
0.8000 2.7000 0.9200
0.9000 2.7000 0.9060
1.0000 2.7000 0.9200
1.1000 2.7000 0.9020
1.2000 2.7000 0.9180
1.3000 2.7000 0.9240
1.4000 2.7000 0.9240
1.5000 2.7000 0.9200
1.6000 2.7000 0.9240
1.7000 2.7000 0.9280
1.8000 2.7000 0.9380
1.9000 2.7000 0.9280
2.0000 2.7000 0.9020
2.1000 2.7000 0.9060
2.2000 2.7000 0.8900
2.3000 2.7000 0.8820
2.4000 2.7000 0.8680
2.5000 2.7000 0.8880
2.6000 2.7000 0.8880
2.7000 2.7000 0.8900
2.8000 2.7000 0.8780
2.9000 2.7000 0.8820
3.0000 2.7000 0.8980
3.1000 2.7000 0.9020
3.2000 2.7000 0.9120
3.3000 2.7000 0.9120
3.4000 2.7000 0.9080
3.5000 2.7000 0.9040
3.6000 2.7000 0.9140
3.7000 2.7000 0.8980
3.8000 2.7000 0.9140
3.9000 2.7000 0.9160
4.0000 2.7000 0.9180
4.1000 2.7000 0.9080
4.2000 2.7000 0.9040
4.3000 2.7000 0.8920
4.4000 2.7000 0.9020
4.5000 2.7000 0.8940
4.6000 2.7000 0.8840
4.7000 2.7000 0.8800
4.8000 2.7000 0.9020
4.9000 2.7000 0.9020
0.0000 2.8000 0.9020
0.1000 2.8000 0.9140
0.2000 2.8000 0.9060
0.3000 2.8000 0.9180
0.4000 2.8000 0.9320
0.5000 2.8000 0.9180
0.6000 2.8000 0.9160
0.7000 2.8000 0.9160
0.8000 2.8000 0.9100
0.9000 2.8000 0.9040
1.0000 2.8000 0.9100
1.1000 2.8000 0.9000
1.2000 2.8000 0.9120
1.3000 2.8000 0.9140
1.4000 2.8000 0.9180
1.5000 2.8000 0.9280
1.6000 2.8000 0.9160
1.7000 2.8000 0.9320
1.8000 2.8000 0.9400
1.9000 2.8000 0.9400
2.0000 2.8000 0.9100
2.1000 2.8000 0.8980
2.2000 2.8000 0.8760
2.3000 2.8000 0.8760
2.4000 2.8000 0.8740
2.5000 2.8000 0.8980
2.6000 2.8000 0.8940
2.7000 2.8000 0.8900
2.8000 2.8000 0.8880
2.9000 2.8000 0.8800
3.0000 2.8000 0.9000
3.1000 2.8000 0.9080
3.2000 2.8000 0.9160
3.3000 2.8000 0.9020
3.4000 2.8000 0.9080
3.5000 2.8000 0.9000
3.6000 2.8000 0.9120
3.7000 2.8000 0.9120
3.8000 2.8000 0.9160
3.9000 2.8000 0.9060
4.0000 2.8000 0.9120
4.1000 2.8000 0.9200
4.2000 2.8000 0.9100
4.3000 2.8000 0.9020
4.4000 2.8000 0.9040
4.5000 2.8000 0.8960
4.6000 2.8000 0.8980
4.7000 2.8000 0.8880
4.8000 2.8000 0.9040
4.9000 2.8000 0.9140
0.0000 2.9000 0.9100
0.1000 2.9000 0.9040
0.2000 2.9000 0.9360
0.3000 2.9000 0.9400
0.4000 2.9000 0.9280
0.5000 2.9000 0.9100
0.6000 2.9000 0.9200
0.7000 2.9000 0.9120
0.8000 2.9000 0.9140
0.9000 2.9000 0.9000
1.0000 2.9000 0.9160
1.1000 2.9000 0.9040
1.2000 2.9000 0.9220
1.3000 2.9000 0.9280
1.4000 2.9000 0.9280
1.5000 2.9000 0.9320
1.6000 2.9000 0.9340
1.7000 2.9000 0.9160
1.8000 2.9000 0.9220
1.9000 2.9000 0.9040
2.0000 2.9000 0.9060
2.1000 2.9000 0.8780
2.2000 2.9000 0.8800
2.3000 2.9000 0.8700
2.4000 2.9000 0.8720
2.5000 2.9000 0.8840
2.6000 2.9000 0.8780
2.7000 2.9000 0.8700
2.8000 2.9000 0.8720
2.9000 2.9000 0.8800
3.0000 2.9000 0.9120
3.1000 2.9000 0.9000
3.2000 2.9000 0.9040
3.3000 2.9000 0.9020
3.4000 2.9000 0.9180
3.5000 2.9000 0.9040
3.6000 2.9000 0.9120
3.7000 2.9000 0.9120
3.8000 2.9000 0.9000
3.9000 2.9000 0.9140
4.0000 2.9000 0.9160
4.1000 2.9000 0.9120
4.2000 2.9000 0.9140
4.3000 2.9000 0.9040
4.4000 2.9000 0.8920
4.5000 2.9000 0.9040
4.6000 2.9000 0.9100
4.7000 2.9000 0.9040
4.8000 2.9000 0.8960
4.9000 2.9000 0.9160


==> files/ecdf.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000042e-02 1.410756684736646527e+01 1.413114882060098765e+01 1.409706761431381317e+01 1.225513230840613232e+01 1.211260475994797581e+01 1.226691839520898952e+01 1.404244111405499851e+01 1.400256310008392013e+01 1.410320022257402250e+01
4.000000000000000083e-02 1.413395958797452323e+01 1.414982842229708027e+01 1.409936455480364437e+01 1.225575931452152822e+01 1.213338247440877282e+01 1.229583449000107542e+01 1.406339116126289035e+01 1.405609025238093679e+01 1.411296726084063202e+01
5.999999999999999778e-02 1.413838270626004956e+01 1.416114562041795288e+01 1.411609489661474015e+01 1.226714036580899858e+01 1.218844759634499653e+01 1.230332142672823004e+01 1.409747770811900303e+01 1.407747294209030287e+01 1.411327884004383471e+01
8.000000000000000167e-02 1.413860126032469111e+01 1.417933811141713640e+01 1.411840068838928453e+01 1.234215187892224286e+01 1.219151707548404318e+01 1.230370947866461506e+01 1.410193873891951810e+01 1.408473670485318863e+01 1.412200771100397745e+01
1.000000000000000056e-01 1.414697268217427784e+01 1.418371027598350942e+01 1.413235971053929418e+01 1.234710716969250655e+01 1.223470012258478157e+01 1.230880676962041775e+01 1.410242884247112549e+01 1.411066156121813364e+01 1.413129367319661256e+01
1.200000000000000094e-01 1.414818167684878603e+01 1.418524184638742724e+01 1.413629801784140483e+01 1.235406547990853987e+01 1.224241872098659734e+01 1.232537297606670101e+01 1.412114481113903608e+01 1.412746408092413120e+01 1.413324930769040755e+01
1.399999999999999856e-01 1.417352126121391187e+01 1.419772259601244535e+01 1.414177991746901419e+01 1.236968841813486719e+01 1.225445930489559743e+01 1.233575112770234661e+01 1.414440743531802447e+01 1.416616557791066633e+01 1.414974451602517647e+01
1.600000000000000033e-01 1.417576766487974282e+01 1.420945451706376339e+01 1.415784158357277533e+01 1.237320404816125752e+01 1.231505735324518547e+01 1.234343883364913452e+01 1.414549742274310695e+01 1.418929013542168960e+01 1.415920589578074384e+01
1.799999999999999933e-01 1.417791807363921031e+01 1.421289585658873200e+01 1.416209377771425437e+01 1.238112062992734863e+01 1.231671558704681857e+01 1.235117014996016138e+01 1.415387308899441265e+01 1.419107501405508742e+01 1.415981746707564426e+01
1.999999999999999833e-01 1.419431443468159770e+01 1.422320902587869185e+01 1.416445070676988216e+01 1.238666824881382134e+01 1.232651594250790517e+01 1.236006421302722735e+01 1.416898314386658875e+01 1.420421323514655398e+01 1.416770642109667655e+01
2.200000000000000011e-01 1.420016991874845402e+01 1.422429638712127264e+01 1.416575886469079926e+01 1.238828792648139832e+01 1.233961536144677318e+01 1.236326139342400765e+01 1.417170646453321758e+01 1.420429620943936655e+01 1.417293275109969741e+01
2.399999999999999911e-01 1.420030282722681925e+01 1.422466057220337632e+01 1.416620257124462334e+01 1.238965962862227066e+01 1.234297754895629495e+01 1.236855356925482141e+01 1.417271272877546195e+01 1.420597576609578816e+01 1.417404897648002127e+01
2.600000000000000089e-01 1.421849843933073387e+01 1.422886345538471531e+01 1.418715166744532397e+01 1.239278612465553842e+01 1.237225104402627451e+01 1.237033378934048145e+01 1.417715087915700067e+01 1.420643665145997581e+01 1.417902185051648978e+01
2.800000000000000266e-01 1.422661099035946819e+01 1.423210903239805880e+01 1.418983698096622881e+01 1.240374129856050445e+01 1.237418321467083793e+01 1.238330549067193687e+01 1.418300193705574053e+01 1.423102402413324796e+01 1.418014582417809244e+01
3.000000000000000444e-01 1.422866065275938574e+01 1.423228751071244602e+01 1.419105876784866282e+01 1.240692522749489335e+01 1.237665288198703628e+01 1.238703059818321073e+01 1.419748813474738114e+01 1.423114900694693397e+01 1.418052842547768044e+01
3.200000000000000067e-01 1.423521257907569115e+01 1.423412617782788026e+01 1.419602195100585540e+01 1.240898428941453346e+01 1.238125141074110047e+01 1.239790529807511632e+01 1.419999537727538019e+01 1.423439911280135561e+01 1.420306823690787645e+01
3.400000000000000244e-01 1.423809294482979304e+01 1.423611210208979649e+01 1.420036762951791154e+01 1.240918685138623800e+01 1.238875494012850886e+01 1.241119954409009019e+01 1.423150587048447768e+01 1.423772863565019087e+01 1.420702804453824264e+01
3.600000000000000422e-01 1.423809563810136680e+01 1.423777809247577153e+01 1.420775110583253031e+01 1.241377224193049322e+01 1.239332077660326625e+01 1.241394224024395321e+01 1.423309381482742886e+01 1.424006080907391691e+01 1.421429731063841473e+01
3.800000000000000044e-01 1.424052989473845265e+01 1.424953158038902146e+01 1.421365931332052313e+01 1.243163581315775978e+01 1.239410702121393371e+01 1.242112667334772347e+01 1.423446960297346564e+01 1.424014437197964078e+01 1.421753014636574441e+01
4.000000000000000222e-01 1.424146843828295061e+01 1.425773593549810414e+01 1.423808051068148828e+01 1.243780994416816554e+01 1.240277736551010079e+01 1.243046778149082776e+01 1.423944190307524593e+01 1.424214422278522640e+01 1.421881715506086330e+01
4.200000000000000400e-01 1.424461436104854783e+01 1.426212907964733922e+01 1.425178603229487528e+01 1.244101787548277649e+01 1.240554716825895731e+01 1.244229953748531159e+01 1.424089534204122920e+01 1.424420176048639775e+01 1.422488284689364058e+01
4.400000000000000022e-01 1.424866178746929712e+01 1.426321040318832623e+01 1.425256746866376467e+01 1.244717990557650822e+01 1.241188891212397749e+01 1.244265416860328344e+01 1.424330655305801052e+01 1.425910565867796720e+01 1.422497985575759749e+01
4.600000000000000200e-01 1.425432515247974408e+01 1.426504697076863692e+01 1.425487020996160936e+01 1.245218268633444936e+01 1.241415162531896321e+01 1.245479788675620370e+01 1.425189203760459655e+01 1.426307601630186461e+01 1.422509557908556310e+01
4.800000000000000377e-01 1.425731607506432930e+01 1.426958321565055421e+01 1.425935980509721368e+01 1.245279194683772772e+01 1.243518391314336036e+01 1.245966595506941132e+01 1.425408540938914470e+01 1.426449821946045660e+01 1.422581295875974661e+01
5.000000000000000000e-01 1.426780875137522742e+01 1.427314392642355223e+01 1.425942833629601303e+01 1.245669472445702830e+01 1.243575536763820821e+01 1.246895906717444547e+01 1.425417476109591597e+01 1.426469173936077617e+01 1.423553006546023347e+01
5.200000000000000178e-01 1.427118738977766199e+01 1.427875550119742165e+01 1.426113016582152504e+01 1.245727197689382315e+01 1.243727147070236327e+01 1.247190192214051052e+01 1.425671553465055830e+01 1.427968684425608181e+01 1.425098409532901123e+01
5.400000000000000355e-01 1.427226329271278971e+01 1.428190406757563657e+01 1.426335780957001553e+01 1.245822976203003662e+01 1.244014289704267107e+01 1.247511300317627558e+01 1.425864041015380224e+01 1.428779710829118521e+01 1.425456051474441743e+01
5.600000000000000533e-01 1.428372046630209624e+01 1.428765392167842130e+01 1.427038336290301679e+01 1.246136133402376522e+01 1.244231145587133724e+01 1.247536532383623431e+01 1.425931212388475267e+01 1.428780118269957278e+01 1.425526723951683827e+01
5.800000000000000711e-01 1.429000892544384449e+01 1.428860400726326496e+01 1.427076751977235247e+01 1.247352973521267749e+01 1.244636415046211653e+01 1.247889269310497440e+01 1.426351062142113335e+01 1.429293337926923257e+01 1.425914568331077881e+01
5.999999999999999778e-01 1.429033441916019953e+01 1.428883426960473813e+01 1.427833360153732833e+01 1.247357260940908397e+01 1.246609821133145601e+01 1.249507480786480507e+01 1.426503720116356355e+01 1.429683228289817265e+01 1.426692714262456541e+01
6.199999999999999956e-01 1.429291666110075809e+01 1.429166493371684865e+01 1.429418633774278646e+01 1.247485976008703190e+01 1.246902478180530061e+01 1.249610017668333839e+01 1.427258127685933964e+01 1.430179842936879275e+01 1.427050933893408668e+01
6.400000000000000133e-01 1.430132577293912810e+01 1.429185632016446839e+01 1.429719901603709786e+01 1.247671389937407227e+01 1.249470667945731428e+01 1.249713952268072070e+01 1.427351726480608995e+01 1.430373449381337636e+01 1.427300367478879295e+01
6.600000000000000311e-01 1.430165852524155312e+01 1.429837277444251953e+01 1.430690302695142968e+01 1.247836598612095038e+01 1.250163396355249290e+01 1.249984571538017519e+01 1.427823850068170231e+01 1.430623284924838146e+01 1.427447368382037496e+01
6.800000000000000488e-01 1.430581342046742499e+01 1.430471277239282024e+01 1.431217516160053371e+01 1.248152011392028093e+01 1.251060108945029192e+01 1.252412577401167937e+01 1.427989874748239707e+01 1.430780272124903085e+01 1.427975106451308918e+01
7.000000000000000666e-01 1.430686702159591661e+01 1.430674133512254365e+01 1.431578517008636808e+01 1.248259007846086632e+01 1.251208448259445305e+01 1.252520368798669281e+01 1.428138845607318075e+01 1.431013558487836690e+01 1.428975870462589270e+01
7.200000000000000844e-01 1.430920291192195570e+01 1.431508896967241817e+01 1.431660711658352803e+01 1.248507244141724293e+01 1.252491754547103397e+01 1.253231678079213118e+01 1.428946853502766601e+01 1.431631866160437383e+01 1.429029315865467886e+01
7.399999999999999911e-01 1.431390247875385136e+01 1.432742484427423868e+01 1.431979835278200852e+01 1.249894338317191789e+01 1.252839942554360597e+01 1.254172935004862666e+01 1.429840777752411896e+01 1.432249737721688909e+01 1.429176958629284755e+01
7.600000000000000089e-01 1.431824020219486471e+01 1.433549565237945878e+01 1.432246202345666219e+01 1.250257962834533387e+01 1.253019733547629855e+01 1.254193263405780812e+01 1.430767821972959020e+01 1.433266197518371499e+01 1.429334177326117583e+01
7.800000000000000266e-01 1.432018998431274781e+01 1.434127504196156444e+01 1.432916348712039323e+01 1.250434773730533777e+01 1.253939963521353818e+01 1.257390089387148180e+01 1.430863591200515472e+01 1.433428343187862630e+01 1.429379727420493928e+01
8.000000000000000444e-01 1.432086674597097797e+01 1.435285625745861360e+01 1.432991422336735887e+01 1.250858782742711206e+01 1.254128704248284087e+01 1.257418318657124345e+01 1.431256687867237432e+01 1.433898789967217269e+01 1.429406192078647386e+01
8.200000000000000622e-01 1.432425248240894788e+01 1.435607249169457411e+01 1.433518850179045145e+01 1.251116754552369059e+01 1.256846279946634048e+01 1.258561519025249709e+01 1.431388862571579956e+01 1.435236240444169198e+01 1.432390271257409253e+01
8.400000000000000799e-01 1.432557388359515116e+01 1.436206837447815232e+01 1.434092884749350105e+01 1.251152004400669249e+01 1.257432738956053697e+01 1.260298422129107898e+01 1.431685616837588348e+01 1.435557922736921554e+01 1.433582350283519347e+01
8.599999999999999867e-01 1.432750104631608146e+01 1.436409619030287388e+01 1.434658257886790800e+01 1.252592268432297473e+01 1.260579098077738891e+01 1.261941607485792893e+01 1.432610293833647930e+01 1.435846937519016464e+01 1.436989928427775176e+01
8.800000000000000044e-01 1.433224047857711092e+01 1.438496900850818960e+01 1.436669345035561918e+01 1.253602987173971961e+01 1.260760953776086879e+01 1.261958039509410590e+01 1.433339935981043212e+01 1.437664159284603826e+01 1.438803006140310359e+01
9.000000000000000222e-01 1.434794766492612794e+01 1.438929272469973775e+01 1.437991860629509766e+01 1.254653502959933498e+01 1.261027824390031249e+01 1.262538226144398834e+01 1.433718515778717162e+01 1.437772478766119555e+01 1.438994078879364658e+01
9.200000000000000400e-01 1.435038566277678029e+01 1.441243716435872102e+01 1.439328881419011452e+01 1.255701706914707927e+01 1.261243717974901202e+01 1.262724692453140385e+01 1.434338249424458311e+01 1.438390954797814913e+01 1.439728717490716647e+01
9.400000000000000577e-01 1.435639676606360204e+01 1.442120853217995347e+01 1.441878924278033658e+01 1.257438613084200796e+01 1.263677596217660515e+01 1.264554419740069058e+01 1.435480966935614688e+01 1.438924520034181143e+01 1.440372142157352364e+01
9.600000000000000755e-01 1.437023267611992949e+01 1.442145702151319320e+01 1.444395156249929713e+01 1.258011647490488194e+01 1.264415374679863824e+01 1.264621746715617689e+01 1.436060284873709669e+01 1.441705508554477611e+01 1.443021508414692633e+01
9.799999999999999822e-01 1.440224935217458402e+01 1.444642077134153801e+01 1.446331121591578039e+01 1.258732263829748810e+01 1.264884153798776545e+01 1.264980571266342046e+01 1.438060864048096121e+01 1.443003202401107288e+01 1.445381136772354225e+01
1.000000000000000000e+00 1.441187141953982831e+01 1.444777049889661669e+01 1.448837939463032143e+01 1.261056637332820962e+01 1.265306819559024731e+01 1.273782940815217302e+01 1.442735565766088257e+01 1.443487665230409789e+01 1.445526860505371936e+01
1.000000000000000000e+00 1.500000000000000000e+01 1.500000000000000000e+01 1.500000000000000000e+01 1.500000000000000000e+01 1.500000000000000000e+01 1.500000000000000000e+01 1.500000000000000000e+01 1.500000000000000000e+01 1.500000000000000000e+01


==> files/ensemblesize.txt <==
2.500000000000000000e+01 2.985058790359549796e+00 1.365754287334572714e+00 1.818077036610320052e+00 9.315806532838147191e+00 9.890937655863156763e-01 6.288545211643961075e-01 6.180869873360211875e-01 5.500469094137894643e+00 2.659586813197606148e+00 4.291286566254106205e+00 3.878241049408690522e+00 4.758972272569448592e+01 1.425402422276063508e+00 2.066763848130490633e+00 1.868153061842687146e+00 3.099150559067729915e+01 2.233096597866839783e+00 3.739579620029453544e+00 3.379324712940499520e+00 3.565364008766290027e+01 4.210122466670896541e-02 1.785778370569448409e-02 2.966837687994754516e-02 7.038970109228835648e-02 4.001140607351735823e-02 4.773725662784724516e-02 5.171980006758378212e-02 2.249596573547926748e-02 3.296230804938968945e-02 7.503782040201227410e+00 7.965118201722861890e+00 7.830040085994715682e+00 7.653178606542042850e+00 8.025745419785790702e+00 7.825591056817322588e+00 7.819060253748697065e+00 7.980525470071845540e+00 8.115755682636395463e+00
5.000000000000000000e+01 2.106009885311328489e+00 1.106002592113640492e+00 1.616617360593192609e+00 8.581814448797073780e+00 5.881283003166452028e-01 4.887449556649507976e-01 4.307518283831271444e-01 5.496554088779102010e+00 2.140247123340630164e+00 3.158240967594719173e+00 2.782772348512837723e+00 4.634601441978537650e+01 1.067332838630025371e+00 1.604527810309600122e+00 1.369082074472900423e+00 3.050614126854410202e+01 1.845326622889811308e+00 2.703197873160002374e+00 2.407798195878922964e+00 3.445418563619477226e+01 2.548681281501471649e-02 1.347610965823131841e-02 2.829341528922136098e-02 4.961288084980835372e-02 3.219529141102422942e-02 3.920291852046930287e-02 3.206501937447019113e-02 1.763827746987224956e-02 3.092679959288334446e-02 5.066451078409322406e+00 5.670082616294751077e+00 5.714995857235046550e+00 5.236464974987889320e+00 5.652453399335795048e+00 5.718439774746022053e+00 5.472306921588057982e+00 5.736770933629866676e+00 5.688350101052333407e+00
1.000000000000000000e+02 1.437705753345658755e+00 1.089784418865906268e+00 1.641808692458083696e+00 8.743247218231550377e+00 3.604320723800217285e-01 4.029379934914617545e-01 3.050377801727479077e-01 5.511651224040226893e+00 1.609092124283002967e+00 2.372355811415532312e+00 2.046605983190804334e+00 4.554641461648734690e+01 7.723022285570816381e-01 1.314923209740526788e+00 1.053174416172720784e+00 3.031456454806212619e+01 1.404271674921408586e+00 1.960888060927598486e+00 1.742951534270730685e+00 3.356601536937531449e+01 1.928046253848151106e-02 1.114748785257808211e-02 1.780890277752703379e-02 3.813902543941014717e-02 3.796478781015589360e-02 4.919476012600398213e-02 2.446156702012937736e-02 1.443837556804969044e-02 2.012232396060944367e-02 3.523944649188247791e+00 4.337945685394399398e+00 4.245164174281344849e+00 3.636543322753325924e+00 4.229478364095113463e+00 4.243113059035899859e+00 3.811272831266480310e+00 4.239123464176248746e+00 4.287371552167265065e+00
2.500000000000000000e+02 8.739062766034427776e-01 8.836962258893548139e-01 1.445877977842012552e+00 7.808233826360176266e+00 1.999417223169559221e-01 3.379810676436550421e-01 1.933737700135294557e-01 5.515042789202477813e+00 1.054639338413856375e+00 1.729218108486977545e+00 1.437941156319116676e+00 4.492615932072525453e+01 4.936119033325126471e-01 1.094908518290263588e+00 8.079034066115672319e-01 3.015872674412950261e+01 9.272374349419026940e-01 1.326323628966090462e+00 1.179373045967498479e+00 3.288382432904988661e+01 1.082241230404182124e-02 1.022233845191951318e-02 2.105773418063831837e-02 2.162711676555292839e-02 2.199335432042334032e-02 2.946820290827984606e-02 1.305614729617236847e-02 1.118751795217329606e-02 2.276429897914104133e-02 2.196392280275102138e+00 3.167970013069123514e+00 3.051053238350657892e+00 2.270863735693553931e+00 3.055666028796430123e+00 2.997388051343433002e+00 2.341769376391455992e+00 2.973101919210934696e+00 3.106483596213911458e+00
1.000000000000000000e+03 4.608448978854204348e-01 8.875511065649650533e-01 1.754759921234043896e+00 1.079591081197335711e+01 9.157193489370535344e-02 3.105435241627116372e-01 9.722239349454181445e-02 5.519659598431349679e+00 5.414702485886728756e-01 1.332111475792493227e+00 1.046387278997980896e+00 4.480562013339461913e+01 2.513719338318946006e-01 9.943083216158140614e-01 6.726933806107043834e-01 3.011426795542769597e+01 4.770991811166430674e-01 8.738597253238693519e-01 7.915798556718557366e-01 3.277026075478516276e+01 5.019371549118818894e-03 9.909643660587660191e-03 2.155176074776844058e-02 9.056684255793090443e-03 2.010015409948196982e-02 4.441740495495986873e-02 7.085568655862581680e-03 8.816057930696293010e-03 2.424387306016337687e-02 1.083148369808321076e+00 2.432269227497304787e+00 2.084344951367297138e+00 1.114128459619343481e+00 2.416841960682952539e+00 2.148803841395618086e+00 1.153972433368906092e+00 2.262074957092623961e+00 2.437744265981416358e+00
5.000000000000000000e+03 2.024938421950187029e-01 7.756656195807249965e-01 1.325584808881781429e+00 7.370954920830936175e+00 4.057785395674452789e-02 3.000077271459477557e-01 4.730516017983605465e-02 5.531577495656322618e+00 2.421515486706352083e-01 1.182448736048602456e+00 8.722664125429587800e-01 4.485164803508609310e+01 1.116900341359884502e-01 9.519350101122691088e-01 6.089119078346523217e-01 3.019397291810931350e+01 2.137694402154457218e-01 6.880244902318648492e-01 6.144783683486128023e-01 3.276195350388955063e+01 1.813073618429226997e-03 9.281504256457790217e-03 1.261327884335495565e-02 5.008907371584350038e-03 3.386140737025052083e-02 4.717874128994064414e-02 2.030244569004260868e-03 6.742601572641978951e-03 1.209829425509164301e-02 4.882497566352798635e-01 2.189330050747545720e+00 1.848830083546324055e+00 5.187446249321365777e-01 1.988986637579496897e+00 1.832170871984581062e+00 5.543536918124000179e-01 1.956502199671232622e+00 2.135571750753645581e+00


==> files/kf_mean000.csv <==
# x, y, val
0.0000 0.0000 14.0428
0.1000 0.0000 14.1410
0.2000 0.0000 14.2331
0.3000 0.0000 14.3186
0.4000 0.0000 14.3971
0.5000 0.0000 14.4680
0.6000 0.0000 14.5310
0.7000 0.0000 14.5857
0.8000 0.0000 14.6318
0.9000 0.0000 14.6690
1.0000 0.0000 14.6971
1.1000 0.0000 14.7159
1.2000 0.0000 14.7253
1.3000 0.0000 14.7253
1.4000 0.0000 14.7159
1.5000 0.0000 14.6971
1.6000 0.0000 14.6690
1.7000 0.0000 14.6318
1.8000 0.0000 14.5857
1.9000 0.0000 14.5310
2.0000 0.0000 14.4680
2.1000 0.0000 14.3971
2.2000 0.0000 14.3186
2.3000 0.0000 14.2331
2.4000 0.0000 14.1410
2.5000 0.0000 14.0428
2.6000 0.0000 13.9390
2.7000 0.0000 13.8303
2.8000 0.0000 13.7171
2.9000 0.0000 13.6000
3.0000 0.0000 13.4797
3.1000 0.0000 13.3566
3.2000 0.0000 13.2315
3.3000 0.0000 13.1048
3.4000 0.0000 12.9771
3.5000 0.0000 12.8489
3.6000 0.0000 12.7208
3.7000 0.0000 12.5933
3.8000 0.0000 12.4668
3.9000 0.0000 12.3418
4.0000 0.0000 12.2187
4.1000 0.0000 12.0979
4.2000 0.0000 11.9797
4.3000 0.0000 11.8644
4.4000 0.0000 11.7523
4.5000 0.0000 11.6437
4.6000 0.0000 11.5387
4.7000 0.0000 11.4375
4.8000 0.0000 11.3404
4.9000 0.0000 11.2472
0.0000 0.1000 14.0998
0.1000 0.1000 14.1994
0.2000 0.1000 14.2928
0.3000 0.1000 14.3795
0.4000 0.1000 14.4591
0.5000 0.1000 14.5310
0.6000 0.1000 14.5949
0.7000 0.1000 14.6503
0.8000 0.1000 14.6971
0.9000 0.1000 14.7348
1.0000 0.1000 14.7633
1.1000 0.1000 14.7824
1.2000 0.1000 14.7920
1.3000 0.1000 14.7920
1.4000 0.1000 14.7824
1.5000 0.1000 14.7633
1.6000 0.1000 14.7348
1.7000 0.1000 14.6971
1.8000 0.1000 14.6503
1.9000 0.1000 14.5949
2.0000 0.1000 14.5310
2.1000 0.1000 14.4591
2.2000 0.1000 14.3795
2.3000 0.1000 14.2928
2.4000 0.1000 14.1994
2.5000 0.1000 14.0998
2.6000 0.1000 13.9946
2.7000 0.1000 13.8843
2.8000 0.1000 13.7695
2.9000 0.1000 13.6508
3.0000 0.1000 13.5287
3.1000 0.1000 13.4040
3.2000 0.1000 13.2770
3.3000 0.1000 13.1485
3.4000 0.1000 13.0190
3.5000 0.1000 12.8891
3.6000 0.1000 12.7592
3.7000 0.1000 12.6299
3.8000 0.1000 12.5016
3.9000 0.1000 12.3749
4.0000 0.1000 12.2500
4.1000 0.1000 12.1275
4.2000 0.1000 12.0076
4.3000 0.1000 11.8907
4.4000 0.1000 11.7770
4.5000 0.1000 11.6669
4.6000 0.1000 11.5604
4.7000 0.1000 11.4578
4.8000 0.1000 11.3593
4.9000 0.1000 11.2648
0.0000 0.2000 14.1493
0.1000 0.2000 14.2501
0.2000 0.2000 14.3446
0.3000 0.2000 14.4324
0.4000 0.2000 14.5129
0.5000 0.2000 14.5857
0.6000 0.2000 14.6503
0.7000 0.2000 14.7065
0.8000 0.2000 14.7538
0.9000 0.2000 14.7920
1.0000 0.2000 14.8208
1.1000 0.2000 14.8401
1.2000 0.2000 14.8498
1.3000 0.2000 14.8498
1.4000 0.2000 14.8401
1.5000 0.2000 14.8208
1.6000 0.2000 14.7920
1.7000 0.2000 14.7538
1.8000 0.2000 14.7065
1.9000 0.2000 14.6503
2.0000 0.2000 14.5857
2.1000 0.2000 14.5129
2.2000 0.2000 14.4324
2.3000 0.2000 14.3446
2.4000 0.2000 14.2501
2.5000 0.2000 14.1493
2.6000 0.2000 14.0428
2.7000 0.2000 13.9312
2.8000 0.2000 13.8150
2.9000 0.2000 13.6948
3.0000 0.2000 13.5713
3.1000 0.2000 13.4450
3.2000 0.2000 13.3166
3.3000 0.2000 13.1865
3.4000 0.2000 13.0555
3.5000 0.2000 12.9240
3.6000 0.2000 12.7925
3.7000 0.2000 12.6616
3.8000 0.2000 12.5318
3.9000 0.2000 12.4035
4.0000 0.2000 12.2772
4.1000 0.2000 12.1532
4.2000 0.2000 12.0318
4.3000 0.2000 11.9135
4.4000 0.2000 11.7985
4.5000 0.2000 11.6870
4.6000 0.2000 11.5792
4.7000 0.2000 11.4754
4.8000 0.2000 11.3757
4.9000 0.2000 11.2801
0.0000 0.3000 14.1910
0.1000 0.3000 14.2928
0.2000 0.3000 14.3883
0.3000 0.3000 14.4769
0.4000 0.3000 14.5582
0.5000 0.3000 14.6318
0.6000 0.3000 14.6971
0.7000 0.3000 14.7538
0.8000 0.3000 14.8015
0.9000 0.3000 14.8401
1.0000 0.3000 14.8692
1.1000 0.3000 14.8888
1.2000 0.3000 14.8985
1.3000 0.3000 14.8985
1.4000 0.3000 14.8888
1.5000 0.3000 14.8692
1.6000 0.3000 14.8401
1.7000 0.3000 14.8015
1.8000 0.3000 14.7538
1.9000 0.3000 14.6971
2.0000 0.3000 14.6318
2.1000 0.3000 14.5582
2.2000 0.3000 14.4769
2.3000 0.3000 14.3883
2.4000 0.3000 14.2928
2.5000 0.3000 14.1910
2.6000 0.3000 14.0834
2.7000 0.3000 13.9707
2.8000 0.3000 13.8533
2.9000 0.3000 13.7320
3.0000 0.3000 13.6072
3.1000 0.3000 13.4797
3.2000 0.3000 13.3499
3.3000 0.3000 13.2186
3.4000 0.3000 13.0862
3.5000 0.3000 12.9533
3.6000 0.3000 12.8206
3.7000 0.3000 12.6884
3.8000 0.3000 12.5573
3.9000 0.3000 12.4277
4.0000 0.3000 12.3001
4.1000 0.3000 12.1748
4.2000 0.3000 12.0523
4.3000 0.3000 11.9327
4.4000 0.3000 11.8165
4.5000 0.3000 11.7039
4.6000 0.3000 11.5951
4.7000 0.3000 11.4902
4.8000 0.3000 11.3895
4.9000 0.3000 11.2930
0.0000 0.4000 14.2247
0.1000 0.4000 14.3273
0.2000 0.4000 14.4235
0.3000 0.4000 14.5129
0.4000 0.4000 14.5949
0.5000 0.4000 14.6690
0.6000 0.4000 14.7348
0.7000 0.4000 14.7920
0.8000 0.4000 14.8401
0.9000 0.4000 14.8790
1.0000 0.4000 14.9084
1.1000 0.4000 14.9280
1.2000 0.4000 14.9379
1.3000 0.4000 14.9379
1.4000 0.4000 14.9280
1.5000 0.4000 14.9084
1.6000 0.4000 14.8790
1.7000 0.4000 14.8401
1.8000 0.4000 14.7920
1.9000 0.4000 14.7348
2.0000 0.4000 14.6690
2.1000 0.4000 14.5949
2.2000 0.4000 14.5129
2.3000 0.4000 14.4235
2.4000 0.4000 14.3273
2.5000 0.4000 14.2247
2.6000 0.4000 14.1162
2.7000 0.4000 14.0026
2.8000 0.4000 13.8843
2.9000 0.4000 13.7620
3.0000 0.4000 13.6362
3.1000 0.4000 13.5076
3.2000 0.4000 13.3768
3.3000 0.4000 13.2444
3.4000 0.4000 13.1110
3.5000 0.4000 12.9771
3.6000 0.4000 12.8432
3.7000 0.4000 12.7100
3.8000 0.4000 12.5778
3.9000 0.4000 12.4472
4.0000 0.4000 12.3185
4.1000 0.4000 12.1923
4.2000 0.4000 12.0687
4.3000 0.4000 11.9483
4.4000 0.4000 11.8311
4.5000 0.4000 11.7176
4.6000 0.4000 11.6079
4.7000 0.4000 11.5022
4.8000 0.4000 11.4007
4.9000 0.4000 11.3034
0.0000 0.5000 14.2501
0.1000 0.5000 14.3533
0.2000 0.5000 14.4502
0.3000 0.5000 14.5400
0.4000 0.5000 14.6225
0.5000 0.5000 14.6971
0.6000 0.5000 14.7633
0.7000 0.5000 14.8208
0.8000 0.5000 14.8692
0.9000 0.5000 14.9084
1.0000 0.5000 14.9379
1.1000 0.5000 14.9577
1.2000 0.5000 14.9676
1.3000 0.5000 14.9676
1.4000 0.5000 14.9577
1.5000 0.5000 14.9379
1.6000 0.5000 14.9084
1.7000 0.5000 14.8692
1.8000 0.5000 14.8208
1.9000 0.5000 14.7633
2.0000 0.5000 14.6971
2.1000 0.5000 14.6225
2.2000 0.5000 14.5400
2.3000 0.5000 14.4502
2.4000 0.5000 14.3533
2.5000 0.5000 14.2501
2.6000 0.5000 14.1410
2.7000 0.5000 14.0267
2.8000 0.5000 13.9077
2.9000 0.5000 13.7846
3.0000 0.5000 13.6581
3.1000 0.5000 13.5287
3.2000 0.5000 13.3972
3.3000 0.5000 13.2639
3.4000 0.5000 13.1297
3.5000 0.5000 12.9950
3.6000 0.5000 12.8603
3.7000 0.5000 12.7263
3.8000 0.5000 12.5933
3.9000 0.5000 12.4619
4.0000 0.5000 12.3325
4.1000 0.5000 12.2055
4.2000 0.5000 12.0812
4.3000 0.5000 11.9600
4.4000 0.5000 11.8422
4.5000 0.5000 11.7280
4.6000 0.5000 11.6176
4.7000 0.5000 11.5113
4.8000 0.5000 11.4091
4.9000 0.5000 11.3112
0.0000 0.6000 14.2671
0.1000 0.6000 14.3708
0.2000 0.6000 14.4680
0.3000 0.6000 14.5582
0.4000 0.6000 14.6410
0.5000 0.6000 14.7159
0.6000 0.6000 14.7824
0.7000 0.6000 14.8401
0.8000 0.6000 14.8888
0.9000 0.6000 14.9280
1.0000 0.6000 14.9577
1.1000 0.6000 14.9776
1.2000 0.6000 14.9875
1.3000 0.6000 14.9875
1.4000 0.6000 14.9776
1.5000 0.6000 14.9577
1.6000 0.6000 14.9280
1.7000 0.6000 14.8888
1.8000 0.6000 14.8401
1.9000 0.6000 14.7824
2.0000 0.6000 14.7159
2.1000 0.6000 14.6410
2.2000 0.6000 14.5582
2.3000 0.6000 14.4680
2.4000 0.6000 14.3708
2.5000 0.6000 14.2671
2.6000 0.6000 14.1576
2.7000 0.6000 14.0428
2.8000 0.6000 13.9233
2.9000 0.6000 13.7998
3.0000 0.6000 13.6727
3.1000 0.6000 13.5429
3.2000 0.6000 13.4108
3.3000 0.6000 13.2770
3.4000 0.6000 13.1422
3.5000 0.6000 13.0070
3.6000 0.6000 12.8718
3.7000 0.6000 12.7372
3.8000 0.6000 12.6037
3.9000 0.6000 12.4718
4.0000 0.6000 12.3418
4.1000 0.6000 12.2143
4.2000 0.6000 12.0895
4.3000 0.6000 11.9678
4.4000 0.6000 11.8495
4.5000 0.6000 11.7349
4.6000 0.6000 11.6241
4.7000 0.6000 11.5173
4.8000 0.6000 11.4147
4.9000 0.6000 11.3164
0.0000 0.7000 14.2757
0.1000 0.7000 14.3795
0.2000 0.7000 14.4769
0.3000 0.7000 14.5674
0.4000 0.7000 14.6503
0.5000 0.7000 14.7253
0.6000 0.7000 14.7920
0.7000 0.7000 14.8498
0.8000 0.7000 14.8985
0.9000 0.7000 14.9379
1.0000 0.7000 14.9676
1.1000 0.7000 14.9875
1.2000 0.7000 14.9975
1.3000 0.7000 14.9975
1.4000 0.7000 14.9875
1.5000 0.7000 14.9676
1.6000 0.7000 14.9379
1.7000 0.7000 14.8985
1.8000 0.7000 14.8498
1.9000 0.7000 14.7920
2.0000 0.7000 14.7253
2.1000 0.7000 14.6503
2.2000 0.7000 14.5674
2.3000 0.7000 14.4769
2.4000 0.7000 14.3795
2.5000 0.7000 14.2757
2.6000 0.7000 14.1659
2.7000 0.7000 14.0509
2.8000 0.7000 13.9312
2.9000 0.7000 13.8074
3.0000 0.7000 13.6801
3.1000 0.7000 13.5500
3.2000 0.7000 13.4176
3.3000 0.7000 13.2836
3.4000 0.7000 13.1485
3.5000 0.7000 13.0130
3.6000 0.7000 12.8775
3.7000 0.7000 12.7427
3.8000 0.7000 12.6089
3.9000 0.7000 12.4767
4.0000 0.7000 12.3465
4.1000 0.7000 12.2187
4.2000 0.7000 12.0937
4.3000 0.7000 11.9718
4.4000 0.7000 11.8532
4.5000 0.7000 11.7384
4.6000 0.7000 11.6273
4.7000 0.7000 11.5203
4.8000 0.7000 11.4176
4.9000 0.7000 11.3191
0.0000 0.8000 14.2757
0.1000 0.8000 14.3795
0.2000 0.8000 14.4769
0.3000 0.8000 14.5674
0.4000 0.8000 14.6503
0.5000 0.8000 14.7253
0.6000 0.8000 14.7920
0.7000 0.8000 14.8498
0.8000 0.8000 14.8985
0.9000 0.8000 14.9379
1.0000 0.8000 14.9676
1.1000 0.8000 14.9875
1.2000 0.8000 14.9975
1.3000 0.8000 14.9975
1.4000 0.8000 14.9875
1.5000 0.8000 14.9676
1.6000 0.8000 14.9379
1.7000 0.8000 14.8985
1.8000 0.8000 14.8498
1.9000 0.8000 14.7920
2.0000 0.8000 14.7253
2.1000 0.8000 14.6503
2.2000 0.8000 14.5674
2.3000 0.8000 14.4769
2.4000 0.8000 14.3795
2.5000 0.8000 14.2757
2.6000 0.8000 14.1659
2.7000 0.8000 14.0509
2.8000 0.8000 13.9312
2.9000 0.8000 13.8074
3.0000 0.8000 13.6801
3.1000 0.8000 13.5500
3.2000 0.8000 13.4176
3.3000 0.8000 13.2836
3.4000 0.8000 13.1485
3.5000 0.8000 13.0130
3.6000 0.8000 12.8775
3.7000 0.8000 12.7427
3.8000 0.8000 12.6089
3.9000 0.8000 12.4767
4.0000 0.8000 12.3465
4.1000 0.8000 12.2187
4.2000 0.8000 12.0937
4.3000 0.8000 11.9718
4.4000 0.8000 11.8532
4.5000 0.8000 11.7384
4.6000 0.8000 11.6273
4.7000 0.8000 11.5203
4.8000 0.8000 11.4176
4.9000 0.8000 11.3191
0.0000 0.9000 14.2671
0.1000 0.9000 14.3708
0.2000 0.9000 14.4680
0.3000 0.9000 14.5582
0.4000 0.9000 14.6410
0.5000 0.9000 14.7159
0.6000 0.9000 14.7824
0.7000 0.9000 14.8401
0.8000 0.9000 14.8888
0.9000 0.9000 14.9280
1.0000 0.9000 14.9577
1.1000 0.9000 14.9776
1.2000 0.9000 14.9875
1.3000 0.9000 14.9875
1.4000 0.9000 14.9776
1.5000 0.9000 14.9577
1.6000 0.9000 14.9280
1.7000 0.9000 14.8888
1.8000 0.9000 14.8401
1.9000 0.9000 14.7824
2.0000 0.9000 14.7159
2.1000 0.9000 14.6410
2.2000 0.9000 14.5582
2.3000 0.9000 14.4680
2.4000 0.9000 14.3708
2.5000 0.9000 14.2671
2.6000 0.9000 14.1576
2.7000 0.9000 14.0428
2.8000 0.9000 13.9233
2.9000 0.9000 13.7998
3.0000 0.9000 13.6727
3.1000 0.9000 13.5429
3.2000 0.9000 13.4108
3.3000 0.9000 13.2770
3.4000 0.9000 13.1422
3.5000 0.9000 13.0070
3.6000 0.9000 12.8718
3.7000 0.9000 12.7372
3.8000 0.9000 12.6037
3.9000 0.9000 12.4718
4.0000 0.9000 12.3418
4.1000 0.9000 12.2143
4.2000 0.9000 12.0895
4.3000 0.9000 11.9678
4.4000 0.9000 11.8495
4.5000 0.9000 11.7349
4.6000 0.9000 11.6241
4.7000 0.9000 11.5173
4.8000 0.9000 11.4147
4.9000 0.9000 11.3164
0.0000 1.0000 14.2501
0.1000 1.0000 14.3533
0.2000 1.0000 14.4502
0.3000 1.0000 14.5400
0.4000 1.0000 14.6225
0.5000 1.0000 14.6971
0.6000 1.0000 14.7633
0.7000 1.0000 14.8208
0.8000 1.0000 14.8692
0.9000 1.0000 14.9084
1.0000 1.0000 14.9379
1.1000 1.0000 14.9577
1.2000 1.0000 14.9676
1.3000 1.0000 14.9676
1.4000 1.0000 14.9577
1.5000 1.0000 14.9379
1.6000 1.0000 14.9084
1.7000 1.0000 14.8692
1.8000 1.0000 14.8208
1.9000 1.0000 14.7633
2.0000 1.0000 14.6971
2.1000 1.0000 14.6225
2.2000 1.0000 14.5400
2.3000 1.0000 14.4502
2.4000 1.0000 14.3533
2.5000 1.0000 14.2501
2.6000 1.0000 14.1410
2.7000 1.0000 14.0267
2.8000 1.0000 13.9077
2.9000 1.0000 13.7846
3.0000 1.0000 13.6581
3.1000 1.0000 13.5287
3.2000 1.0000 13.3972
3.3000 1.0000 13.2639
3.4000 1.0000 13.1297
3.5000 1.0000 12.9950
3.6000 1.0000 12.8603
3.7000 1.0000 12.7263
3.8000 1.0000 12.5933
3.9000 1.0000 12.4619
4.0000 1.0000 12.3325
4.1000 1.0000 12.2055
4.2000 1.0000 12.0812
4.3000 1.0000 11.9600
4.4000 1.0000 11.8422
4.5000 1.0000 11.7280
4.6000 1.0000 11.6176
4.7000 1.0000 11.5113
4.8000 1.0000 11.4091
4.9000 1.0000 11.3112
0.0000 1.1000 14.2247
0.1000 1.1000 14.3273
0.2000 1.1000 14.4235
0.3000 1.1000 14.5129
0.4000 1.1000 14.5949
0.5000 1.1000 14.6690
0.6000 1.1000 14.7348
0.7000 1.1000 14.7920
0.8000 1.1000 14.8401
0.9000 1.1000 14.8790
1.0000 1.1000 14.9084
1.1000 1.1000 14.9280
1.2000 1.1000 14.9379
1.3000 1.1000 14.9379
1.4000 1.1000 14.9280
1.5000 1.1000 14.9084
1.6000 1.1000 14.8790
1.7000 1.1000 14.8401
1.8000 1.1000 14.7920
1.9000 1.1000 14.7348
2.0000 1.1000 14.6690
2.1000 1.1000 14.5949
2.2000 1.1000 14.5129
2.3000 1.1000 14.4235
2.4000 1.1000 14.3273
2.5000 1.1000 14.2247
2.6000 1.1000 14.1162
2.7000 1.1000 14.0026
2.8000 1.1000 13.8843
2.9000 1.1000 13.7620
3.0000 1.1000 13.6362
3.1000 1.1000 13.5076
3.2000 1.1000 13.3768
3.3000 1.1000 13.2444
3.4000 1.1000 13.1110
3.5000 1.1000 12.9771
3.6000 1.1000 12.8432
3.7000 1.1000 12.7100
3.8000 1.1000 12.5778
3.9000 1.1000 12.4472
4.0000 1.1000 12.3185
4.1000 1.1000 12.1923
4.2000 1.1000 12.0687
4.3000 1.1000 11.9483
4.4000 1.1000 11.8311
4.5000 1.1000 11.7176
4.6000 1.1000 11.6079
4.7000 1.1000 11.5022
4.8000 1.1000 11.4007
4.9000 1.1000 11.3034
0.0000 1.2000 14.1910
0.1000 1.2000 14.2928
0.2000 1.2000 14.3883
0.3000 1.2000 14.4769
0.4000 1.2000 14.5582
0.5000 1.2000 14.6318
0.6000 1.2000 14.6971
0.7000 1.2000 14.7538
0.8000 1.2000 14.8015
0.9000 1.2000 14.8401
1.0000 1.2000 14.8692
1.1000 1.2000 14.8888
1.2000 1.2000 14.8985
1.3000 1.2000 14.8985
1.4000 1.2000 14.8888
1.5000 1.2000 14.8692
1.6000 1.2000 14.8401
1.7000 1.2000 14.8015
1.8000 1.2000 14.7538
1.9000 1.2000 14.6971
2.0000 1.2000 14.6318
2.1000 1.2000 14.5582
2.2000 1.2000 14.4769
2.3000 1.2000 14.3883
2.4000 1.2000 14.2928
2.5000 1.2000 14.1910
2.6000 1.2000 14.0834
2.7000 1.2000 13.9707
2.8000 1.2000 13.8533
2.9000 1.2000 13.7320
3.0000 1.2000 13.6072
3.1000 1.2000 13.4797
3.2000 1.2000 13.3499
3.3000 1.2000 13.2186
3.4000 1.2000 13.0862
3.5000 1.2000 12.9533
3.6000 1.2000 12.8206
3.7000 1.2000 12.6884
3.8000 1.2000 12.5573
3.9000 1.2000 12.4277
4.0000 1.2000 12.3001
4.1000 1.2000 12.1748
4.2000 1.2000 12.0523
4.3000 1.2000 11.9327
4.4000 1.2000 11.8165
4.5000 1.2000 11.7039
4.6000 1.2000 11.5951
4.7000 1.2000 11.4902
4.8000 1.2000 11.3895
4.9000 1.2000 11.2930
0.0000 1.3000 14.1493
0.1000 1.3000 14.2501
0.2000 1.3000 14.3446
0.3000 1.3000 14.4324
0.4000 1.3000 14.5129
0.5000 1.3000 14.5857
0.6000 1.3000 14.6503
0.7000 1.3000 14.7065
0.8000 1.3000 14.7538
0.9000 1.3000 14.7920
1.0000 1.3000 14.8208
1.1000 1.3000 14.8401
1.2000 1.3000 14.8498
1.3000 1.3000 14.8498
1.4000 1.3000 14.8401
1.5000 1.3000 14.8208
1.6000 1.3000 14.7920
1.7000 1.3000 14.7538
1.8000 1.3000 14.7065
1.9000 1.3000 14.6503
2.0000 1.3000 14.5857
2.1000 1.3000 14.5129
2.2000 1.3000 14.4324
2.3000 1.3000 14.3446
2.4000 1.3000 14.2501
2.5000 1.3000 14.1493
2.6000 1.3000 14.0428
2.7000 1.3000 13.9312
2.8000 1.3000 13.8150
2.9000 1.3000 13.6948
3.0000 1.3000 13.5713
3.1000 1.3000 13.4450
3.2000 1.3000 13.3166
3.3000 1.3000 13.1865
3.4000 1.3000 13.0555
3.5000 1.3000 12.9240
3.6000 1.3000 12.7925
3.7000 1.3000 12.6616
3.8000 1.3000 12.5318
3.9000 1.3000 12.4035
4.0000 1.3000 12.2772
4.1000 1.3000 12.1532
4.2000 1.3000 12.0318
4.3000 1.3000 11.9135
4.4000 1.3000 11.7985
4.5000 1.3000 11.6870
4.6000 1.3000 11.5792
4.7000 1.3000 11.4754
4.8000 1.3000 11.3757
4.9000 1.3000 11.2801
0.0000 1.4000 14.0998
0.1000 1.4000 14.1994
0.2000 1.4000 14.2928
0.3000 1.4000 14.3795
0.4000 1.4000 14.4591
0.5000 1.4000 14.5310
0.6000 1.4000 14.5949
0.7000 1.4000 14.6503
0.8000 1.4000 14.6971
0.9000 1.4000 14.7348
1.0000 1.4000 14.7633
1.1000 1.4000 14.7824
1.2000 1.4000 14.7920
1.3000 1.4000 14.7920
1.4000 1.4000 14.7824
1.5000 1.4000 14.7633
1.6000 1.4000 14.7348
1.7000 1.4000 14.6971
1.8000 1.4000 14.6503
1.9000 1.4000 14.5949
2.0000 1.4000 14.5310
2.1000 1.4000 14.4591
2.2000 1.4000 14.3795
2.3000 1.4000 14.2928
2.4000 1.4000 14.1994
2.5000 1.4000 14.0998
2.6000 1.4000 13.9946
2.7000 1.4000 13.8843
2.8000 1.4000 13.7695
2.9000 1.4000 13.6508
3.0000 1.4000 13.5287
3.1000 1.4000 13.4040
3.2000 1.4000 13.2770
3.3000 1.4000 13.1485
3.4000 1.4000 13.0190
3.5000 1.4000 12.8891
3.6000 1.4000 12.7592
3.7000 1.4000 12.6299
3.8000 1.4000 12.5016
3.9000 1.4000 12.3749
4.0000 1.4000 12.2500
4.1000 1.4000 12.1275
4.2000 1.4000 12.0076
4.3000 1.4000 11.8907
4.4000 1.4000 11.7770
4.5000 1.4000 11.6669
4.6000 1.4000 11.5604
4.7000 1.4000 11.4578
4.8000 1.4000 11.3593
4.9000 1.4000 11.2648
0.0000 1.5000 14.0428
0.1000 1.5000 14.1410
0.2000 1.5000 14.2331
0.3000 1.5000 14.3186
0.4000 1.5000 14.3971
0.5000 1.5000 14.4680
0.6000 1.5000 14.5310
0.7000 1.5000 14.5857
0.8000 1.5000 14.6318
0.9000 1.5000 14.6690
1.0000 1.5000 14.6971
1.1000 1.5000 14.7159
1.2000 1.5000 14.7253
1.3000 1.5000 14.7253
1.4000 1.5000 14.7159
1.5000 1.5000 14.6971
1.6000 1.5000 14.6690
1.7000 1.5000 14.6318
1.8000 1.5000 14.5857
1.9000 1.5000 14.5310
2.0000 1.5000 14.4680
2.1000 1.5000 14.3971
2.2000 1.5000 14.3186
2.3000 1.5000 14.2331
2.4000 1.5000 14.1410
2.5000 1.5000 14.0428
2.6000 1.5000 13.9390
2.7000 1.5000 13.8303
2.8000 1.5000 13.7171
2.9000 1.5000 13.6000
3.0000 1.5000 13.4797
3.1000 1.5000 13.3566
3.2000 1.5000 13.2315
3.3000 1.5000 13.1048
3.4000 1.5000 12.9771
3.5000 1.5000 12.8489
3.6000 1.5000 12.7208
3.7000 1.5000 12.5933
3.8000 1.5000 12.4668
3.9000 1.5000 12.3418
4.0000 1.5000 12.2187
4.1000 1.5000 12.0979
4.2000 1.5000 11.9797
4.3000 1.5000 11.8644
4.4000 1.5000 11.7523
4.5000 1.5000 11.6437
4.6000 1.5000 11.5387
4.7000 1.5000 11.4375
4.8000 1.5000 11.3404
4.9000 1.5000 11.2472
0.0000 1.6000 13.9786
0.1000 1.6000 14.0753
0.2000 1.6000 14.1659
0.3000 1.6000 14.2501
0.4000 1.6000 14.3273
0.5000 1.6000 14.3971
0.6000 1.6000 14.4591
0.7000 1.6000 14.5129
0.8000 1.6000 14.5582
0.9000 1.6000 14.5949
1.0000 1.6000 14.6225
1.1000 1.6000 14.6410
1.2000 1.6000 14.6503
1.3000 1.6000 14.6503
1.4000 1.6000 14.6410
1.5000 1.6000 14.6225
1.6000 1.6000 14.5949
1.7000 1.6000 14.5582
1.8000 1.6000 14.5129
1.9000 1.6000 14.4591
2.0000 1.6000 14.3971
2.1000 1.6000 14.3273
2.2000 1.6000 14.2501
2.3000 1.6000 14.1659
2.4000 1.6000 14.0753
2.5000 1.6000 13.9786
2.6000 1.6000 13.8765
2.7000 1.6000 13.7695
2.8000 1.6000 13.6581
2.9000 1.6000 13.5429
3.0000 1.6000 13.4244
3.1000 1.6000 13.3034
3.2000 1.6000 13.1802
3.3000 1.6000 13.0555
3.4000 1.6000 12.9298
3.5000 1.6000 12.8037
3.6000 1.6000 12.6776
3.7000 1.6000 12.5522
3.8000 1.6000 12.4277
3.9000 1.6000 12.3047
4.0000 1.6000 12.1835
4.1000 1.6000 12.0646
4.2000 1.6000 11.9483
4.3000 1.6000 11.8348
4.4000 1.6000 11.7245
4.5000 1.6000 11.6176
4.6000 1.6000 11.5143
4.7000 1.6000 11.4147
4.8000 1.6000 11.3191
4.9000 1.6000 11.2274
0.0000 1.7000 13.9077
0.1000 1.7000 14.0026
0.2000 1.7000 14.0916
0.3000 1.7000 14.1743
0.4000 1.7000 14.2501
0.5000 1.7000 14.3186
0.6000 1.7000 14.3795
0.7000 1.7000 14.4324
0.8000 1.7000 14.4769
0.9000 1.7000 14.5129
1.0000 1.7000 14.5400
1.1000 1.7000 14.5582
1.2000 1.7000 14.5674
1.3000 1.7000 14.5674
1.4000 1.7000 14.5582
1.5000 1.7000 14.5400
1.6000 1.7000 14.5129
1.7000 1.7000 14.4769
1.8000 1.7000 14.4324
1.9000 1.7000 14.3795
2.0000 1.7000 14.3186
2.1000 1.7000 14.2501
2.2000 1.7000 14.1743
2.3000 1.7000 14.0916
2.4000 1.7000 14.0026
2.5000 1.7000 13.9077
2.6000 1.7000 13.8074
2.7000 1.7000 13.7022
2.8000 1.7000 13.5928
2.9000 1.7000 13.4797
3.0000 1.7000 13.3634
3.1000 1.7000 13.2444
3.2000 1.7000 13.1234
3.3000 1.7000 13.0010
3.4000 1.7000 12.8775
3.5000 1.7000 12.7537
3.6000 1.7000 12.6299
3.7000 1.7000 12.5066
3.8000 1.7000 12.3844
3.9000 1.7000 12.2636
4.0000 1.7000 12.1446
4.1000 1.7000 12.0278
4.2000 1.7000 11.9135
4.3000 1.7000 11.8021
4.4000 1.7000 11.6937
4.5000 1.7000 11.5887
4.6000 1.7000 11.4873
4.7000 1.7000 11.3895
4.8000 1.7000 11.2956
4.9000 1.7000 11.2056
0.0000 1.8000 13.8303
0.1000 1.8000 13.9233
0.2000 1.8000 14.0106
0.3000 1.8000 14.0916
0.4000 1.8000 14.1659
0.5000 1.8000 14.2331
0.6000 1.8000 14.2928
0.7000 1.8000 14.3446
0.8000 1.8000 14.3883
0.9000 1.8000 14.4235
1.0000 1.8000 14.4502
1.1000 1.8000 14.4680
1.2000 1.8000 14.4769
1.3000 1.8000 14.4769
1.4000 1.8000 14.4680
1.5000 1.8000 14.4502
1.6000 1.8000 14.4235
1.7000 1.8000 14.3883
1.8000 1.8000 14.3446
1.9000 1.8000 14.2928
2.0000 1.8000 14.2331
2.1000 1.8000 14.1659
2.2000 1.8000 14.0916
2.3000 1.8000 14.0106
2.4000 1.8000 13.9233
2.5000 1.8000 13.8303
2.6000 1.8000 13.7320
2.7000 1.8000 13.6289
2.8000 1.8000 13.5217
2.9000 1.8000 13.4108
3.0000 1.8000 13.2968
3.1000 1.8000 13.1802
3.2000 1.8000 13.0616
3.3000 1.8000 12.9416
3.4000 1.8000 12.8206
3.5000 1.8000 12.6992
3.6000 1.8000 12.5778
3.7000 1.8000 12.4570
3.8000 1.8000 12.3372
3.9000 1.8000 12.2187
4.0000 1.8000 12.1021
4.1000 1.8000 11.9876
4.2000 1.8000 11.8756
4.3000 1.8000 11.7664
4.4000 1.8000 11.6602
4.5000 1.8000 11.5573
4.6000 1.8000 11.4578
4.7000 1.8000 11.3620
4.8000 1.8000 11.2699
4.9000 1.8000 11.1817
0.0000 1.9000 13.7469
0.1000 1.9000 13.8379
0.2000 1.9000 13.9233
0.3000 1.9000 14.0026
0.4000 1.9000 14.0753
0.5000 1.9000 14.1410
0.6000 1.9000 14.1994
0.7000 1.9000 14.2501
0.8000 1.9000 14.2928
0.9000 1.9000 14.3273
1.0000 1.9000 14.3533
1.1000 1.9000 14.3708
1.2000 1.9000 14.3795
1.3000 1.9000 14.3795
1.4000 1.9000 14.3708
1.5000 1.9000 14.3533
1.6000 1.9000 14.3273
1.7000 1.9000 14.2928
1.8000 1.9000 14.2501
1.9000 1.9000 14.1994
2.0000 1.9000 14.1410
2.1000 1.9000 14.0753
2.2000 1.9000 14.0026
2.3000 1.9000 13.9233
2.4000 1.9000 13.8379
2.5000 1.9000 13.7469
2.6000 1.9000 13.6508
2.7000 1.9000 13.5500
2.8000 1.9000 13.4450
2.9000 1.9000 13.3366
3.0000 1.9000 13.2250
3.1000 1.9000 13.1110
3.2000 1.9000 12.9950
3.3000 1.9000 12.8775
3.4000 1.9000 12.7592
3.5000 1.9000 12.6404
3.6000 1.9000 12.5217
3.7000 1.9000 12.4035
3.8000 1.9000 12.2863
3.9000 1.9000 12.1705
4.0000 1.9000 12.0564
4.1000 1.9000 11.9444
4.2000 1.9000 11.8348
4.3000 1.9000 11.7280
4.4000 1.9000 11.6241
4.5000 1.9000 11.5234
4.6000 1.9000 11.4261
4.7000 1.9000 11.3323
4.8000 1.9000 11.2423
4.9000 1.9000 11.1560
0.0000 2.0000 13.6581
0.1000 2.0000 13.7469
0.2000 2.0000 13.8303
0.3000 2.0000 13.9077
0.4000 2.0000 13.9786
0.5000 2.0000 14.0428
0.6000 2.0000 14.0998
0.7000 2.0000 14.1493
0.8000 2.0000 14.1910
0.9000 2.0000 14.2247
1.0000 2.0000 14.2501
1.1000 2.0000 14.2671
1.2000 2.0000 14.2757
1.3000 2.0000 14.2757
1.4000 2.0000 14.2671
1.5000 2.0000 14.2501
1.6000 2.0000 14.2247
1.7000 2.0000 14.1910
1.8000 2.0000 14.1493
1.9000 2.0000 14.0998
2.0000 2.0000 14.0428
2.1000 2.0000 13.9786
2.2000 2.0000 13.9077
2.3000 2.0000 13.8303
2.4000 2.0000 13.7469
2.5000 2.0000 13.6581
2.6000 2.0000 13.5642
2.7000 2.0000 13.4658
2.8000 2.0000 13.3634
2.9000 2.0000 13.2574
3.0000 2.0000 13.1485
3.1000 2.0000 13.0372
3.2000 2.0000 12.9240
3.3000 2.0000 12.8093
3.4000 2.0000 12.6938
3.5000 2.0000 12.5778
3.6000 2.0000 12.4619
3.7000 2.0000 12.3465
3.8000 2.0000 12.2321
3.9000 2.0000 12.1190
4.0000 2.0000 12.0076
4.1000 2.0000 11.8983
4.2000 2.0000 11.7913
4.3000 2.0000 11.6870
4.4000 2.0000 11.5856
4.5000 2.0000 11.4873
4.6000 2.0000 11.3923
4.7000 2.0000 11.3007
4.8000 2.0000 11.2128
4.9000 2.0000 11.1286
0.0000 2.1000 13.5642
0.1000 2.1000 13.6508
0.2000 2.1000 13.7320
0.3000 2.1000 13.8074
0.4000 2.1000 13.8765
0.5000 2.1000 13.9390
0.6000 2.1000 13.9946
0.7000 2.1000 14.0428
0.8000 2.1000 14.0834
0.9000 2.1000 14.1162
1.0000 2.1000 14.1410
1.1000 2.1000 14.1576
1.2000 2.1000 14.1659
1.3000 2.1000 14.1659
1.4000 2.1000 14.1576
1.5000 2.1000 14.1410
1.6000 2.1000 14.1162
1.7000 2.1000 14.0834
1.8000 2.1000 14.0428
1.9000 2.1000 13.9946
2.0000 2.1000 13.9390
2.1000 2.1000 13.8765
2.2000 2.1000 13.8074
2.3000 2.1000 13.7320
2.4000 2.1000 13.6508
2.5000 2.1000 13.5642
2.6000 2.1000 13.4727
2.7000 2.1000 13.3768
2.8000 2.1000 13.2770
2.9000 2.1000 13.1738
3.0000 2.1000 13.0677
3.1000 2.1000 12.9593
3.2000 2.1000 12.8489
3.3000 2.1000 12.7372
3.4000 2.1000 12.6246
3.5000 2.1000 12.5116
3.6000 2.1000 12.3987
3.7000 2.1000 12.2863
3.8000 2.1000 12.1748
3.9000 2.1000 12.0646
4.0000 2.1000 11.9561
4.1000 2.1000 11.8495
4.2000 2.1000 11.7453
4.3000 2.1000 11.6437
4.4000 2.1000 11.5449
4.5000 2.1000 11.4491
4.6000 2.1000 11.3565
4.7000 2.1000 11.2674
4.8000 2.1000 11.1817
4.9000 2.1000 11.0996
0.0000 2.2000 13.4658
0.1000 2.2000 13.5500
0.2000 2.2000 13.6289
0.3000 2.2000 13.7022
0.4000 2.2000 13.7695
0.5000 2.2000 13.8303
0.6000 2.2000 13.8843
0.7000 2.2000 13.9312
0.8000 2.2000 13.9707
0.9000 2.2000 14.0026
1.0000 2.2000 14.0267
1.1000 2.2000 14.0428
1.2000 2.2000 14.0509
1.3000 2.2000 14.0509
1.4000 2.2000 14.0428
1.5000 2.2000 14.0267
1.6000 2.2000 14.0026
1.7000 2.2000 13.9707
1.8000 2.2000 13.9312
1.9000 2.2000 13.8843
2.0000 2.2000 13.8303
2.1000 2.2000 13.7695
2.2000 2.2000 13.7022
2.3000 2.2000 13.6289
2.4000 2.2000 13.5500
2.5000 2.2000 13.4658
2.6000 2.2000 13.3768
2.7000 2.2000 13.2836
2.8000 2.2000 13.1865
2.9000 2.2000 13.0862
3.0000 2.2000 12.9830
3.1000 2.2000 12.8775
3.2000 2.2000 12.7703
3.3000 2.2000 12.6616
3.4000 2.2000 12.5522
3.5000 2.2000 12.4423
3.6000 2.2000 12.3325
3.7000 2.2000 12.2232
3.8000 2.2000 12.1148
3.9000 2.2000 12.0076
4.0000 2.2000 11.9021
4.1000 2.2000 11.7985
4.2000 2.2000 11.6971
4.3000 2.2000 11.5983
4.4000 2.2000 11.5022
4.5000 2.2000 11.4091
4.6000 2.2000 11.3191
4.7000 2.2000 11.2324
4.8000 2.2000 11.1491
4.9000 2.2000 11.0692
0.0000 2.3000 13.3634
0.1000 2.3000 13.4450
0.2000 2.3000 13.5217
0.3000 2.3000 13.5928
0.4000 2.3000 13.6581
0.5000 2.3000 13.7171
0.6000 2.3000 13.7695
0.7000 2.3000 13.8150
0.8000 2.3000 13.8533
0.9000 2.3000 13.8843
1.0000 2.3000 13.9077
1.1000 2.3000 13.9233
1.2000 2.3000 13.9312
1.3000 2.3000 13.9312
1.4000 2.3000 13.9233
1.5000 2.3000 13.9077
1.6000 2.3000 13.8843
1.7000 2.3000 13.8533
1.8000 2.3000 13.8150
1.9000 2.3000 13.7695
2.0000 2.3000 13.7171
2.1000 2.3000 13.6581
2.2000 2.3000 13.5928
2.3000 2.3000 13.5217
2.4000 2.3000 13.4450
2.5000 2.3000 13.3634
2.6000 2.3000 13.2770
2.7000 2.3000 13.1865
2.8000 2.3000 13.0924
2.9000 2.3000 12.9950
3.0000 2.3000 12.8949
3.1000 2.3000 12.7925
3.2000 2.3000 12.6884
3.3000 2.3000 12.5830
3.4000 2.3000 12.4767
3.5000 2.3000 12.3701
3.6000 2.3000 12.2636
3.7000 2.3000 12.1575
3.8000 2.3000 12.0523
3.9000 2.3000 11.9483
4.0000 2.3000 11.8458
4.1000 2.3000 11.7453
4.2000 2.3000 11.6470
4.3000 2.3000 11.5511
4.4000 2.3000 11.4578
4.5000 2.3000 11.3674
4.6000 2.3000 11.2801
4.7000 2.3000 11.1959
4.8000 2.3000 11.1151
4.9000 2.3000 11.0376
0.0000 2.4000 13.2574
0.1000 2.4000 13.3366
0.2000 2.4000 13.4108
0.3000 2.4000 13.4797
0.4000 2.4000 13.5429
0.5000 2.4000 13.6000
0.6000 2.4000 13.6508
0.7000 2.4000 13.6948
0.8000 2.4000 13.7320
0.9000 2.4000 13.7620
1.0000 2.4000 13.7846
1.1000 2.4000 13.7998
1.2000 2.4000 13.8074
1.3000 2.4000 13.8074
1.4000 2.4000 13.7998
1.5000 2.4000 13.7846
1.6000 2.4000 13.7620
1.7000 2.4000 13.7320
1.8000 2.4000 13.6948
1.9000 2.4000 13.6508
2.0000 2.4000 13.6000
2.1000 2.4000 13.5429
2.2000 2.4000 13.4797
2.3000 2.4000 13.4108
2.4000 2.4000 13.3366
2.5000 2.4000 13.2574
2.6000 2.4000 13.1738
2.7000 2.4000 13.0862
2.8000 2.4000 12.9950
2.9000 2.4000 12.9007
3.0000 2.4000 12.8037
3.1000 2.4000 12.7046
3.2000 2.4000 12.6037
3.3000 2.4000 12.5016
3.4000 2.4000 12.3987
3.5000 2.4000 12.2955
3.6000 2.4000 12.1923
3.7000 2.4000 12.0895
3.8000 2.4000 11.9876
3.9000 2.4000 11.8869
4.0000 2.4000 11.7877
4.1000 2.4000 11.6904
4.2000 2.4000 11.5951
4.3000 2.4000 11.5022
4.4000 2.4000 11.4119
4.5000 2.4000 11.3244
4.6000 2.4000 11.2398
4.7000 2.4000 11.1583
4.8000 2.4000 11.0800
4.9000 2.4000 11.0050
0.0000 2.5000 13.1485
0.1000 2.5000 13.2250
0.2000 2.5000 13.2968
0.3000 2.5000 13.3634
0.4000 2.5000 13.4244
0.5000 2.5000 13.4797
0.6000 2.5000 13.5287
0.7000 2.5000 13.5713
0.8000 2.5000 13.6072
0.9000 2.5000 13.6362
1.0000 2.5000 13.6581
1.1000 2.5000 13.6727
1.2000 2.5000 13.6801
1.3000 2.5000 13.6801
1.4000 2.5000 13.6727
1.5000 2.5000 13.6581
1.6000 2.5000 13.6362
1.7000 2.5000 13.6072
1.8000 2.5000 13.5713
1.9000 2.5000 13.5287
2.0000 2.5000 13.4797
2.1000 2.5000 13.4244
2.2000 2.5000 13.3634
2.3000 2.5000 13.2968
2.4000 2.5000 13.2250
2.5000 2.5000 13.1485
2.6000 2.5000 13.0677
2.7000 2.5000 12.9830
2.8000 2.5000 12.8949
2.9000 2.5000 12.8037
3.0000 2.5000 12.7100
3.1000 2.5000 12.6141
3.2000 2.5000 12.5167
3.3000 2.5000 12.4180
3.4000 2.5000 12.3185
3.5000 2.5000 12.2187
3.6000 2.5000 12.1190
3.7000 2.5000 12.0197
3.8000 2.5000 11.9212
3.9000 2.5000 11.8238
4.0000 2.5000 11.7280
4.1000 2.5000 11.6338
4.2000 2.5000 11.5418
4.3000 2.5000 11.4520
4.4000 2.5000 11.3647
4.5000 2.5000 11.2801
4.6000 2.5000 11.1983
4.7000 2.5000 11.1196
4.8000 2.5000 11.0439
4.9000 2.5000 10.9714
0.0000 2.6000 13.0372
0.1000 2.6000 13.1110
0.2000 2.6000 13.1802
0.3000 2.6000 13.2444
0.4000 2.6000 13.3034
0.5000 2.6000 13.3566
0.6000 2.6000 13.4040
0.7000 2.6000 13.4450
0.8000 2.6000 13.4797
0.9000 2.6000 13.5076
1.0000 2.6000 13.5287
1.1000 2.6000 13.5429
1.2000 2.6000 13.5500
1.3000 2.6000 13.5500
1.4000 2.6000 13.5429
1.5000 2.6000 13.5287
1.6000 2.6000 13.5076
1.7000 2.6000 13.4797
1.8000 2.6000 13.4450
1.9000 2.6000 13.4040
2.0000 2.6000 13.3566
2.1000 2.6000 13.3034
2.2000 2.6000 13.2444
2.3000 2.6000 13.1802
2.4000 2.6000 13.1110
2.5000 2.6000 13.0372
2.6000 2.6000 12.9593
2.7000 2.6000 12.8775
2.8000 2.6000 12.7925
2.9000 2.6000 12.7046
3.0000 2.6000 12.6141
3.1000 2.6000 12.5217
3.2000 2.6000 12.4277
3.3000 2.6000 12.3325
3.4000 2.6000 12.2366
3.5000 2.6000 12.1403
3.6000 2.6000 12.0441
3.7000 2.6000 11.9483
3.8000 2.6000 11.8532
3.9000 2.6000 11.7593
4.0000 2.6000 11.6669
4.1000 2.6000 11.5761
4.2000 2.6000 11.4873
4.3000 2.6000 11.4007
4.4000 2.6000 11.3164
4.5000 2.6000 11.2348
4.6000 2.6000 11.1560
4.7000 2.6000 11.0800
4.8000 2.6000 11.0070
4.9000 2.6000 10.9370
0.0000 2.7000 12.9240
0.1000 2.7000 12.9950
0.2000 2.7000 13.0616
0.3000 2.7000 13.1234
0.4000 2.7000 13.1802
0.5000 2.7000 13.2315
0.6000 2.7000 13.2770
0.7000 2.7000 13.3166
0.8000 2.7000 13.3499
0.9000 2.7000 13.3768
1.0000 2.7000 13.3972
1.1000 2.7000 13.4108
1.2000 2.7000 13.4176
1.3000 2.7000 13.4176
1.4000 2.7000 13.4108
1.5000 2.7000 13.3972
1.6000 2.7000 13.3768
1.7000 2.7000 13.3499
1.8000 2.7000 13.3166
1.9000 2.7000 13.2770
2.0000 2.7000 13.2315
2.1000 2.7000 13.1802
2.2000 2.7000 13.1234
2.3000 2.7000 13.0616
2.4000 2.7000 12.9950
2.5000 2.7000 12.9240
2.6000 2.7000 12.8489
2.7000 2.7000 12.7703
2.8000 2.7000 12.6884
2.9000 2.7000 12.6037
3.0000 2.7000 12.5167
3.1000 2.7000 12.4277
3.2000 2.7000 12.3372
3.3000 2.7000 12.2455
3.4000 2.7000 12.1532
3.5000 2.7000 12.0605
3.6000 2.7000 11.9678
3.7000 2.7000 11.8756
3.8000 2.7000 11.7841
3.9000 2.7000 11.6937
4.0000 2.7000 11.6047
4.1000 2.7000 11.5173
4.2000 2.7000 11.4318
4.3000 2.7000 11.3484
4.4000 2.7000 11.2674
4.5000 2.7000 11.1888
4.6000 2.7000 11.1129
4.7000 2.7000 11.0397
4.8000 2.7000 10.9694
4.9000 2.7000 10.9021
0.0000 2.8000 12.8093
0.1000 2.8000 12.8775
0.2000 2.8000 12.9416
0.3000 2.8000 13.0010
0.4000 2.8000 13.0555
0.5000 2.8000 13.1048
0.6000 2.8000 13.1485
0.7000 2.8000 13.1865
0.8000 2.8000 13.2186
0.9000 2.8000 13.2444
1.0000 2.8000 13.2639
1.1000 2.8000 13.2770
1.2000 2.8000 13.2836
1.3000 2.8000 13.2836
1.4000 2.8000 13.2770
1.5000 2.8000 13.2639
1.6000 2.8000 13.2444
1.7000 2.8000 13.2186
1.8000 2.8000 13.1865
1.9000 2.8000 13.1485
2.0000 2.8000 13.1048
2.1000 2.8000 13.0555
2.2000 2.8000 13.0010
2.3000 2.8000 12.9416
2.4000 2.8000 12.8775
2.5000 2.8000 12.8093
2.6000 2.8000 12.7372
2.7000 2.8000 12.6616
2.8000 2.8000 12.5830
2.9000 2.8000 12.5016
3.0000 2.8000 12.4180
3.1000 2.8000 12.3325
3.2000 2.8000 12.2455
3.3000 2.8000 12.1575
3.4000 2.8000 12.0687
3.5000 2.8000 11.9797
3.6000 2.8000 11.8907
3.7000 2.8000 11.8021
3.8000 2.8000 11.7142
3.9000 2.8000 11.6273
4.0000 2.8000 11.5418
4.1000 2.8000 11.4578
4.2000 2.8000 11.3757
4.3000 2.8000 11.2956
4.4000 2.8000 11.2177
4.5000 2.8000 11.1422
4.6000 2.8000 11.0692
4.7000 2.8000 10.9989
4.8000 2.8000 10.9314
4.9000 2.8000 10.8667
0.0000 2.9000 12.6938
0.1000 2.9000 12.7592
0.2000 2.9000 12.8206
0.3000 2.9000 12.8775
0.4000 2.9000 12.9298
0.5000 2.9000 12.9771
0.6000 2.9000 13.0190
0.7000 2.9000 13.0555
0.8000 2.9000 13.0862
0.9000 2.9000 13.1110
1.0000 2.9000 13.1297
1.1000 2.9000 13.1422
1.2000 2.9000 13.1485
1.3000 2.9000 13.1485
1.4000 2.9000 13.1422
1.5000 2.9000 13.1297
1.6000 2.9000 13.1110
1.7000 2.9000 13.0862
1.8000 2.9000 13.0555
1.9000 2.9000 13.0190
2.0000 2.9000 12.9771
2.1000 2.9000 12.9298
2.2000 2.9000 12.8775
2.3000 2.9000 12.8206
2.4000 2.9000 12.7592
2.5000 2.9000 12.6938
2.6000 2.9000 12.6246
2.7000 2.9000 12.5522
2.8000 2.9000 12.4767
2.9000 2.9000 12.3987
3.0000 2.9000 12.3185
3.1000 2.9000 12.2366
3.2000 2.9000 12.1532
3.3000 2.9000 12.0687
3.4000 2.9000 11.9836
3.5000 2.9000 11.8983
3.6000 2.9000 11.8129
3.7000 2.9000 11.7280
3.8000 2.9000 11.6437
3.9000 2.9000 11.5604
4.0000 2.9000 11.4784
4.1000 2.9000 11.3979
4.2000 2.9000 11.3191
4.3000 2.9000 11.2423
4.4000 2.9000 11.1676
4.5000 2.9000 11.0952
4.6000 2.9000 11.0253
4.7000 2.9000 10.9579
4.8000 2.9000 10.8931
4.9000 2.9000 10.8311


==> files/kf_mean050.csv <==
# x, y, val
0.0000 0.0000 11.2240
0.1000 0.0000 11.1492
0.2000 0.0000 11.1418
0.3000 0.0000 11.2108
0.4000 0.0000 11.3652
0.5000 0.0000 11.6053
0.6000 0.0000 11.9192
0.7000 0.0000 12.2834
0.8000 0.0000 12.6669
0.9000 0.0000 13.0369
1.0000 0.0000 13.3617
1.1000 0.0000 13.6160
1.2000 0.0000 13.8037
1.3000 0.0000 13.9333
1.4000 0.0000 14.0131
1.5000 0.0000 14.0519
1.6000 0.0000 14.0585
1.7000 0.0000 14.0408
1.8000 0.0000 14.0063
1.9000 0.0000 13.9607
2.0000 0.0000 13.9071
2.1000 0.0000 13.8462
2.2000 0.0000 13.7882
2.3000 0.0000 13.7404
2.4000 0.0000 13.7049
2.5000 0.0000 13.6808
2.6000 0.0000 13.6646
2.7000 0.0000 13.6516
2.8000 0.0000 13.6362
2.9000 0.0000 13.6109
3.0000 0.0000 13.5615
3.1000 0.0000 13.4706
3.2000 0.0000 13.3558
3.3000 0.0000 13.2309
3.4000 0.0000 13.1023
3.5000 0.0000 12.9739
3.6000 0.0000 12.8478
3.7000 0.0000 12.7245
3.8000 0.0000 12.6037
3.9000 0.0000 12.4873
4.0000 0.0000 12.3914
4.1000 0.0000 12.3415
4.2000 0.0000 12.2983
4.3000 0.0000 12.2342
4.4000 0.0000 12.1405
4.5000 0.0000 12.0164
4.6000 0.0000 11.8665
4.7000 0.0000 11.6987
4.8000 0.0000 11.5242
4.9000 0.0000 11.3584
0.0000 0.1000 11.3004
0.1000 0.1000 11.2274
0.2000 0.1000 11.2218
0.3000 0.1000 11.2939
0.4000 0.1000 11.4523
0.5000 0.1000 11.6973
0.6000 0.1000 12.0166
0.7000 0.1000 12.3863
0.8000 0.1000 12.7749
0.9000 0.1000 13.1488
1.0000 0.1000 13.4771
1.1000 0.1000 13.7392
1.2000 0.1000 13.9346
1.3000 0.1000 14.0712
1.4000 0.1000 14.1582
1.5000 0.1000 14.2046
1.6000 0.1000 14.2192
1.7000 0.1000 14.2097
1.8000 0.1000 14.1826
1.9000 0.1000 14.1430
2.0000 0.1000 14.0937
2.1000 0.1000 14.0373
2.2000 0.1000 13.9813
2.3000 0.1000 13.9321
2.4000 0.1000 13.8919
2.5000 0.1000 13.8603
2.6000 0.1000 13.8340
2.7000 0.1000 13.8086
2.8000 0.1000 13.7784
2.9000 0.1000 13.7361
3.0000 0.1000 13.6695
3.1000 0.1000 13.5695
3.2000 0.1000 13.4463
3.3000 0.1000 13.3124
3.4000 0.1000 13.1751
3.5000 0.1000 13.0390
3.6000 0.1000 12.9067
3.7000 0.1000 12.7796
3.8000 0.1000 12.6580
3.9000 0.1000 12.5455
4.0000 0.1000 12.4551
4.1000 0.1000 12.3969
4.2000 0.1000 12.3468
4.3000 0.1000 12.2803
4.4000 0.1000 12.1870
4.5000 0.1000 12.0652
4.6000 0.1000 11.9189
4.7000 0.1000 11.7557
4.8000 0.1000 11.5869
4.9000 0.1000 11.4279
0.0000 0.2000 11.4076
0.1000 0.2000 11.3365
0.2000 0.2000 11.3312
0.3000 0.2000 11.4049
0.4000 0.2000 11.5663
0.5000 0.2000 11.8153
0.6000 0.2000 12.1392
0.7000 0.2000 12.5135
0.8000 0.2000 12.9057
0.9000 0.2000 13.2821
1.0000 0.2000 13.6140
1.1000 0.2000 13.8837
1.2000 0.2000 14.0882
1.3000 0.2000 14.2336
1.4000 0.2000 14.3290
1.5000 0.2000 14.3843
1.6000 0.2000 14.4081
1.7000 0.2000 14.4077
1.8000 0.2000 14.3889
1.9000 0.2000 14.3563
2.0000 0.2000 14.3129
2.1000 0.2000 14.2625
2.2000 0.2000 14.2101
2.3000 0.2000 14.1605
2.4000 0.2000 14.1160
2.5000 0.2000 14.0761
2.6000 0.2000 14.0383
2.7000 0.2000 13.9982
2.8000 0.2000 13.9506
2.9000 0.2000 13.8888
3.0000 0.2000 13.8055
3.1000 0.2000 13.6975
3.2000 0.2000 13.5698
3.3000 0.2000 13.4315
3.4000 0.2000 13.2898
3.5000 0.2000 13.1501
3.6000 0.2000 13.0158
3.7000 0.2000 12.8891
3.8000 0.2000 12.7717
3.9000 0.2000 12.6668
4.0000 0.2000 12.5799
4.1000 0.2000 12.5110
4.2000 0.2000 12.4465
4.3000 0.2000 12.3698
4.4000 0.2000 12.2709
4.5000 0.2000 12.1473
4.6000 0.2000 12.0020
4.7000 0.2000 11.8425
4.8000 0.2000 11.6797
4.9000 0.2000 11.5285
0.0000 0.3000 11.5309
0.1000 0.3000 11.4629
0.2000 0.3000 11.4592
0.3000 0.3000 11.5347
0.4000 0.3000 11.6987
0.5000 0.3000 11.9510
0.6000 0.3000 12.2786
0.7000 0.3000 12.6564
0.8000 0.3000 13.0516
0.9000 0.3000 13.4306
1.0000 0.3000 13.7661
1.1000 0.3000 14.0418
1.2000 0.3000 14.2539
1.3000 0.3000 14.4074
1.4000 0.3000 14.5115
1.5000 0.3000 14.5762
1.6000 0.3000 14.6101
1.7000 0.3000 14.6200
1.8000 0.3000 14.6113
1.9000 0.3000 14.5877
2.0000 0.3000 14.5523
2.1000 0.3000 14.5086
2.2000 0.3000 14.4603
2.3000 0.3000 14.4109
2.4000 0.3000 14.3621
2.5000 0.3000 14.3138
2.6000 0.3000 14.2637
2.7000 0.3000 14.2084
2.8000 0.3000 14.1435
2.9000 0.3000 14.0641
3.0000 0.3000 13.9666
3.1000 0.3000 13.8501
3.2000 0.3000 13.7184
3.3000 0.3000 13.5777
3.4000 0.3000 13.4345
3.5000 0.3000 13.2941
3.6000 0.3000 13.1605
3.7000 0.3000 13.0361
3.8000 0.3000 12.9227
3.9000 0.3000 12.8217
4.0000 0.3000 12.7335
4.1000 0.3000 12.6548
4.2000 0.3000 12.5763
4.3000 0.3000 12.4871
4.4000 0.3000 12.3796
4.5000 0.3000 12.2515
4.6000 0.3000 12.1055
4.7000 0.3000 11.9485
4.8000 0.3000 11.7908
4.9000 0.3000 11.6461
0.0000 0.4000 11.6597
0.1000 0.4000 11.5957
0.2000 0.4000 11.5950
0.3000 0.4000 11.6729
0.4000 0.4000 11.8393
0.5000 0.4000 12.0941
0.6000 0.4000 12.4243
0.7000 0.4000 12.8044
0.8000 0.4000 13.2016
0.9000 0.4000 13.5825
1.0000 0.4000 13.9205
1.1000 0.4000 14.2001
1.2000 0.4000 14.4175
1.3000 0.4000 14.5777
1.4000 0.4000 14.6898
1.5000 0.4000 14.7638
1.6000 0.4000 14.8083
1.7000 0.4000 14.8297
1.8000 0.4000 14.8325
1.9000 0.4000 14.8198
2.0000 0.4000 14.7941
2.1000 0.4000 14.7580
2.2000 0.4000 14.7141
2.3000 0.4000 14.6650
2.4000 0.4000 14.6122
2.5000 0.4000 14.5555
2.6000 0.4000 14.4935
2.7000 0.4000 14.4236
2.8000 0.4000 14.3429
2.9000 0.4000 14.2484
3.0000 0.4000 14.1388
3.1000 0.4000 14.0146
3.2000 0.4000 13.8791
3.3000 0.4000 13.7373
3.4000 0.4000 13.5946
3.5000 0.4000 13.4557
3.6000 0.4000 13.3244
3.7000 0.4000 13.2028
3.8000 0.4000 13.0918
3.9000 0.4000 12.9912
4.0000 0.4000 12.8990
4.1000 0.4000 12.8106
4.2000 0.4000 12.7193
4.3000 0.4000 12.6175
4.4000 0.4000 12.5003
4.5000 0.4000 12.3663
4.6000 0.4000 12.2182
4.7000 0.4000 12.0626
4.8000 0.4000 11.9090
4.9000 0.4000 11.7697
0.0000 0.5000 11.7854
0.1000 0.5000 11.7259
0.2000 0.5000 11.7287
0.3000 0.5000 11.8093
0.4000 0.5000 11.9778
0.5000 0.5000 12.2342
0.6000 0.5000 12.5655
0.7000 0.5000 12.9463
0.8000 0.5000 13.3439
0.9000 0.5000 13.7251
1.0000 0.5000 14.0637
1.1000 0.5000 14.3449
1.2000 0.5000 14.5654
1.3000 0.5000 14.7302
1.4000 0.5000 14.8490
1.5000 0.5000 14.9318
1.6000 0.5000 14.9870
1.7000 0.5000 15.0205
1.8000 0.5000 15.0359
1.9000 0.5000 15.0354
2.0000 0.5000 15.0205
2.1000 0.5000 14.9926
2.2000 0.5000 14.9535
2.3000 0.5000 14.9050
2.4000 0.5000 14.8484
2.5000 0.5000 14.7839
2.6000 0.5000 14.7109
2.7000 0.5000 14.6278
2.8000 0.5000 14.5333
2.9000 0.5000 14.4262
3.0000 0.5000 14.3067
3.1000 0.5000 14.1762
3.2000 0.5000 14.0380
3.3000 0.5000 13.8964
3.4000 0.5000 13.7558
3.5000 0.5000 13.6203
3.6000 0.5000 13.4926
3.7000 0.5000 13.3742
3.8000 0.5000 13.2649
3.9000 0.5000 13.1630
4.0000 0.5000 13.0654
4.1000 0.5000 12.9674
4.2000 0.5000 12.8639
4.3000 0.5000 12.7499
4.4000 0.5000 12.6226
4.5000 0.5000 12.4819
4.6000 0.5000 12.3309
4.7000 0.5000 12.1757
4.8000 0.5000 12.0251
4.9000 0.5000 11.8905
0.0000 0.6000 11.9012
0.1000 0.6000 11.8459
0.2000 0.6000 11.8524
0.3000 0.6000 11.9355
0.4000 0.6000 12.1054
0.5000 0.6000 12.3621
0.6000 0.6000 12.6929
0.7000 0.6000 13.0727
0.8000 0.6000 13.4688
0.9000 0.6000 13.8484
1.0000 0.6000 14.1856
1.1000 0.6000 14.4660
1.2000 0.6000 14.6870
1.3000 0.6000 14.8545
1.4000 0.6000 14.9784
1.5000 0.6000 15.0691
1.6000 0.6000 15.1345
1.7000 0.6000 15.1801
1.8000 0.6000 15.2087
1.9000 0.6000 15.2211
2.0000 0.6000 15.2174
2.1000 0.6000 15.1979
2.2000 0.6000 15.1635
2.3000 0.6000 15.1158
2.4000 0.6000 15.0560
2.5000 0.6000 14.9847
2.6000 0.6000 14.9020
2.7000 0.6000 14.8078
2.8000 0.6000 14.7018
2.9000 0.6000 14.5847
3.0000 0.6000 14.4576
3.1000 0.6000 14.3229
3.2000 0.6000 14.1838
3.3000 0.6000 14.0441
3.4000 0.6000 13.9074
3.5000 0.6000 13.7769
3.6000 0.6000 13.6543
3.7000 0.6000 13.5399
3.8000 0.6000 13.4325
3.9000 0.6000 13.3293
4.0000 0.6000 13.2262
4.1000 0.6000 13.1188
4.2000 0.6000 13.0034
4.3000 0.6000 12.8774
4.4000 0.6000 12.7398
4.5000 0.6000 12.5919
4.6000 0.6000 12.4371
4.7000 0.6000 12.2814
4.8000 0.6000 12.1328
4.9000 0.6000 12.0018
0.0000 0.7000 12.0020
0.1000 0.7000 11.9505
0.2000 0.7000 11.9601
0.3000 0.7000 12.0452
0.4000 0.7000 12.2155
0.5000 0.7000 12.4713
0.6000 0.7000 12.7999
0.7000 0.7000 13.1769
0.8000 0.7000 13.5698
0.9000 0.7000 13.9461
1.0000 0.7000 14.2800
1.1000 0.7000 14.5574
1.2000 0.7000 14.7766
1.3000 0.7000 14.9446
1.4000 0.7000 15.0719
1.5000 0.7000 15.1690
1.6000 0.7000 15.2438
1.7000 0.7000 15.3011
1.8000 0.7000 15.3428
1.9000 0.7000 15.3684
2.0000 0.7000 15.3760
2.1000 0.7000 15.3643
2.2000 0.7000 15.3341
2.3000 0.7000 15.2870
2.4000 0.7000 15.2246
2.5000 0.7000 15.1478
2.6000 0.7000 15.0575
2.7000 0.7000 14.9545
2.8000 0.7000 14.8399
2.9000 0.7000 14.7154
3.0000 0.7000 14.5835
3.1000 0.7000 14.4470
3.2000 0.7000 14.3092
3.3000 0.7000 14.1734
3.4000 0.7000 14.0426
3.5000 0.7000 13.9187
3.6000 0.7000 13.8027
3.7000 0.7000 13.6938
3.8000 0.7000 13.5896
3.9000 0.7000 13.4863
4.0000 0.7000 13.3786
4.1000 0.7000 13.2621
4.2000 0.7000 13.1349
4.3000 0.7000 12.9966
4.4000 0.7000 12.8485
4.5000 0.7000 12.6928
4.6000 0.7000 12.5334
4.7000 0.7000 12.3760
4.8000 0.7000 12.2280
4.9000 0.7000 12.0993
0.0000 0.8000 12.0850
0.1000 0.8000 12.0360
0.2000 0.8000 12.0479
0.3000 0.8000 12.1341
0.4000 0.8000 12.3036
0.5000 0.8000 12.5569
0.6000 0.8000 12.8820
0.7000 0.8000 13.2547
0.8000 0.8000 13.6433
0.9000 0.8000 14.0155
1.0000 0.8000 14.3449
1.1000 0.8000 14.6173
1.2000 0.8000 14.8324
1.3000 0.8000 14.9988
1.4000 0.8000 15.1278
1.5000 0.8000 15.2297
1.6000 0.8000 15.3124
1.7000 0.8000 15.3801
1.8000 0.8000 15.4343
1.9000 0.8000 15.4729
2.0000 0.8000 15.4914
2.1000 0.8000 15.4863
2.2000 0.8000 15.4589
2.3000 0.8000 15.4121
2.4000 0.8000 15.3479
2.5000 0.8000 15.2675
2.6000 0.8000 15.1720
2.7000 0.8000 15.0631
2.8000 0.8000 14.9430
2.9000 0.8000 14.8145
3.0000 0.8000 14.6809
3.1000 0.8000 14.5454
3.2000 0.8000 14.4114
3.3000 0.8000 14.2817
3.4000 0.8000 14.1585
3.5000 0.8000 14.0430
3.6000 0.8000 13.9351
3.7000 0.8000 13.8332
3.8000 0.8000 13.7341
3.9000 0.8000 13.6328
4.0000 0.8000 13.5221
4.1000 0.8000 13.3969
4.2000 0.8000 13.2574
4.3000 0.8000 13.1067
4.4000 0.8000 12.9478
4.5000 0.8000 12.7838
4.6000 0.8000 12.6188
4.7000 0.8000 12.4582
4.8000 0.8000 12.3091
4.9000 0.8000 12.1807
0.0000 0.9000 12.1489
0.1000 0.9000 12.1009
0.2000 0.9000 12.1139
0.3000 0.9000 12.1996
0.4000 0.9000 12.3669
0.5000 0.9000 12.6164
0.6000 0.9000 12.9366
0.7000 0.9000 13.3039
0.8000 0.9000 13.6874
0.9000 0.9000 14.0552
1.0000 0.9000 14.3799
1.1000 0.9000 14.6458
1.2000 0.9000 14.8551
1.3000 0.9000 15.0185
1.4000 0.9000 15.1476
1.5000 0.9000 15.2525
1.6000 0.9000 15.3408
1.7000 0.9000 15.4168
1.8000 0.9000 15.4814
1.9000 0.9000 15.5322
2.0000 0.9000 15.5610
2.1000 0.9000 15.5601
2.2000 0.9000 15.5336
2.3000 0.9000 15.4872
2.4000 0.9000 15.4226
2.5000 0.9000 15.3408
2.6000 0.9000 15.2431
2.7000 0.9000 15.1319
2.8000 0.9000 15.0101
2.9000 0.9000 14.8811
3.0000 0.9000 14.7491
3.1000 0.9000 14.6178
3.2000 0.9000 14.4903
3.3000 0.9000 14.3689
3.4000 0.9000 14.2552
3.5000 0.9000 14.1495
3.6000 0.9000 14.0509
3.7000 0.9000 13.9571
3.8000 0.9000 13.8646
3.9000 0.9000 13.7677
4.0000 0.9000 13.6565
4.1000 0.9000 13.5224
4.2000 0.9000 13.3705
4.3000 0.9000 13.2077
4.4000 0.9000 13.0381
4.5000 0.9000 12.8654
4.6000 0.9000 12.6938
4.7000 0.9000 12.5285
4.8000 0.9000 12.3762
4.9000 0.9000 12.2455
0.0000 1.0000 12.1957
0.1000 1.0000 12.1464
0.2000 1.0000 12.1577
0.3000 1.0000 12.2406
0.4000 1.0000 12.4039
0.5000 1.0000 12.6483
0.6000 1.0000 12.9625
0.7000 1.0000 13.3233
0.8000 1.0000 13.7006
0.9000 1.0000 14.0630
1.0000 1.0000 14.3831
1.1000 1.0000 14.6422
1.2000 1.0000 14.8461
1.3000 1.0000 15.0064
1.4000 1.0000 15.1346
1.5000 1.0000 15.2405
1.6000 1.0000 15.3317
1.7000 1.0000 15.4121
1.8000 1.0000 15.4828
1.9000 1.0000 15.5414
2.0000 1.0000 15.5782
2.1000 1.0000 15.5795
2.2000 1.0000 15.5548
2.3000 1.0000 15.5105
2.4000 1.0000 15.4477
2.5000 1.0000 15.3673
2.6000 1.0000 15.2708
2.7000 1.0000 15.1611
2.8000 1.0000 15.0416
2.9000 1.0000 14.9163
3.0000 1.0000 14.7895
3.1000 1.0000 14.6657
3.2000 1.0000 14.5474
3.3000 1.0000 14.4365
3.4000 1.0000 14.3339
3.5000 1.0000 14.2393
3.6000 1.0000 14.1507
3.7000 1.0000 14.0653
3.8000 1.0000 13.9790
3.9000 1.0000 13.8862
4.0000 1.0000 13.7758
4.1000 1.0000 13.6341
4.2000 1.0000 13.4722
4.3000 1.0000 13.2994
4.4000 1.0000 13.1202
4.5000 1.0000 12.9387
4.6000 1.0000 12.7595
4.7000 1.0000 12.5881
4.8000 1.0000 12.4308
4.9000 1.0000 12.2959
0.0000 1.1000 12.2292
0.1000 1.1000 12.1740
0.2000 1.1000 12.1796
0.3000 1.1000 12.2569
0.4000 1.1000 12.4144
0.5000 1.1000 12.6526
0.6000 1.1000 12.9600
0.7000 1.1000 13.3138
0.8000 1.1000 13.6836
0.9000 1.1000 14.0382
1.0000 1.1000 14.3510
1.1000 1.1000 14.6068
1.2000 1.1000 14.8083
1.3000 1.1000 14.9666
1.4000 1.1000 15.0931
1.5000 1.1000 15.1982
1.6000 1.1000 15.2888
1.7000 1.1000 15.3691
1.8000 1.1000 15.4397
1.9000 1.1000 15.4974
2.0000 1.1000 15.5339
2.1000 1.1000 15.5407
2.2000 1.1000 15.5218
2.3000 1.1000 15.4823
2.4000 1.1000 15.4239
2.5000 1.1000 15.3479
2.6000 1.1000 15.2563
2.7000 1.1000 15.1521
2.8000 1.1000 15.0392
2.9000 1.1000 14.9218
3.0000 1.1000 14.8044
3.1000 1.1000 14.6911
3.2000 1.1000 14.5844
3.3000 1.1000 14.4859
3.4000 1.1000 14.3960
3.5000 1.1000 14.3134
3.6000 1.1000 14.2354
3.7000 1.1000 14.1580
3.8000 1.1000 14.0762
3.9000 1.1000 13.9835
4.0000 1.1000 13.8698
4.1000 1.1000 13.7271
4.2000 1.1000 13.5617
4.3000 1.1000 13.3823
4.4000 1.1000 13.1948
4.5000 1.1000 13.0045
4.6000 1.1000 12.8169
4.7000 1.1000 12.6377
4.8000 1.1000 12.4739
4.9000 1.1000 12.3338
0.0000 1.2000 12.2455
0.1000 1.2000 12.1818
0.2000 1.2000 12.1789
0.3000 1.2000 12.2485
0.4000 1.2000 12.3990
0.5000 1.2000 12.6304
0.6000 1.2000 12.9310
0.7000 1.2000 13.2778
0.8000 1.2000 13.6403
0.9000 1.2000 13.9873
1.0000 1.2000 14.2939
1.1000 1.2000 14.5472
1.2000 1.2000 14.7475
1.3000 1.2000 14.9041
1.4000 1.2000 15.0283
1.5000 1.2000 15.1303
1.6000 1.2000 15.2173
1.7000 1.2000 15.2932
1.8000 1.2000 15.3584
1.9000 1.2000 15.4102
2.0000 1.2000 15.4432
2.1000 1.2000 15.4530
2.2000 1.2000 15.4399
2.3000 1.2000 15.4065
2.4000 1.2000 15.3544
2.5000 1.2000 15.2855
2.6000 1.2000 15.2019
2.7000 1.2000 15.1071
2.8000 1.2000 15.0048
2.9000 1.2000 14.8993
3.0000 1.2000 14.7949
3.1000 1.2000 14.6951
3.2000 1.2000 14.6025
3.3000 1.2000 14.5183
3.4000 1.2000 14.4424
3.5000 1.2000 14.3727
3.6000 1.2000 14.3057
3.7000 1.2000 14.2364
3.8000 1.2000 14.1587
3.9000 1.2000 14.0658
4.0000 1.2000 13.9502
4.1000 1.2000 13.8078
4.2000 1.2000 13.6414
4.3000 1.2000 13.4574
4.4000 1.2000 13.2626
4.5000 1.2000 13.0632
4.6000 1.2000 12.8658
4.7000 1.2000 12.6772
4.8000 1.2000 12.5048
4.9000 1.2000 12.3573
0.0000 1.3000 12.2422
0.1000 1.3000 12.1684
0.2000 1.3000 12.1558
0.3000 1.3000 12.2168
0.4000 1.3000 12.3597
0.5000 1.3000 12.5843
0.6000 1.3000 12.8787
0.7000 1.3000 13.2195
0.8000 1.3000 13.5761
0.9000 1.3000 13.9176
1.0000 1.3000 14.2201
1.1000 1.3000 14.4710
1.2000 1.3000 14.6699
1.3000 1.3000 14.8243
1.4000 1.3000 14.9450
1.5000 1.3000 15.0420
1.6000 1.3000 15.1226
1.7000 1.3000 15.1908
1.8000 1.3000 15.2474
1.9000 1.3000 15.2910
2.0000 1.3000 15.3185
2.1000 1.3000 15.3275
2.2000 1.3000 15.3175
2.3000 1.3000 15.2893
2.4000 1.3000 15.2444
2.5000 1.3000 15.1843
2.6000 1.3000 15.1116
2.7000 1.3000 15.0293
2.8000 1.3000 14.9411
2.9000 1.3000 14.8508
3.0000 1.3000 14.7623
3.1000 1.3000 14.6786
3.2000 1.3000 14.6022
3.3000 1.3000 14.5339
3.4000 1.3000 14.4730
3.5000 1.3000 14.4171
3.6000 1.3000 14.3618
3.7000 1.3000 14.3014
3.8000 1.3000 14.2293
3.9000 1.3000 14.1387
4.0000 1.3000 14.0237
4.1000 1.3000 13.8814
4.2000 1.3000 13.7137
4.3000 1.3000 13.5253
4.4000 1.3000 13.3230
4.5000 1.3000 13.1139
4.6000 1.3000 12.9055
4.7000 1.3000 12.7055
4.8000 1.3000 12.5221
4.9000 1.3000 12.3641
0.0000 1.4000 12.2198
0.1000 1.4000 12.1346
0.2000 1.4000 12.1119
0.3000 1.4000 12.1641
0.4000 1.4000 12.2996
0.5000 1.4000 12.5180
0.6000 1.4000 12.8072
0.7000 1.4000 13.1434
0.8000 1.4000 13.4959
0.9000 1.4000 13.8340
1.0000 1.4000 14.1340
1.1000 1.4000 14.3832
1.2000 1.4000 14.5804
1.3000 1.4000 14.7320
1.4000 1.4000 14.8481
1.5000 1.4000 14.9384
1.6000 1.4000 15.0102
1.7000 1.4000 15.0681
1.8000 1.4000 15.1138
1.9000 1.4000 15.1471
2.0000 1.4000 15.1669
2.1000 1.4000 15.1722
2.2000 1.4000 15.1625
2.3000 1.4000 15.1383
2.4000 1.4000 15.1004
2.5000 1.4000 15.0504
2.6000 1.4000 14.9905
2.7000 1.4000 14.9232
2.8000 1.4000 14.8516
2.9000 1.4000 14.7790
3.0000 1.4000 14.7085
3.1000 1.4000 14.6427
3.2000 1.4000 14.5838
3.3000 1.4000 14.5322
3.4000 1.4000 14.4871
3.5000 1.4000 14.4455
3.6000 1.4000 14.4026
3.7000 1.4000 14.3524
3.8000 1.4000 14.2877
3.9000 1.4000 14.2019
4.0000 1.4000 14.0894
4.1000 1.4000 13.9478
4.2000 1.4000 13.7781
4.3000 1.4000 13.5849
4.4000 1.4000 13.3746
4.5000 1.4000 13.1549
4.6000 1.4000 12.9343
4.7000 1.4000 12.7212
4.8000 1.4000 12.5245
4.9000 1.4000 12.3538
0.0000 1.5000 12.1794
0.1000 1.5000 12.0826
0.2000 1.5000 12.0499
0.3000 1.5000 12.0939
0.4000 1.5000 12.2228
0.5000 1.5000 12.4360
0.6000 1.5000 12.7211
0.7000 1.5000 13.0541
0.8000 1.5000 13.4041
0.9000 1.5000 13.7404
1.0000 1.5000 14.0391
1.1000 1.5000 14.2874
1.2000 1.5000 14.4829
1.3000 1.5000 14.6313
1.4000 1.5000 14.7419
1.5000 1.5000 14.8241
1.6000 1.5000 14.8854
1.7000 1.5000 14.9310
1.8000 1.5000 14.9636
1.9000 1.5000 14.9848
2.0000 1.5000 14.9949
2.1000 1.5000 14.9942
2.2000 1.5000 14.9828
2.3000 1.5000 14.9612
2.4000 1.5000 14.9302
2.5000 1.5000 14.8908
2.6000 1.5000 14.8448
2.7000 1.5000 14.7940
2.8000 1.5000 14.7406
2.9000 1.5000 14.6871
3.0000 1.5000 14.6357
3.1000 1.5000 14.5887
3.2000 1.5000 14.5475
3.3000 1.5000 14.5127
3.4000 1.5000 14.4832
3.5000 1.5000 14.4560
3.6000 1.5000 14.4261
3.7000 1.5000 14.3871
3.8000 1.5000 14.3316
3.9000 1.5000 14.2525
4.0000 1.5000 14.1440
4.1000 1.5000 14.0035
4.2000 1.5000 13.8318
4.3000 1.5000 13.6332
4.4000 1.5000 13.4144
4.5000 1.5000 13.1838
4.6000 1.5000 12.9501
4.7000 1.5000 12.7228
4.8000 1.5000 12.5116
4.9000 1.5000 12.3266
0.0000 1.6000 12.1223
0.1000 1.6000 12.0145
0.2000 1.6000 11.9730
0.3000 1.6000 12.0102
0.4000 1.6000 12.1339
0.5000 1.6000 12.3431
0.6000 1.6000 12.6253
0.7000 1.6000 12.9561
0.8000 1.6000 13.3047
0.9000 1.6000 13.6401
1.0000 1.6000 13.9385
1.1000 1.6000 14.1864
1.2000 1.6000 14.3806
1.3000 1.6000 14.5258
1.4000 1.6000 14.6303
1.5000 1.6000 14.7035
1.6000 1.6000 14.7531
1.7000 1.6000 14.7849
1.8000 1.6000 14.8030
1.9000 1.6000 14.8103
2.0000 1.6000 14.8091
2.1000 1.6000 14.8008
2.2000 1.6000 14.7865
2.3000 1.6000 14.7667
2.4000 1.6000 14.7421
2.5000 1.6000 14.7134
2.6000 1.6000 14.6817
2.7000 1.6000 14.6479
2.8000 1.6000 14.6133
2.9000 1.6000 14.5792
3.0000 1.6000 14.5470
3.1000 1.6000 14.5180
3.2000 1.6000 14.4938
3.3000 1.6000 14.4748
3.4000 1.6000 14.4600
3.5000 1.6000 14.4465
3.6000 1.6000 14.4294
3.7000 1.6000 14.4022
3.8000 1.6000 14.3573
3.9000 1.6000 14.2867
4.0000 1.6000 14.1836
4.1000 1.6000 14.0445
4.2000 1.6000 13.8704
4.3000 1.6000 13.6661
4.4000 1.6000 13.4389
4.5000 1.6000 13.1972
4.6000 1.6000 12.9506
4.7000 1.6000 12.7088
4.8000 1.6000 12.4825
4.9000 1.6000 12.2828
0.0000 1.7000 12.0498
0.1000 1.7000 11.9327
0.2000 1.7000 11.8847
0.3000 1.7000 11.9172
0.4000 1.7000 12.0374
0.5000 1.7000 12.2440
0.6000 1.7000 12.5242
0.7000 1.7000 12.8537
0.8000 1.7000 13.2014
0.9000 1.7000 13.5364
1.0000 1.7000 13.8349
1.1000 1.7000 14.0829
1.2000 1.7000 14.2764
1.3000 1.7000 14.4186
1.4000 1.7000 14.5171
1.5000 1.7000 14.5810
1.6000 1.7000 14.6182
1.7000 1.7000 14.6354
1.8000 1.7000 14.6378
1.9000 1.7000 14.6300
2.0000 1.7000 14.6163
2.1000 1.7000 14.5998
2.2000 1.7000 14.5820
2.3000 1.7000 14.5636
2.4000 1.7000 14.5450
2.5000 1.7000 14.5265
2.6000 1.7000 14.5087
2.7000 1.7000 14.4915
2.8000 1.7000 14.4752
2.9000 1.7000 14.4598
3.0000 1.7000 14.4455
3.1000 1.7000 14.4330
3.2000 1.7000 14.4236
3.3000 1.7000 14.4181
3.4000 1.7000 14.4159
3.5000 1.7000 14.4145
3.6000 1.7000 14.4094
3.7000 1.7000 14.3942
3.8000 1.7000 14.3611
3.9000 1.7000 14.3008
4.0000 1.7000 14.2043
4.1000 1.7000 14.0667
4.2000 1.7000 13.8894
4.3000 1.7000 13.6791
4.4000 1.7000 13.4437
4.5000 1.7000 13.1919
4.6000 1.7000 12.9333
4.7000 1.7000 12.6779
4.8000 1.7000 12.4368
4.9000 1.7000 12.2227
0.0000 1.8000 11.9631
0.1000 1.8000 11.8396
0.2000 1.8000 11.7885
0.3000 1.8000 11.8191
0.4000 1.8000 11.9376
0.5000 1.8000 12.1429
0.6000 1.8000 12.4220
0.7000 1.8000 12.7507
0.8000 1.8000 13.0976
0.9000 1.8000 13.4320
1.0000 1.8000 13.7305
1.1000 1.8000 13.9794
1.2000 1.8000 14.1729
1.3000 1.8000 14.3127
1.4000 1.8000 14.4055
1.5000 1.8000 14.4602
1.6000 1.8000 14.4852
1.7000 1.8000 14.4876
1.8000 1.8000 14.4738
1.9000 1.8000 14.4501
2.0000 1.8000 14.4233
2.1000 1.8000 14.3987
2.2000 1.8000 14.3779
2.3000 1.8000 14.3608
2.4000 1.8000 14.3475
2.5000 1.8000 14.3383
2.6000 1.8000 14.3331
2.7000 1.8000 14.3312
2.8000 1.8000 14.3318
2.9000 1.8000 14.3336
3.0000 1.8000 14.3352
3.1000 1.8000 14.3361
3.2000 1.8000 14.3380
3.3000 1.8000 14.3427
3.4000 1.8000 14.3501
3.5000 1.8000 14.3582
3.6000 1.8000 14.3631
3.7000 1.8000 14.3590
3.8000 1.8000 14.3383
3.9000 1.8000 14.2905
4.0000 1.8000 14.2023
4.1000 1.8000 14.0652
4.2000 1.8000 13.8834
4.3000 1.8000 13.6668
4.4000 1.8000 13.4245
4.5000 1.8000 13.1647
4.6000 1.8000 12.8963
4.7000 1.8000 12.6292
4.8000 1.8000 12.3749
4.9000 1.8000 12.1472
0.0000 1.9000 11.8657
0.1000 1.9000 11.7398
0.2000 1.9000 11.6894
0.3000 1.9000 11.7203
0.4000 1.9000 11.8386
0.5000 1.9000 12.0435
0.6000 1.9000 12.3223
0.7000 1.9000 12.6506
0.8000 1.9000 12.9969
0.9000 1.9000 13.3302
1.0000 1.9000 13.6282
1.1000 1.9000 13.8786
1.2000 1.9000 14.0730
1.3000 1.9000 14.2108
1.4000 1.9000 14.2984
1.5000 1.9000 14.3445
1.6000 1.9000 14.3581
1.7000 1.9000 14.3467
1.8000 1.9000 14.3175
1.9000 1.9000 14.2778
2.0000 1.9000 14.2377
2.1000 1.9000 14.2063
2.2000 1.9000 14.1832
2.3000 1.9000 14.1670
2.4000 1.9000 14.1580
2.5000 1.9000 14.1564
2.6000 1.9000 14.1619
2.7000 1.9000 14.1729
2.8000 1.9000 14.1878
2.9000 1.9000 14.2043
3.0000 1.9000 14.2189
3.1000 1.9000 14.2292
3.2000 1.9000 14.2383
3.3000 1.9000 14.2492
3.4000 1.9000 14.2624
3.5000 1.9000 14.2763
3.6000 1.9000 14.2877
3.7000 1.9000 14.2919
3.8000 1.9000 14.2824
3.9000 1.9000 14.2487
4.0000 1.9000 14.1710
4.1000 1.9000 14.0323
4.2000 1.9000 13.8446
4.3000 1.9000 13.6233
4.4000 1.9000 13.3771
4.5000 1.9000 13.1128
4.6000 1.9000 12.8385
4.7000 1.9000 12.5635
4.8000 1.9000 12.2990
4.9000 1.9000 12.0593
0.0000 2.0000 11.7681
0.1000 2.0000 11.6430
0.2000 2.0000 11.5938
0.3000 2.0000 11.6251
0.4000 2.0000 11.7435
0.5000 2.0000 11.9486
0.6000 2.0000 12.2277
0.7000 2.0000 12.5564
0.8000 2.0000 12.9029
0.9000 2.0000 13.2358
1.0000 2.0000 13.5332
1.1000 2.0000 13.7852
1.2000 2.0000 13.9797
1.3000 2.0000 14.1152
1.4000 2.0000 14.1978
1.5000 2.0000 14.2364
1.6000 2.0000 14.2401
1.7000 2.0000 14.2172
1.8000 2.0000 14.1753
1.9000 2.0000 14.1223
2.0000 2.0000 14.0702
2.1000 2.0000 14.0328
2.2000 2.0000 14.0067
2.3000 2.0000 13.9900
2.4000 2.0000 13.9835
2.5000 2.0000 13.9874
2.6000 2.0000 14.0008
2.7000 2.0000 14.0214
2.8000 2.0000 14.0466
2.9000 2.0000 14.0735
3.0000 2.0000 14.0974
3.1000 2.0000 14.1129
3.2000 2.0000 14.1254
3.3000 2.0000 14.1387
3.4000 2.0000 14.1535
3.5000 2.0000 14.1687
3.6000 2.0000 14.1817
3.7000 2.0000 14.1889
3.8000 2.0000 14.1847
3.9000 2.0000 14.1599
4.0000 2.0000 14.0922
4.1000 2.0000 13.9522
4.2000 2.0000 13.7634
4.3000 2.0000 13.5432
4.4000 2.0000 13.2985
4.5000 2.0000 13.0350
4.6000 2.0000 12.7601
4.7000 2.0000 12.4828
4.8000 2.0000 12.2141
4.9000 2.0000 11.9682
0.0000 2.1000 11.6866
0.1000 2.1000 11.5583
0.2000 2.1000 11.5062
0.3000 2.1000 11.5361
0.4000 2.1000 11.6543
0.5000 2.1000 11.8598
0.6000 2.1000 12.1398
0.7000 2.1000 12.4697
0.8000 2.1000 12.8179
0.9000 2.1000 13.1532
1.0000 2.1000 13.4526
1.1000 2.1000 13.7031
1.2000 2.1000 13.8951
1.3000 2.1000 14.0272
1.4000 2.1000 14.1051
1.5000 2.1000 14.1373
1.6000 2.1000 14.1334
1.7000 2.1000 14.1020
1.8000 2.1000 14.0516
1.9000 2.1000 13.9913
2.0000 2.1000 13.9329
2.1000 2.1000 13.8871
2.2000 2.1000 13.8548
2.3000 2.1000 13.8354
2.4000 2.1000 13.8293
2.5000 2.1000 13.8362
2.6000 2.1000 13.8544
2.7000 2.1000 13.8806
2.8000 2.1000 13.9113
2.9000 2.1000 13.9424
3.0000 2.1000 13.9690
3.1000 2.1000 13.9876
3.2000 2.1000 14.0013
3.3000 2.1000 14.0136
3.4000 2.1000 14.0257
3.5000 2.1000 14.0372
3.6000 2.1000 14.0463
3.7000 2.1000 14.0495
3.8000 2.1000 14.0414
3.9000 2.1000 14.0119
4.0000 2.1000 13.9413
4.1000 2.1000 13.8122
4.2000 2.1000 13.6354
4.3000 2.1000 13.4252
4.4000 2.1000 13.1886
4.5000 2.1000 12.9319
4.6000 2.1000 12.6622
4.7000 2.1000 12.3892
4.8000 2.1000 12.1243
4.9000 2.1000 11.8828
0.0000 2.2000 11.6084
0.1000 2.2000 11.4798
0.2000 2.2000 11.4249
0.3000 2.2000 11.4535
0.4000 2.2000 11.5716
0.5000 2.2000 11.7780
0.6000 2.2000 12.0593
0.7000 2.2000 12.3910
0.8000 2.2000 12.7416
0.9000 2.2000 13.0797
1.0000 2.2000 13.3810
1.1000 2.2000 13.6299
1.2000 2.2000 13.8188
1.3000 2.2000 13.9473
1.4000 2.2000 14.0209
1.5000 2.2000 14.0484
1.6000 2.2000 14.0390
1.7000 2.2000 14.0021
1.8000 2.2000 13.9468
1.9000 2.2000 13.8827
2.0000 2.2000 13.8200
2.1000 2.2000 13.7673
2.2000 2.2000 13.7286
2.3000 2.2000 13.7054
2.4000 2.2000 13.6981
2.5000 2.2000 13.7058
2.6000 2.2000 13.7259
2.7000 2.2000 13.7542
2.8000 2.2000 13.7860
2.9000 2.2000 13.8167
3.0000 2.2000 13.8419
3.1000 2.2000 13.8594
3.2000 2.2000 13.8705
3.3000 2.2000 13.8777
3.4000 2.2000 13.8827
3.5000 2.2000 13.8858
3.6000 2.2000 13.8857
3.7000 2.2000 13.8793
3.8000 2.2000 13.8610
3.9000 2.2000 13.8214
4.0000 2.2000 13.7472
4.1000 2.2000 13.6291
4.2000 2.2000 13.4690
4.3000 2.2000 13.2744
4.4000 2.2000 13.0515
4.5000 2.2000 12.8067
4.6000 2.2000 12.5476
4.7000 2.2000 12.2844
4.8000 2.2000 12.0293
4.9000 2.2000 11.7977
0.0000 2.3000 11.5268
0.1000 2.3000 11.4016
0.2000 2.3000 11.3474
0.3000 2.3000 11.3763
0.4000 2.3000 11.4955
0.5000 2.3000 11.7033
0.6000 2.3000 11.9864
0.7000 2.3000 12.3201
0.8000 2.3000 12.6730
0.9000 2.3000 13.0133
1.0000 2.3000 13.3156
1.1000 2.3000 13.5636
1.2000 2.3000 13.7500
1.3000 2.3000 13.8756
1.4000 2.3000 13.9462
1.5000 2.3000 13.9703
1.6000 2.3000 13.9576
1.7000 2.3000 13.9176
1.8000 2.3000 13.8597
1.9000 2.3000 13.7933
2.0000 2.3000 13.7276
2.1000 2.3000 13.6704
2.2000 2.3000 13.6271
2.3000 2.3000 13.6003
2.4000 2.3000 13.5910
2.5000 2.3000 13.5977
2.6000 2.3000 13.6172
2.7000 2.3000 13.6447
2.8000 2.3000 13.6747
2.9000 2.3000 13.7019
3.0000 2.3000 13.7225
3.1000 2.3000 13.7345
3.2000 2.3000 13.7384
3.3000 2.3000 13.7362
3.4000 2.3000 13.7300
3.5000 2.3000 13.7205
3.6000 2.3000 13.7073
3.7000 2.3000 13.6879
3.8000 2.3000 13.6574
3.9000 2.3000 13.6086
4.0000 2.3000 13.5326
4.1000 2.3000 13.4230
4.2000 2.3000 13.2783
4.3000 2.3000 13.1007
4.4000 2.3000 12.8945
4.5000 2.3000 12.6652
4.6000 2.3000 12.4206
4.7000 2.3000 12.1708
4.8000 2.3000 11.9283
4.9000 2.3000 11.7080
0.0000 2.4000 11.4434
0.1000 2.4000 11.3240
0.2000 2.4000 11.2734
0.3000 2.4000 11.3050
0.4000 2.4000 11.4267
0.5000 2.4000 11.6369
0.6000 2.4000 11.9222
0.7000 2.4000 12.2581
0.8000 2.4000 12.6129
0.9000 2.4000 12.9548
1.0000 2.4000 13.2578
1.1000 2.4000 13.5052
1.2000 2.4000 13.6902
1.3000 2.4000 13.8139
1.4000 2.4000 13.8826
1.5000 2.4000 13.9050
1.6000 2.4000 13.8909
1.7000 2.4000 13.8496
1.8000 2.4000 13.7907
1.9000 2.4000 13.7233
2.0000 2.4000 13.6559
2.1000 2.4000 13.5961
2.2000 2.4000 13.5497
2.3000 2.4000 13.5200
2.4000 2.4000 13.5082
2.5000 2.4000 13.5128
2.6000 2.4000 13.5300
2.7000 2.4000 13.5545
2.8000 2.4000 13.5803
2.9000 2.4000 13.6018
3.0000 2.4000 13.6150
3.1000 2.4000 13.6178
3.2000 2.4000 13.6106
3.3000 2.4000 13.5953
3.4000 2.4000 13.5741
3.5000 2.4000 13.5489
3.6000 2.4000 13.5199
3.7000 2.4000 13.4857
3.8000 2.4000 13.4429
3.9000 2.4000 13.3862
4.0000 2.4000 13.3094
4.1000 2.4000 13.2072
4.2000 2.4000 13.0762
4.3000 2.4000 12.9157
4.4000 2.4000 12.7275
4.5000 2.4000 12.5157
4.6000 2.4000 12.2877
4.7000 2.4000 12.0531
4.8000 2.4000 11.8243
4.9000 2.4000 11.6157
0.0000 2.5000 11.3630
0.1000 2.5000 11.2507
0.2000 2.5000 11.2056
0.3000 2.5000 11.2417
0.4000 2.5000 11.3671
0.5000 2.5000 11.5806
0.6000 2.5000 11.8688
0.7000 2.5000 12.2072
0.8000 2.5000 12.5642
0.9000 2.5000 12.9076
1.0000 2.5000 13.2113
1.1000 2.5000 13.4586
1.2000 2.5000 13.6428
1.3000 2.5000 13.7657
1.4000 2.5000 13.8337
1.5000 2.5000 13.8558
1.6000 2.5000 13.8417
1.7000 2.5000 13.8009
1.8000 2.5000 13.7425
1.9000 2.5000 13.6753
2.0000 2.5000 13.6074
2.1000 2.5000 13.5463
2.2000 2.5000 13.4977
2.3000 2.5000 13.4655
2.4000 2.5000 13.4509
2.5000 2.5000 13.4524
2.6000 2.5000 13.4661
2.7000 2.5000 13.4862
2.8000 2.5000 13.5064
2.9000 2.5000 13.5205
3.0000 2.5000 13.5241
3.1000 2.5000 13.5150
3.2000 2.5000 13.4936
3.3000 2.5000 13.4621
3.4000 2.5000 13.4234
3.5000 2.5000 13.3802
3.6000 2.5000 13.3338
3.7000 2.5000 13.2839
3.8000 2.5000 13.2286
3.9000 2.5000 13.1647
4.0000 2.5000 13.0876
4.1000 2.5000 12.9925
4.2000 2.5000 12.8748
4.3000 2.5000 12.7313
4.4000 2.5000 12.5615
4.5000 2.5000 12.3682
4.6000 2.5000 12.1573
4.7000 2.5000 11.9383
4.8000 2.5000 11.7231
4.9000 2.5000 11.5261
0.0000 2.6000 11.2916
0.1000 2.6000 11.1869
0.2000 2.6000 11.1484
0.3000 2.6000 11.1902
0.4000 2.6000 11.3205
0.5000 2.6000 11.5382
0.6000 2.6000 11.8301
0.7000 2.6000 12.1717
0.8000 2.6000 12.5314
0.9000 2.6000 12.8770
1.0000 2.6000 13.1820
1.1000 2.6000 13.4296
1.2000 2.6000 13.6137
1.3000 2.6000 13.7364
1.4000 2.6000 13.8046
1.5000 2.6000 13.8277
1.6000 2.6000 13.8151
1.7000 2.6000 13.7762
1.8000 2.6000 13.7197
1.9000 2.6000 13.6540
2.0000 2.6000 13.5868
2.1000 2.6000 13.5250
2.2000 2.6000 13.4747
2.3000 2.6000 13.4399
2.4000 2.6000 13.4221
2.5000 2.6000 13.4199
2.6000 2.6000 13.4292
2.7000 2.6000 13.4442
2.8000 2.6000 13.4579
2.9000 2.6000 13.4637
3.0000 2.6000 13.4563
3.1000 2.6000 13.4333
3.2000 2.6000 13.3954
3.3000 2.6000 13.3455
3.4000 2.6000 13.2877
3.5000 2.6000 13.2253
3.6000 2.6000 13.1606
3.7000 2.6000 13.0944
3.8000 2.6000 13.0263
3.9000 2.6000 12.9550
4.0000 2.6000 12.8776
4.1000 2.6000 12.7900
4.2000 2.6000 12.6859
4.3000 2.6000 12.5598
4.4000 2.6000 12.4086
4.5000 2.6000 12.2334
4.6000 2.6000 12.0392
4.7000 2.6000 11.8349
4.8000 2.6000 11.6323
4.9000 2.6000 11.4458
0.0000 2.7000 11.2354
0.1000 2.7000 11.1383
0.2000 2.7000 11.1072
0.3000 2.7000 11.1556
0.4000 2.7000 11.2917
0.5000 2.7000 11.5144
0.6000 2.7000 11.8109
0.7000 2.7000 12.1568
0.8000 2.7000 12.5206
0.9000 2.7000 12.8697
1.0000 2.7000 13.1770
1.1000 2.7000 13.4256
1.2000 2.7000 13.6099
1.3000 2.7000 13.7329
1.4000 2.7000 13.8023
1.5000 2.7000 13.8274
1.6000 2.7000 13.8176
1.7000 2.7000 13.7820
1.8000 2.7000 13.7289
1.9000 2.7000 13.6661
2.0000 2.7000 13.6004
2.1000 2.7000 13.5384
2.2000 2.7000 13.4863
2.3000 2.7000 13.4486
2.4000 2.7000 13.4271
2.5000 2.7000 13.4205
2.6000 2.7000 13.4249
2.7000 2.7000 13.4342
2.8000 2.7000 13.4414
2.9000 2.7000 13.4389
3.0000 2.7000 13.4200
3.1000 2.7000 13.3816
3.2000 2.7000 13.3253
3.3000 2.7000 13.2558
3.4000 2.7000 13.1780
3.5000 2.7000 13.0962
3.6000 2.7000 13.0132
3.7000 2.7000 12.9304
3.8000 2.7000 12.8486
3.9000 2.7000 12.7685
4.0000 2.7000 12.6902
4.1000 2.7000 12.6106
4.2000 2.7000 12.5215
4.3000 2.7000 12.4134
4.4000 2.7000 12.2805
4.5000 2.7000 12.1224
4.6000 2.7000 11.9434
4.7000 2.7000 11.7519
4.8000 2.7000 11.5598
4.9000 2.7000 11.3818
0.0000 2.8000 11.2007
0.1000 2.8000 11.1111
0.2000 2.8000 11.0881
0.3000 2.8000 11.1439
0.4000 2.8000 11.2864
0.5000 2.8000 11.5148
0.6000 2.8000 11.8168
0.7000 2.8000 12.1682
0.8000 2.8000 12.5377
0.9000 2.8000 12.8924
1.0000 2.8000 13.2037
1.1000 2.8000 13.4538
1.2000 2.8000 13.6383
1.3000 2.8000 13.7621
1.4000 2.8000 13.8336
1.5000 2.8000 13.8618
1.6000 2.8000 13.8562
1.7000 2.8000 13.8253
1.8000 2.8000 13.7772
1.9000 2.8000 13.7187
2.0000 2.8000 13.6557
2.1000 2.8000 13.5937
2.2000 2.8000 13.5394
2.3000 2.8000 13.4983
2.4000 2.8000 13.4724
2.5000 2.8000 13.4608
2.6000 2.8000 13.4596
2.7000 2.8000 13.4630
2.8000 2.8000 13.4639
2.9000 2.8000 13.4540
3.0000 2.8000 13.4241
3.1000 2.8000 13.3690
3.2000 2.8000 13.2926
3.3000 2.8000 13.2027
3.4000 2.8000 13.1054
3.5000 2.8000 13.0052
3.6000 2.8000 12.9048
3.7000 2.8000 12.8057
3.8000 2.8000 12.7090
3.9000 2.8000 12.6173
4.0000 2.8000 12.5362
4.1000 2.8000 12.4659
4.2000 2.8000 12.3937
4.3000 2.8000 12.3040
4.4000 2.8000 12.1882
4.5000 2.8000 12.0452
4.6000 2.8000 11.8789
4.7000 2.8000 11.6977
4.8000 2.8000 11.5133
4.9000 2.8000 11.3412
0.0000 2.9000 11.1938
0.1000 2.9000 11.1120
0.2000 2.9000 11.0977
0.3000 2.9000 11.1609
0.4000 2.9000 11.3098
0.5000 2.9000 11.5442
0.6000 2.9000 11.8521
0.7000 2.9000 12.2100
0.8000 2.9000 12.5866
0.9000 2.9000 12.9490
1.0000 2.9000 13.2665
1.1000 2.9000 13.5182
1.2000 2.9000 13.7032
1.3000 2.9000 13.8288
1.4000 2.9000 13.9034
1.5000 2.9000 13.9362
1.6000 2.9000 13.9360
1.7000 2.9000 13.9112
1.8000 2.9000 13.8695
1.9000 2.9000 13.8171
2.0000 2.9000 13.7582
2.1000 2.9000 13.6963
2.2000 2.9000 13.6396
2.3000 2.9000 13.5948
2.4000 2.9000 13.5641
2.5000 2.9000 13.5467
2.6000 2.9000 13.5388
2.7000 2.9000 13.5352
2.8000 2.9000 13.5295
2.9000 2.9000 13.5132
3.0000 2.9000 13.4735
3.1000 2.9000 13.4003
3.2000 2.9000 13.3030
3.3000 2.9000 13.1936
3.4000 2.9000 13.0787
3.5000 2.9000 12.9624
3.6000 2.9000 12.8472
3.7000 2.9000 12.7338
3.8000 2.9000 12.6224
3.9000 2.9000 12.5162
4.0000 2.9000 12.4284
4.1000 2.9000 12.3692
4.2000 2.9000 12.3150
4.3000 2.9000 12.2419
4.4000 2.9000 12.1402
4.5000 2.9000 12.0089
4.6000 2.9000 11.8524
4.7000 2.9000 11.6788
4.8000 2.9000 11.4997
4.9000 2.9000 11.3308


==> files/kf_mean150.csv <==
# x, y, val
0.0000 0.0000 13.4287
0.1000 0.0000 13.3653
0.2000 0.0000 13.2896
0.3000 0.0000 13.2036
0.4000 0.0000 13.1075
0.5000 0.0000 13.0017
0.6000 0.0000 12.8872
0.7000 0.0000 12.7656
0.8000 0.0000 12.6394
0.9000 0.0000 12.5114
1.0000 0.0000 12.3844
1.1000 0.0000 12.2611
1.2000 0.0000 12.1486
1.3000 0.0000 12.0537
1.4000 0.0000 11.9822
1.5000 0.0000 11.9391
1.6000 0.0000 11.9282
1.7000 0.0000 11.9517
1.8000 0.0000 12.0102
1.9000 0.0000 12.1019
2.0000 0.0000 12.2218
2.1000 0.0000 12.3621
2.2000 0.0000 12.5221
2.3000 0.0000 12.6984
2.4000 0.0000 12.8849
2.5000 0.0000 13.0743
2.6000 0.0000 13.2587
2.7000 0.0000 13.4309
2.8000 0.0000 13.5846
2.9000 0.0000 13.7144
3.0000 0.0000 13.8135
3.1000 0.0000 13.8745
3.2000 0.0000 13.9076
3.3000 0.0000 13.9216
3.4000 0.0000 13.9215
3.5000 0.0000 13.9107
3.6000 0.0000 13.8916
3.7000 0.0000 13.8656
3.8000 0.0000 13.8338
3.9000 0.0000 13.7978
4.0000 0.0000 13.7613
4.1000 0.0000 13.7297
4.2000 0.0000 13.6998
4.3000 0.0000 13.6698
4.4000 0.0000 13.6399
4.5000 0.0000 13.6100
4.6000 0.0000 13.5800
4.7000 0.0000 13.5489
4.8000 0.0000 13.5152
4.9000 0.0000 13.4766
0.0000 0.1000 13.3649
0.1000 0.1000 13.2982
0.2000 0.1000 13.2202
0.3000 0.1000 13.1328
0.4000 0.1000 13.0363
0.5000 0.1000 12.9313
0.6000 0.1000 12.8188
0.7000 0.1000 12.7003
0.8000 0.1000 12.5782
0.9000 0.1000 12.4549
1.0000 0.1000 12.3331
1.1000 0.1000 12.2162
1.2000 0.1000 12.1101
1.3000 0.1000 12.0215
1.4000 0.1000 11.9559
1.5000 0.1000 11.9184
1.6000 0.1000 11.9125
1.7000 0.1000 11.9403
1.8000 0.1000 12.0023
1.9000 0.1000 12.0964
2.0000 0.1000 12.2180
2.1000 0.1000 12.3613
2.2000 0.1000 12.5237
2.3000 0.1000 12.7018
2.4000 0.1000 12.8897
2.5000 0.1000 13.0802
2.6000 0.1000 13.2654
2.7000 0.1000 13.4379
2.8000 0.1000 13.5912
2.9000 0.1000 13.7197
3.0000 0.1000 13.8173
3.1000 0.1000 13.8804
3.2000 0.1000 13.9155
3.3000 0.1000 13.9308
3.4000 0.1000 13.9315
3.5000 0.1000 13.9211
3.6000 0.1000 13.9020
3.7000 0.1000 13.8753
3.8000 0.1000 13.8423
3.9000 0.1000 13.8046
4.0000 0.1000 13.7653
4.1000 0.1000 13.7280
4.2000 0.1000 13.6917
4.3000 0.1000 13.6550
4.4000 0.1000 13.6181
4.5000 0.1000 13.5812
4.6000 0.1000 13.5440
4.7000 0.1000 13.5057
4.8000 0.1000 13.4648
4.9000 0.1000 13.4192
0.0000 0.2000 13.3153
0.1000 0.2000 13.2444
0.2000 0.2000 13.1642
0.3000 0.2000 13.0754
0.4000 0.2000 12.9786
0.5000 0.2000 12.8745
0.6000 0.2000 12.7640
0.7000 0.2000 12.6487
0.8000 0.2000 12.5304
0.9000 0.2000 12.4117
1.0000 0.2000 12.2951
1.1000 0.2000 12.1845
1.2000 0.2000 12.0850
1.3000 0.2000 12.0027
1.4000 0.2000 11.9431
1.5000 0.2000 11.9111
1.6000 0.2000 11.9101
1.7000 0.2000 11.9422
1.8000 0.2000 12.0074
1.9000 0.2000 12.1039
2.0000 0.2000 12.2278
2.1000 0.2000 12.3745
2.2000 0.2000 12.5402
2.3000 0.2000 12.7207
2.4000 0.2000 12.9100
2.5000 0.2000 13.1011
2.6000 0.2000 13.2862
2.7000 0.2000 13.4578
2.8000 0.2000 13.6094
2.9000 0.2000 13.7356
3.0000 0.2000 13.8322
3.1000 0.2000 13.8984
3.2000 0.2000 13.9380
3.3000 0.2000 13.9570
3.4000 0.2000 13.9606
3.5000 0.2000 13.9522
3.6000 0.2000 13.9342
3.7000 0.2000 13.9081
3.8000 0.2000 13.8750
3.9000 0.2000 13.8364
4.0000 0.2000 13.7948
4.1000 0.2000 13.7520
4.2000 0.2000 13.7085
4.3000 0.2000 13.6642
4.4000 0.2000 13.6195
4.5000 0.2000 13.5743
4.6000 0.2000 13.5285
4.7000 0.2000 13.4813
4.8000 0.2000 13.4314
4.9000 0.2000 13.3770
0.0000 0.3000 13.2853
0.1000 0.3000 13.2092
0.2000 0.3000 13.1258
0.3000 0.3000 13.0354
0.4000 0.3000 12.9382
0.5000 0.3000 12.8350
0.6000 0.3000 12.7266
0.7000 0.3000 12.6144
0.8000 0.3000 12.5002
0.9000 0.3000 12.3860
1.0000 0.3000 12.2745
1.1000 0.3000 12.1697
1.2000 0.3000 12.0762
1.3000 0.3000 11.9997
1.4000 0.3000 11.9456
1.5000 0.3000 11.9188
1.6000 0.3000 11.9225
1.7000 0.3000 11.9588
1.8000 0.3000 12.0276
1.9000 0.3000 12.1271
2.0000 0.3000 12.2540
2.1000 0.3000 12.4041
2.2000 0.3000 12.5730
2.3000 0.3000 12.7557
2.4000 0.3000 12.9461
2.5000 0.3000 13.1371
2.6000 0.3000 13.3210
2.7000 0.3000 13.4908
2.8000 0.3000 13.6403
2.9000 0.3000 13.7648
3.0000 0.3000 13.8618
3.1000 0.3000 13.9312
3.2000 0.3000 13.9758
3.3000 0.3000 14.0000
3.4000 0.3000 14.0080
3.5000 0.3000 14.0030
3.6000 0.3000 13.9874
3.7000 0.3000 13.9626
3.8000 0.3000 13.9300
3.9000 0.3000 13.8908
4.0000 0.3000 13.8467
4.1000 0.3000 13.7992
4.2000 0.3000 13.7492
4.3000 0.3000 13.6974
4.4000 0.3000 13.6443
4.5000 0.3000 13.5902
4.6000 0.3000 13.5349
4.7000 0.3000 13.4779
4.8000 0.3000 13.4183
4.9000 0.3000 13.3546
0.0000 0.4000 13.2768
0.1000 0.4000 13.1950
0.2000 0.4000 13.1079
0.3000 0.4000 13.0154
0.4000 0.4000 12.9178
0.5000 0.4000 12.8154
0.6000 0.4000 12.7092
0.7000 0.4000 12.6003
0.8000 0.4000 12.4900
0.9000 0.4000 12.3803
1.0000 0.4000 12.2736
1.1000 0.4000 12.1736
1.2000 0.4000 12.0851
1.3000 0.4000 12.0134
1.4000 0.4000 11.9641
1.5000 0.4000 11.9418
1.6000 0.4000 11.9501
1.7000 0.4000 11.9906
1.8000 0.4000 12.0633
1.9000 0.4000 12.1665
2.0000 0.4000 12.2968
2.1000 0.4000 12.4501
2.2000 0.4000 12.6216
2.3000 0.4000 12.8059
2.4000 0.4000 12.9965
2.5000 0.4000 13.1865
2.6000 0.4000 13.3685
2.7000 0.4000 13.5357
2.8000 0.4000 13.6827
2.9000 0.4000 13.8061
3.0000 0.4000 13.9041
3.1000 0.4000 13.9772
3.2000 0.4000 14.0275
3.3000 0.4000 14.0580
3.4000 0.4000 14.0718
3.5000 0.4000 14.0715
3.6000 0.4000 14.0593
3.7000 0.4000 14.0367
3.8000 0.4000 14.0050
3.9000 0.4000 13.9654
4.0000 0.4000 13.9193
4.1000 0.4000 13.8678
4.2000 0.4000 13.8121
4.3000 0.4000 13.7531
4.4000 0.4000 13.6917
4.5000 0.4000 13.6284
4.6000 0.4000 13.5632
4.7000 0.4000 13.4961
4.8000 0.4000 13.4266
4.9000 0.4000 13.3537
0.0000 0.5000 13.2897
0.1000 0.5000 13.2022
0.2000 0.5000 13.1112
0.3000 0.5000 13.0166
0.4000 0.5000 12.9184
0.5000 0.5000 12.8170
0.6000 0.5000 12.7130
0.7000 0.5000 12.6074
0.8000 0.5000 12.5011
0.9000 0.5000 12.3957
1.0000 0.5000 12.2932
1.1000 0.5000 12.1969
1.2000 0.5000 12.1118
1.3000 0.5000 12.0436
1.4000 0.5000 11.9979
1.5000 0.5000 11.9796
1.6000 0.5000 11.9920
1.7000 0.5000 12.0367
1.8000 0.5000 12.1136
1.9000 0.5000 12.2207
2.0000 0.5000 12.3545
2.1000 0.5000 12.5106
2.2000 0.5000 12.6840
2.3000 0.5000 12.8689
2.4000 0.5000 13.0589
2.5000 0.5000 13.2469
2.6000 0.5000 13.4258
2.7000 0.5000 13.5896
2.8000 0.5000 13.7336
2.9000 0.5000 13.8555
3.0000 0.5000 13.9549
3.1000 0.5000 14.0324
3.2000 0.5000 14.0895
3.3000 0.5000 14.1276
3.4000 0.5000 14.1486
3.5000 0.5000 14.1544
3.6000 0.5000 14.1467
3.7000 0.5000 14.1273
3.8000 0.5000 14.0972
3.9000 0.5000 14.0578
4.0000 0.5000 14.0101
4.1000 0.5000 13.9552
4.2000 0.5000 13.8944
4.3000 0.5000 13.8287
4.4000 0.5000 13.7593
4.5000 0.5000 13.6868
4.6000 0.5000 13.6119
4.7000 0.5000 13.5349
4.8000 0.5000 13.4556
4.9000 0.5000 13.3740
0.0000 0.6000 13.3223
0.1000 0.6000 13.2296
0.2000 0.6000 13.1350
0.3000 0.6000 13.0383
0.4000 0.6000 12.9397
0.5000 0.6000 12.8392
0.6000 0.6000 12.7375
0.7000 0.6000 12.6353
0.8000 0.6000 12.5333
0.9000 0.6000 12.4321
1.0000 0.6000 12.3330
1.1000 0.6000 12.2391
1.2000 0.6000 12.1555
1.3000 0.6000 12.0888
1.4000 0.6000 12.0453
1.5000 0.6000 12.0300
1.6000 0.6000 12.0462
1.7000 0.6000 12.0952
1.8000 0.6000 12.1765
1.9000 0.6000 12.2876
2.0000 0.6000 12.4248
2.1000 0.6000 12.5831
2.2000 0.6000 12.7573
2.3000 0.6000 12.9418
2.4000 0.6000 13.1301
2.5000 0.6000 13.3151
2.6000 0.6000 13.4900
2.7000 0.6000 13.6490
2.8000 0.6000 13.7886
2.9000 0.6000 13.9080
3.0000 0.6000 14.0084
3.1000 0.6000 14.0914
3.2000 0.6000 14.1570
3.3000 0.6000 14.2047
3.4000 0.6000 14.2347
3.5000 0.6000 14.2480
3.6000 0.6000 14.2461
3.7000 0.6000 14.2307
3.8000 0.6000 14.2032
3.9000 0.6000 14.1647
4.0000 0.6000 14.1160
4.1000 0.6000 14.0583
4.2000 0.6000 13.9927
4.3000 0.6000 13.9207
4.4000 0.6000 13.8436
4.5000 0.6000 13.7624
4.6000 0.6000 13.6782
4.7000 0.6000 13.5916
4.8000 0.6000 13.5033
4.9000 0.6000 13.4135
0.0000 0.7000 13.3721
0.1000 0.7000 13.2747
0.2000 0.7000 13.1771
0.3000 0.7000 13.0788
0.4000 0.7000 12.9797
0.5000 0.7000 12.8802
0.6000 0.7000 12.7808
0.7000 0.7000 12.6822
0.8000 0.7000 12.5849
0.9000 0.7000 12.4884
1.0000 0.7000 12.3923
1.1000 0.7000 12.2988
1.2000 0.7000 12.2141
1.3000 0.7000 12.1466
1.4000 0.7000 12.1036
1.5000 0.7000 12.0904
1.6000 0.7000 12.1099
1.7000 0.7000 12.1631
1.8000 0.7000 12.2490
1.9000 0.7000 12.3645
2.0000 0.7000 12.5048
2.1000 0.7000 12.6643
2.2000 0.7000 12.8382
2.3000 0.7000 13.0210
2.4000 0.7000 13.2066
2.5000 0.7000 13.3879
2.6000 0.7000 13.5578
2.7000 0.7000 13.7106
2.8000 0.7000 13.8436
2.9000 0.7000 13.9580
3.0000 0.7000 14.0584
3.1000 0.7000 14.1482
3.2000 0.7000 14.2253
3.3000 0.7000 14.2854
3.4000 0.7000 14.3264
3.5000 0.7000 14.3485
3.6000 0.7000 14.3533
3.7000 0.7000 14.3429
3.8000 0.7000 14.3187
3.9000 0.7000 14.2819
4.0000 0.7000 14.2330
4.1000 0.7000 14.1727
4.2000 0.7000 14.1026
4.3000 0.7000 14.0246
4.4000 0.7000 13.9402
4.5000 0.7000 13.8510
4.6000 0.7000 13.7582
4.7000 0.7000 13.6630
4.8000 0.7000 13.5665
4.9000 0.7000 13.4694
0.0000 0.8000 13.4356
0.1000 0.8000 13.3346
0.2000 0.8000 13.2345
0.3000 0.8000 13.1349
0.4000 0.8000 13.0355
0.5000 0.8000 12.9367
0.6000 0.8000 12.8393
0.7000 0.8000 12.7444
0.8000 0.8000 12.6524
0.9000 0.8000 12.5618
1.0000 0.8000 12.4689
1.1000 0.8000 12.3732
1.2000 0.8000 12.2839
1.3000 0.8000 12.2130
1.4000 0.8000 12.1690
1.5000 0.8000 12.1569
1.6000 0.8000 12.1793
1.7000 0.8000 12.2365
1.8000 0.8000 12.3273
1.9000 0.8000 12.4477
2.0000 0.8000 12.5910
2.1000 0.8000 12.7507
2.2000 0.8000 12.9225
2.3000 0.8000 13.1026
2.4000 0.8000 13.2850
2.5000 0.8000 13.4623
2.6000 0.8000 13.6269
2.7000 0.8000 13.7725
2.8000 0.8000 13.8961
2.9000 0.8000 14.0014
3.0000 0.8000 14.0996
3.1000 0.8000 14.1987
3.2000 0.8000 14.2915
3.3000 0.8000 14.3670
3.4000 0.8000 14.4203
3.5000 0.8000 14.4518
3.6000 0.8000 14.4638
3.7000 0.8000 14.4587
3.8000 0.8000 14.4386
3.9000 0.8000 14.4044
4.0000 0.8000 14.3559
4.1000 0.8000 14.2933
4.2000 0.8000 14.2187
4.3000 0.8000 14.1350
4.4000 0.8000 14.0442
4.5000 0.8000 13.9478
4.6000 0.8000 13.8476
4.7000 0.8000 13.7450
4.8000 0.8000 13.6414
4.9000 0.8000 13.5380
0.0000 0.9000 13.5092
0.1000 0.9000 13.4056
0.2000 0.9000 13.3039
0.3000 0.9000 13.2033
0.4000 0.9000 13.1034
0.5000 0.9000 13.0048
0.6000 0.9000 12.9084
0.7000 0.9000 12.8161
0.8000 0.9000 12.7290
0.9000 0.9000 12.6456
1.0000 0.9000 12.5570
1.1000 0.9000 12.4559
1.2000 0.9000 12.3587
1.3000 0.9000 12.2828
1.4000 0.9000 12.2370
1.5000 0.9000 12.2255
1.6000 0.9000 12.2500
1.7000 0.9000 12.3107
1.8000 0.9000 12.4060
1.9000 0.9000 12.5315
2.0000 0.9000 12.6782
2.1000 0.9000 12.8365
2.2000 0.9000 13.0051
2.3000 0.9000 13.1821
2.4000 0.9000 13.3616
2.5000 0.9000 13.5356
2.6000 0.9000 13.6959
2.7000 0.9000 13.8351
2.8000 0.9000 13.9488
2.9000 0.9000 14.0411
3.0000 0.9000 14.1329
3.1000 0.9000 14.2453
3.2000 0.9000 14.3578
3.3000 0.9000 14.4491
3.4000 0.9000 14.5141
3.5000 0.9000 14.5542
3.6000 0.9000 14.5726
3.7000 0.9000 14.5726
3.8000 0.9000 14.5566
3.9000 0.9000 14.5257
4.0000 0.9000 14.4784
4.1000 0.9000 14.4134
4.2000 0.9000 14.3344
4.3000 0.9000 14.2458
4.4000 0.9000 14.1496
4.5000 0.9000 14.0476
4.6000 0.9000 13.9415
4.7000 0.9000 13.8330
4.8000 0.9000 13.7239
4.9000 0.9000 13.6156
0.0000 1.0000 13.5897
0.1000 1.0000 13.4846
0.2000 1.0000 13.3817
0.3000 1.0000 13.2801
0.4000 1.0000 13.1793
0.5000 1.0000 13.0798
0.6000 1.0000 12.9829
0.7000 1.0000 12.8905
0.8000 1.0000 12.8045
0.9000 1.0000 12.7244
1.0000 1.0000 12.6393
1.1000 1.0000 12.5317
1.2000 1.0000 12.4286
1.3000 1.0000 12.3497
1.4000 1.0000 12.3030
1.5000 1.0000 12.2919
1.6000 1.0000 12.3178
1.7000 1.0000 12.3804
1.8000 1.0000 12.4781
1.9000 1.0000 12.6068
2.0000 1.0000 12.7563
2.1000 1.0000 12.9127
2.2000 1.0000 13.0791
2.3000 1.0000 13.2545
2.4000 1.0000 13.4326
2.5000 1.0000 13.6052
2.6000 1.0000 13.7638
2.7000 1.0000 13.9006
2.8000 1.0000 14.0102
2.9000 1.0000 14.0951
3.0000 1.0000 14.1802
3.1000 1.0000 14.3059
3.2000 1.0000 14.4320
3.3000 1.0000 14.5332
3.4000 1.0000 14.6056
3.5000 1.0000 14.6514
3.6000 1.0000 14.6745
3.7000 1.0000 14.6782
3.8000 1.0000 14.6651
3.9000 1.0000 14.6366
4.0000 1.0000 14.5910
4.1000 1.0000 14.5239
4.2000 1.0000 14.4421
4.3000 1.0000 14.3504
4.4000 1.0000 14.2508
4.5000 1.0000 14.1450
4.6000 1.0000 14.0350
4.7000 1.0000 13.9227
4.8000 1.0000 13.8101
4.9000 1.0000 13.6986
0.0000 1.1000 13.6743
0.1000 1.1000 13.5681
0.2000 1.1000 13.4643
0.3000 1.1000 13.3615
0.4000 1.1000 13.2593
0.5000 1.1000 13.1579
0.6000 1.1000 13.0584
0.7000 1.1000 12.9623
0.8000 1.1000 12.8712
0.9000 1.1000 12.7836
1.0000 1.1000 12.6910
1.1000 1.1000 12.5864
1.2000 1.1000 12.4866
1.3000 1.1000 12.4092
1.4000 1.1000 12.3632
1.5000 1.1000 12.3525
1.6000 1.1000 12.3786
1.7000 1.1000 12.4411
1.8000 1.1000 12.5380
1.9000 1.1000 12.6647
2.0000 1.1000 12.8122
2.1000 1.1000 12.9706
2.2000 1.1000 13.1389
2.3000 1.1000 13.3154
2.4000 1.1000 13.4942
2.5000 1.1000 13.6678
2.6000 1.1000 13.8282
2.7000 1.1000 13.9685
2.8000 1.1000 14.0846
2.9000 1.1000 14.1807
3.0000 1.1000 14.2780
3.1000 1.1000 14.3972
3.2000 1.1000 14.5177
3.3000 1.1000 14.6175
3.4000 1.1000 14.6910
3.5000 1.1000 14.7390
3.6000 1.1000 14.7642
3.7000 1.1000 14.7696
3.8000 1.1000 14.7574
3.9000 1.1000 14.7287
4.0000 1.1000 14.6821
4.1000 1.1000 14.6162
4.2000 1.1000 14.5350
4.3000 1.1000 14.4429
4.4000 1.1000 14.3423
4.5000 1.1000 14.2351
4.6000 1.1000 14.1235
4.7000 1.1000 14.0098
4.8000 1.1000 13.8961
4.9000 1.1000 13.7838
0.0000 1.2000 13.7583
0.1000 1.2000 13.6522
0.2000 1.2000 13.5478
0.3000 1.2000 13.4439
0.4000 1.2000 13.3399
0.5000 1.2000 13.2358
0.6000 1.2000 13.1321
0.7000 1.2000 13.0300
0.8000 1.2000 12.9301
0.9000 1.2000 12.8315
1.0000 1.2000 12.7308
1.1000 1.2000 12.6283
1.2000 1.2000 12.5339
1.3000 1.2000 12.4601
1.4000 1.2000 12.4154
1.5000 1.2000 12.4046
1.6000 1.2000 12.4296
1.7000 1.2000 12.4900
1.8000 1.2000 12.5837
1.9000 1.2000 12.7063
2.0000 1.2000 12.8511
2.1000 1.2000 13.0111
2.2000 1.2000 13.1827
2.3000 1.2000 13.3618
2.4000 1.2000 13.5431
2.5000 1.2000 13.7196
2.6000 1.2000 13.8845
2.7000 1.2000 14.0322
2.8000 1.2000 14.1603
2.9000 1.2000 14.2731
3.0000 1.2000 14.3819
3.1000 1.2000 14.4944
3.2000 1.2000 14.6028
3.3000 1.2000 14.6948
3.4000 1.2000 14.7647
3.5000 1.2000 14.8115
3.6000 1.2000 14.8368
3.7000 1.2000 14.8422
3.8000 1.2000 14.8295
3.9000 1.2000 14.7996
4.0000 1.2000 14.7524
4.1000 1.2000 14.6883
4.2000 1.2000 14.6095
4.3000 1.2000 14.5192
4.4000 1.2000 14.4199
4.5000 1.2000 14.3137
4.6000 1.2000 14.2031
4.7000 1.2000 14.0905
4.8000 1.2000 13.9779
4.9000 1.2000 13.8669
0.0000 1.3000 13.8379
0.1000 1.3000 13.7331
0.2000 1.3000 13.6288
0.3000 1.3000 13.5242
0.4000 1.3000 13.4183
0.5000 1.3000 13.3110
0.6000 1.3000 13.2025
0.7000 1.3000 13.0936
0.8000 1.3000 12.9851
0.9000 1.3000 12.8770
1.0000 1.3000 12.7699
1.1000 1.3000 12.6667
1.2000 1.3000 12.5746
1.3000 1.3000 12.5027
1.4000 1.3000 12.4583
1.5000 1.3000 12.4461
1.6000 1.3000 12.4685
1.7000 1.3000 12.5254
1.8000 1.3000 12.6149
1.9000 1.3000 12.7334
2.0000 1.3000 12.8756
2.1000 1.3000 13.0362
2.2000 1.3000 13.2100
2.3000 1.3000 13.3921
2.4000 1.3000 13.5764
2.5000 1.3000 13.7568
2.6000 1.3000 13.9270
2.7000 1.3000 14.0827
2.8000 1.3000 14.2220
2.9000 1.3000 14.3471
3.0000 1.3000 14.4627
3.1000 1.3000 14.5718
3.2000 1.3000 14.6713
3.3000 1.3000 14.7554
3.4000 1.3000 14.8201
3.5000 1.3000 14.8642
3.6000 1.3000 14.8880
3.7000 1.3000 14.8925
3.8000 1.3000 14.8790
3.9000 1.3000 14.8485
4.0000 1.3000 14.8016
4.1000 1.3000 14.7395
4.2000 1.3000 14.6638
4.3000 1.3000 14.5769
4.4000 1.3000 14.4808
4.5000 1.3000 14.3780
4.6000 1.3000 14.2708
4.7000 1.3000 14.1616
4.8000 1.3000 14.0523
4.9000 1.3000 13.9443
0.0000 1.4000 13.9103
0.1000 1.4000 13.8077
0.2000 1.4000 13.7044
0.3000 1.4000 13.5994
0.4000 1.4000 13.4918
0.5000 1.4000 13.3813
0.6000 1.4000 13.2681
0.7000 1.4000 13.1529
0.8000 1.4000 13.0368
0.9000 1.4000 12.9212
1.0000 1.4000 12.8083
1.1000 1.4000 12.7023
1.2000 1.4000 12.6094
1.3000 1.4000 12.5366
1.4000 1.4000 12.4905
1.5000 1.4000 12.4754
1.6000 1.4000 12.4938
1.7000 1.4000 12.5460
1.8000 1.4000 12.6307
1.9000 1.4000 12.7450
2.0000 1.4000 12.8847
2.1000 1.4000 13.0449
2.2000 1.4000 13.2201
2.3000 1.4000 13.4046
2.4000 1.4000 13.5920
2.5000 1.4000 13.7762
2.6000 1.4000 13.9515
2.7000 1.4000 14.1138
2.8000 1.4000 14.2611
2.9000 1.4000 14.3937
3.0000 1.4000 14.5132
3.1000 1.4000 14.6206
3.2000 1.4000 14.7146
3.3000 1.4000 14.7926
3.4000 1.4000 14.8526
3.5000 1.4000 14.8933
3.6000 1.4000 14.9150
3.7000 1.4000 14.9182
3.8000 1.4000 14.9039
3.9000 1.4000 14.8734
4.0000 1.4000 14.8277
4.1000 1.4000 14.7683
4.2000 1.4000 14.6966
4.3000 1.4000 14.6143
4.4000 1.4000 14.5235
4.5000 1.4000 14.4261
4.6000 1.4000 14.3245
4.7000 1.4000 14.2208
4.8000 1.4000 14.1167
4.9000 1.4000 14.0132
0.0000 1.5000 13.9734
0.1000 1.5000 13.8739
0.2000 1.5000 13.7722
0.3000 1.5000 13.6671
0.4000 1.5000 13.5581
0.5000 1.5000 13.4447
0.6000 1.5000 13.3272
0.7000 1.5000 13.2063
0.8000 1.5000 13.0837
0.9000 1.5000 12.9615
1.0000 1.5000 12.8430
1.1000 1.5000 12.7328
1.2000 1.5000 12.6366
1.3000 1.5000 12.5607
1.4000 1.5000 12.5108
1.5000 1.5000 12.4911
1.6000 1.5000 12.5042
1.7000 1.5000 12.5508
1.8000 1.5000 12.6301
1.9000 1.5000 12.7398
2.0000 1.5000 12.8767
2.1000 1.5000 13.0360
2.2000 1.5000 13.2121
2.3000 1.5000 13.3985
2.4000 1.5000 13.5888
2.5000 1.5000 13.7763
2.6000 1.5000 13.9558
2.7000 1.5000 14.1229
2.8000 1.5000 14.2753
2.9000 1.5000 14.4122
3.0000 1.5000 14.5336
3.1000 1.5000 14.6398
3.2000 1.5000 14.7302
3.3000 1.5000 14.8038
3.4000 1.5000 14.8596
3.5000 1.5000 14.8970
3.6000 1.5000 14.9163
3.7000 1.5000 14.9179
3.8000 1.5000 14.9030
3.9000 1.5000 14.8730
4.0000 1.5000 14.8294
4.1000 1.5000 14.7736
4.2000 1.5000 14.7070
4.3000 1.5000 14.6310
4.4000 1.5000 14.5471
4.5000 1.5000 14.4571
4.6000 1.5000 14.3630
4.7000 1.5000 14.2666
4.8000 1.5000 14.1693
4.9000 1.5000 14.0716
0.0000 1.6000 14.0254
0.1000 1.6000 13.9297
0.2000 1.6000 13.8300
0.3000 1.6000 13.7254
0.4000 1.6000 13.6152
0.5000 1.6000 13.4993
0.6000 1.6000 13.3779
0.7000 1.6000 13.2520
0.8000 1.6000 13.1235
0.9000 1.6000 12.9951
1.0000 1.6000 12.8708
1.1000 1.6000 12.7554
1.2000 1.6000 12.6544
1.3000 1.6000 12.5736
1.4000 1.6000 12.5184
1.5000 1.6000 12.4929
1.6000 1.6000 12.4996
1.7000 1.6000 12.5396
1.8000 1.6000 12.6126
1.9000 1.6000 12.7171
2.0000 1.6000 12.8506
2.1000 1.6000 13.0088
2.2000 1.6000 13.1856
2.3000 1.6000 13.3741
2.4000 1.6000 13.5668
2.5000 1.6000 13.7572
2.6000 1.6000 13.9398
2.7000 1.6000 14.1102
2.8000 1.6000 14.2657
2.9000 1.6000 14.4047
3.0000 1.6000 14.5267
3.1000 1.6000 14.6316
3.2000 1.6000 14.7191
3.3000 1.6000 14.7891
3.4000 1.6000 14.8412
3.5000 1.6000 14.8754
3.6000 1.6000 14.8921
3.7000 1.6000 14.8920
3.8000 1.6000 14.8764
3.9000 1.6000 14.8472
4.0000 1.6000 14.8062
4.1000 1.6000 14.7551
4.2000 1.6000 14.6951
4.3000 1.6000 14.6269
4.4000 1.6000 14.5516
4.5000 1.6000 14.4705
4.6000 1.6000 14.3854
4.7000 1.6000 14.2978
4.8000 1.6000 14.2086
4.9000 1.6000 14.1180
0.0000 1.7000 14.0651
0.1000 1.7000 13.9737
0.2000 1.7000 13.8763
0.3000 1.7000 13.7723
0.4000 1.7000 13.6614
0.5000 1.7000 13.5433
0.6000 1.7000 13.4184
0.7000 1.7000 13.2879
0.8000 1.7000 13.1540
0.9000 1.7000 13.0197
1.0000 1.7000 12.8894
1.1000 1.7000 12.7681
1.2000 1.7000 12.6614
1.3000 1.7000 12.5748
1.4000 1.7000 12.5134
1.5000 1.7000 12.4812
1.6000 1.7000 12.4808
1.7000 1.7000 12.5134
1.8000 1.7000 12.5790
1.9000 1.7000 12.6772
2.0000 1.7000 12.8066
2.1000 1.7000 12.9638
2.2000 1.7000 13.1419
2.3000 1.7000 13.3326
2.4000 1.7000 13.5277
2.5000 1.7000 13.7205
2.6000 1.7000 13.9053
2.7000 1.7000 14.0777
2.8000 1.7000 14.2347
2.9000 1.7000 14.3745
3.0000 1.7000 14.4961
3.1000 1.7000 14.5993
3.2000 1.7000 14.6842
3.3000 1.7000 14.7507
3.4000 1.7000 14.7993
3.5000 1.7000 14.8303
3.6000 1.7000 14.8443
3.7000 1.7000 14.8422
3.8000 1.7000 14.8256
3.9000 1.7000 14.7968
4.0000 1.7000 14.7587
4.1000 1.7000 14.7136
4.2000 1.7000 14.6617
4.3000 1.7000 14.6030
4.4000 1.7000 14.5376
4.5000 1.7000 14.4667
4.6000 1.7000 14.3916
4.7000 1.7000 14.3138
4.8000 1.7000 14.2338
4.9000 1.7000 14.1513
0.0000 1.8000 14.0915
0.1000 1.8000 14.0045
0.2000 1.8000 13.9094
0.3000 1.8000 13.8062
0.4000 1.8000 13.6948
0.5000 1.8000 13.5751
0.6000 1.8000 13.4473
0.7000 1.8000 13.3128
0.8000 1.8000 13.1738
0.9000 1.8000 13.0337
1.0000 1.8000 12.8973
1.1000 1.8000 12.7702
1.2000 1.8000 12.6577
1.3000 1.8000 12.5649
1.4000 1.8000 12.4969
1.5000 1.8000 12.4577
1.6000 1.8000 12.4500
1.7000 1.8000 12.4747
1.8000 1.8000 12.5320
1.9000 1.8000 12.6221
2.0000 1.8000 12.7465
2.1000 1.8000 12.9033
2.2000 1.8000 13.0838
2.3000 1.8000 13.2773
2.4000 1.8000 13.4747
2.5000 1.8000 13.6692
2.6000 1.8000 13.8554
2.7000 1.8000 14.0288
2.8000 1.8000 14.1863
2.9000 1.8000 14.3257
3.0000 1.8000 14.4461
3.1000 1.8000 14.5472
3.2000 1.8000 14.6292
3.3000 1.8000 14.6924
3.4000 1.8000 14.7375
3.5000 1.8000 14.7652
3.6000 1.8000 14.7764
3.7000 1.8000 14.7720
3.8000 1.8000 14.7537
3.9000 1.8000 14.7244
4.0000 1.8000 14.6890
4.1000 1.8000 14.6509
4.2000 1.8000 14.6089
4.3000 1.8000 14.5610
4.4000 1.8000 14.5064
4.5000 1.8000 14.4462
4.6000 1.8000 14.3817
4.7000 1.8000 14.3142
4.8000 1.8000 14.2441
4.9000 1.8000 14.1706
0.0000 1.9000 14.1033
0.1000 1.9000 14.0206
0.2000 1.9000 13.9275
0.3000 1.9000 13.8254
0.4000 1.9000 13.7142
0.5000 1.9000 13.5934
0.6000 1.9000 13.4636
0.7000 1.9000 13.3257
0.8000 1.9000 13.1822
0.9000 1.9000 13.0367
1.0000 1.9000 12.8945
1.1000 1.9000 12.7620
1.2000 1.9000 12.6440
1.3000 1.9000 12.5452
1.4000 1.9000 12.4709
1.5000 1.9000 12.4251
1.6000 1.9000 12.4104
1.7000 1.9000 12.4276
1.8000 1.9000 12.4763
1.9000 1.9000 12.5571
2.0000 1.9000 12.6748
2.1000 1.9000 12.8325
2.2000 1.9000 13.0168
2.3000 1.9000 13.2130
2.4000 1.9000 13.4120
2.5000 1.9000 13.6075
2.6000 1.9000 13.7942
2.7000 1.9000 13.9677
2.8000 1.9000 14.1247
2.9000 1.9000 14.2629
3.0000 1.9000 14.3814
3.1000 1.9000 14.4800
3.2000 1.9000 14.5589
3.3000 1.9000 14.6186
3.4000 1.9000 14.6601
3.5000 1.9000 14.6845
3.6000 1.9000 14.6929
3.7000 1.9000 14.6863
3.8000 1.9000 14.6659
3.9000 1.9000 14.6352
4.0000 1.9000 14.6014
4.1000 1.9000 14.5714
4.2000 1.9000 14.5406
4.3000 1.9000 14.5037
4.4000 1.9000 14.4599
4.5000 1.9000 14.4102
4.6000 1.9000 14.3560
4.7000 1.9000 14.2987
4.8000 1.9000 14.2386
4.9000 1.9000 14.1747
0.0000 2.0000 14.0972
0.1000 2.0000 14.0187
0.2000 2.0000 13.9286
0.3000 2.0000 13.8286
0.4000 2.0000 13.7184
0.5000 2.0000 13.5976
0.6000 2.0000 13.4665
0.7000 2.0000 13.3263
0.8000 2.0000 13.1795
0.9000 2.0000 13.0296
1.0000 2.0000 12.8824
1.1000 2.0000 12.7453
1.2000 2.0000 12.6221
1.3000 2.0000 12.5178
1.4000 2.0000 12.4377
1.5000 2.0000 12.3862
1.6000 2.0000 12.3658
1.7000 2.0000 12.3772
1.8000 2.0000 12.4197
1.9000 2.0000 12.4933
2.0000 2.0000 12.6043
2.1000 2.0000 12.7631
2.2000 2.0000 12.9490
2.3000 2.0000 13.1456
2.4000 2.0000 13.3446
2.5000 2.0000 13.5398
2.6000 2.0000 13.7260
2.7000 2.0000 13.8988
2.8000 2.0000 14.0547
2.9000 2.0000 14.1911
3.0000 2.0000 14.3072
3.1000 2.0000 14.4029
3.2000 2.0000 14.4783
3.3000 2.0000 14.5342
3.4000 2.0000 14.5721
3.5000 2.0000 14.5933
3.6000 2.0000 14.5992
3.7000 2.0000 14.5910
3.8000 2.0000 14.5700
3.9000 2.0000 14.5389
4.0000 2.0000 14.5063
4.1000 2.0000 14.4844
4.2000 2.0000 14.4628
4.3000 2.0000 14.4351
4.4000 2.0000 14.4005
4.5000 2.0000 14.3601
4.6000 2.0000 14.3154
4.7000 2.0000 14.2673
4.8000 2.0000 14.2162
4.9000 2.0000 14.1609
0.0000 2.1000 14.0687
0.1000 2.1000 13.9966
0.2000 2.1000 13.9117
0.3000 2.1000 13.8152
0.4000 2.1000 13.7070
0.5000 2.1000 13.5870
0.6000 2.1000 13.4557
0.7000 2.1000 13.3145
0.8000 2.1000 13.1659
0.9000 2.1000 13.0137
1.0000 2.1000 12.8635
1.1000 2.1000 12.7219
1.2000 2.1000 12.5938
1.3000 2.1000 12.4846
1.4000 2.1000 12.3996
1.5000 2.1000 12.3435
1.6000 2.1000 12.3189
1.7000 2.1000 12.3271
1.8000 2.1000 12.3677
1.9000 2.1000 12.4414
2.0000 2.1000 12.5532
2.1000 2.1000 12.7061
2.2000 2.1000 12.8865
2.3000 2.1000 13.0797
2.4000 2.1000 13.2765
2.5000 2.1000 13.4701
2.6000 2.1000 13.6551
2.7000 2.1000 13.8266
2.8000 2.1000 13.9808
2.9000 2.1000 14.1152
3.0000 2.1000 14.2285
3.1000 2.1000 14.3207
3.2000 2.1000 14.3922
3.3000 2.1000 14.4442
3.4000 2.1000 14.4782
3.5000 2.1000 14.4964
3.6000 2.1000 14.5003
3.7000 2.1000 14.4916
3.8000 2.1000 14.4722
3.9000 2.1000 14.4454
4.0000 2.1000 14.4187
4.1000 2.1000 14.3988
4.2000 2.1000 14.3806
4.3000 2.1000 14.3583
4.4000 2.1000 14.3305
4.5000 2.1000 14.2978
4.6000 2.1000 14.2610
4.7000 2.1000 14.2207
4.8000 2.1000 14.1767
4.9000 2.1000 14.1274
0.0000 2.2000 14.0235
0.1000 2.2000 13.9572
0.2000 2.2000 13.8779
0.3000 2.2000 13.7857
0.4000 2.2000 13.6803
0.5000 2.2000 13.5619
0.6000 2.2000 13.4313
0.7000 2.2000 13.2901
0.8000 2.2000 13.1410
0.9000 2.2000 12.9880
1.0000 2.2000 12.8361
1.1000 2.2000 12.6914
1.2000 2.2000 12.5596
1.3000 2.2000 12.4466
1.4000 2.2000 12.3580
1.5000 2.2000 12.2986
1.6000 2.2000 12.2714
1.7000 2.2000 12.2783
1.8000 2.2000 12.3196
1.9000 2.2000 12.3959
2.0000 2.2000 12.5087
2.1000 2.2000 12.6561
2.2000 2.2000 12.8293
2.3000 2.2000 13.0172
2.4000 2.2000 13.2105
2.5000 2.2000 13.4018
2.6000 2.2000 13.5849
2.7000 2.2000 13.7547
2.8000 2.2000 13.9070
2.9000 2.2000 14.0390
3.0000 2.2000 14.1494
3.1000 2.2000 14.2379
3.2000 2.2000 14.3052
3.3000 2.2000 14.3529
3.4000 2.2000 14.3831
3.5000 2.2000 14.3980
3.6000 2.2000 14.4001
3.7000 2.2000 14.3915
3.8000 2.2000 14.3746
3.9000 2.2000 14.3529
4.0000 2.2000 14.3311
4.1000 2.2000 14.3123
4.2000 2.2000 14.2947
4.3000 2.2000 14.2752
4.4000 2.2000 14.2522
4.5000 2.2000 14.2253
4.6000 2.2000 14.1949
4.7000 2.2000 14.1608
4.8000 2.2000 14.1223
4.9000 2.2000 14.0775
0.0000 2.3000 13.9657
0.1000 2.3000 13.9042
0.2000 2.3000 13.8297
0.3000 2.3000 13.7414
0.4000 2.3000 13.6389
0.5000 2.3000 13.5226
0.6000 2.3000 13.3934
0.7000 2.3000 13.2532
0.8000 2.3000 13.1047
0.9000 2.3000 12.9518
1.0000 2.3000 12.7995
1.1000 2.3000 12.6534
1.2000 2.3000 12.5196
1.3000 2.3000 12.4044
1.4000 2.3000 12.3135
1.5000 2.3000 12.2521
1.6000 2.3000 12.2236
1.7000 2.3000 12.2301
1.8000 2.3000 12.2724
1.9000 2.3000 12.3504
2.0000 2.3000 12.4631
2.1000 2.3000 12.6070
2.2000 2.3000 12.7749
2.3000 2.3000 12.9582
2.4000 2.3000 13.1480
2.5000 2.3000 13.3369
2.6000 2.3000 13.5181
2.7000 2.3000 13.6860
2.8000 2.3000 13.8363
2.9000 2.3000 13.9659
3.0000 2.3000 14.0731
3.1000 2.3000 14.1577
3.2000 2.3000 14.2208
3.3000 2.3000 14.2641
3.4000 2.3000 14.2903
3.5000 2.3000 14.3020
3.6000 2.3000 14.3020
3.7000 2.3000 14.2930
3.8000 2.3000 14.2776
3.9000 2.3000 14.2589
4.0000 2.3000 14.2398
4.1000 2.3000 14.2220
4.2000 2.3000 14.2050
4.3000 2.3000 14.1872
4.4000 2.3000 14.1674
4.5000 2.3000 14.1449
4.6000 2.3000 14.1193
4.7000 2.3000 14.0901
4.8000 2.3000 14.0562
4.9000 2.3000 14.0156
0.0000 2.4000 13.8978
0.1000 2.4000 13.8400
0.2000 2.4000 13.7690
0.3000 2.4000 13.6839
0.4000 2.4000 13.5842
0.5000 2.4000 13.4701
0.6000 2.4000 13.3428
0.7000 2.4000 13.2041
0.8000 2.4000 13.0571
0.9000 2.4000 12.9054
1.0000 2.4000 12.7538
1.1000 2.4000 12.6079
1.2000 2.4000 12.4738
1.3000 2.4000 12.3580
1.4000 2.4000 12.2663
1.5000 2.4000 12.2042
1.6000 2.4000 12.1752
1.7000 2.4000 12.1819
1.8000 2.4000 12.2250
1.9000 2.4000 12.3038
2.0000 2.4000 12.4162
2.1000 2.4000 12.5578
2.2000 2.4000 12.7225
2.3000 2.4000 12.9025
2.4000 2.4000 13.0898
2.5000 2.4000 13.2767
2.6000 2.4000 13.4564
2.7000 2.4000 13.6228
2.8000 2.4000 13.7713
2.9000 2.4000 13.8985
3.0000 2.4000 14.0026
3.1000 2.4000 14.0834
3.2000 2.4000 14.1422
3.3000 2.4000 14.1811
3.4000 2.4000 14.2030
3.5000 2.4000 14.2111
3.6000 2.4000 14.2086
3.7000 2.4000 14.1983
3.8000 2.4000 14.1830
3.9000 2.4000 14.1652
4.0000 2.4000 14.1470
4.1000 2.4000 14.1295
4.2000 2.4000 14.1129
4.3000 2.4000 14.0961
4.4000 2.4000 14.0784
4.5000 2.4000 14.0590
4.6000 2.4000 14.0370
4.7000 2.4000 14.0116
4.8000 2.4000 13.9813
4.9000 2.4000 13.9441
0.0000 2.5000 13.8218
0.1000 2.5000 13.7665
0.2000 2.5000 13.6980
0.3000 2.5000 13.6152
0.4000 2.5000 13.5177
0.5000 2.5000 13.4057
0.6000 2.5000 13.2805
0.7000 2.5000 13.1441
0.8000 2.5000 12.9992
0.9000 2.5000 12.8496
1.0000 2.5000 12.6999
1.1000 2.5000 12.5556
1.2000 2.5000 12.4227
1.3000 2.5000 12.3077
1.4000 2.5000 12.2167
1.5000 2.5000 12.1551
1.6000 2.5000 12.1267
1.7000 2.5000 12.1341
1.8000 2.5000 12.1780
1.9000 2.5000 12.2574
2.0000 2.5000 12.3695
2.1000 2.5000 12.5100
2.2000 2.5000 12.6728
2.3000 2.5000 12.8508
2.4000 2.5000 13.0366
2.5000 2.5000 13.2224
2.6000 2.5000 13.4012
2.7000 2.5000 13.5667
2.8000 2.5000 13.7139
2.9000 2.5000 13.8391
3.0000 2.5000 13.9404
3.1000 2.5000 14.0175
3.2000 2.5000 14.0719
3.3000 2.5000 14.1062
3.4000 2.5000 14.1238
3.5000 2.5000 14.1281
3.6000 2.5000 14.1226
3.7000 2.5000 14.1102
3.8000 2.5000 14.0935
3.9000 2.5000 14.0749
4.0000 2.5000 14.0562
4.1000 2.5000 14.0382
4.2000 2.5000 14.0212
4.3000 2.5000 14.0048
4.4000 2.5000 13.9881
4.5000 2.5000 13.9704
4.6000 2.5000 13.9508
4.7000 2.5000 13.9279
4.8000 2.5000 13.9003
4.9000 2.5000 13.8657
0.0000 2.6000 13.7405
0.1000 2.6000 13.6864
0.2000 2.6000 13.6191
0.3000 2.6000 13.5377
0.4000 2.6000 13.4417
0.5000 2.6000 13.3316
0.6000 2.6000 13.2086
0.7000 2.6000 13.0747
0.8000 2.6000 12.9327
0.9000 2.6000 12.7860
1.0000 2.6000 12.6393
1.1000 2.6000 12.4977
1.2000 2.6000 12.3673
1.3000 2.6000 12.2545
1.4000 2.6000 12.1655
1.5000 2.6000 12.1055
1.6000 2.6000 12.0788
1.7000 2.6000 12.0877
1.8000 2.6000 12.1329
1.9000 2.6000 12.2132
2.0000 2.6000 12.3256
2.1000 2.6000 12.4655
2.2000 2.6000 12.6272
2.3000 2.6000 12.8041
2.4000 2.6000 12.9891
2.5000 2.6000 13.1746
2.6000 2.6000 13.3534
2.7000 2.6000 13.5189
2.8000 2.6000 13.6657
2.9000 2.6000 13.7897
3.0000 2.6000 13.8886
3.1000 2.6000 13.9621
3.2000 2.6000 14.0121
3.3000 2.6000 14.0417
3.4000 2.6000 14.0549
3.5000 2.6000 14.0553
3.6000 2.6000 14.0464
3.7000 2.6000 14.0313
3.8000 2.6000 14.0123
3.9000 2.6000 13.9917
4.0000 2.6000 13.9711
4.1000 2.6000 13.9517
4.2000 2.6000 13.9336
4.3000 2.6000 13.9164
4.4000 2.6000 13.8997
4.5000 2.6000 13.8825
4.6000 2.6000 13.8638
4.7000 2.6000 13.8422
4.8000 2.6000 13.8160
4.9000 2.6000 13.7829
0.0000 2.7000 13.6570
0.1000 2.7000 13.6029
0.2000 2.7000 13.5354
0.3000 2.7000 13.4542
0.4000 2.7000 13.3590
0.5000 2.7000 13.2505
0.6000 2.7000 13.1297
0.7000 2.7000 12.9987
0.8000 2.7000 12.8600
0.9000 2.7000 12.7171
1.0000 2.7000 12.5742
1.1000 2.7000 12.4363
1.2000 2.7000 12.3094
1.3000 2.7000 12.1999
1.4000 2.7000 12.1139
1.5000 2.7000 12.0569
1.6000 2.7000 12.0328
1.7000 2.7000 12.0442
1.8000 2.7000 12.0917
1.9000 2.7000 12.1736
2.0000 2.7000 12.2867
2.1000 2.7000 12.4264
2.2000 2.7000 12.5874
2.3000 2.7000 12.7637
2.4000 2.7000 12.9485
2.5000 2.7000 13.1344
2.6000 2.7000 13.3141
2.7000 2.7000 13.4806
2.8000 2.7000 13.6281
2.9000 2.7000 13.7520
3.0000 2.7000 13.8492
3.1000 2.7000 13.9194
3.2000 2.7000 13.9648
3.3000 2.7000 13.9896
3.4000 2.7000 13.9984
3.5000 2.7000 13.9949
3.6000 2.7000 13.9827
3.7000 2.7000 13.9644
3.8000 2.7000 13.9424
3.9000 2.7000 13.9187
4.0000 2.7000 13.8954
4.1000 2.7000 13.8736
4.2000 2.7000 13.8535
4.3000 2.7000 13.8347
4.4000 2.7000 13.8166
4.5000 2.7000 13.7985
4.6000 2.7000 13.7794
4.7000 2.7000 13.7579
4.8000 2.7000 13.7320
4.9000 2.7000 13.6993
0.0000 2.8000 13.5753
0.1000 2.8000 13.5195
0.2000 2.8000 13.4504
0.3000 2.8000 13.3682
0.4000 2.8000 13.2732
0.5000 2.8000 13.1658
0.6000 2.8000 13.0471
0.7000 2.8000 12.9191
0.8000 2.8000 12.7844
0.9000 2.8000 12.6460
1.0000 2.8000 12.5078
1.1000 2.8000 12.3743
1.2000 2.8000 12.2516
1.3000 2.8000 12.1462
1.4000 2.8000 12.0643
1.5000 2.8000 12.0112
1.6000 2.8000 11.9909
1.7000 2.8000 12.0057
1.8000 2.8000 12.0563
1.9000 2.8000 12.1408
2.0000 2.8000 12.2554
2.1000 2.8000 12.3951
2.2000 2.8000 12.5554
2.3000 2.8000 12.7313
2.4000 2.8000 12.9163
2.5000 2.8000 13.1032
2.6000 2.8000 13.2843
2.7000 2.8000 13.4527
2.8000 2.8000 13.6021
2.9000 2.8000 13.7273
3.0000 2.8000 13.8240
3.1000 2.8000 13.8908
3.2000 2.8000 13.9315
3.3000 2.8000 13.9515
3.4000 2.8000 13.9562
3.5000 2.8000 13.9493
3.6000 2.8000 13.9340
3.7000 2.8000 13.9125
3.8000 2.8000 13.8870
3.9000 2.8000 13.8594
4.0000 2.8000 13.8323
4.1000 2.8000 13.8075
4.2000 2.8000 13.7848
4.3000 2.8000 13.7635
4.4000 2.8000 13.7428
4.5000 2.8000 13.7224
4.6000 2.8000 13.7014
4.7000 2.8000 13.6784
4.8000 2.8000 13.6516
4.9000 2.8000 13.6184
0.0000 2.9000 13.4987
0.1000 2.9000 13.4397
0.2000 2.9000 13.3675
0.3000 2.9000 13.2834
0.4000 2.9000 13.1879
0.5000 2.9000 13.0814
0.6000 2.9000 12.9648
0.7000 2.9000 12.8400
0.8000 2.9000 12.7095
0.9000 2.9000 12.5763
1.0000 2.9000 12.4434
1.1000 2.9000 12.3148
1.2000 2.9000 12.1969
1.3000 2.9000 12.0964
1.4000 2.9000 12.0194
1.5000 2.9000 11.9710
1.6000 2.9000 11.9552
1.7000 2.9000 11.9742
1.8000 2.9000 12.0287
1.9000 2.9000 12.1168
2.0000 2.9000 12.2337
2.1000 2.9000 12.3735
2.2000 2.9000 12.5332
2.3000 2.9000 12.7088
2.4000 2.9000 12.8944
2.5000 2.9000 13.0825
2.6000 2.9000 13.2655
2.7000 2.9000 13.4360
2.8000 2.9000 13.5880
2.9000 2.9000 13.7158
3.0000 2.9000 13.8134
3.1000 2.9000 13.8769
3.2000 2.9000 13.9127
3.3000 2.9000 13.9286
3.4000 2.9000 13.9300
3.5000 2.9000 13.9206
3.6000 2.9000 13.9028
3.7000 2.9000 13.8787
3.8000 2.9000 13.8496
3.9000 2.9000 13.8175
4.0000 2.9000 13.7858
4.1000 2.9000 13.7577
4.2000 2.9000 13.7320
4.3000 2.9000 13.7071
4.4000 2.9000 13.6826
4.5000 2.9000 13.6583
4.6000 2.9000 13.6336
4.7000 2.9000 13.6076
4.8000 2.9000 13.5784
4.9000 2.9000 13.5436


==> files/kf_mean250.csv <==
# x, y, val
0.0000 0.0000 14.1480
0.1000 0.0000 14.1550
0.2000 0.0000 14.1462
0.3000 0.0000 14.1297
0.4000 0.0000 14.1085
0.5000 0.0000 14.0837
0.6000 0.0000 14.0557
0.7000 0.0000 14.0250
0.8000 0.0000 13.9917
0.9000 0.0000 13.9555
1.0000 0.0000 13.9144
1.1000 0.0000 13.8657
1.2000 0.0000 13.8132
1.3000 0.0000 13.7594
1.4000 0.0000 13.7048
1.5000 0.0000 13.6485
1.6000 0.0000 13.5889
1.7000 0.0000 13.5242
1.8000 0.0000 13.4530
1.9000 0.0000 13.3733
2.0000 0.0000 13.2797
2.1000 0.0000 13.1646
2.2000 0.0000 13.0397
2.3000 0.0000 12.9139
2.4000 0.0000 12.7915
2.5000 0.0000 12.6749
2.6000 0.0000 12.5658
2.7000 0.0000 12.4655
2.8000 0.0000 12.3759
2.9000 0.0000 12.3029
3.0000 0.0000 12.2666
3.1000 0.0000 12.2963
3.2000 0.0000 12.3620
3.3000 0.0000 12.4433
3.4000 0.0000 12.5342
3.5000 0.0000 12.6330
3.6000 0.0000 12.7393
3.7000 0.0000 12.8522
3.8000 0.0000 12.9703
3.9000 0.0000 13.0921
4.0000 0.0000 13.2189
4.1000 0.0000 13.3532
4.2000 0.0000 13.4861
4.3000 0.0000 13.6110
4.4000 0.0000 13.7250
4.5000 0.0000 13.8270
4.6000 0.0000 13.9166
4.7000 0.0000 13.9941
4.8000 0.0000 14.0599
4.9000 0.0000 14.1132
0.0000 0.1000 14.0989
0.1000 0.1000 14.1081
0.2000 0.1000 14.1011
0.3000 0.1000 14.0852
0.4000 0.1000 14.0637
0.5000 0.1000 14.0381
0.6000 0.1000 14.0090
0.7000 0.1000 13.9769
0.8000 0.1000 13.9421
0.9000 0.1000 13.9040
1.0000 0.1000 13.8613
1.1000 0.1000 13.8128
1.2000 0.1000 13.7608
1.3000 0.1000 13.7077
1.4000 0.1000 13.6540
1.5000 0.1000 13.5988
1.6000 0.1000 13.5403
1.7000 0.1000 13.4764
1.8000 0.1000 13.4052
1.9000 0.1000 13.3243
2.0000 0.1000 13.2292
2.1000 0.1000 13.1169
2.2000 0.1000 12.9947
2.3000 0.1000 12.8709
2.4000 0.1000 12.7503
2.5000 0.1000 12.6357
2.6000 0.1000 12.5292
2.7000 0.1000 12.4326
2.8000 0.1000 12.3484
2.9000 0.1000 12.2836
3.0000 0.1000 12.2557
3.1000 0.1000 12.2798
3.2000 0.1000 12.3399
3.3000 0.1000 12.4179
3.4000 0.1000 12.5067
3.5000 0.1000 12.6039
3.6000 0.1000 12.7087
3.7000 0.1000 12.8203
3.8000 0.1000 12.9374
3.9000 0.1000 13.0590
4.0000 0.1000 13.1856
4.1000 0.1000 13.3172
4.2000 0.1000 13.4476
4.3000 0.1000 13.5709
4.4000 0.1000 13.6839
4.5000 0.1000 13.7853
4.6000 0.1000 13.8744
4.7000 0.1000 13.9512
4.8000 0.1000 14.0158
4.9000 0.1000 14.0667
0.0000 0.2000 14.0522
0.1000 0.2000 14.0633
0.2000 0.2000 14.0594
0.3000 0.2000 14.0453
0.4000 0.2000 14.0242
0.5000 0.2000 13.9979
0.6000 0.2000 13.9677
0.7000 0.2000 13.9341
0.8000 0.2000 13.8973
0.9000 0.2000 13.8572
1.0000 0.2000 13.8131
1.1000 0.2000 13.7650
1.2000 0.2000 13.7141
1.3000 0.2000 13.6619
1.4000 0.2000 13.6088
1.5000 0.2000 13.5538
1.6000 0.2000 13.4949
1.7000 0.2000 13.4300
1.8000 0.2000 13.3566
1.9000 0.2000 13.2727
2.0000 0.2000 13.1758
2.1000 0.2000 13.0661
2.2000 0.2000 12.9481
2.3000 0.2000 12.8281
2.4000 0.2000 12.7109
2.5000 0.2000 12.6002
2.6000 0.2000 12.4985
2.7000 0.2000 12.4085
2.8000 0.2000 12.3341
2.9000 0.2000 12.2818
3.0000 0.2000 12.2619
3.1000 0.2000 12.2805
3.2000 0.2000 12.3305
3.3000 0.2000 12.4012
3.4000 0.2000 12.4854
3.5000 0.2000 12.5800
3.6000 0.2000 12.6832
3.7000 0.2000 12.7942
3.8000 0.2000 12.9115
3.9000 0.2000 13.0340
4.0000 0.2000 13.1609
4.1000 0.2000 13.2901
4.2000 0.2000 13.4175
4.3000 0.2000 13.5385
4.4000 0.2000 13.6500
4.5000 0.2000 13.7502
4.6000 0.2000 13.8383
4.7000 0.2000 13.9135
4.8000 0.2000 13.9755
4.9000 0.2000 14.0225
0.0000 0.3000 14.0165
0.1000 0.3000 14.0285
0.2000 0.3000 14.0265
0.3000 0.3000 14.0136
0.4000 0.3000 13.9927
0.5000 0.3000 13.9659
0.6000 0.3000 13.9344
0.7000 0.3000 13.8991
0.8000 0.3000 13.8606
0.9000 0.3000 13.8189
1.0000 0.3000 13.7739
1.1000 0.3000 13.7260
1.2000 0.3000 13.6760
1.3000 0.3000 13.6245
1.4000 0.3000 13.5715
1.5000 0.3000 13.5159
1.6000 0.3000 13.4557
1.7000 0.3000 13.3886
1.8000 0.3000 13.3125
1.9000 0.3000 13.2258
2.0000 0.3000 13.1277
2.1000 0.3000 13.0194
2.2000 0.3000 12.9047
2.3000 0.3000 12.7884
2.4000 0.3000 12.6753
2.5000 0.3000 12.5691
2.6000 0.3000 12.4731
2.7000 0.3000 12.3906
2.8000 0.3000 12.3255
2.9000 0.3000 12.2828
3.0000 0.3000 12.2681
3.1000 0.3000 12.2837
3.2000 0.3000 12.3265
3.3000 0.3000 12.3903
3.4000 0.3000 12.4697
3.5000 0.3000 12.5613
3.6000 0.3000 12.6631
3.7000 0.3000 12.7737
3.8000 0.3000 12.8914
3.9000 0.3000 13.0146
4.0000 0.3000 13.1414
4.1000 0.3000 13.2691
4.2000 0.3000 13.3943
4.3000 0.3000 13.5134
4.4000 0.3000 13.6235
4.5000 0.3000 13.7228
4.6000 0.3000 13.8098
4.7000 0.3000 13.8838
4.8000 0.3000 13.9436
4.9000 0.3000 13.9882
0.0000 0.4000 13.9947
0.1000 0.4000 14.0071
0.2000 0.4000 14.0057
0.3000 0.4000 13.9930
0.4000 0.4000 13.9717
0.5000 0.4000 13.9439
0.6000 0.4000 13.9110
0.7000 0.4000 13.8741
0.8000 0.4000 13.8339
0.9000 0.4000 13.7908
1.0000 0.4000 13.7453
1.1000 0.4000 13.6976
1.2000 0.4000 13.6482
1.3000 0.4000 13.5970
1.4000 0.4000 13.5437
1.5000 0.4000 13.4868
1.6000 0.4000 13.4246
1.7000 0.4000 13.3550
1.8000 0.4000 13.2762
1.9000 0.4000 13.1872
2.0000 0.4000 13.0879
2.1000 0.4000 12.9802
2.2000 0.4000 12.8675
2.3000 0.4000 12.7542
2.4000 0.4000 12.6447
2.5000 0.4000 12.5431
2.6000 0.4000 12.4528
2.7000 0.4000 12.3771
2.8000 0.4000 12.3194
2.9000 0.4000 12.2833
3.0000 0.4000 12.2720
3.1000 0.4000 12.2865
3.2000 0.4000 12.3250
3.3000 0.4000 12.3839
3.4000 0.4000 12.4594
3.5000 0.4000 12.5485
3.6000 0.4000 12.6490
3.7000 0.4000 12.7591
3.8000 0.4000 12.8770
3.9000 0.4000 13.0004
4.0000 0.4000 13.1269
4.1000 0.4000 13.2536
4.2000 0.4000 13.3774
4.3000 0.4000 13.4952
4.4000 0.4000 13.6045
4.5000 0.4000 13.7034
4.6000 0.4000 13.7903
4.7000 0.4000 13.8639
4.8000 0.4000 13.9231
4.9000 0.4000 13.9669
0.0000 0.5000 13.9879
0.1000 0.5000 14.0003
0.2000 0.5000 13.9985
0.3000 0.5000 13.9851
0.4000 0.5000 13.9626
0.5000 0.5000 13.9333
0.6000 0.5000 13.8987
0.7000 0.5000 13.8599
0.8000 0.5000 13.8180
0.9000 0.5000 13.7737
1.0000 0.5000 13.7276
1.1000 0.5000 13.6801
1.2000 0.5000 13.6310
1.3000 0.5000 13.5800
1.4000 0.5000 13.5259
1.5000 0.5000 13.4675
1.6000 0.5000 13.4030
1.7000 0.5000 13.3309
1.8000 0.5000 13.2498
1.9000 0.5000 13.1589
2.0000 0.5000 13.0585
2.1000 0.5000 12.9506
2.2000 0.5000 12.8386
2.3000 0.5000 12.7270
2.4000 0.5000 12.6204
2.5000 0.5000 12.5228
2.6000 0.5000 12.4376
2.7000 0.5000 12.3677
2.8000 0.5000 12.3160
2.9000 0.5000 12.2849
3.0000 0.5000 12.2763
3.1000 0.5000 12.2907
3.2000 0.5000 12.3269
3.3000 0.5000 12.3827
3.4000 0.5000 12.4553
3.5000 0.5000 12.5424
3.6000 0.5000 12.6418
3.7000 0.5000 12.7513
3.8000 0.5000 12.8688
3.9000 0.5000 12.9920
4.0000 0.5000 13.1179
4.1000 0.5000 13.2438
4.2000 0.5000 13.3666
4.3000 0.5000 13.4838
4.4000 0.5000 13.5930
4.5000 0.5000 13.6924
4.6000 0.5000 13.7801
4.7000 0.5000 13.8548
4.8000 0.5000 13.9150
4.9000 0.5000 13.9596
0.0000 0.6000 13.9965
0.1000 0.6000 14.0088
0.2000 0.6000 14.0058
0.3000 0.6000 13.9905
0.4000 0.6000 13.9660
0.5000 0.6000 13.9346
0.6000 0.6000 13.8979
0.7000 0.6000 13.8571
0.8000 0.6000 13.8131
0.9000 0.6000 13.7671
1.0000 0.6000 13.7202
1.1000 0.6000 13.6728
1.2000 0.6000 13.6243
1.3000 0.6000 13.5733
1.4000 0.6000 13.5185
1.5000 0.6000 13.4584
1.6000 0.6000 13.3917
1.7000 0.6000 13.3175
1.8000 0.6000 13.2348
1.9000 0.6000 13.1427
2.0000 0.6000 13.0412
2.1000 0.6000 12.9321
2.2000 0.6000 12.8192
2.3000 0.6000 12.7078
2.4000 0.6000 12.6029
2.5000 0.6000 12.5085
2.6000 0.6000 12.4278
2.7000 0.6000 12.3632
2.8000 0.6000 12.3167
2.9000 0.6000 12.2899
3.0000 0.6000 12.2839
3.1000 0.6000 12.2988
3.2000 0.6000 12.3340
3.3000 0.6000 12.3879
3.4000 0.6000 12.4587
3.5000 0.6000 12.5441
3.6000 0.6000 12.6422
3.7000 0.6000 12.7508
3.8000 0.6000 12.8676
3.9000 0.6000 12.9900
4.0000 0.6000 13.1151
4.1000 0.6000 13.2400
4.2000 0.6000 13.3621
4.3000 0.6000 13.4791
4.4000 0.6000 13.5889
4.5000 0.6000 13.6896
4.6000 0.6000 13.7795
4.7000 0.6000 13.8569
4.8000 0.6000 13.9200
4.9000 0.6000 13.9669
0.0000 0.7000 14.0212
0.1000 0.7000 14.0330
0.2000 0.7000 14.0273
0.3000 0.7000 14.0089
0.4000 0.7000 13.9816
0.5000 0.7000 13.9478
0.6000 0.7000 13.9087
0.7000 0.7000 13.8653
0.8000 0.7000 13.8186
0.9000 0.7000 13.7702
1.0000 0.7000 13.7220
1.1000 0.7000 13.6748
1.2000 0.7000 13.6272
1.3000 0.7000 13.5767
1.4000 0.7000 13.5212
1.5000 0.7000 13.4593
1.6000 0.7000 13.3907
1.7000 0.7000 13.3151
1.8000 0.7000 13.2320
1.9000 0.7000 13.1401
2.0000 0.7000 13.0379
2.1000 0.7000 12.9263
2.2000 0.7000 12.8104
2.3000 0.7000 12.6973
2.4000 0.7000 12.5927
2.5000 0.7000 12.5008
2.6000 0.7000 12.4241
2.7000 0.7000 12.3644
2.8000 0.7000 12.3228
2.9000 0.7000 12.3002
3.0000 0.7000 12.2969
3.1000 0.7000 12.3130
3.2000 0.7000 12.3479
3.3000 0.7000 12.4007
3.4000 0.7000 12.4700
3.5000 0.7000 12.5540
3.6000 0.7000 12.6508
3.7000 0.7000 12.7582
3.8000 0.7000 12.8739
3.9000 0.7000 12.9950
4.0000 0.7000 13.1189
4.1000 0.7000 13.2428
4.2000 0.7000 13.3643
4.3000 0.7000 13.4814
4.4000 0.7000 13.5922
4.5000 0.7000 13.6951
4.6000 0.7000 13.7883
4.7000 0.7000 13.8700
4.8000 0.7000 13.9379
4.9000 0.7000 13.9893
0.0000 0.8000 14.0619
0.1000 0.8000 14.0722
0.2000 0.8000 14.0621
0.3000 0.8000 14.0393
0.4000 0.8000 14.0086
0.5000 0.8000 13.9721
0.6000 0.8000 13.9306
0.7000 0.8000 13.8844
0.8000 0.8000 13.8341
0.9000 0.8000 13.7818
1.0000 0.8000 13.7314
1.1000 0.8000 13.6848
1.2000 0.8000 13.6390
1.3000 0.8000 13.5894
1.4000 0.8000 13.5333
1.5000 0.8000 13.4697
1.6000 0.8000 13.3992
1.7000 0.8000 13.3228
1.8000 0.8000 13.2409
1.9000 0.8000 13.1515
2.0000 0.8000 13.0497
2.1000 0.8000 12.9340
2.2000 0.8000 12.8123
2.3000 0.8000 12.6952
2.4000 0.8000 12.5899
2.5000 0.8000 12.4999
2.6000 0.8000 12.4269
2.7000 0.8000 12.3718
2.8000 0.8000 12.3351
2.9000 0.8000 12.3168
3.0000 0.8000 12.3166
3.1000 0.8000 12.3340
3.2000 0.8000 12.3690
3.3000 0.8000 12.4211
3.4000 0.8000 12.4893
3.5000 0.8000 12.5721
3.6000 0.8000 12.6675
3.7000 0.8000 12.7736
3.8000 0.8000 12.8878
3.9000 0.8000 13.0076
4.0000 0.8000 13.1301
4.1000 0.8000 13.2528
4.2000 0.8000 13.3737
4.3000 0.8000 13.4910
4.4000 0.8000 13.6031
4.5000 0.8000 13.7087
4.6000 0.8000 13.8059
4.7000 0.8000 13.8931
4.8000 0.8000 13.9679
4.9000 0.8000 14.0261
0.0000 0.9000 14.1155
0.1000 0.9000 14.1227
0.2000 0.9000 14.1064
0.3000 0.9000 14.0789
0.4000 0.9000 14.0452
0.5000 0.9000 14.0066
0.6000 0.9000 13.9631
0.7000 0.9000 13.9142
0.8000 0.9000 13.8600
0.9000 0.9000 13.8025
1.0000 0.9000 13.7482
1.1000 0.9000 13.7030
1.2000 0.9000 13.6599
1.3000 0.9000 13.6110
1.4000 0.9000 13.5537
1.5000 0.9000 13.4879
1.6000 0.9000 13.4151
1.7000 0.9000 13.3378
1.8000 0.9000 13.2577
1.9000 0.9000 13.1732
2.0000 0.9000 13.0742
2.1000 0.9000 12.9520
2.2000 0.9000 12.8219
2.3000 0.9000 12.7003
2.4000 0.9000 12.5941
2.5000 0.9000 12.5059
2.6000 0.9000 12.4365
2.7000 0.9000 12.3858
2.8000 0.9000 12.3538
2.9000 0.9000 12.3398
3.0000 0.9000 12.3429
3.1000 0.9000 12.3616
3.2000 0.9000 12.3966
3.3000 0.9000 12.4483
3.4000 0.9000 12.5158
3.5000 0.9000 12.5976
3.6000 0.9000 12.6918
3.7000 0.9000 12.7966
3.8000 0.9000 12.9095
3.9000 0.9000 13.0279
4.0000 0.9000 13.1492
4.1000 0.9000 13.2709
4.2000 0.9000 13.3912
4.3000 0.9000 13.5088
4.4000 0.9000 13.6223
4.5000 0.9000 13.7305
4.6000 0.9000 13.8317
4.7000 0.9000 13.9244
4.8000 0.9000 14.0067
4.9000 0.9000 14.0739
0.0000 1.0000 14.1694
0.1000 1.0000 14.1733
0.2000 1.0000 14.1535
0.3000 1.0000 14.1240
0.4000 1.0000 14.0892
0.5000 1.0000 14.0498
0.6000 1.0000 14.0053
0.7000 1.0000 13.9550
0.8000 1.0000 13.8983
0.9000 1.0000 13.8368
1.0000 1.0000 13.7781
1.1000 1.0000 13.7339
1.2000 1.0000 13.6911
1.3000 1.0000 13.6409
1.4000 1.0000 13.5809
1.5000 1.0000 13.5117
1.6000 1.0000 13.4355
1.7000 1.0000 13.3555
1.8000 1.0000 13.2747
1.9000 1.0000 13.1924
2.0000 1.0000 13.0969
2.1000 1.0000 12.9683
2.2000 1.0000 12.8332
2.3000 1.0000 12.7100
2.4000 1.0000 12.6047
2.5000 1.0000 12.5190
2.6000 1.0000 12.4531
2.7000 1.0000 12.4063
2.8000 1.0000 12.3781
2.9000 1.0000 12.3677
3.0000 1.0000 12.3737
3.1000 1.0000 12.3936
3.2000 1.0000 12.4291
3.3000 1.0000 12.4808
3.4000 1.0000 12.5480
3.5000 1.0000 12.6292
3.6000 1.0000 12.7227
3.7000 1.0000 12.8266
3.8000 1.0000 12.9386
3.9000 1.0000 13.0561
4.0000 1.0000 13.1766
4.1000 1.0000 13.2977
4.2000 1.0000 13.4178
4.3000 1.0000 13.5358
4.4000 1.0000 13.6505
4.5000 1.0000 13.7606
4.6000 1.0000 13.8647
4.7000 1.0000 13.9612
4.8000 1.0000 14.0481
4.9000 1.0000 14.1217
0.0000 1.1000 14.2036
0.1000 1.1000 14.2130
0.2000 1.1000 14.1983
0.3000 1.1000 14.1717
0.4000 1.1000 14.1385
0.5000 1.1000 14.0998
0.6000 1.1000 14.0557
0.7000 1.1000 14.0054
0.8000 1.1000 13.9490
0.9000 1.1000 13.8885
1.0000 1.1000 13.8306
1.1000 1.1000 13.7810
1.2000 1.1000 13.7325
1.3000 1.1000 13.6774
1.4000 1.1000 13.6129
1.5000 1.1000 13.5391
1.6000 1.1000 13.4582
1.7000 1.1000 13.3731
1.8000 1.1000 13.2865
1.9000 1.1000 13.1970
2.0000 1.1000 13.0948
2.1000 1.1000 12.9714
2.2000 1.1000 12.8421
2.3000 1.1000 12.7232
2.4000 1.1000 12.6215
2.5000 1.1000 12.5393
2.6000 1.1000 12.4767
2.7000 1.1000 12.4328
2.8000 1.1000 12.4071
2.9000 1.1000 12.3985
3.0000 1.1000 12.4058
3.1000 1.1000 12.4274
3.2000 1.1000 12.4642
3.3000 1.1000 12.5167
3.4000 1.1000 12.5843
3.5000 1.1000 12.6656
3.6000 1.1000 12.7590
3.7000 1.1000 12.8628
3.8000 1.1000 12.9747
3.9000 1.1000 13.0921
4.0000 1.1000 13.2125
4.1000 1.1000 13.3337
4.2000 1.1000 13.4541
4.3000 1.1000 13.5726
4.4000 1.1000 13.6881
4.5000 1.1000 13.7993
4.6000 1.1000 13.9044
4.7000 1.1000 14.0014
4.8000 1.1000 14.0879
4.9000 1.1000 14.1589
0.0000 1.2000 14.2347
0.1000 1.2000 14.2493
0.2000 1.2000 14.2421
0.3000 1.2000 14.2211
0.4000 1.2000 14.1911
0.5000 1.2000 14.1543
0.6000 1.2000 14.1113
0.7000 1.2000 14.0621
0.8000 1.2000 14.0073
0.9000 1.2000 13.9490
1.0000 1.2000 13.8912
1.1000 1.2000 13.8359
1.2000 1.2000 13.7797
1.3000 1.2000 13.7179
1.4000 1.2000 13.6476
1.5000 1.2000 13.5686
1.6000 1.2000 13.4823
1.7000 1.2000 13.3912
1.8000 1.2000 13.2967
1.9000 1.2000 13.1978
2.0000 1.2000 13.0902
2.1000 1.2000 12.9725
2.2000 1.2000 12.8527
2.3000 1.2000 12.7414
2.4000 1.2000 12.6452
2.5000 1.2000 12.5668
2.6000 1.2000 12.5068
2.7000 1.2000 12.4649
2.8000 1.2000 12.4403
2.9000 1.2000 12.4322
3.0000 1.2000 12.4398
3.1000 1.2000 12.4627
3.2000 1.2000 12.5009
3.3000 1.2000 12.5545
3.4000 1.2000 12.6229
3.5000 1.2000 12.7050
3.6000 1.2000 12.7993
3.7000 1.2000 12.9041
3.8000 1.2000 13.0169
3.9000 1.2000 13.1354
4.0000 1.2000 13.2568
4.1000 1.2000 13.3789
4.2000 1.2000 13.5001
4.3000 1.2000 13.6192
4.4000 1.2000 13.7351
4.5000 1.2000 13.8462
4.6000 1.2000 13.9506
4.7000 1.2000 14.0456
4.8000 1.2000 14.1280
4.9000 1.2000 14.1932
0.0000 1.3000 14.2719
0.1000 1.3000 14.2893
0.2000 1.3000 14.2876
0.3000 1.3000 14.2715
0.4000 1.3000 14.2450
0.5000 1.3000 14.2103
0.6000 1.3000 14.1685
0.7000 1.3000 14.1203
0.8000 1.3000 14.0666
0.9000 1.3000 14.0092
1.0000 1.3000 13.9502
1.1000 1.3000 13.8902
1.2000 1.3000 13.8275
1.3000 1.3000 13.7594
1.4000 1.3000 13.6836
1.5000 1.3000 13.5997
1.6000 1.3000 13.5087
1.7000 1.3000 13.4122
1.8000 1.3000 13.3114
1.9000 1.3000 13.2065
2.0000 1.3000 13.0967
2.1000 1.3000 12.9832
2.2000 1.3000 12.8710
2.3000 1.3000 12.7668
2.4000 1.3000 12.6758
2.5000 1.3000 12.6008
2.6000 1.3000 12.5426
2.7000 1.3000 12.5014
2.8000 1.3000 12.4768
2.9000 1.3000 12.4683
3.0000 1.3000 12.4757
3.1000 1.3000 12.4990
3.2000 1.3000 12.5380
3.3000 1.3000 12.5927
3.4000 1.3000 12.6624
3.5000 1.3000 12.7461
3.6000 1.3000 12.8423
3.7000 1.3000 12.9492
3.8000 1.3000 13.0643
3.9000 1.3000 13.1850
4.0000 1.3000 13.3085
4.1000 1.3000 13.4323
4.2000 1.3000 13.5548
4.3000 1.3000 13.6745
4.4000 1.3000 13.7903
4.5000 1.3000 13.9004
4.6000 1.3000 14.0026
4.7000 1.3000 14.0943
4.8000 1.3000 14.1721
4.9000 1.3000 14.2325
0.0000 1.4000 14.3142
0.1000 1.4000 14.3328
0.2000 1.4000 14.3341
0.3000 1.4000 14.3213
0.4000 1.4000 14.2973
0.5000 1.4000 14.2642
0.6000 1.4000 14.2234
0.7000 1.4000 14.1758
0.8000 1.4000 14.1225
0.9000 1.4000 14.0649
1.0000 1.4000 14.0041
1.1000 1.4000 13.9406
1.2000 1.4000 13.8733
1.3000 1.4000 13.8004
1.4000 1.4000 13.7204
1.5000 1.4000 13.6327
1.6000 1.4000 13.5381
1.7000 1.4000 13.4379
1.8000 1.4000 13.3333
1.9000 1.4000 13.2255
2.0000 1.4000 13.1154
2.1000 1.4000 13.0052
2.2000 1.4000 12.8984
2.3000 1.4000 12.7996
2.4000 1.4000 12.7126
2.5000 1.4000 12.6398
2.6000 1.4000 12.5824
2.7000 1.4000 12.5408
2.8000 1.4000 12.5152
2.9000 1.4000 12.5055
3.0000 1.4000 12.5121
3.1000 1.4000 12.5350
3.2000 1.4000 12.5744
3.3000 1.4000 12.6300
3.4000 1.4000 12.7013
3.5000 1.4000 12.7873
3.6000 1.4000 12.8864
3.7000 1.4000 12.9966
3.8000 1.4000 13.1153
3.9000 1.4000 13.2395
4.0000 1.4000 13.3660
4.1000 1.4000 13.4922
4.2000 1.4000 13.6161
4.3000 1.4000 13.7363
4.4000 1.4000 13.8513
4.5000 1.4000 13.9595
4.6000 1.4000 14.0588
4.7000 1.4000 14.1466
4.8000 1.4000 14.2200
4.9000 1.4000 14.2766
0.0000 1.5000 14.3577
0.1000 1.5000 14.3760
0.2000 1.5000 14.3784
0.3000 1.5000 14.3672
0.4000 1.5000 14.3447
0.5000 1.5000 14.3128
0.6000 1.5000 14.2726
0.7000 1.5000 14.2254
0.8000 1.5000 14.1721
0.9000 1.5000 14.1140
1.0000 1.5000 14.0520
1.1000 1.5000 13.9863
1.2000 1.5000 13.9163
1.3000 1.5000 13.8406
1.4000 1.5000 13.7579
1.5000 1.5000 13.6678
1.6000 1.5000 13.5710
1.7000 1.5000 13.4685
1.8000 1.5000 13.3620
1.9000 1.5000 13.2530
2.0000 1.5000 13.1436
2.1000 1.5000 13.0359
2.2000 1.5000 12.9330
2.3000 1.5000 12.8379
2.4000 1.5000 12.7534
2.5000 1.5000 12.6816
2.6000 1.5000 12.6239
2.7000 1.5000 12.5810
2.8000 1.5000 12.5535
2.9000 1.5000 12.5420
3.0000 1.5000 12.5471
3.1000 1.5000 12.5691
3.2000 1.5000 12.6085
3.3000 1.5000 12.6649
3.4000 1.5000 12.7381
3.5000 1.5000 12.8270
3.6000 1.5000 12.9299
3.7000 1.5000 13.0446
3.8000 1.5000 13.1681
3.9000 1.5000 13.2969
4.0000 1.5000 13.4273
4.1000 1.5000 13.5562
4.2000 1.5000 13.6814
4.3000 1.5000 13.8014
4.4000 1.5000 13.9150
4.5000 1.5000 14.0207
4.6000 1.5000 14.1163
4.7000 1.5000 14.1999
4.8000 1.5000 14.2691
4.9000 1.5000 14.3221
0.0000 1.6000 14.3979
0.1000 1.6000 14.4148
0.2000 1.6000 14.4170
0.3000 1.6000 14.4061
0.4000 1.6000 14.3843
0.5000 1.6000 14.3530
0.6000 1.6000 14.3135
0.7000 1.6000 14.2666
0.8000 1.6000 14.2134
0.9000 1.6000 14.1552
1.0000 1.6000 14.0928
1.1000 1.6000 14.0267
1.2000 1.6000 13.9561
1.3000 1.6000 13.8796
1.4000 1.6000 13.7961
1.5000 1.6000 13.7050
1.6000 1.6000 13.6070
1.7000 1.6000 13.5032
1.8000 1.6000 13.3955
1.9000 1.6000 13.2860
2.0000 1.6000 13.1772
2.1000 1.6000 13.0717
2.2000 1.6000 12.9716
2.3000 1.6000 12.8790
2.4000 1.6000 12.7959
2.5000 1.6000 12.7240
2.6000 1.6000 12.6649
2.7000 1.6000 12.6198
2.8000 1.6000 12.5898
2.9000 1.6000 12.5760
3.0000 1.6000 12.5791
3.1000 1.6000 12.5998
3.2000 1.6000 12.6387
3.3000 1.6000 12.6959
3.4000 1.6000 12.7710
3.5000 1.6000 12.8631
3.6000 1.6000 12.9706
3.7000 1.6000 13.0909
3.8000 1.6000 13.2206
3.9000 1.6000 13.3553
4.0000 1.6000 13.4903
4.1000 1.6000 13.6218
4.2000 1.6000 13.7476
4.3000 1.6000 13.8666
4.4000 1.6000 13.9779
4.5000 1.6000 14.0802
4.6000 1.6000 14.1717
4.7000 1.6000 14.2508
4.8000 1.6000 14.3157
4.9000 1.6000 14.3649
0.0000 1.7000 14.4315
0.1000 1.7000 14.4461
0.2000 1.7000 14.4469
0.3000 1.7000 14.4355
0.4000 1.7000 14.4138
0.5000 1.7000 14.3830
0.6000 1.7000 14.3442
0.7000 1.7000 14.2980
0.8000 1.7000 14.2453
0.9000 1.7000 14.1874
1.0000 1.7000 14.1258
1.1000 1.7000 14.0611
1.2000 1.7000 13.9921
1.3000 1.7000 13.9170
1.4000 1.7000 13.8343
1.5000 1.7000 13.7434
1.6000 1.7000 13.6450
1.7000 1.7000 13.5403
1.8000 1.7000 13.4314
1.9000 1.7000 13.3210
2.0000 1.7000 13.2124
2.1000 1.7000 13.1086
2.2000 1.7000 13.0108
2.3000 1.7000 12.9200
2.4000 1.7000 12.8374
2.5000 1.7000 12.7646
2.6000 1.7000 12.7034
2.7000 1.7000 12.6555
2.8000 1.7000 12.6226
2.9000 1.7000 12.6059
3.0000 1.7000 12.6067
3.1000 1.7000 12.6257
3.2000 1.7000 12.6638
3.3000 1.7000 12.7214
3.4000 1.7000 12.7984
3.5000 1.7000 12.8939
3.6000 1.7000 13.0064
3.7000 1.7000 13.1333
3.8000 1.7000 13.2707
3.9000 1.7000 13.4129
4.0000 1.7000 13.5532
4.1000 1.7000 13.6867
4.2000 1.7000 13.8115
4.3000 1.7000 13.9281
4.4000 1.7000 14.0360
4.5000 1.7000 14.1344
4.6000 1.7000 14.2215
4.7000 1.7000 14.2959
4.8000 1.7000 14.3562
4.9000 1.7000 14.4016
0.0000 1.8000 14.4559
0.1000 1.8000 14.4678
0.2000 1.8000 14.4666
0.3000 1.8000 14.4542
0.4000 1.8000 14.4323
0.5000 1.8000 14.4022
0.6000 1.8000 14.3645
0.7000 1.8000 14.3194
0.8000 1.8000 14.2674
0.9000 1.8000 14.2100
1.0000 1.8000 14.1499
1.1000 1.8000 14.0885
1.2000 1.8000 14.0235
1.3000 1.8000 13.9517
1.4000 1.8000 13.8713
1.5000 1.8000 13.7816
1.6000 1.8000 13.6834
1.7000 1.8000 13.5779
1.8000 1.8000 13.4672
1.9000 1.8000 13.3549
2.0000 1.8000 13.2457
2.1000 1.8000 13.1434
2.2000 1.8000 13.0481
2.3000 1.8000 12.9588
2.4000 1.8000 12.8761
2.5000 1.8000 12.8016
2.6000 1.8000 12.7376
2.7000 1.8000 12.6865
2.8000 1.8000 12.6502
2.9000 1.8000 12.6306
3.0000 1.8000 12.6287
3.1000 1.8000 12.6455
3.2000 1.8000 12.6824
3.3000 1.8000 12.7400
3.4000 1.8000 12.8185
3.5000 1.8000 12.9173
3.6000 1.8000 13.0348
3.7000 1.8000 13.1688
3.8000 1.8000 13.3151
3.9000 1.8000 13.4669
4.0000 1.8000 13.6138
4.1000 1.8000 13.7477
4.2000 1.8000 13.8691
4.3000 1.8000 13.9815
4.4000 1.8000 14.0854
4.5000 1.8000 14.1794
4.6000 1.8000 14.2621
4.7000 1.8000 14.3319
4.8000 1.8000 14.3879
4.9000 1.8000 14.4294
0.0000 1.9000 14.4699
0.1000 1.9000 14.4789
0.2000 1.9000 14.4755
0.3000 1.9000 14.4620
0.4000 1.9000 14.4402
0.5000 1.9000 14.4111
0.6000 1.9000 14.3749
0.7000 1.9000 14.3315
0.8000 1.9000 14.2807
0.9000 1.9000 14.2238
1.0000 1.9000 14.1652
1.1000 1.9000 14.1089
1.2000 1.9000 14.0498
1.3000 1.9000 13.9826
1.4000 1.9000 13.9053
1.5000 1.9000 13.8175
1.6000 1.9000 13.7201
1.7000 1.9000 13.6142
1.8000 1.9000 13.5018
1.9000 1.9000 13.3864
2.0000 1.9000 13.2753
2.1000 1.9000 13.1750
2.2000 1.9000 13.0824
2.3000 1.9000 12.9941
2.4000 1.9000 12.9104
2.5000 1.9000 12.8335
2.6000 1.9000 12.7662
2.7000 1.9000 12.7113
2.8000 1.9000 12.6715
2.9000 1.9000 12.6487
3.0000 1.9000 12.6440
3.1000 1.9000 12.6584
3.2000 1.9000 12.6936
3.3000 1.9000 12.7507
3.4000 1.9000 12.8303
3.5000 1.9000 12.9315
3.6000 1.9000 13.0533
3.7000 1.9000 13.1935
3.8000 1.9000 13.3488
3.9000 1.9000 13.5119
4.0000 1.9000 13.6669
4.1000 1.9000 13.7987
4.2000 1.9000 13.9142
4.3000 1.9000 14.0216
4.4000 1.9000 14.1216
4.5000 1.9000 14.2119
4.6000 1.9000 14.2906
4.7000 1.9000 14.3564
4.8000 1.9000 14.4085
4.9000 1.9000 14.4465
0.0000 2.0000 14.4725
0.1000 2.0000 14.4792
0.2000 2.0000 14.4742
0.3000 2.0000 14.4601
0.4000 2.0000 14.4387
0.5000 2.0000 14.4110
0.6000 2.0000 14.3770
0.7000 2.0000 14.3361
0.8000 2.0000 14.2878
0.9000 2.0000 14.2327
1.0000 2.0000 14.1760
1.1000 2.0000 14.1253
1.2000 2.0000 14.0716
1.3000 2.0000 14.0085
1.4000 2.0000 13.9343
1.5000 2.0000 13.8488
1.6000 2.0000 13.7529
1.7000 2.0000 13.6477
1.8000 2.0000 13.5351
1.9000 2.0000 13.4180
2.0000 2.0000 13.3046
2.1000 2.0000 13.2060
2.2000 2.0000 13.1143
2.3000 2.0000 13.0251
2.4000 2.0000 12.9390
2.5000 2.0000 12.8589
2.6000 2.0000 12.7877
2.7000 2.0000 12.7288
2.8000 2.0000 12.6850
2.9000 2.0000 12.6588
3.0000 2.0000 12.6514
3.1000 2.0000 12.6632
3.2000 2.0000 12.6966
3.3000 2.0000 12.7531
3.4000 2.0000 12.8329
3.5000 2.0000 12.9356
3.6000 2.0000 13.0597
3.7000 2.0000 13.2036
3.8000 2.0000 13.3640
3.9000 2.0000 13.5346
4.0000 2.0000 13.6971
4.1000 2.0000 13.8257
4.2000 2.0000 13.9377
4.3000 2.0000 14.0429
4.4000 2.0000 14.1409
4.5000 2.0000 14.2289
4.6000 2.0000 14.3047
4.7000 2.0000 14.3674
4.8000 2.0000 14.4163
4.9000 2.0000 14.4515
0.0000 2.1000 14.4631
0.1000 2.1000 14.4689
0.2000 2.1000 14.4635
0.3000 2.1000 14.4497
0.4000 2.1000 14.4293
0.5000 2.1000 14.4034
0.6000 2.1000 14.3720
0.7000 2.1000 14.3345
0.8000 2.1000 14.2905
0.9000 2.1000 14.2409
1.0000 2.1000 14.1897
1.1000 2.1000 14.1406
1.2000 2.1000 14.0885
1.3000 2.1000 14.0277
1.4000 2.1000 13.9560
1.5000 2.1000 13.8731
1.6000 2.1000 13.7796
1.7000 2.1000 13.6767
1.8000 2.1000 13.5665
1.9000 2.1000 13.4522
2.0000 2.1000 13.3410
2.1000 2.1000 13.2393
2.2000 2.1000 13.1438
2.3000 2.1000 13.0508
2.4000 2.1000 12.9609
2.5000 2.1000 12.8766
2.6000 2.1000 12.8010
2.7000 2.1000 12.7378
2.8000 2.1000 12.6899
2.9000 2.1000 12.6599
3.0000 2.1000 12.6493
3.1000 2.1000 12.6591
3.2000 2.1000 12.6913
3.3000 2.1000 12.7470
3.4000 2.1000 12.8266
3.5000 2.1000 12.9293
3.6000 2.1000 13.0536
3.7000 2.1000 13.1971
3.8000 2.1000 13.3562
3.9000 2.1000 13.5231
4.0000 2.1000 13.6819
4.1000 2.1000 13.8167
4.2000 2.1000 13.9343
4.3000 2.1000 14.0424
4.4000 2.1000 14.1412
4.5000 2.1000 14.2288
4.6000 2.1000 14.3033
4.7000 2.1000 14.3641
4.8000 2.1000 14.4110
4.9000 2.1000 14.4440
0.0000 2.2000 14.4439
0.1000 2.2000 14.4498
0.2000 2.2000 14.4452
0.3000 2.2000 14.4323
0.4000 2.2000 14.4133
0.5000 2.2000 14.3894
0.6000 2.2000 14.3606
0.7000 2.2000 14.3267
0.8000 2.2000 14.2874
0.9000 2.2000 14.2436
1.0000 2.2000 14.1973
1.1000 2.2000 14.1495
1.2000 2.2000 14.0975
1.3000 2.2000 14.0378
1.4000 2.2000 13.9682
1.5000 2.2000 13.8880
1.6000 2.2000 13.7976
1.7000 2.2000 13.6984
1.8000 2.2000 13.5922
1.9000 2.2000 13.4823
2.0000 2.2000 13.3733
2.1000 2.2000 13.2685
2.2000 2.2000 13.1676
2.3000 2.2000 13.0694
2.4000 2.2000 12.9746
2.5000 2.2000 12.8856
2.6000 2.2000 12.8055
2.7000 2.2000 12.7378
2.8000 2.2000 12.6858
2.9000 2.2000 12.6521
3.0000 2.2000 12.6386
3.1000 2.2000 12.6467
3.2000 2.2000 12.6779
3.3000 2.2000 12.7330
3.4000 2.2000 12.8119
3.5000 2.2000 12.9136
3.6000 2.2000 13.0361
3.7000 2.2000 13.1763
3.8000 2.2000 13.3299
3.9000 2.2000 13.4891
4.0000 2.2000 13.6430
4.1000 2.2000 13.7828
4.2000 2.2000 13.9082
4.3000 2.2000 14.0216
4.4000 2.2000 14.1234
4.5000 2.2000 14.2121
4.6000 2.2000 14.2868
4.7000 2.2000 14.3472
4.8000 2.2000 14.3933
4.9000 2.2000 14.4254
0.0000 2.3000 14.4168
0.1000 2.3000 14.4238
0.2000 2.3000 14.4204
0.3000 2.3000 14.4089
0.4000 2.3000 14.3915
0.5000 2.3000 14.3692
0.6000 2.3000 14.3426
0.7000 2.3000 14.3116
0.8000 2.3000 14.2760
0.9000 2.3000 14.2364
1.0000 2.3000 14.1933
1.1000 2.3000 14.1468
1.2000 2.3000 14.0953
1.3000 2.3000 14.0366
1.4000 2.3000 13.9690
1.5000 2.3000 13.8918
1.6000 2.3000 13.8051
1.7000 2.3000 13.7100
1.8000 2.3000 13.6082
1.9000 2.3000 13.5021
2.0000 2.3000 13.3944
2.1000 2.3000 13.2875
2.2000 2.3000 13.1821
2.3000 2.3000 13.0789
2.4000 2.3000 12.9791
2.5000 2.3000 12.8852
2.6000 2.3000 12.8006
2.7000 2.3000 12.7286
2.8000 2.3000 12.6727
2.9000 2.3000 12.6358
3.0000 2.3000 12.6199
3.1000 2.3000 12.6266
3.2000 2.3000 12.6571
3.3000 2.3000 12.7116
3.4000 2.3000 12.7897
3.5000 2.3000 12.8897
3.6000 2.3000 13.0094
3.7000 2.3000 13.1453
3.8000 2.3000 13.2927
3.9000 2.3000 13.4453
4.0000 2.3000 13.5954
4.1000 2.3000 13.7370
4.2000 2.3000 13.8673
4.3000 2.3000 13.9853
4.4000 2.3000 14.0902
4.5000 2.3000 14.1810
4.6000 2.3000 14.2570
4.7000 2.3000 14.3183
4.8000 2.3000 14.3650
4.9000 2.3000 14.3977
0.0000 2.4000 14.3835
0.1000 2.4000 14.3920
0.2000 2.4000 14.3901
0.3000 2.4000 14.3801
0.4000 2.4000 14.3639
0.5000 2.4000 14.3429
0.6000 2.4000 14.3178
0.7000 2.4000 14.2885
0.8000 2.4000 14.2553
0.9000 2.4000 14.2180
1.0000 2.4000 14.1768
1.1000 2.4000 14.1314
1.2000 2.4000 14.0807
1.3000 2.4000 14.0233
1.4000 2.4000 13.9578
1.5000 2.4000 13.8838
1.6000 2.4000 13.8011
1.7000 2.4000 13.7104
1.8000 2.4000 13.6128
1.9000 2.4000 13.5097
2.0000 2.4000 13.4032
2.1000 2.4000 13.2948
2.2000 2.4000 13.1860
2.3000 2.4000 13.0783
2.4000 2.4000 12.9739
2.5000 2.4000 12.8754
2.6000 2.4000 12.7863
2.7000 2.4000 12.7102
2.8000 2.4000 12.6507
2.9000 2.4000 12.6107
3.0000 2.4000 12.5929
3.1000 2.4000 12.5989
3.2000 2.4000 12.6292
3.3000 2.4000 12.6836
3.4000 2.4000 12.7610
3.5000 2.4000 12.8594
3.6000 2.4000 12.9761
3.7000 2.4000 13.1077
3.8000 2.4000 13.2497
3.9000 2.4000 13.3969
4.0000 2.4000 13.5437
4.1000 2.4000 13.6850
4.2000 2.4000 13.8173
4.3000 2.4000 13.9381
4.4000 2.4000 14.0457
4.5000 2.4000 14.1388
4.6000 2.4000 14.2169
4.7000 2.4000 14.2801
4.8000 2.4000 14.3285
4.9000 2.4000 14.3628
0.0000 2.5000 14.3455
0.1000 2.5000 14.3557
0.2000 2.5000 14.3551
0.3000 2.5000 14.3461
0.4000 2.5000 14.3307
0.5000 2.5000 14.3104
0.6000 2.5000 14.2859
0.7000 2.5000 14.2575
0.8000 2.5000 14.2253
0.9000 2.5000 14.1892
1.0000 2.5000 14.1490
1.1000 2.5000 14.1042
1.2000 2.5000 14.0542
1.3000 2.5000 13.9981
1.4000 2.5000 13.9350
1.5000 2.5000 13.8643
1.6000 2.5000 13.7859
1.7000 2.5000 13.6996
1.8000 2.5000 13.6060
1.9000 2.5000 13.5060
2.0000 2.5000 13.4005
2.1000 2.5000 13.2911
2.2000 2.5000 13.1795
2.3000 2.5000 13.0681
2.4000 2.5000 12.9594
2.5000 2.5000 12.8566
2.6000 2.5000 12.7632
2.7000 2.5000 12.6829
2.8000 2.5000 12.6195
2.9000 2.5000 12.5767
3.0000 2.5000 12.5574
3.1000 2.5000 12.5632
3.2000 2.5000 12.5942
3.3000 2.5000 12.6495
3.4000 2.5000 12.7269
3.5000 2.5000 12.8240
3.6000 2.5000 12.9381
3.7000 2.5000 13.0657
3.8000 2.5000 13.2030
3.9000 2.5000 13.3457
4.0000 2.5000 13.4893
4.1000 2.5000 13.6293
4.2000 2.5000 13.7620
4.3000 2.5000 13.8842
4.4000 2.5000 13.9937
4.5000 2.5000 14.0891
4.6000 2.5000 14.1696
4.7000 2.5000 14.2353
4.8000 2.5000 14.2862
4.9000 2.5000 14.3227
0.0000 2.6000 14.3048
0.1000 2.6000 14.3163
0.2000 2.6000 14.3164
0.3000 2.6000 14.3076
0.4000 2.6000 14.2922
0.5000 2.6000 14.2718
0.6000 2.6000 14.2474
0.7000 2.6000 14.2192
0.8000 2.6000 14.1873
0.9000 2.6000 14.1515
1.0000 2.6000 14.1115
1.1000 2.6000 14.0669
1.2000 2.6000 14.0173
1.3000 2.6000 13.9624
1.4000 2.6000 13.9016
1.5000 2.6000 13.8344
1.6000 2.6000 13.7602
1.7000 2.6000 13.6786
1.8000 2.6000 13.5894
1.9000 2.6000 13.4924
2.0000 2.6000 13.3883
2.1000 2.6000 13.2781
2.2000 2.6000 13.1641
2.3000 2.6000 13.0492
2.4000 2.6000 12.9365
2.5000 2.6000 12.8296
2.6000 2.6000 12.7319
2.7000 2.6000 12.6471
2.8000 2.6000 12.5794
2.9000 2.6000 12.5332
3.0000 2.6000 12.5124
3.1000 2.6000 12.5191
3.2000 2.6000 12.5525
3.3000 2.6000 12.6101
3.4000 2.6000 12.6887
3.5000 2.6000 12.7853
3.6000 2.6000 12.8972
3.7000 2.6000 13.0213
3.8000 2.6000 13.1544
3.9000 2.6000 13.2929
4.0000 2.6000 13.4333
4.1000 2.6000 13.5715
4.2000 2.6000 13.7039
4.3000 2.6000 13.8268
4.4000 2.6000 13.9378
4.5000 2.6000 14.0353
4.6000 2.6000 14.1183
4.7000 2.6000 14.1868
4.8000 2.6000 14.2406
4.9000 2.6000 14.2799
0.0000 2.7000 14.2635
0.1000 2.7000 14.2756
0.2000 2.7000 14.2753
0.3000 2.7000 14.2656
0.4000 2.7000 14.2494
0.5000 2.7000 14.2283
0.6000 2.7000 14.2033
0.7000 2.7000 14.1749
0.8000 2.7000 14.1429
0.9000 2.7000 14.1071
1.0000 2.7000 14.0669
1.1000 2.7000 14.0219
1.2000 2.7000 13.9722
1.3000 2.7000 13.9181
1.4000 2.7000 13.8594
1.5000 2.7000 13.7956
1.6000 2.7000 13.7257
1.7000 2.7000 13.6490
1.8000 2.7000 13.5644
1.9000 2.7000 13.4712
2.0000 2.7000 13.3688
2.1000 2.7000 13.2579
2.2000 2.7000 13.1414
2.3000 2.7000 13.0230
2.4000 2.7000 12.9067
2.5000 2.7000 12.7959
2.6000 2.7000 12.6938
2.7000 2.7000 12.6040
2.8000 2.7000 12.5308
2.9000 2.7000 12.4799
3.0000 2.7000 12.4574
3.1000 2.7000 12.4664
3.2000 2.7000 12.5046
3.3000 2.7000 12.5667
3.4000 2.7000 12.6479
3.5000 2.7000 12.7449
3.6000 2.7000 12.8551
3.7000 2.7000 12.9760
3.8000 2.7000 13.1050
3.9000 2.7000 13.2394
4.0000 2.7000 13.3765
4.1000 2.7000 13.5130
4.2000 2.7000 13.6450
4.3000 2.7000 13.7686
4.4000 2.7000 13.8808
4.5000 2.7000 13.9801
4.6000 2.7000 14.0656
4.7000 2.7000 14.1370
4.8000 2.7000 14.1941
4.9000 2.7000 14.2365
0.0000 2.8000 14.2240
0.1000 2.8000 14.2356
0.2000 2.8000 14.2331
0.3000 2.8000 14.2213
0.4000 2.8000 14.2034
0.5000 2.8000 14.1811
0.6000 2.8000 14.1553
0.7000 2.8000 14.1263
0.8000 2.8000 14.0942
0.9000 2.8000 14.0583
1.0000 2.8000 14.0177
1.1000 2.8000 13.9718
1.2000 2.8000 13.9215
1.3000 2.8000 13.8677
1.4000 2.8000 13.8107
1.5000 2.8000 13.7499
1.6000 2.8000 13.6842
1.7000 2.8000 13.6123
1.8000 2.8000 13.5330
1.9000 2.8000 13.4443
2.0000 2.8000 13.3443
2.1000 2.8000 13.2324
2.2000 2.8000 13.1129
2.3000 2.8000 12.9911
2.4000 2.8000 12.8715
2.5000 2.8000 12.7573
2.6000 2.8000 12.6512
2.7000 2.8000 12.5561
2.8000 2.8000 12.4760
2.9000 2.8000 12.4179
3.0000 2.8000 12.3924
3.1000 2.8000 12.4060
3.2000 2.8000 12.4525
3.3000 2.8000 12.5216
3.4000 2.8000 12.6068
3.5000 2.8000 12.7048
3.6000 2.8000 12.8137
3.7000 2.8000 12.9315
3.8000 2.8000 13.0564
3.9000 2.8000 13.1864
4.0000 2.8000 13.3201
4.1000 2.8000 13.4553
4.2000 2.8000 13.5874
4.3000 2.8000 13.7117
4.4000 2.8000 13.8250
4.5000 2.8000 13.9258
4.6000 2.8000 14.0134
4.7000 2.8000 14.0877
4.8000 2.8000 14.1484
4.9000 2.8000 14.1946
0.0000 2.9000 14.1869
0.1000 2.9000 14.1965
0.2000 2.9000 14.1903
0.3000 2.9000 14.1757
0.4000 2.9000 14.1558
0.5000 2.9000 14.1322
0.6000 2.9000 14.1054
0.7000 2.9000 14.0757
0.8000 2.9000 14.0432
0.9000 2.9000 14.0073
1.0000 2.9000 13.9665
1.1000 2.9000 13.9192
1.2000 2.9000 13.8676
1.3000 2.9000 13.8138
1.4000 2.9000 13.7581
1.5000 2.9000 13.6999
1.6000 2.9000 13.6378
1.7000 2.9000 13.5703
1.8000 2.9000 13.4959
1.9000 2.9000 13.4126
2.0000 2.9000 13.3158
2.1000 2.9000 13.2023
2.2000 2.9000 13.0792
2.3000 2.9000 12.9545
2.4000 2.9000 12.8325
2.5000 2.9000 12.7161
2.6000 2.9000 12.6073
2.7000 2.9000 12.5080
2.8000 2.9000 12.4209
2.9000 2.9000 12.3531
3.0000 2.9000 12.3222
3.1000 2.9000 12.3436
3.2000 2.9000 12.4017
3.3000 2.9000 12.4789
3.4000 2.9000 12.5680
3.5000 2.9000 12.6670
3.6000 2.9000 12.7746
3.7000 2.9000 12.8897
3.8000 2.9000 13.0106
3.9000 2.9000 13.1359
4.0000 2.9000 13.2660
4.1000 2.9000 13.4006
4.2000 2.9000 13.5334
4.3000 2.9000 13.6584
4.4000 2.9000 13.7725
4.5000 2.9000 13.8743
4.6000 2.9000 13.9634
4.7000 2.9000 14.0399
4.8000 2.9000 14.1041
4.9000 2.9000 14.1547


==> files/kf_scale000.csv <==
# x, y, val
0.0000 0.0000 0.5000
0.1000 0.0000 0.5000
0.2000 0.0000 0.5000
0.3000 0.0000 0.5000
0.4000 0.0000 0.5000
0.5000 0.0000 0.5000
0.6000 0.0000 0.5000
0.7000 0.0000 0.5000
0.8000 0.0000 0.5000
0.9000 0.0000 0.5000
1.0000 0.0000 0.5000
1.1000 0.0000 0.5000
1.2000 0.0000 0.5000
1.3000 0.0000 0.5000
1.4000 0.0000 0.5000
1.5000 0.0000 0.5000
1.6000 0.0000 0.5000
1.7000 0.0000 0.5000
1.8000 0.0000 0.5000
1.9000 0.0000 0.5000
2.0000 0.0000 0.5000
2.1000 0.0000 0.5000
2.2000 0.0000 0.5000
2.3000 0.0000 0.5000
2.4000 0.0000 0.5000
2.5000 0.0000 0.5000
2.6000 0.0000 0.5000
2.7000 0.0000 0.5000
2.8000 0.0000 0.5000
2.9000 0.0000 0.5000
3.0000 0.0000 0.5000
3.1000 0.0000 0.5000
3.2000 0.0000 0.5000
3.3000 0.0000 0.5000
3.4000 0.0000 0.5000
3.5000 0.0000 0.5000
3.6000 0.0000 0.5000
3.7000 0.0000 0.5000
3.8000 0.0000 0.5000
3.9000 0.0000 0.5000
4.0000 0.0000 0.5000
4.1000 0.0000 0.5000
4.2000 0.0000 0.5000
4.3000 0.0000 0.5000
4.4000 0.0000 0.5000
4.5000 0.0000 0.5000
4.6000 0.0000 0.5000
4.7000 0.0000 0.5000
4.8000 0.0000 0.5000
4.9000 0.0000 0.5000
0.0000 0.1000 0.5000
0.1000 0.1000 0.5000
0.2000 0.1000 0.5000
0.3000 0.1000 0.5000
0.4000 0.1000 0.5000
0.5000 0.1000 0.5000
0.6000 0.1000 0.5000
0.7000 0.1000 0.5000
0.8000 0.1000 0.5000
0.9000 0.1000 0.5000
1.0000 0.1000 0.5000
1.1000 0.1000 0.5000
1.2000 0.1000 0.5000
1.3000 0.1000 0.5000
1.4000 0.1000 0.5000
1.5000 0.1000 0.5000
1.6000 0.1000 0.5000
1.7000 0.1000 0.5000
1.8000 0.1000 0.5000
1.9000 0.1000 0.5000
2.0000 0.1000 0.5000
2.1000 0.1000 0.5000
2.2000 0.1000 0.5000
2.3000 0.1000 0.5000
2.4000 0.1000 0.5000
2.5000 0.1000 0.5000
2.6000 0.1000 0.5000
2.7000 0.1000 0.5000
2.8000 0.1000 0.5000
2.9000 0.1000 0.5000
3.0000 0.1000 0.5000
3.1000 0.1000 0.5000
3.2000 0.1000 0.5000
3.3000 0.1000 0.5000
3.4000 0.1000 0.5000
3.5000 0.1000 0.5000
3.6000 0.1000 0.5000
3.7000 0.1000 0.5000
3.8000 0.1000 0.5000
3.9000 0.1000 0.5000
4.0000 0.1000 0.5000
4.1000 0.1000 0.5000
4.2000 0.1000 0.5000
4.3000 0.1000 0.5000
4.4000 0.1000 0.5000
4.5000 0.1000 0.5000
4.6000 0.1000 0.5000
4.7000 0.1000 0.5000
4.8000 0.1000 0.5000
4.9000 0.1000 0.5000
0.0000 0.2000 0.5000
0.1000 0.2000 0.5000
0.2000 0.2000 0.5000
0.3000 0.2000 0.5000
0.4000 0.2000 0.5000
0.5000 0.2000 0.5000
0.6000 0.2000 0.5000
0.7000 0.2000 0.5000
0.8000 0.2000 0.5000
0.9000 0.2000 0.5000
1.0000 0.2000 0.5000
1.1000 0.2000 0.5000
1.2000 0.2000 0.5000
1.3000 0.2000 0.5000
1.4000 0.2000 0.5000
1.5000 0.2000 0.5000
1.6000 0.2000 0.5000
1.7000 0.2000 0.5000
1.8000 0.2000 0.5000
1.9000 0.2000 0.5000
2.0000 0.2000 0.5000
2.1000 0.2000 0.5000
2.2000 0.2000 0.5000
2.3000 0.2000 0.5000
2.4000 0.2000 0.5000
2.5000 0.2000 0.5000
2.6000 0.2000 0.5000
2.7000 0.2000 0.5000
2.8000 0.2000 0.5000
2.9000 0.2000 0.5000
3.0000 0.2000 0.5000
3.1000 0.2000 0.5000
3.2000 0.2000 0.5000
3.3000 0.2000 0.5000
3.4000 0.2000 0.5000
3.5000 0.2000 0.5000
3.6000 0.2000 0.5000
3.7000 0.2000 0.5000
3.8000 0.2000 0.5000
3.9000 0.2000 0.5000
4.0000 0.2000 0.5000
4.1000 0.2000 0.5000
4.2000 0.2000 0.5000
4.3000 0.2000 0.5000
4.4000 0.2000 0.5000
4.5000 0.2000 0.5000
4.6000 0.2000 0.5000
4.7000 0.2000 0.5000
4.8000 0.2000 0.5000
4.9000 0.2000 0.5000
0.0000 0.3000 0.5000
0.1000 0.3000 0.5000
0.2000 0.3000 0.5000
0.3000 0.3000 0.5000
0.4000 0.3000 0.5000
0.5000 0.3000 0.5000
0.6000 0.3000 0.5000
0.7000 0.3000 0.5000
0.8000 0.3000 0.5000
0.9000 0.3000 0.5000
1.0000 0.3000 0.5000
1.1000 0.3000 0.5000
1.2000 0.3000 0.5000
1.3000 0.3000 0.5000
1.4000 0.3000 0.5000
1.5000 0.3000 0.5000
1.6000 0.3000 0.5000
1.7000 0.3000 0.5000
1.8000 0.3000 0.5000
1.9000 0.3000 0.5000
2.0000 0.3000 0.5000
2.1000 0.3000 0.5000
2.2000 0.3000 0.5000
2.3000 0.3000 0.5000
2.4000 0.3000 0.5000
2.5000 0.3000 0.5000
2.6000 0.3000 0.5000
2.7000 0.3000 0.5000
2.8000 0.3000 0.5000
2.9000 0.3000 0.5000
3.0000 0.3000 0.5000
3.1000 0.3000 0.5000
3.2000 0.3000 0.5000
3.3000 0.3000 0.5000
3.4000 0.3000 0.5000
3.5000 0.3000 0.5000
3.6000 0.3000 0.5000
3.7000 0.3000 0.5000
3.8000 0.3000 0.5000
3.9000 0.3000 0.5000
4.0000 0.3000 0.5000
4.1000 0.3000 0.5000
4.2000 0.3000 0.5000
4.3000 0.3000 0.5000
4.4000 0.3000 0.5000
4.5000 0.3000 0.5000
4.6000 0.3000 0.5000
4.7000 0.3000 0.5000
4.8000 0.3000 0.5000
4.9000 0.3000 0.5000
0.0000 0.4000 0.5000
0.1000 0.4000 0.5000
0.2000 0.4000 0.5000
0.3000 0.4000 0.5000
0.4000 0.4000 0.5000
0.5000 0.4000 0.5000
0.6000 0.4000 0.5000
0.7000 0.4000 0.5000
0.8000 0.4000 0.5000
0.9000 0.4000 0.5000
1.0000 0.4000 0.5000
1.1000 0.4000 0.5000
1.2000 0.4000 0.5000
1.3000 0.4000 0.5000
1.4000 0.4000 0.5000
1.5000 0.4000 0.5000
1.6000 0.4000 0.5000
1.7000 0.4000 0.5000
1.8000 0.4000 0.5000
1.9000 0.4000 0.5000
2.0000 0.4000 0.5000
2.1000 0.4000 0.5000
2.2000 0.4000 0.5000
2.3000 0.4000 0.5000
2.4000 0.4000 0.5000
2.5000 0.4000 0.5000
2.6000 0.4000 0.5000
2.7000 0.4000 0.5000
2.8000 0.4000 0.5000
2.9000 0.4000 0.5000
3.0000 0.4000 0.5000
3.1000 0.4000 0.5000
3.2000 0.4000 0.5000
3.3000 0.4000 0.5000
3.4000 0.4000 0.5000
3.5000 0.4000 0.5000
3.6000 0.4000 0.5000
3.7000 0.4000 0.5000
3.8000 0.4000 0.5000
3.9000 0.4000 0.5000
4.0000 0.4000 0.5000
4.1000 0.4000 0.5000
4.2000 0.4000 0.5000
4.3000 0.4000 0.5000
4.4000 0.4000 0.5000
4.5000 0.4000 0.5000
4.6000 0.4000 0.5000
4.7000 0.4000 0.5000
4.8000 0.4000 0.5000
4.9000 0.4000 0.5000
0.0000 0.5000 0.5000
0.1000 0.5000 0.5000
0.2000 0.5000 0.5000
0.3000 0.5000 0.5000
0.4000 0.5000 0.5000
0.5000 0.5000 0.5000
0.6000 0.5000 0.5000
0.7000 0.5000 0.5000
0.8000 0.5000 0.5000
0.9000 0.5000 0.5000
1.0000 0.5000 0.5000
1.1000 0.5000 0.5000
1.2000 0.5000 0.5000
1.3000 0.5000 0.5000
1.4000 0.5000 0.5000
1.5000 0.5000 0.5000
1.6000 0.5000 0.5000
1.7000 0.5000 0.5000
1.8000 0.5000 0.5000
1.9000 0.5000 0.5000
2.0000 0.5000 0.5000
2.1000 0.5000 0.5000
2.2000 0.5000 0.5000
2.3000 0.5000 0.5000
2.4000 0.5000 0.5000
2.5000 0.5000 0.5000
2.6000 0.5000 0.5000
2.7000 0.5000 0.5000
2.8000 0.5000 0.5000
2.9000 0.5000 0.5000
3.0000 0.5000 0.5000
3.1000 0.5000 0.5000
3.2000 0.5000 0.5000
3.3000 0.5000 0.5000
3.4000 0.5000 0.5000
3.5000 0.5000 0.5000
3.6000 0.5000 0.5000
3.7000 0.5000 0.5000
3.8000 0.5000 0.5000
3.9000 0.5000 0.5000
4.0000 0.5000 0.5000
4.1000 0.5000 0.5000
4.2000 0.5000 0.5000
4.3000 0.5000 0.5000
4.4000 0.5000 0.5000
4.5000 0.5000 0.5000
4.6000 0.5000 0.5000
4.7000 0.5000 0.5000
4.8000 0.5000 0.5000
4.9000 0.5000 0.5000
0.0000 0.6000 0.5000
0.1000 0.6000 0.5000
0.2000 0.6000 0.5000
0.3000 0.6000 0.5000
0.4000 0.6000 0.5000
0.5000 0.6000 0.5000
0.6000 0.6000 0.5000
0.7000 0.6000 0.5000
0.8000 0.6000 0.5000
0.9000 0.6000 0.5000
1.0000 0.6000 0.5000
1.1000 0.6000 0.5000
1.2000 0.6000 0.5000
1.3000 0.6000 0.5000
1.4000 0.6000 0.5000
1.5000 0.6000 0.5000
1.6000 0.6000 0.5000
1.7000 0.6000 0.5000
1.8000 0.6000 0.5000
1.9000 0.6000 0.5000
2.0000 0.6000 0.5000
2.1000 0.6000 0.5000
2.2000 0.6000 0.5000
2.3000 0.6000 0.5000
2.4000 0.6000 0.5000
2.5000 0.6000 0.5000
2.6000 0.6000 0.5000
2.7000 0.6000 0.5000
2.8000 0.6000 0.5000
2.9000 0.6000 0.5000
3.0000 0.6000 0.5000
3.1000 0.6000 0.5000
3.2000 0.6000 0.5000
3.3000 0.6000 0.5000
3.4000 0.6000 0.5000
3.5000 0.6000 0.5000
3.6000 0.6000 0.5000
3.7000 0.6000 0.5000
3.8000 0.6000 0.5000
3.9000 0.6000 0.5000
4.0000 0.6000 0.5000
4.1000 0.6000 0.5000
4.2000 0.6000 0.5000
4.3000 0.6000 0.5000
4.4000 0.6000 0.5000
4.5000 0.6000 0.5000
4.6000 0.6000 0.5000
4.7000 0.6000 0.5000
4.8000 0.6000 0.5000
4.9000 0.6000 0.5000
0.0000 0.7000 0.5000
0.1000 0.7000 0.5000
0.2000 0.7000 0.5000
0.3000 0.7000 0.5000
0.4000 0.7000 0.5000
0.5000 0.7000 0.5000
0.6000 0.7000 0.5000
0.7000 0.7000 0.5000
0.8000 0.7000 0.5000
0.9000 0.7000 0.5000
1.0000 0.7000 0.5000
1.1000 0.7000 0.5000
1.2000 0.7000 0.5000
1.3000 0.7000 0.5000
1.4000 0.7000 0.5000
1.5000 0.7000 0.5000
1.6000 0.7000 0.5000
1.7000 0.7000 0.5000
1.8000 0.7000 0.5000
1.9000 0.7000 0.5000
2.0000 0.7000 0.5000
2.1000 0.7000 0.5000
2.2000 0.7000 0.5000
2.3000 0.7000 0.5000
2.4000 0.7000 0.5000
2.5000 0.7000 0.5000
2.6000 0.7000 0.5000
2.7000 0.7000 0.5000
2.8000 0.7000 0.5000
2.9000 0.7000 0.5000
3.0000 0.7000 0.5000
3.1000 0.7000 0.5000
3.2000 0.7000 0.5000
3.3000 0.7000 0.5000
3.4000 0.7000 0.5000
3.5000 0.7000 0.5000
3.6000 0.7000 0.5000
3.7000 0.7000 0.5000
3.8000 0.7000 0.5000
3.9000 0.7000 0.5000
4.0000 0.7000 0.5000
4.1000 0.7000 0.5000
4.2000 0.7000 0.5000
4.3000 0.7000 0.5000
4.4000 0.7000 0.5000
4.5000 0.7000 0.5000
4.6000 0.7000 0.5000
4.7000 0.7000 0.5000
4.8000 0.7000 0.5000
4.9000 0.7000 0.5000
0.0000 0.8000 0.5000
0.1000 0.8000 0.5000
0.2000 0.8000 0.5000
0.3000 0.8000 0.5000
0.4000 0.8000 0.5000
0.5000 0.8000 0.5000
0.6000 0.8000 0.5000
0.7000 0.8000 0.5000
0.8000 0.8000 0.5000
0.9000 0.8000 0.5000
1.0000 0.8000 0.5000
1.1000 0.8000 0.5000
1.2000 0.8000 0.5000
1.3000 0.8000 0.5000
1.4000 0.8000 0.5000
1.5000 0.8000 0.5000
1.6000 0.8000 0.5000
1.7000 0.8000 0.5000
1.8000 0.8000 0.5000
1.9000 0.8000 0.5000
2.0000 0.8000 0.5000
2.1000 0.8000 0.5000
2.2000 0.8000 0.5000
2.3000 0.8000 0.5000
2.4000 0.8000 0.5000
2.5000 0.8000 0.5000
2.6000 0.8000 0.5000
2.7000 0.8000 0.5000
2.8000 0.8000 0.5000
2.9000 0.8000 0.5000
3.0000 0.8000 0.5000
3.1000 0.8000 0.5000
3.2000 0.8000 0.5000
3.3000 0.8000 0.5000
3.4000 0.8000 0.5000
3.5000 0.8000 0.5000
3.6000 0.8000 0.5000
3.7000 0.8000 0.5000
3.8000 0.8000 0.5000
3.9000 0.8000 0.5000
4.0000 0.8000 0.5000
4.1000 0.8000 0.5000
4.2000 0.8000 0.5000
4.3000 0.8000 0.5000
4.4000 0.8000 0.5000
4.5000 0.8000 0.5000
4.6000 0.8000 0.5000
4.7000 0.8000 0.5000
4.8000 0.8000 0.5000
4.9000 0.8000 0.5000
0.0000 0.9000 0.5000
0.1000 0.9000 0.5000
0.2000 0.9000 0.5000
0.3000 0.9000 0.5000
0.4000 0.9000 0.5000
0.5000 0.9000 0.5000
0.6000 0.9000 0.5000
0.7000 0.9000 0.5000
0.8000 0.9000 0.5000
0.9000 0.9000 0.5000
1.0000 0.9000 0.5000
1.1000 0.9000 0.5000
1.2000 0.9000 0.5000
1.3000 0.9000 0.5000
1.4000 0.9000 0.5000
1.5000 0.9000 0.5000
1.6000 0.9000 0.5000
1.7000 0.9000 0.5000
1.8000 0.9000 0.5000
1.9000 0.9000 0.5000
2.0000 0.9000 0.5000
2.1000 0.9000 0.5000
2.2000 0.9000 0.5000
2.3000 0.9000 0.5000
2.4000 0.9000 0.5000
2.5000 0.9000 0.5000
2.6000 0.9000 0.5000
2.7000 0.9000 0.5000
2.8000 0.9000 0.5000
2.9000 0.9000 0.5000
3.0000 0.9000 0.5000
3.1000 0.9000 0.5000
3.2000 0.9000 0.5000
3.3000 0.9000 0.5000
3.4000 0.9000 0.5000
3.5000 0.9000 0.5000
3.6000 0.9000 0.5000
3.7000 0.9000 0.5000
3.8000 0.9000 0.5000
3.9000 0.9000 0.5000
4.0000 0.9000 0.5000
4.1000 0.9000 0.5000
4.2000 0.9000 0.5000
4.3000 0.9000 0.5000
4.4000 0.9000 0.5000
4.5000 0.9000 0.5000
4.6000 0.9000 0.5000
4.7000 0.9000 0.5000
4.8000 0.9000 0.5000
4.9000 0.9000 0.5000
0.0000 1.0000 0.5000
0.1000 1.0000 0.5000
0.2000 1.0000 0.5000
0.3000 1.0000 0.5000
0.4000 1.0000 0.5000
0.5000 1.0000 0.5000
0.6000 1.0000 0.5000
0.7000 1.0000 0.5000
0.8000 1.0000 0.5000
0.9000 1.0000 0.5000
1.0000 1.0000 0.5000
1.1000 1.0000 0.5000
1.2000 1.0000 0.5000
1.3000 1.0000 0.5000
1.4000 1.0000 0.5000
1.5000 1.0000 0.5000
1.6000 1.0000 0.5000
1.7000 1.0000 0.5000
1.8000 1.0000 0.5000
1.9000 1.0000 0.5000
2.0000 1.0000 0.5000
2.1000 1.0000 0.5000
2.2000 1.0000 0.5000
2.3000 1.0000 0.5000
2.4000 1.0000 0.5000
2.5000 1.0000 0.5000
2.6000 1.0000 0.5000
2.7000 1.0000 0.5000
2.8000 1.0000 0.5000
2.9000 1.0000 0.5000
3.0000 1.0000 0.5000
3.1000 1.0000 0.5000
3.2000 1.0000 0.5000
3.3000 1.0000 0.5000
3.4000 1.0000 0.5000
3.5000 1.0000 0.5000
3.6000 1.0000 0.5000
3.7000 1.0000 0.5000
3.8000 1.0000 0.5000
3.9000 1.0000 0.5000
4.0000 1.0000 0.5000
4.1000 1.0000 0.5000
4.2000 1.0000 0.5000
4.3000 1.0000 0.5000
4.4000 1.0000 0.5000
4.5000 1.0000 0.5000
4.6000 1.0000 0.5000
4.7000 1.0000 0.5000
4.8000 1.0000 0.5000
4.9000 1.0000 0.5000
0.0000 1.1000 0.5000
0.1000 1.1000 0.5000
0.2000 1.1000 0.5000
0.3000 1.1000 0.5000
0.4000 1.1000 0.5000
0.5000 1.1000 0.5000
0.6000 1.1000 0.5000
0.7000 1.1000 0.5000
0.8000 1.1000 0.5000
0.9000 1.1000 0.5000
1.0000 1.1000 0.5000
1.1000 1.1000 0.5000
1.2000 1.1000 0.5000
1.3000 1.1000 0.5000
1.4000 1.1000 0.5000
1.5000 1.1000 0.5000
1.6000 1.1000 0.5000
1.7000 1.1000 0.5000
1.8000 1.1000 0.5000
1.9000 1.1000 0.5000
2.0000 1.1000 0.5000
2.1000 1.1000 0.5000
2.2000 1.1000 0.5000
2.3000 1.1000 0.5000
2.4000 1.1000 0.5000
2.5000 1.1000 0.5000
2.6000 1.1000 0.5000
2.7000 1.1000 0.5000
2.8000 1.1000 0.5000
2.9000 1.1000 0.5000
3.0000 1.1000 0.5000
3.1000 1.1000 0.5000
3.2000 1.1000 0.5000
3.3000 1.1000 0.5000
3.4000 1.1000 0.5000
3.5000 1.1000 0.5000
3.6000 1.1000 0.5000
3.7000 1.1000 0.5000
3.8000 1.1000 0.5000
3.9000 1.1000 0.5000
4.0000 1.1000 0.5000
4.1000 1.1000 0.5000
4.2000 1.1000 0.5000
4.3000 1.1000 0.5000
4.4000 1.1000 0.5000
4.5000 1.1000 0.5000
4.6000 1.1000 0.5000
4.7000 1.1000 0.5000
4.8000 1.1000 0.5000
4.9000 1.1000 0.5000
0.0000 1.2000 0.5000
0.1000 1.2000 0.5000
0.2000 1.2000 0.5000
0.3000 1.2000 0.5000
0.4000 1.2000 0.5000
0.5000 1.2000 0.5000
0.6000 1.2000 0.5000
0.7000 1.2000 0.5000
0.8000 1.2000 0.5000
0.9000 1.2000 0.5000
1.0000 1.2000 0.5000
1.1000 1.2000 0.5000
1.2000 1.2000 0.5000
1.3000 1.2000 0.5000
1.4000 1.2000 0.5000
1.5000 1.2000 0.5000
1.6000 1.2000 0.5000
1.7000 1.2000 0.5000
1.8000 1.2000 0.5000
1.9000 1.2000 0.5000
2.0000 1.2000 0.5000
2.1000 1.2000 0.5000
2.2000 1.2000 0.5000
2.3000 1.2000 0.5000
2.4000 1.2000 0.5000
2.5000 1.2000 0.5000
2.6000 1.2000 0.5000
2.7000 1.2000 0.5000
2.8000 1.2000 0.5000
2.9000 1.2000 0.5000
3.0000 1.2000 0.5000
3.1000 1.2000 0.5000
3.2000 1.2000 0.5000
3.3000 1.2000 0.5000
3.4000 1.2000 0.5000
3.5000 1.2000 0.5000
3.6000 1.2000 0.5000
3.7000 1.2000 0.5000
3.8000 1.2000 0.5000
3.9000 1.2000 0.5000
4.0000 1.2000 0.5000
4.1000 1.2000 0.5000
4.2000 1.2000 0.5000
4.3000 1.2000 0.5000
4.4000 1.2000 0.5000
4.5000 1.2000 0.5000
4.6000 1.2000 0.5000
4.7000 1.2000 0.5000
4.8000 1.2000 0.5000
4.9000 1.2000 0.5000
0.0000 1.3000 0.5000
0.1000 1.3000 0.5000
0.2000 1.3000 0.5000
0.3000 1.3000 0.5000
0.4000 1.3000 0.5000
0.5000 1.3000 0.5000
0.6000 1.3000 0.5000
0.7000 1.3000 0.5000
0.8000 1.3000 0.5000
0.9000 1.3000 0.5000
1.0000 1.3000 0.5000
1.1000 1.3000 0.5000
1.2000 1.3000 0.5000
1.3000 1.3000 0.5000
1.4000 1.3000 0.5000
1.5000 1.3000 0.5000
1.6000 1.3000 0.5000
1.7000 1.3000 0.5000
1.8000 1.3000 0.5000
1.9000 1.3000 0.5000
2.0000 1.3000 0.5000
2.1000 1.3000 0.5000
2.2000 1.3000 0.5000
2.3000 1.3000 0.5000
2.4000 1.3000 0.5000
2.5000 1.3000 0.5000
2.6000 1.3000 0.5000
2.7000 1.3000 0.5000
2.8000 1.3000 0.5000
2.9000 1.3000 0.5000
3.0000 1.3000 0.5000
3.1000 1.3000 0.5000
3.2000 1.3000 0.5000
3.3000 1.3000 0.5000
3.4000 1.3000 0.5000
3.5000 1.3000 0.5000
3.6000 1.3000 0.5000
3.7000 1.3000 0.5000
3.8000 1.3000 0.5000
3.9000 1.3000 0.5000
4.0000 1.3000 0.5000
4.1000 1.3000 0.5000
4.2000 1.3000 0.5000
4.3000 1.3000 0.5000
4.4000 1.3000 0.5000
4.5000 1.3000 0.5000
4.6000 1.3000 0.5000
4.7000 1.3000 0.5000
4.8000 1.3000 0.5000
4.9000 1.3000 0.5000
0.0000 1.4000 0.5000
0.1000 1.4000 0.5000
0.2000 1.4000 0.5000
0.3000 1.4000 0.5000
0.4000 1.4000 0.5000
0.5000 1.4000 0.5000
0.6000 1.4000 0.5000
0.7000 1.4000 0.5000
0.8000 1.4000 0.5000
0.9000 1.4000 0.5000
1.0000 1.4000 0.5000
1.1000 1.4000 0.5000
1.2000 1.4000 0.5000
1.3000 1.4000 0.5000
1.4000 1.4000 0.5000
1.5000 1.4000 0.5000
1.6000 1.4000 0.5000
1.7000 1.4000 0.5000
1.8000 1.4000 0.5000
1.9000 1.4000 0.5000
2.0000 1.4000 0.5000
2.1000 1.4000 0.5000
2.2000 1.4000 0.5000
2.3000 1.4000 0.5000
2.4000 1.4000 0.5000
2.5000 1.4000 0.5000
2.6000 1.4000 0.5000
2.7000 1.4000 0.5000
2.8000 1.4000 0.5000
2.9000 1.4000 0.5000
3.0000 1.4000 0.5000
3.1000 1.4000 0.5000
3.2000 1.4000 0.5000
3.3000 1.4000 0.5000
3.4000 1.4000 0.5000
3.5000 1.4000 0.5000
3.6000 1.4000 0.5000
3.7000 1.4000 0.5000
3.8000 1.4000 0.5000
3.9000 1.4000 0.5000
4.0000 1.4000 0.5000
4.1000 1.4000 0.5000
4.2000 1.4000 0.5000
4.3000 1.4000 0.5000
4.4000 1.4000 0.5000
4.5000 1.4000 0.5000
4.6000 1.4000 0.5000
4.7000 1.4000 0.5000
4.8000 1.4000 0.5000
4.9000 1.4000 0.5000
0.0000 1.5000 0.5000
0.1000 1.5000 0.5000
0.2000 1.5000 0.5000
0.3000 1.5000 0.5000
0.4000 1.5000 0.5000
0.5000 1.5000 0.5000
0.6000 1.5000 0.5000
0.7000 1.5000 0.5000
0.8000 1.5000 0.5000
0.9000 1.5000 0.5000
1.0000 1.5000 0.5000
1.1000 1.5000 0.5000
1.2000 1.5000 0.5000
1.3000 1.5000 0.5000
1.4000 1.5000 0.5000
1.5000 1.5000 0.5000
1.6000 1.5000 0.5000
1.7000 1.5000 0.5000
1.8000 1.5000 0.5000
1.9000 1.5000 0.5000
2.0000 1.5000 0.5000
2.1000 1.5000 0.5000
2.2000 1.5000 0.5000
2.3000 1.5000 0.5000
2.4000 1.5000 0.5000
2.5000 1.5000 0.5000
2.6000 1.5000 0.5000
2.7000 1.5000 0.5000
2.8000 1.5000 0.5000
2.9000 1.5000 0.5000
3.0000 1.5000 0.5000
3.1000 1.5000 0.5000
3.2000 1.5000 0.5000
3.3000 1.5000 0.5000
3.4000 1.5000 0.5000
3.5000 1.5000 0.5000
3.6000 1.5000 0.5000
3.7000 1.5000 0.5000
3.8000 1.5000 0.5000
3.9000 1.5000 0.5000
4.0000 1.5000 0.5000
4.1000 1.5000 0.5000
4.2000 1.5000 0.5000
4.3000 1.5000 0.5000
4.4000 1.5000 0.5000
4.5000 1.5000 0.5000
4.6000 1.5000 0.5000
4.7000 1.5000 0.5000
4.8000 1.5000 0.5000
4.9000 1.5000 0.5000
0.0000 1.6000 0.5000
0.1000 1.6000 0.5000
0.2000 1.6000 0.5000
0.3000 1.6000 0.5000
0.4000 1.6000 0.5000
0.5000 1.6000 0.5000
0.6000 1.6000 0.5000
0.7000 1.6000 0.5000
0.8000 1.6000 0.5000
0.9000 1.6000 0.5000
1.0000 1.6000 0.5000
1.1000 1.6000 0.5000
1.2000 1.6000 0.5000
1.3000 1.6000 0.5000
1.4000 1.6000 0.5000
1.5000 1.6000 0.5000
1.6000 1.6000 0.5000
1.7000 1.6000 0.5000
1.8000 1.6000 0.5000
1.9000 1.6000 0.5000
2.0000 1.6000 0.5000
2.1000 1.6000 0.5000
2.2000 1.6000 0.5000
2.3000 1.6000 0.5000
2.4000 1.6000 0.5000
2.5000 1.6000 0.5000
2.6000 1.6000 0.5000
2.7000 1.6000 0.5000
2.8000 1.6000 0.5000
2.9000 1.6000 0.5000
3.0000 1.6000 0.5000
3.1000 1.6000 0.5000
3.2000 1.6000 0.5000
3.3000 1.6000 0.5000
3.4000 1.6000 0.5000
3.5000 1.6000 0.5000
3.6000 1.6000 0.5000
3.7000 1.6000 0.5000
3.8000 1.6000 0.5000
3.9000 1.6000 0.5000
4.0000 1.6000 0.5000
4.1000 1.6000 0.5000
4.2000 1.6000 0.5000
4.3000 1.6000 0.5000
4.4000 1.6000 0.5000
4.5000 1.6000 0.5000
4.6000 1.6000 0.5000
4.7000 1.6000 0.5000
4.8000 1.6000 0.5000
4.9000 1.6000 0.5000
0.0000 1.7000 0.5000
0.1000 1.7000 0.5000
0.2000 1.7000 0.5000
0.3000 1.7000 0.5000
0.4000 1.7000 0.5000
0.5000 1.7000 0.5000
0.6000 1.7000 0.5000
0.7000 1.7000 0.5000
0.8000 1.7000 0.5000
0.9000 1.7000 0.5000
1.0000 1.7000 0.5000
1.1000 1.7000 0.5000
1.2000 1.7000 0.5000
1.3000 1.7000 0.5000
1.4000 1.7000 0.5000
1.5000 1.7000 0.5000
1.6000 1.7000 0.5000
1.7000 1.7000 0.5000
1.8000 1.7000 0.5000
1.9000 1.7000 0.5000
2.0000 1.7000 0.5000
2.1000 1.7000 0.5000
2.2000 1.7000 0.5000
2.3000 1.7000 0.5000
2.4000 1.7000 0.5000
2.5000 1.7000 0.5000
2.6000 1.7000 0.5000
2.7000 1.7000 0.5000
2.8000 1.7000 0.5000
2.9000 1.7000 0.5000
3.0000 1.7000 0.5000
3.1000 1.7000 0.5000
3.2000 1.7000 0.5000
3.3000 1.7000 0.5000
3.4000 1.7000 0.5000
3.5000 1.7000 0.5000
3.6000 1.7000 0.5000
3.7000 1.7000 0.5000
3.8000 1.7000 0.5000
3.9000 1.7000 0.5000
4.0000 1.7000 0.5000
4.1000 1.7000 0.5000
4.2000 1.7000 0.5000
4.3000 1.7000 0.5000
4.4000 1.7000 0.5000
4.5000 1.7000 0.5000
4.6000 1.7000 0.5000
4.7000 1.7000 0.5000
4.8000 1.7000 0.5000
4.9000 1.7000 0.5000
0.0000 1.8000 0.5000
0.1000 1.8000 0.5000
0.2000 1.8000 0.5000
0.3000 1.8000 0.5000
0.4000 1.8000 0.5000
0.5000 1.8000 0.5000
0.6000 1.8000 0.5000
0.7000 1.8000 0.5000
0.8000 1.8000 0.5000
0.9000 1.8000 0.5000
1.0000 1.8000 0.5000
1.1000 1.8000 0.5000
1.2000 1.8000 0.5000
1.3000 1.8000 0.5000
1.4000 1.8000 0.5000
1.5000 1.8000 0.5000
1.6000 1.8000 0.5000
1.7000 1.8000 0.5000
1.8000 1.8000 0.5000
1.9000 1.8000 0.5000
2.0000 1.8000 0.5000
2.1000 1.8000 0.5000
2.2000 1.8000 0.5000
2.3000 1.8000 0.5000
2.4000 1.8000 0.5000
2.5000 1.8000 0.5000
2.6000 1.8000 0.5000
2.7000 1.8000 0.5000
2.8000 1.8000 0.5000
2.9000 1.8000 0.5000
3.0000 1.8000 0.5000
3.1000 1.8000 0.5000
3.2000 1.8000 0.5000
3.3000 1.8000 0.5000
3.4000 1.8000 0.5000
3.5000 1.8000 0.5000
3.6000 1.8000 0.5000
3.7000 1.8000 0.5000
3.8000 1.8000 0.5000
3.9000 1.8000 0.5000
4.0000 1.8000 0.5000
4.1000 1.8000 0.5000
4.2000 1.8000 0.5000
4.3000 1.8000 0.5000
4.4000 1.8000 0.5000
4.5000 1.8000 0.5000
4.6000 1.8000 0.5000
4.7000 1.8000 0.5000
4.8000 1.8000 0.5000
4.9000 1.8000 0.5000
0.0000 1.9000 0.5000
0.1000 1.9000 0.5000
0.2000 1.9000 0.5000
0.3000 1.9000 0.5000
0.4000 1.9000 0.5000
0.5000 1.9000 0.5000
0.6000 1.9000 0.5000
0.7000 1.9000 0.5000
0.8000 1.9000 0.5000
0.9000 1.9000 0.5000
1.0000 1.9000 0.5000
1.1000 1.9000 0.5000
1.2000 1.9000 0.5000
1.3000 1.9000 0.5000
1.4000 1.9000 0.5000
1.5000 1.9000 0.5000
1.6000 1.9000 0.5000
1.7000 1.9000 0.5000
1.8000 1.9000 0.5000
1.9000 1.9000 0.5000
2.0000 1.9000 0.5000
2.1000 1.9000 0.5000
2.2000 1.9000 0.5000
2.3000 1.9000 0.5000
2.4000 1.9000 0.5000
2.5000 1.9000 0.5000
2.6000 1.9000 0.5000
2.7000 1.9000 0.5000
2.8000 1.9000 0.5000
2.9000 1.9000 0.5000
3.0000 1.9000 0.5000
3.1000 1.9000 0.5000
3.2000 1.9000 0.5000
3.3000 1.9000 0.5000
3.4000 1.9000 0.5000
3.5000 1.9000 0.5000
3.6000 1.9000 0.5000
3.7000 1.9000 0.5000
3.8000 1.9000 0.5000
3.9000 1.9000 0.5000
4.0000 1.9000 0.5000
4.1000 1.9000 0.5000
4.2000 1.9000 0.5000
4.3000 1.9000 0.5000
4.4000 1.9000 0.5000
4.5000 1.9000 0.5000
4.6000 1.9000 0.5000
4.7000 1.9000 0.5000
4.8000 1.9000 0.5000
4.9000 1.9000 0.5000
0.0000 2.0000 0.5000
0.1000 2.0000 0.5000
0.2000 2.0000 0.5000
0.3000 2.0000 0.5000
0.4000 2.0000 0.5000
0.5000 2.0000 0.5000
0.6000 2.0000 0.5000
0.7000 2.0000 0.5000
0.8000 2.0000 0.5000
0.9000 2.0000 0.5000
1.0000 2.0000 0.5000
1.1000 2.0000 0.5000
1.2000 2.0000 0.5000
1.3000 2.0000 0.5000
1.4000 2.0000 0.5000
1.5000 2.0000 0.5000
1.6000 2.0000 0.5000
1.7000 2.0000 0.5000
1.8000 2.0000 0.5000
1.9000 2.0000 0.5000
2.0000 2.0000 0.5000
2.1000 2.0000 0.5000
2.2000 2.0000 0.5000
2.3000 2.0000 0.5000
2.4000 2.0000 0.5000
2.5000 2.0000 0.5000
2.6000 2.0000 0.5000
2.7000 2.0000 0.5000
2.8000 2.0000 0.5000
2.9000 2.0000 0.5000
3.0000 2.0000 0.5000
3.1000 2.0000 0.5000
3.2000 2.0000 0.5000
3.3000 2.0000 0.5000
3.4000 2.0000 0.5000
3.5000 2.0000 0.5000
3.6000 2.0000 0.5000
3.7000 2.0000 0.5000
3.8000 2.0000 0.5000
3.9000 2.0000 0.5000
4.0000 2.0000 0.5000
4.1000 2.0000 0.5000
4.2000 2.0000 0.5000
4.3000 2.0000 0.5000
4.4000 2.0000 0.5000
4.5000 2.0000 0.5000
4.6000 2.0000 0.5000
4.7000 2.0000 0.5000
4.8000 2.0000 0.5000
4.9000 2.0000 0.5000
0.0000 2.1000 0.5000
0.1000 2.1000 0.5000
0.2000 2.1000 0.5000
0.3000 2.1000 0.5000
0.4000 2.1000 0.5000
0.5000 2.1000 0.5000
0.6000 2.1000 0.5000
0.7000 2.1000 0.5000
0.8000 2.1000 0.5000
0.9000 2.1000 0.5000
1.0000 2.1000 0.5000
1.1000 2.1000 0.5000
1.2000 2.1000 0.5000
1.3000 2.1000 0.5000
1.4000 2.1000 0.5000
1.5000 2.1000 0.5000
1.6000 2.1000 0.5000
1.7000 2.1000 0.5000
1.8000 2.1000 0.5000
1.9000 2.1000 0.5000
2.0000 2.1000 0.5000
2.1000 2.1000 0.5000
2.2000 2.1000 0.5000
2.3000 2.1000 0.5000
2.4000 2.1000 0.5000
2.5000 2.1000 0.5000
2.6000 2.1000 0.5000
2.7000 2.1000 0.5000
2.8000 2.1000 0.5000
2.9000 2.1000 0.5000
3.0000 2.1000 0.5000
3.1000 2.1000 0.5000
3.2000 2.1000 0.5000
3.3000 2.1000 0.5000
3.4000 2.1000 0.5000
3.5000 2.1000 0.5000
3.6000 2.1000 0.5000
3.7000 2.1000 0.5000
3.8000 2.1000 0.5000
3.9000 2.1000 0.5000
4.0000 2.1000 0.5000
4.1000 2.1000 0.5000
4.2000 2.1000 0.5000
4.3000 2.1000 0.5000
4.4000 2.1000 0.5000
4.5000 2.1000 0.5000
4.6000 2.1000 0.5000
4.7000 2.1000 0.5000
4.8000 2.1000 0.5000
4.9000 2.1000 0.5000
0.0000 2.2000 0.5000
0.1000 2.2000 0.5000
0.2000 2.2000 0.5000
0.3000 2.2000 0.5000
0.4000 2.2000 0.5000
0.5000 2.2000 0.5000
0.6000 2.2000 0.5000
0.7000 2.2000 0.5000
0.8000 2.2000 0.5000
0.9000 2.2000 0.5000
1.0000 2.2000 0.5000
1.1000 2.2000 0.5000
1.2000 2.2000 0.5000
1.3000 2.2000 0.5000
1.4000 2.2000 0.5000
1.5000 2.2000 0.5000
1.6000 2.2000 0.5000
1.7000 2.2000 0.5000
1.8000 2.2000 0.5000
1.9000 2.2000 0.5000
2.0000 2.2000 0.5000
2.1000 2.2000 0.5000
2.2000 2.2000 0.5000
2.3000 2.2000 0.5000
2.4000 2.2000 0.5000
2.5000 2.2000 0.5000
2.6000 2.2000 0.5000
2.7000 2.2000 0.5000
2.8000 2.2000 0.5000
2.9000 2.2000 0.5000
3.0000 2.2000 0.5000
3.1000 2.2000 0.5000
3.2000 2.2000 0.5000
3.3000 2.2000 0.5000
3.4000 2.2000 0.5000
3.5000 2.2000 0.5000
3.6000 2.2000 0.5000
3.7000 2.2000 0.5000
3.8000 2.2000 0.5000
3.9000 2.2000 0.5000
4.0000 2.2000 0.5000
4.1000 2.2000 0.5000
4.2000 2.2000 0.5000
4.3000 2.2000 0.5000
4.4000 2.2000 0.5000
4.5000 2.2000 0.5000
4.6000 2.2000 0.5000
4.7000 2.2000 0.5000
4.8000 2.2000 0.5000
4.9000 2.2000 0.5000
0.0000 2.3000 0.5000
0.1000 2.3000 0.5000
0.2000 2.3000 0.5000
0.3000 2.3000 0.5000
0.4000 2.3000 0.5000
0.5000 2.3000 0.5000
0.6000 2.3000 0.5000
0.7000 2.3000 0.5000
0.8000 2.3000 0.5000
0.9000 2.3000 0.5000
1.0000 2.3000 0.5000
1.1000 2.3000 0.5000
1.2000 2.3000 0.5000
1.3000 2.3000 0.5000
1.4000 2.3000 0.5000
1.5000 2.3000 0.5000
1.6000 2.3000 0.5000
1.7000 2.3000 0.5000
1.8000 2.3000 0.5000
1.9000 2.3000 0.5000
2.0000 2.3000 0.5000
2.1000 2.3000 0.5000
2.2000 2.3000 0.5000
2.3000 2.3000 0.5000
2.4000 2.3000 0.5000
2.5000 2.3000 0.5000
2.6000 2.3000 0.5000
2.7000 2.3000 0.5000
2.8000 2.3000 0.5000
2.9000 2.3000 0.5000
3.0000 2.3000 0.5000
3.1000 2.3000 0.5000
3.2000 2.3000 0.5000
3.3000 2.3000 0.5000
3.4000 2.3000 0.5000
3.5000 2.3000 0.5000
3.6000 2.3000 0.5000
3.7000 2.3000 0.5000
3.8000 2.3000 0.5000
3.9000 2.3000 0.5000
4.0000 2.3000 0.5000
4.1000 2.3000 0.5000
4.2000 2.3000 0.5000
4.3000 2.3000 0.5000
4.4000 2.3000 0.5000
4.5000 2.3000 0.5000
4.6000 2.3000 0.5000
4.7000 2.3000 0.5000
4.8000 2.3000 0.5000
4.9000 2.3000 0.5000
0.0000 2.4000 0.5000
0.1000 2.4000 0.5000
0.2000 2.4000 0.5000
0.3000 2.4000 0.5000
0.4000 2.4000 0.5000
0.5000 2.4000 0.5000
0.6000 2.4000 0.5000
0.7000 2.4000 0.5000
0.8000 2.4000 0.5000
0.9000 2.4000 0.5000
1.0000 2.4000 0.5000
1.1000 2.4000 0.5000
1.2000 2.4000 0.5000
1.3000 2.4000 0.5000
1.4000 2.4000 0.5000
1.5000 2.4000 0.5000
1.6000 2.4000 0.5000
1.7000 2.4000 0.5000
1.8000 2.4000 0.5000
1.9000 2.4000 0.5000
2.0000 2.4000 0.5000
2.1000 2.4000 0.5000
2.2000 2.4000 0.5000
2.3000 2.4000 0.5000
2.4000 2.4000 0.5000
2.5000 2.4000 0.5000
2.6000 2.4000 0.5000
2.7000 2.4000 0.5000
2.8000 2.4000 0.5000
2.9000 2.4000 0.5000
3.0000 2.4000 0.5000
3.1000 2.4000 0.5000
3.2000 2.4000 0.5000
3.3000 2.4000 0.5000
3.4000 2.4000 0.5000
3.5000 2.4000 0.5000
3.6000 2.4000 0.5000
3.7000 2.4000 0.5000
3.8000 2.4000 0.5000
3.9000 2.4000 0.5000
4.0000 2.4000 0.5000
4.1000 2.4000 0.5000
4.2000 2.4000 0.5000
4.3000 2.4000 0.5000
4.4000 2.4000 0.5000
4.5000 2.4000 0.5000
4.6000 2.4000 0.5000
4.7000 2.4000 0.5000
4.8000 2.4000 0.5000
4.9000 2.4000 0.5000
0.0000 2.5000 0.5000
0.1000 2.5000 0.5000
0.2000 2.5000 0.5000
0.3000 2.5000 0.5000
0.4000 2.5000 0.5000
0.5000 2.5000 0.5000
0.6000 2.5000 0.5000
0.7000 2.5000 0.5000
0.8000 2.5000 0.5000
0.9000 2.5000 0.5000
1.0000 2.5000 0.5000
1.1000 2.5000 0.5000
1.2000 2.5000 0.5000
1.3000 2.5000 0.5000
1.4000 2.5000 0.5000
1.5000 2.5000 0.5000
1.6000 2.5000 0.5000
1.7000 2.5000 0.5000
1.8000 2.5000 0.5000
1.9000 2.5000 0.5000
2.0000 2.5000 0.5000
2.1000 2.5000 0.5000
2.2000 2.5000 0.5000
2.3000 2.5000 0.5000
2.4000 2.5000 0.5000
2.5000 2.5000 0.5000
2.6000 2.5000 0.5000
2.7000 2.5000 0.5000
2.8000 2.5000 0.5000
2.9000 2.5000 0.5000
3.0000 2.5000 0.5000
3.1000 2.5000 0.5000
3.2000 2.5000 0.5000
3.3000 2.5000 0.5000
3.4000 2.5000 0.5000
3.5000 2.5000 0.5000
3.6000 2.5000 0.5000
3.7000 2.5000 0.5000
3.8000 2.5000 0.5000
3.9000 2.5000 0.5000
4.0000 2.5000 0.5000
4.1000 2.5000 0.5000
4.2000 2.5000 0.5000
4.3000 2.5000 0.5000
4.4000 2.5000 0.5000
4.5000 2.5000 0.5000
4.6000 2.5000 0.5000
4.7000 2.5000 0.5000
4.8000 2.5000 0.5000
4.9000 2.5000 0.5000
0.0000 2.6000 0.5000
0.1000 2.6000 0.5000
0.2000 2.6000 0.5000
0.3000 2.6000 0.5000
0.4000 2.6000 0.5000
0.5000 2.6000 0.5000
0.6000 2.6000 0.5000
0.7000 2.6000 0.5000
0.8000 2.6000 0.5000
0.9000 2.6000 0.5000
1.0000 2.6000 0.5000
1.1000 2.6000 0.5000
1.2000 2.6000 0.5000
1.3000 2.6000 0.5000
1.4000 2.6000 0.5000
1.5000 2.6000 0.5000
1.6000 2.6000 0.5000
1.7000 2.6000 0.5000
1.8000 2.6000 0.5000
1.9000 2.6000 0.5000
2.0000 2.6000 0.5000
2.1000 2.6000 0.5000
2.2000 2.6000 0.5000
2.3000 2.6000 0.5000
2.4000 2.6000 0.5000
2.5000 2.6000 0.5000
2.6000 2.6000 0.5000
2.7000 2.6000 0.5000
2.8000 2.6000 0.5000
2.9000 2.6000 0.5000
3.0000 2.6000 0.5000
3.1000 2.6000 0.5000
3.2000 2.6000 0.5000
3.3000 2.6000 0.5000
3.4000 2.6000 0.5000
3.5000 2.6000 0.5000
3.6000 2.6000 0.5000
3.7000 2.6000 0.5000
3.8000 2.6000 0.5000
3.9000 2.6000 0.5000
4.0000 2.6000 0.5000
4.1000 2.6000 0.5000
4.2000 2.6000 0.5000
4.3000 2.6000 0.5000
4.4000 2.6000 0.5000
4.5000 2.6000 0.5000
4.6000 2.6000 0.5000
4.7000 2.6000 0.5000
4.8000 2.6000 0.5000
4.9000 2.6000 0.5000
0.0000 2.7000 0.5000
0.1000 2.7000 0.5000
0.2000 2.7000 0.5000
0.3000 2.7000 0.5000
0.4000 2.7000 0.5000
0.5000 2.7000 0.5000
0.6000 2.7000 0.5000
0.7000 2.7000 0.5000
0.8000 2.7000 0.5000
0.9000 2.7000 0.5000
1.0000 2.7000 0.5000
1.1000 2.7000 0.5000
1.2000 2.7000 0.5000
1.3000 2.7000 0.5000
1.4000 2.7000 0.5000
1.5000 2.7000 0.5000
1.6000 2.7000 0.5000
1.7000 2.7000 0.5000
1.8000 2.7000 0.5000
1.9000 2.7000 0.5000
2.0000 2.7000 0.5000
2.1000 2.7000 0.5000
2.2000 2.7000 0.5000
2.3000 2.7000 0.5000
2.4000 2.7000 0.5000
2.5000 2.7000 0.5000
2.6000 2.7000 0.5000
2.7000 2.7000 0.5000
2.8000 2.7000 0.5000
2.9000 2.7000 0.5000
3.0000 2.7000 0.5000
3.1000 2.7000 0.5000
3.2000 2.7000 0.5000
3.3000 2.7000 0.5000
3.4000 2.7000 0.5000
3.5000 2.7000 0.5000
3.6000 2.7000 0.5000
3.7000 2.7000 0.5000
3.8000 2.7000 0.5000
3.9000 2.7000 0.5000
4.0000 2.7000 0.5000
4.1000 2.7000 0.5000
4.2000 2.7000 0.5000
4.3000 2.7000 0.5000
4.4000 2.7000 0.5000
4.5000 2.7000 0.5000
4.6000 2.7000 0.5000
4.7000 2.7000 0.5000
4.8000 2.7000 0.5000
4.9000 2.7000 0.5000
0.0000 2.8000 0.5000
0.1000 2.8000 0.5000
0.2000 2.8000 0.5000
0.3000 2.8000 0.5000
0.4000 2.8000 0.5000
0.5000 2.8000 0.5000
0.6000 2.8000 0.5000
0.7000 2.8000 0.5000
0.8000 2.8000 0.5000
0.9000 2.8000 0.5000
1.0000 2.8000 0.5000
1.1000 2.8000 0.5000
1.2000 2.8000 0.5000
1.3000 2.8000 0.5000
1.4000 2.8000 0.5000
1.5000 2.8000 0.5000
1.6000 2.8000 0.5000
1.7000 2.8000 0.5000
1.8000 2.8000 0.5000
1.9000 2.8000 0.5000
2.0000 2.8000 0.5000
2.1000 2.8000 0.5000
2.2000 2.8000 0.5000
2.3000 2.8000 0.5000
2.4000 2.8000 0.5000
2.5000 2.8000 0.5000
2.6000 2.8000 0.5000
2.7000 2.8000 0.5000
2.8000 2.8000 0.5000
2.9000 2.8000 0.5000
3.0000 2.8000 0.5000
3.1000 2.8000 0.5000
3.2000 2.8000 0.5000
3.3000 2.8000 0.5000
3.4000 2.8000 0.5000
3.5000 2.8000 0.5000
3.6000 2.8000 0.5000
3.7000 2.8000 0.5000
3.8000 2.8000 0.5000
3.9000 2.8000 0.5000
4.0000 2.8000 0.5000
4.1000 2.8000 0.5000
4.2000 2.8000 0.5000
4.3000 2.8000 0.5000
4.4000 2.8000 0.5000
4.5000 2.8000 0.5000
4.6000 2.8000 0.5000
4.7000 2.8000 0.5000
4.8000 2.8000 0.5000
4.9000 2.8000 0.5000
0.0000 2.9000 0.5000
0.1000 2.9000 0.5000
0.2000 2.9000 0.5000
0.3000 2.9000 0.5000
0.4000 2.9000 0.5000
0.5000 2.9000 0.5000
0.6000 2.9000 0.5000
0.7000 2.9000 0.5000
0.8000 2.9000 0.5000
0.9000 2.9000 0.5000
1.0000 2.9000 0.5000
1.1000 2.9000 0.5000
1.2000 2.9000 0.5000
1.3000 2.9000 0.5000
1.4000 2.9000 0.5000
1.5000 2.9000 0.5000
1.6000 2.9000 0.5000
1.7000 2.9000 0.5000
1.8000 2.9000 0.5000
1.9000 2.9000 0.5000
2.0000 2.9000 0.5000
2.1000 2.9000 0.5000
2.2000 2.9000 0.5000
2.3000 2.9000 0.5000
2.4000 2.9000 0.5000
2.5000 2.9000 0.5000
2.6000 2.9000 0.5000
2.7000 2.9000 0.5000
2.8000 2.9000 0.5000
2.9000 2.9000 0.5000
3.0000 2.9000 0.5000
3.1000 2.9000 0.5000
3.2000 2.9000 0.5000
3.3000 2.9000 0.5000
3.4000 2.9000 0.5000
3.5000 2.9000 0.5000
3.6000 2.9000 0.5000
3.7000 2.9000 0.5000
3.8000 2.9000 0.5000
3.9000 2.9000 0.5000
4.0000 2.9000 0.5000
4.1000 2.9000 0.5000
4.2000 2.9000 0.5000
4.3000 2.9000 0.5000
4.4000 2.9000 0.5000
4.5000 2.9000 0.5000
4.6000 2.9000 0.5000
4.7000 2.9000 0.5000
4.8000 2.9000 0.5000
4.9000 2.9000 0.5000


==> files/kf_scale050.csv <==
# x, y, val
0.0000 0.0000 0.0873
0.1000 0.0000 0.0966
0.2000 0.0000 0.1103
0.3000 0.0000 0.1196
0.4000 0.0000 0.1261
0.5000 0.0000 0.1312
0.6000 0.0000 0.1338
0.7000 0.0000 0.1316
0.8000 0.0000 0.1217
0.9000 0.0000 0.1035
1.0000 0.0000 0.0873
1.1000 0.0000 0.0966
1.2000 0.0000 0.1103
1.3000 0.0000 0.1196
1.4000 0.0000 0.1261
1.5000 0.0000 0.1312
1.6000 0.0000 0.1338
1.7000 0.0000 0.1316
1.8000 0.0000 0.1217
1.9000 0.0000 0.1035
2.0000 0.0000 0.0873
2.1000 0.0000 0.0966
2.2000 0.0000 0.1103
2.3000 0.0000 0.1196
2.4000 0.0000 0.1261
2.5000 0.0000 0.1312
2.6000 0.0000 0.1338
2.7000 0.0000 0.1316
2.8000 0.0000 0.1217
2.9000 0.0000 0.1035
3.0000 0.0000 0.0873
3.1000 0.0000 0.0966
3.2000 0.0000 0.1103
3.3000 0.0000 0.1196
3.4000 0.0000 0.1261
3.5000 0.0000 0.1312
3.6000 0.0000 0.1338
3.7000 0.0000 0.1316
3.8000 0.0000 0.1217
3.9000 0.0000 0.1035
4.0000 0.0000 0.0873
4.1000 0.0000 0.0966
4.2000 0.0000 0.1103
4.3000 0.0000 0.1196
4.4000 0.0000 0.1261
4.5000 0.0000 0.1312
4.6000 0.0000 0.1338
4.7000 0.0000 0.1316
4.8000 0.0000 0.1217
4.9000 0.0000 0.1035
0.0000 0.1000 0.1008
0.1000 0.1000 0.1035
0.2000 0.1000 0.1112
0.3000 0.1000 0.1175
0.4000 0.1000 0.1230
0.5000 0.1000 0.1282
0.6000 0.1000 0.1319
0.7000 0.1000 0.1315
0.8000 0.1000 0.1246
0.9000 0.1000 0.1115
1.0000 0.1000 0.1008
1.1000 0.1000 0.1035
1.2000 0.1000 0.1112
1.3000 0.1000 0.1175
1.4000 0.1000 0.1230
1.5000 0.1000 0.1282
1.6000 0.1000 0.1319
1.7000 0.1000 0.1315
1.8000 0.1000 0.1246
1.9000 0.1000 0.1115
2.0000 0.1000 0.1008
2.1000 0.1000 0.1035
2.2000 0.1000 0.1112
2.3000 0.1000 0.1175
2.4000 0.1000 0.1230
2.5000 0.1000 0.1282
2.6000 0.1000 0.1319
2.7000 0.1000 0.1315
2.8000 0.1000 0.1246
2.9000 0.1000 0.1115
3.0000 0.1000 0.1008
3.1000 0.1000 0.1035
3.2000 0.1000 0.1112
3.3000 0.1000 0.1175
3.4000 0.1000 0.1230
3.5000 0.1000 0.1282
3.6000 0.1000 0.1319
3.7000 0.1000 0.1315
3.8000 0.1000 0.1246
3.9000 0.1000 0.1115
4.0000 0.1000 0.1008
4.1000 0.1000 0.1035
4.2000 0.1000 0.1112
4.3000 0.1000 0.1175
4.4000 0.1000 0.1230
4.5000 0.1000 0.1282
4.6000 0.1000 0.1319
4.7000 0.1000 0.1315
4.8000 0.1000 0.1246
4.9000 0.1000 0.1115
0.0000 0.2000 0.1231
0.1000 0.2000 0.1211
0.2000 0.2000 0.1221
0.3000 0.2000 0.1244
0.4000 0.2000 0.1280
0.5000 0.2000 0.1328
0.6000 0.2000 0.1372
0.7000 0.2000 0.1388
0.8000 0.2000 0.1359
0.9000 0.2000 0.1293
1.0000 0.2000 0.1231
1.1000 0.2000 0.1211
1.2000 0.2000 0.1221
1.3000 0.2000 0.1244
1.4000 0.2000 0.1280
1.5000 0.2000 0.1328
1.6000 0.2000 0.1372
1.7000 0.2000 0.1388
1.8000 0.2000 0.1359
1.9000 0.2000 0.1293
2.0000 0.2000 0.1231
2.1000 0.2000 0.1211
2.2000 0.2000 0.1221
2.3000 0.2000 0.1244
2.4000 0.2000 0.1280
2.5000 0.2000 0.1328
2.6000 0.2000 0.1372
2.7000 0.2000 0.1388
2.8000 0.2000 0.1359
2.9000 0.2000 0.1293
3.0000 0.2000 0.1231
3.1000 0.2000 0.1211
3.2000 0.2000 0.1221
3.3000 0.2000 0.1244
3.4000 0.2000 0.1280
3.5000 0.2000 0.1328
3.6000 0.2000 0.1372
3.7000 0.2000 0.1388
3.8000 0.2000 0.1359
3.9000 0.2000 0.1293
4.0000 0.2000 0.1231
4.1000 0.2000 0.1211
4.2000 0.2000 0.1221
4.3000 0.2000 0.1244
4.4000 0.2000 0.1280
4.5000 0.2000 0.1328
4.6000 0.2000 0.1372
4.7000 0.2000 0.1388
4.8000 0.2000 0.1359
4.9000 0.2000 0.1293
0.0000 0.3000 0.1415
0.1000 0.3000 0.1380
0.2000 0.3000 0.1362
0.3000 0.3000 0.1362
0.4000 0.3000 0.1385
0.5000 0.3000 0.1426
0.6000 0.3000 0.1470
0.7000 0.3000 0.1496
0.8000 0.3000 0.1491
0.9000 0.3000 0.1458
1.0000 0.3000 0.1415
1.1000 0.3000 0.1380
1.2000 0.3000 0.1362
1.3000 0.3000 0.1362
1.4000 0.3000 0.1385
1.5000 0.3000 0.1426
1.6000 0.3000 0.1470
1.7000 0.3000 0.1496
1.8000 0.3000 0.1491
1.9000 0.3000 0.1458
2.0000 0.3000 0.1415
2.1000 0.3000 0.1380
2.2000 0.3000 0.1362
2.3000 0.3000 0.1362
2.4000 0.3000 0.1385
2.5000 0.3000 0.1426
2.6000 0.3000 0.1470
2.7000 0.3000 0.1496
2.8000 0.3000 0.1491
2.9000 0.3000 0.1458
3.0000 0.3000 0.1415
3.1000 0.3000 0.1380
3.2000 0.3000 0.1362
3.3000 0.3000 0.1362
3.4000 0.3000 0.1385
3.5000 0.3000 0.1426
3.6000 0.3000 0.1470
3.7000 0.3000 0.1496
3.8000 0.3000 0.1491
3.9000 0.3000 0.1458
4.0000 0.3000 0.1415
4.1000 0.3000 0.1380
4.2000 0.3000 0.1362
4.3000 0.3000 0.1362
4.4000 0.3000 0.1385
4.5000 0.3000 0.1426
4.6000 0.3000 0.1470
4.7000 0.3000 0.1496
4.8000 0.3000 0.1491
4.9000 0.3000 0.1458
0.0000 0.4000 0.1541
0.1000 0.4000 0.1508
0.2000 0.4000 0.1485
0.3000 0.4000 0.1481
0.4000 0.4000 0.1499
0.5000 0.4000 0.1534
0.6000 0.4000 0.1572
0.7000 0.4000 0.1596
0.8000 0.4000 0.1597
0.9000 0.4000 0.1576
1.0000 0.4000 0.1541
1.1000 0.4000 0.1508
1.2000 0.4000 0.1485
1.3000 0.4000 0.1481
1.4000 0.4000 0.1499
1.5000 0.4000 0.1534
1.6000 0.4000 0.1572
1.7000 0.4000 0.1596
1.8000 0.4000 0.1597
1.9000 0.4000 0.1576
2.0000 0.4000 0.1541
2.1000 0.4000 0.1508
2.2000 0.4000 0.1485
2.3000 0.4000 0.1481
2.4000 0.4000 0.1499
2.5000 0.4000 0.1534
2.6000 0.4000 0.1572
2.7000 0.4000 0.1596
2.8000 0.4000 0.1597
2.9000 0.4000 0.1576
3.0000 0.4000 0.1541
3.1000 0.4000 0.1508
3.2000 0.4000 0.1485
3.3000 0.4000 0.1481
3.4000 0.4000 0.1499
3.5000 0.4000 0.1534
3.6000 0.4000 0.1572
3.7000 0.4000 0.1596
3.8000 0.4000 0.1597
3.9000 0.4000 0.1576
4.0000 0.4000 0.1541
4.1000 0.4000 0.1508
4.2000 0.4000 0.1485
4.3000 0.4000 0.1481
4.4000 0.4000 0.1499
4.5000 0.4000 0.1534
4.6000 0.4000 0.1572
4.7000 0.4000 0.1596
4.8000 0.4000 0.1597
4.9000 0.4000 0.1576
0.0000 0.5000 0.1603
0.1000 0.5000 0.1576
0.2000 0.5000 0.1560
0.3000 0.5000 0.1561
0.4000 0.5000 0.1581
0.5000 0.5000 0.1611
0.6000 0.5000 0.1641
0.7000 0.5000 0.1658
0.8000 0.5000 0.1655
0.9000 0.5000 0.1634
1.0000 0.5000 0.1603
1.1000 0.5000 0.1576
1.2000 0.5000 0.1560
1.3000 0.5000 0.1561
1.4000 0.5000 0.1581
1.5000 0.5000 0.1611
1.6000 0.5000 0.1641
1.7000 0.5000 0.1658
1.8000 0.5000 0.1655
1.9000 0.5000 0.1634
2.0000 0.5000 0.1603
2.1000 0.5000 0.1576
2.2000 0.5000 0.1560
2.3000 0.5000 0.1561
2.4000 0.5000 0.1581
2.5000 0.5000 0.1611
2.6000 0.5000 0.1641
2.7000 0.5000 0.1658
2.8000 0.5000 0.1655
2.9000 0.5000 0.1634
3.0000 0.5000 0.1603
3.1000 0.5000 0.1576
3.2000 0.5000 0.1560
3.3000 0.5000 0.1561
3.4000 0.5000 0.1581
3.5000 0.5000 0.1611
3.6000 0.5000 0.1641
3.7000 0.5000 0.1658
3.8000 0.5000 0.1655
3.9000 0.5000 0.1634
4.0000 0.5000 0.1603
4.1000 0.5000 0.1576
4.2000 0.5000 0.1560
4.3000 0.5000 0.1561
4.4000 0.5000 0.1581
4.5000 0.5000 0.1611
4.6000 0.5000 0.1641
4.7000 0.5000 0.1658
4.8000 0.5000 0.1655
4.9000 0.5000 0.1634
0.0000 0.6000 0.1591
0.1000 0.6000 0.1571
0.2000 0.6000 0.1568
0.3000 0.6000 0.1581
0.4000 0.6000 0.1606
0.5000 0.6000 0.1635
0.6000 0.6000 0.1658
0.7000 0.6000 0.1664
0.8000 0.6000 0.1650
0.9000 0.6000 0.1621
1.0000 0.6000 0.1591
1.1000 0.6000 0.1571
1.2000 0.6000 0.1568
1.3000 0.6000 0.1581
1.4000 0.6000 0.1606
1.5000 0.6000 0.1635
1.6000 0.6000 0.1658
1.7000 0.6000 0.1664
1.8000 0.6000 0.1650
1.9000 0.6000 0.1621
2.0000 0.6000 0.1591
2.1000 0.6000 0.1571
2.2000 0.6000 0.1568
2.3000 0.6000 0.1581
2.4000 0.6000 0.1606
2.5000 0.6000 0.1635
2.6000 0.6000 0.1658
2.7000 0.6000 0.1664
2.8000 0.6000 0.1650
2.9000 0.6000 0.1621
3.0000 0.6000 0.1591
3.1000 0.6000 0.1571
3.2000 0.6000 0.1568
3.3000 0.6000 0.1581
3.4000 0.6000 0.1606
3.5000 0.6000 0.1635
3.6000 0.6000 0.1658
3.7000 0.6000 0.1664
3.8000 0.6000 0.1650
3.9000 0.6000 0.1621
4.0000 0.6000 0.1591
4.1000 0.6000 0.1571
4.2000 0.6000 0.1568
4.3000 0.6000 0.1581
4.4000 0.6000 0.1606
4.5000 0.6000 0.1635
4.6000 0.6000 0.1658
4.7000 0.6000 0.1664
4.8000 0.6000 0.1650
4.9000 0.6000 0.1621
0.0000 0.7000 0.1496
0.1000 0.7000 0.1487
0.2000 0.7000 0.1503
0.3000 0.7000 0.1533
0.4000 0.7000 0.1567
0.5000 0.7000 0.1598
0.6000 0.7000 0.1616
0.7000 0.7000 0.1611
0.8000 0.7000 0.1580
0.9000 0.7000 0.1533
1.0000 0.7000 0.1496
1.1000 0.7000 0.1487
1.2000 0.7000 0.1503
1.3000 0.7000 0.1533
1.4000 0.7000 0.1567
1.5000 0.7000 0.1598
1.6000 0.7000 0.1616
1.7000 0.7000 0.1611
1.8000 0.7000 0.1580
1.9000 0.7000 0.1533
2.0000 0.7000 0.1496
2.1000 0.7000 0.1487
2.2000 0.7000 0.1503
2.3000 0.7000 0.1533
2.4000 0.7000 0.1567
2.5000 0.7000 0.1598
2.6000 0.7000 0.1616
2.7000 0.7000 0.1611
2.8000 0.7000 0.1580
2.9000 0.7000 0.1533
3.0000 0.7000 0.1496
3.1000 0.7000 0.1487
3.2000 0.7000 0.1503
3.3000 0.7000 0.1533
3.4000 0.7000 0.1567
3.5000 0.7000 0.1598
3.6000 0.7000 0.1616
3.7000 0.7000 0.1611
3.8000 0.7000 0.1580
3.9000 0.7000 0.1533
4.0000 0.7000 0.1496
4.1000 0.7000 0.1487
4.2000 0.7000 0.1503
4.3000 0.7000 0.1533
4.4000 0.7000 0.1567
4.5000 0.7000 0.1598
4.6000 0.7000 0.1616
4.7000 0.7000 0.1611
4.8000 0.7000 0.1580
4.9000 0.7000 0.1533
0.0000 0.8000 0.1316
0.1000 0.8000 0.1324
0.2000 0.8000 0.1373
0.3000 0.8000 0.1427
0.4000 0.8000 0.1475
0.5000 0.8000 0.1512
0.6000 0.8000 0.1528
0.7000 0.8000 0.1510
0.8000 0.8000 0.1453
0.9000 0.8000 0.1372
1.0000 0.8000 0.1316
1.1000 0.8000 0.1324
1.2000 0.8000 0.1373
1.3000 0.8000 0.1427
1.4000 0.8000 0.1475
1.5000 0.8000 0.1512
1.6000 0.8000 0.1528
1.7000 0.8000 0.1510
1.8000 0.8000 0.1453
1.9000 0.8000 0.1372
2.0000 0.8000 0.1316
2.1000 0.8000 0.1324
2.2000 0.8000 0.1373
2.3000 0.8000 0.1427
2.4000 0.8000 0.1475
2.5000 0.8000 0.1512
2.6000 0.8000 0.1528
2.7000 0.8000 0.1510
2.8000 0.8000 0.1453
2.9000 0.8000 0.1372
3.0000 0.8000 0.1316
3.1000 0.8000 0.1324
3.2000 0.8000 0.1373
3.3000 0.8000 0.1427
3.4000 0.8000 0.1475
3.5000 0.8000 0.1512
3.6000 0.8000 0.1528
3.7000 0.8000 0.1510
3.8000 0.8000 0.1453
3.9000 0.8000 0.1372
4.0000 0.8000 0.1316
4.1000 0.8000 0.1324
4.2000 0.8000 0.1373
4.3000 0.8000 0.1427
4.4000 0.8000 0.1475
4.5000 0.8000 0.1512
4.6000 0.8000 0.1528
4.7000 0.8000 0.1510
4.8000 0.8000 0.1453
4.9000 0.8000 0.1372
0.0000 0.9000 0.1064
0.1000 0.9000 0.1111
0.2000 0.9000 0.1214
0.3000 0.9000 0.1297
0.4000 0.9000 0.1358
0.5000 0.9000 0.1402
0.6000 0.9000 0.1421
0.7000 0.9000 0.1395
0.8000 0.9000 0.1307
0.9000 0.9000 0.1166
1.0000 0.9000 0.1064
1.1000 0.9000 0.1111
1.2000 0.9000 0.1214
1.3000 0.9000 0.1297
1.4000 0.9000 0.1358
1.5000 0.9000 0.1402
1.6000 0.9000 0.1421
1.7000 0.9000 0.1395
1.8000 0.9000 0.1307
1.9000 0.9000 0.1166
2.0000 0.9000 0.1064
2.1000 0.9000 0.1111
2.2000 0.9000 0.1214
2.3000 0.9000 0.1297
2.4000 0.9000 0.1358
2.5000 0.9000 0.1402
2.6000 0.9000 0.1421
2.7000 0.9000 0.1395
2.8000 0.9000 0.1307
2.9000 0.9000 0.1166
3.0000 0.9000 0.1064
3.1000 0.9000 0.1111
3.2000 0.9000 0.1214
3.3000 0.9000 0.1297
3.4000 0.9000 0.1358
3.5000 0.9000 0.1402
3.6000 0.9000 0.1421
3.7000 0.9000 0.1395
3.8000 0.9000 0.1307
3.9000 0.9000 0.1166
4.0000 0.9000 0.1064
4.1000 0.9000 0.1111
4.2000 0.9000 0.1214
4.3000 0.9000 0.1297
4.4000 0.9000 0.1358
4.5000 0.9000 0.1402
4.6000 0.9000 0.1421
4.7000 0.9000 0.1395
4.8000 0.9000 0.1307
4.9000 0.9000 0.1166
0.0000 1.0000 0.0873
0.1000 1.0000 0.0966
0.2000 1.0000 0.1103
0.3000 1.0000 0.1196
0.4000 1.0000 0.1261
0.5000 1.0000 0.1312
0.6000 1.0000 0.1338
0.7000 1.0000 0.1316
0.8000 1.0000 0.1217
0.9000 1.0000 0.1035
1.0000 1.0000 0.0873
1.1000 1.0000 0.0966
1.2000 1.0000 0.1103
1.3000 1.0000 0.1196
1.4000 1.0000 0.1261
1.5000 1.0000 0.1312
1.6000 1.0000 0.1338
1.7000 1.0000 0.1316
1.8000 1.0000 0.1217
1.9000 1.0000 0.1035
2.0000 1.0000 0.0873
2.1000 1.0000 0.0966
2.2000 1.0000 0.1103
2.3000 1.0000 0.1196
2.4000 1.0000 0.1261
2.5000 1.0000 0.1312
2.6000 1.0000 0.1338
2.7000 1.0000 0.1316
2.8000 1.0000 0.1217
2.9000 1.0000 0.1035
3.0000 1.0000 0.0873
3.1000 1.0000 0.0966
3.2000 1.0000 0.1103
3.3000 1.0000 0.1196
3.4000 1.0000 0.1261
3.5000 1.0000 0.1312
3.6000 1.0000 0.1338
3.7000 1.0000 0.1316
3.8000 1.0000 0.1217
3.9000 1.0000 0.1035
4.0000 1.0000 0.0873
4.1000 1.0000 0.0966
4.2000 1.0000 0.1103
4.3000 1.0000 0.1196
4.4000 1.0000 0.1261
4.5000 1.0000 0.1312
4.6000 1.0000 0.1338
4.7000 1.0000 0.1316
4.8000 1.0000 0.1217
4.9000 1.0000 0.1035
0.0000 1.1000 0.1008
0.1000 1.1000 0.1035
0.2000 1.1000 0.1112
0.3000 1.1000 0.1175
0.4000 1.1000 0.1230
0.5000 1.1000 0.1282
0.6000 1.1000 0.1319
0.7000 1.1000 0.1315
0.8000 1.1000 0.1246
0.9000 1.1000 0.1115
1.0000 1.1000 0.1008
1.1000 1.1000 0.1035
1.2000 1.1000 0.1112
1.3000 1.1000 0.1175
1.4000 1.1000 0.1230
1.5000 1.1000 0.1282
1.6000 1.1000 0.1319
1.7000 1.1000 0.1315
1.8000 1.1000 0.1246
1.9000 1.1000 0.1115
2.0000 1.1000 0.1008
2.1000 1.1000 0.1035
2.2000 1.1000 0.1112
2.3000 1.1000 0.1175
2.4000 1.1000 0.1230
2.5000 1.1000 0.1282
2.6000 1.1000 0.1319
2.7000 1.1000 0.1315
2.8000 1.1000 0.1246
2.9000 1.1000 0.1115
3.0000 1.1000 0.1008
3.1000 1.1000 0.1035
3.2000 1.1000 0.1112
3.3000 1.1000 0.1175
3.4000 1.1000 0.1230
3.5000 1.1000 0.1282
3.6000 1.1000 0.1319
3.7000 1.1000 0.1315
3.8000 1.1000 0.1246
3.9000 1.1000 0.1115
4.0000 1.1000 0.1008
4.1000 1.1000 0.1035
4.2000 1.1000 0.1112
4.3000 1.1000 0.1175
4.4000 1.1000 0.1230
4.5000 1.1000 0.1282
4.6000 1.1000 0.1319
4.7000 1.1000 0.1315
4.8000 1.1000 0.1246
4.9000 1.1000 0.1115
0.0000 1.2000 0.1231
0.1000 1.2000 0.1211
0.2000 1.2000 0.1221
0.3000 1.2000 0.1244
0.4000 1.2000 0.1280
0.5000 1.2000 0.1328
0.6000 1.2000 0.1372
0.7000 1.2000 0.1388
0.8000 1.2000 0.1359
0.9000 1.2000 0.1293
1.0000 1.2000 0.1231
1.1000 1.2000 0.1211
1.2000 1.2000 0.1221
1.3000 1.2000 0.1244
1.4000 1.2000 0.1280
1.5000 1.2000 0.1328
1.6000 1.2000 0.1372
1.7000 1.2000 0.1388
1.8000 1.2000 0.1359
1.9000 1.2000 0.1293
2.0000 1.2000 0.1231
2.1000 1.2000 0.1211
2.2000 1.2000 0.1221
2.3000 1.2000 0.1244
2.4000 1.2000 0.1280
2.5000 1.2000 0.1328
2.6000 1.2000 0.1372
2.7000 1.2000 0.1388
2.8000 1.2000 0.1359
2.9000 1.2000 0.1293
3.0000 1.2000 0.1231
3.1000 1.2000 0.1211
3.2000 1.2000 0.1221
3.3000 1.2000 0.1244
3.4000 1.2000 0.1280
3.5000 1.2000 0.1328
3.6000 1.2000 0.1372
3.7000 1.2000 0.1388
3.8000 1.2000 0.1359
3.9000 1.2000 0.1293
4.0000 1.2000 0.1231
4.1000 1.2000 0.1211
4.2000 1.2000 0.1221
4.3000 1.2000 0.1244
4.4000 1.2000 0.1280
4.5000 1.2000 0.1328
4.6000 1.2000 0.1372
4.7000 1.2000 0.1388
4.8000 1.2000 0.1359
4.9000 1.2000 0.1293
0.0000 1.3000 0.1415
0.1000 1.3000 0.1380
0.2000 1.3000 0.1362
0.3000 1.3000 0.1362
0.4000 1.3000 0.1385
0.5000 1.3000 0.1426
0.6000 1.3000 0.1470
0.7000 1.3000 0.1496
0.8000 1.3000 0.1491
0.9000 1.3000 0.1458
1.0000 1.3000 0.1415
1.1000 1.3000 0.1380
1.2000 1.3000 0.1362
1.3000 1.3000 0.1362
1.4000 1.3000 0.1385
1.5000 1.3000 0.1426
1.6000 1.3000 0.1470
1.7000 1.3000 0.1496
1.8000 1.3000 0.1491
1.9000 1.3000 0.1458
2.0000 1.3000 0.1415
2.1000 1.3000 0.1380
2.2000 1.3000 0.1362
2.3000 1.3000 0.1362
2.4000 1.3000 0.1385
2.5000 1.3000 0.1426
2.6000 1.3000 0.1470
2.7000 1.3000 0.1496
2.8000 1.3000 0.1491
2.9000 1.3000 0.1458
3.0000 1.3000 0.1415
3.1000 1.3000 0.1380
3.2000 1.3000 0.1362
3.3000 1.3000 0.1362
3.4000 1.3000 0.1385
3.5000 1.3000 0.1426
3.6000 1.3000 0.1470
3.7000 1.3000 0.1496
3.8000 1.3000 0.1491
3.9000 1.3000 0.1458
4.0000 1.3000 0.1415
4.1000 1.3000 0.1380
4.2000 1.3000 0.1362
4.3000 1.3000 0.1362
4.4000 1.3000 0.1385
4.5000 1.3000 0.1426
4.6000 1.3000 0.1470
4.7000 1.3000 0.1496
4.8000 1.3000 0.1491
4.9000 1.3000 0.1458
0.0000 1.4000 0.1541
0.1000 1.4000 0.1508
0.2000 1.4000 0.1485
0.3000 1.4000 0.1481
0.4000 1.4000 0.1499
0.5000 1.4000 0.1534
0.6000 1.4000 0.1572
0.7000 1.4000 0.1596
0.8000 1.4000 0.1597
0.9000 1.4000 0.1576
1.0000 1.4000 0.1541
1.1000 1.4000 0.1508
1.2000 1.4000 0.1485
1.3000 1.4000 0.1481
1.4000 1.4000 0.1499
1.5000 1.4000 0.1534
1.6000 1.4000 0.1572
1.7000 1.4000 0.1596
1.8000 1.4000 0.1597
1.9000 1.4000 0.1576
2.0000 1.4000 0.1541
2.1000 1.4000 0.1508
2.2000 1.4000 0.1485
2.3000 1.4000 0.1481
2.4000 1.4000 0.1499
2.5000 1.4000 0.1534
2.6000 1.4000 0.1572
2.7000 1.4000 0.1596
2.8000 1.4000 0.1597
2.9000 1.4000 0.1576
3.0000 1.4000 0.1541
3.1000 1.4000 0.1508
3.2000 1.4000 0.1485
3.3000 1.4000 0.1481
3.4000 1.4000 0.1499
3.5000 1.4000 0.1534
3.6000 1.4000 0.1572
3.7000 1.4000 0.1596
3.8000 1.4000 0.1597
3.9000 1.4000 0.1576
4.0000 1.4000 0.1541
4.1000 1.4000 0.1508
4.2000 1.4000 0.1485
4.3000 1.4000 0.1481
4.4000 1.4000 0.1499
4.5000 1.4000 0.1534
4.6000 1.4000 0.1572
4.7000 1.4000 0.1596
4.8000 1.4000 0.1597
4.9000 1.4000 0.1576
0.0000 1.5000 0.1603
0.1000 1.5000 0.1576
0.2000 1.5000 0.1560
0.3000 1.5000 0.1561
0.4000 1.5000 0.1581
0.5000 1.5000 0.1611
0.6000 1.5000 0.1641
0.7000 1.5000 0.1658
0.8000 1.5000 0.1655
0.9000 1.5000 0.1634
1.0000 1.5000 0.1603
1.1000 1.5000 0.1576
1.2000 1.5000 0.1560
1.3000 1.5000 0.1561
1.4000 1.5000 0.1581
1.5000 1.5000 0.1611
1.6000 1.5000 0.1641
1.7000 1.5000 0.1658
1.8000 1.5000 0.1655
1.9000 1.5000 0.1634
2.0000 1.5000 0.1603
2.1000 1.5000 0.1576
2.2000 1.5000 0.1560
2.3000 1.5000 0.1561
2.4000 1.5000 0.1581
2.5000 1.5000 0.1611
2.6000 1.5000 0.1641
2.7000 1.5000 0.1658
2.8000 1.5000 0.1655
2.9000 1.5000 0.1634
3.0000 1.5000 0.1603
3.1000 1.5000 0.1576
3.2000 1.5000 0.1560
3.3000 1.5000 0.1561
3.4000 1.5000 0.1581
3.5000 1.5000 0.1611
3.6000 1.5000 0.1641
3.7000 1.5000 0.1658
3.8000 1.5000 0.1655
3.9000 1.5000 0.1634
4.0000 1.5000 0.1603
4.1000 1.5000 0.1576
4.2000 1.5000 0.1560
4.3000 1.5000 0.1561
4.4000 1.5000 0.1581
4.5000 1.5000 0.1611
4.6000 1.5000 0.1641
4.7000 1.5000 0.1658
4.8000 1.5000 0.1655
4.9000 1.5000 0.1634
0.0000 1.6000 0.1591
0.1000 1.6000 0.1571
0.2000 1.6000 0.1568
0.3000 1.6000 0.1581
0.4000 1.6000 0.1606
0.5000 1.6000 0.1635
0.6000 1.6000 0.1658
0.7000 1.6000 0.1664
0.8000 1.6000 0.1650
0.9000 1.6000 0.1621
1.0000 1.6000 0.1591
1.1000 1.6000 0.1571
1.2000 1.6000 0.1568
1.3000 1.6000 0.1581
1.4000 1.6000 0.1606
1.5000 1.6000 0.1635
1.6000 1.6000 0.1658
1.7000 1.6000 0.1664
1.8000 1.6000 0.1650
1.9000 1.6000 0.1621
2.0000 1.6000 0.1591
2.1000 1.6000 0.1571
2.2000 1.6000 0.1568
2.3000 1.6000 0.1581
2.4000 1.6000 0.1606
2.5000 1.6000 0.1635
2.6000 1.6000 0.1658
2.7000 1.6000 0.1664
2.8000 1.6000 0.1650
2.9000 1.6000 0.1621
3.0000 1.6000 0.1591
3.1000 1.6000 0.1571
3.2000 1.6000 0.1568
3.3000 1.6000 0.1581
3.4000 1.6000 0.1606
3.5000 1.6000 0.1635
3.6000 1.6000 0.1658
3.7000 1.6000 0.1664
3.8000 1.6000 0.1650
3.9000 1.6000 0.1621
4.0000 1.6000 0.1591
4.1000 1.6000 0.1571
4.2000 1.6000 0.1568
4.3000 1.6000 0.1581
4.4000 1.6000 0.1606
4.5000 1.6000 0.1635
4.6000 1.6000 0.1658
4.7000 1.6000 0.1664
4.8000 1.6000 0.1650
4.9000 1.6000 0.1621
0.0000 1.7000 0.1496
0.1000 1.7000 0.1487
0.2000 1.7000 0.1503
0.3000 1.7000 0.1533
0.4000 1.7000 0.1567
0.5000 1.7000 0.1598
0.6000 1.7000 0.1616
0.7000 1.7000 0.1611
0.8000 1.7000 0.1580
0.9000 1.7000 0.1533
1.0000 1.7000 0.1496
1.1000 1.7000 0.1487
1.2000 1.7000 0.1503
1.3000 1.7000 0.1533
1.4000 1.7000 0.1567
1.5000 1.7000 0.1598
1.6000 1.7000 0.1616
1.7000 1.7000 0.1611
1.8000 1.7000 0.1580
1.9000 1.7000 0.1533
2.0000 1.7000 0.1496
2.1000 1.7000 0.1487
2.2000 1.7000 0.1503
2.3000 1.7000 0.1533
2.4000 1.7000 0.1567
2.5000 1.7000 0.1598
2.6000 1.7000 0.1616
2.7000 1.7000 0.1611
2.8000 1.7000 0.1580
2.9000 1.7000 0.1533
3.0000 1.7000 0.1496
3.1000 1.7000 0.1487
3.2000 1.7000 0.1503
3.3000 1.7000 0.1533
3.4000 1.7000 0.1567
3.5000 1.7000 0.1598
3.6000 1.7000 0.1616
3.7000 1.7000 0.1611
3.8000 1.7000 0.1580
3.9000 1.7000 0.1533
4.0000 1.7000 0.1496
4.1000 1.7000 0.1487
4.2000 1.7000 0.1503
4.3000 1.7000 0.1533
4.4000 1.7000 0.1567
4.5000 1.7000 0.1598
4.6000 1.7000 0.1616
4.7000 1.7000 0.1611
4.8000 1.7000 0.1580
4.9000 1.7000 0.1533
0.0000 1.8000 0.1316
0.1000 1.8000 0.1324
0.2000 1.8000 0.1373
0.3000 1.8000 0.1427
0.4000 1.8000 0.1475
0.5000 1.8000 0.1512
0.6000 1.8000 0.1528
0.7000 1.8000 0.1510
0.8000 1.8000 0.1453
0.9000 1.8000 0.1372
1.0000 1.8000 0.1316
1.1000 1.8000 0.1324
1.2000 1.8000 0.1373
1.3000 1.8000 0.1427
1.4000 1.8000 0.1475
1.5000 1.8000 0.1512
1.6000 1.8000 0.1528
1.7000 1.8000 0.1510
1.8000 1.8000 0.1453
1.9000 1.8000 0.1372
2.0000 1.8000 0.1316
2.1000 1.8000 0.1324
2.2000 1.8000 0.1373
2.3000 1.8000 0.1427
2.4000 1.8000 0.1475
2.5000 1.8000 0.1512
2.6000 1.8000 0.1528
2.7000 1.8000 0.1510
2.8000 1.8000 0.1453
2.9000 1.8000 0.1372
3.0000 1.8000 0.1316
3.1000 1.8000 0.1324
3.2000 1.8000 0.1373
3.3000 1.8000 0.1427
3.4000 1.8000 0.1475
3.5000 1.8000 0.1512
3.6000 1.8000 0.1528
3.7000 1.8000 0.1510
3.8000 1.8000 0.1453
3.9000 1.8000 0.1372
4.0000 1.8000 0.1316
4.1000 1.8000 0.1324
4.2000 1.8000 0.1373
4.3000 1.8000 0.1427
4.4000 1.8000 0.1475
4.5000 1.8000 0.1512
4.6000 1.8000 0.1528
4.7000 1.8000 0.1510
4.8000 1.8000 0.1453
4.9000 1.8000 0.1372
0.0000 1.9000 0.1064
0.1000 1.9000 0.1111
0.2000 1.9000 0.1214
0.3000 1.9000 0.1297
0.4000 1.9000 0.1358
0.5000 1.9000 0.1402
0.6000 1.9000 0.1421
0.7000 1.9000 0.1395
0.8000 1.9000 0.1307
0.9000 1.9000 0.1166
1.0000 1.9000 0.1064
1.1000 1.9000 0.1111
1.2000 1.9000 0.1214
1.3000 1.9000 0.1297
1.4000 1.9000 0.1358
1.5000 1.9000 0.1402
1.6000 1.9000 0.1421
1.7000 1.9000 0.1395
1.8000 1.9000 0.1307
1.9000 1.9000 0.1166
2.0000 1.9000 0.1064
2.1000 1.9000 0.1111
2.2000 1.9000 0.1214
2.3000 1.9000 0.1297
2.4000 1.9000 0.1358
2.5000 1.9000 0.1402
2.6000 1.9000 0.1421
2.7000 1.9000 0.1395
2.8000 1.9000 0.1307
2.9000 1.9000 0.1166
3.0000 1.9000 0.1064
3.1000 1.9000 0.1111
3.2000 1.9000 0.1214
3.3000 1.9000 0.1297
3.4000 1.9000 0.1358
3.5000 1.9000 0.1402
3.6000 1.9000 0.1421
3.7000 1.9000 0.1395
3.8000 1.9000 0.1307
3.9000 1.9000 0.1166
4.0000 1.9000 0.1064
4.1000 1.9000 0.1111
4.2000 1.9000 0.1214
4.3000 1.9000 0.1297
4.4000 1.9000 0.1358
4.5000 1.9000 0.1402
4.6000 1.9000 0.1421
4.7000 1.9000 0.1395
4.8000 1.9000 0.1307
4.9000 1.9000 0.1166
0.0000 2.0000 0.0873
0.1000 2.0000 0.0966
0.2000 2.0000 0.1103
0.3000 2.0000 0.1196
0.4000 2.0000 0.1261
0.5000 2.0000 0.1312
0.6000 2.0000 0.1338
0.7000 2.0000 0.1316
0.8000 2.0000 0.1217
0.9000 2.0000 0.1035
1.0000 2.0000 0.0873
1.1000 2.0000 0.0966
1.2000 2.0000 0.1103
1.3000 2.0000 0.1196
1.4000 2.0000 0.1261
1.5000 2.0000 0.1312
1.6000 2.0000 0.1338
1.7000 2.0000 0.1316
1.8000 2.0000 0.1217
1.9000 2.0000 0.1035
2.0000 2.0000 0.0873
2.1000 2.0000 0.0966
2.2000 2.0000 0.1103
2.3000 2.0000 0.1196
2.4000 2.0000 0.1261
2.5000 2.0000 0.1312
2.6000 2.0000 0.1338
2.7000 2.0000 0.1316
2.8000 2.0000 0.1217
2.9000 2.0000 0.1035
3.0000 2.0000 0.0873
3.1000 2.0000 0.0966
3.2000 2.0000 0.1103
3.3000 2.0000 0.1196
3.4000 2.0000 0.1261
3.5000 2.0000 0.1312
3.6000 2.0000 0.1338
3.7000 2.0000 0.1316
3.8000 2.0000 0.1217
3.9000 2.0000 0.1035
4.0000 2.0000 0.0873
4.1000 2.0000 0.0966
4.2000 2.0000 0.1103
4.3000 2.0000 0.1196
4.4000 2.0000 0.1261
4.5000 2.0000 0.1312
4.6000 2.0000 0.1338
4.7000 2.0000 0.1316
4.8000 2.0000 0.1217
4.9000 2.0000 0.1035
0.0000 2.1000 0.1008
0.1000 2.1000 0.1035
0.2000 2.1000 0.1112
0.3000 2.1000 0.1175
0.4000 2.1000 0.1230
0.5000 2.1000 0.1282
0.6000 2.1000 0.1319
0.7000 2.1000 0.1315
0.8000 2.1000 0.1246
0.9000 2.1000 0.1115
1.0000 2.1000 0.1008
1.1000 2.1000 0.1035
1.2000 2.1000 0.1112
1.3000 2.1000 0.1175
1.4000 2.1000 0.1230
1.5000 2.1000 0.1282
1.6000 2.1000 0.1319
1.7000 2.1000 0.1315
1.8000 2.1000 0.1246
1.9000 2.1000 0.1115
2.0000 2.1000 0.1008
2.1000 2.1000 0.1035
2.2000 2.1000 0.1112
2.3000 2.1000 0.1175
2.4000 2.1000 0.1230
2.5000 2.1000 0.1282
2.6000 2.1000 0.1319
2.7000 2.1000 0.1315
2.8000 2.1000 0.1246
2.9000 2.1000 0.1115
3.0000 2.1000 0.1008
3.1000 2.1000 0.1035
3.2000 2.1000 0.1112
3.3000 2.1000 0.1175
3.4000 2.1000 0.1230
3.5000 2.1000 0.1282
3.6000 2.1000 0.1319
3.7000 2.1000 0.1315
3.8000 2.1000 0.1246
3.9000 2.1000 0.1115
4.0000 2.1000 0.1008
4.1000 2.1000 0.1035
4.2000 2.1000 0.1112
4.3000 2.1000 0.1175
4.4000 2.1000 0.1230
4.5000 2.1000 0.1282
4.6000 2.1000 0.1319
4.7000 2.1000 0.1315
4.8000 2.1000 0.1246
4.9000 2.1000 0.1115
0.0000 2.2000 0.1231
0.1000 2.2000 0.1211
0.2000 2.2000 0.1221
0.3000 2.2000 0.1244
0.4000 2.2000 0.1280
0.5000 2.2000 0.1328
0.6000 2.2000 0.1372
0.7000 2.2000 0.1388
0.8000 2.2000 0.1359
0.9000 2.2000 0.1293
1.0000 2.2000 0.1231
1.1000 2.2000 0.1211
1.2000 2.2000 0.1221
1.3000 2.2000 0.1244
1.4000 2.2000 0.1280
1.5000 2.2000 0.1328
1.6000 2.2000 0.1372
1.7000 2.2000 0.1388
1.8000 2.2000 0.1359
1.9000 2.2000 0.1293
2.0000 2.2000 0.1231
2.1000 2.2000 0.1211
2.2000 2.2000 0.1221
2.3000 2.2000 0.1244
2.4000 2.2000 0.1280
2.5000 2.2000 0.1328
2.6000 2.2000 0.1372
2.7000 2.2000 0.1388
2.8000 2.2000 0.1359
2.9000 2.2000 0.1293
3.0000 2.2000 0.1231
3.1000 2.2000 0.1211
3.2000 2.2000 0.1221
3.3000 2.2000 0.1244
3.4000 2.2000 0.1280
3.5000 2.2000 0.1328
3.6000 2.2000 0.1372
3.7000 2.2000 0.1388
3.8000 2.2000 0.1359
3.9000 2.2000 0.1293
4.0000 2.2000 0.1231
4.1000 2.2000 0.1211
4.2000 2.2000 0.1221
4.3000 2.2000 0.1244
4.4000 2.2000 0.1280
4.5000 2.2000 0.1328
4.6000 2.2000 0.1372
4.7000 2.2000 0.1388
4.8000 2.2000 0.1359
4.9000 2.2000 0.1293
0.0000 2.3000 0.1415
0.1000 2.3000 0.1380
0.2000 2.3000 0.1362
0.3000 2.3000 0.1362
0.4000 2.3000 0.1385
0.5000 2.3000 0.1426
0.6000 2.3000 0.1470
0.7000 2.3000 0.1496
0.8000 2.3000 0.1491
0.9000 2.3000 0.1458
1.0000 2.3000 0.1415
1.1000 2.3000 0.1380
1.2000 2.3000 0.1362
1.3000 2.3000 0.1362
1.4000 2.3000 0.1385
1.5000 2.3000 0.1426
1.6000 2.3000 0.1470
1.7000 2.3000 0.1496
1.8000 2.3000 0.1491
1.9000 2.3000 0.1458
2.0000 2.3000 0.1415
2.1000 2.3000 0.1380
2.2000 2.3000 0.1362
2.3000 2.3000 0.1362
2.4000 2.3000 0.1385
2.5000 2.3000 0.1426
2.6000 2.3000 0.1470
2.7000 2.3000 0.1496
2.8000 2.3000 0.1491
2.9000 2.3000 0.1458
3.0000 2.3000 0.1415
3.1000 2.3000 0.1380
3.2000 2.3000 0.1362
3.3000 2.3000 0.1362
3.4000 2.3000 0.1385
3.5000 2.3000 0.1426
3.6000 2.3000 0.1470
3.7000 2.3000 0.1496
3.8000 2.3000 0.1491
3.9000 2.3000 0.1458
4.0000 2.3000 0.1415
4.1000 2.3000 0.1380
4.2000 2.3000 0.1362
4.3000 2.3000 0.1362
4.4000 2.3000 0.1385
4.5000 2.3000 0.1426
4.6000 2.3000 0.1470
4.7000 2.3000 0.1496
4.8000 2.3000 0.1491
4.9000 2.3000 0.1458
0.0000 2.4000 0.1541
0.1000 2.4000 0.1508
0.2000 2.4000 0.1485
0.3000 2.4000 0.1481
0.4000 2.4000 0.1499
0.5000 2.4000 0.1534
0.6000 2.4000 0.1572
0.7000 2.4000 0.1596
0.8000 2.4000 0.1597
0.9000 2.4000 0.1576
1.0000 2.4000 0.1541
1.1000 2.4000 0.1508
1.2000 2.4000 0.1485
1.3000 2.4000 0.1481
1.4000 2.4000 0.1499
1.5000 2.4000 0.1534
1.6000 2.4000 0.1572
1.7000 2.4000 0.1596
1.8000 2.4000 0.1597
1.9000 2.4000 0.1576
2.0000 2.4000 0.1541
2.1000 2.4000 0.1508
2.2000 2.4000 0.1485
2.3000 2.4000 0.1481
2.4000 2.4000 0.1499
2.5000 2.4000 0.1534
2.6000 2.4000 0.1572
2.7000 2.4000 0.1596
2.8000 2.4000 0.1597
2.9000 2.4000 0.1576
3.0000 2.4000 0.1541
3.1000 2.4000 0.1508
3.2000 2.4000 0.1485
3.3000 2.4000 0.1481
3.4000 2.4000 0.1499
3.5000 2.4000 0.1534
3.6000 2.4000 0.1572
3.7000 2.4000 0.1596
3.8000 2.4000 0.1597
3.9000 2.4000 0.1576
4.0000 2.4000 0.1541
4.1000 2.4000 0.1508
4.2000 2.4000 0.1485
4.3000 2.4000 0.1481
4.4000 2.4000 0.1499
4.5000 2.4000 0.1534
4.6000 2.4000 0.1572
4.7000 2.4000 0.1596
4.8000 2.4000 0.1597
4.9000 2.4000 0.1576
0.0000 2.5000 0.1603
0.1000 2.5000 0.1576
0.2000 2.5000 0.1560
0.3000 2.5000 0.1561
0.4000 2.5000 0.1581
0.5000 2.5000 0.1611
0.6000 2.5000 0.1641
0.7000 2.5000 0.1658
0.8000 2.5000 0.1655
0.9000 2.5000 0.1634
1.0000 2.5000 0.1603
1.1000 2.5000 0.1576
1.2000 2.5000 0.1560
1.3000 2.5000 0.1561
1.4000 2.5000 0.1581
1.5000 2.5000 0.1611
1.6000 2.5000 0.1641
1.7000 2.5000 0.1658
1.8000 2.5000 0.1655
1.9000 2.5000 0.1634
2.0000 2.5000 0.1603
2.1000 2.5000 0.1576
2.2000 2.5000 0.1560
2.3000 2.5000 0.1561
2.4000 2.5000 0.1581
2.5000 2.5000 0.1611
2.6000 2.5000 0.1641
2.7000 2.5000 0.1658
2.8000 2.5000 0.1655
2.9000 2.5000 0.1634
3.0000 2.5000 0.1603
3.1000 2.5000 0.1576
3.2000 2.5000 0.1560
3.3000 2.5000 0.1561
3.4000 2.5000 0.1581
3.5000 2.5000 0.1611
3.6000 2.5000 0.1641
3.7000 2.5000 0.1658
3.8000 2.5000 0.1655
3.9000 2.5000 0.1634
4.0000 2.5000 0.1603
4.1000 2.5000 0.1576
4.2000 2.5000 0.1560
4.3000 2.5000 0.1561
4.4000 2.5000 0.1581
4.5000 2.5000 0.1611
4.6000 2.5000 0.1641
4.7000 2.5000 0.1658
4.8000 2.5000 0.1655
4.9000 2.5000 0.1634
0.0000 2.6000 0.1591
0.1000 2.6000 0.1571
0.2000 2.6000 0.1568
0.3000 2.6000 0.1581
0.4000 2.6000 0.1606
0.5000 2.6000 0.1635
0.6000 2.6000 0.1658
0.7000 2.6000 0.1664
0.8000 2.6000 0.1650
0.9000 2.6000 0.1621
1.0000 2.6000 0.1591
1.1000 2.6000 0.1571
1.2000 2.6000 0.1568
1.3000 2.6000 0.1581
1.4000 2.6000 0.1606
1.5000 2.6000 0.1635
1.6000 2.6000 0.1658
1.7000 2.6000 0.1664
1.8000 2.6000 0.1650
1.9000 2.6000 0.1621
2.0000 2.6000 0.1591
2.1000 2.6000 0.1571
2.2000 2.6000 0.1568
2.3000 2.6000 0.1581
2.4000 2.6000 0.1606
2.5000 2.6000 0.1635
2.6000 2.6000 0.1658
2.7000 2.6000 0.1664
2.8000 2.6000 0.1650
2.9000 2.6000 0.1621
3.0000 2.6000 0.1591
3.1000 2.6000 0.1571
3.2000 2.6000 0.1568
3.3000 2.6000 0.1581
3.4000 2.6000 0.1606
3.5000 2.6000 0.1635
3.6000 2.6000 0.1658
3.7000 2.6000 0.1664
3.8000 2.6000 0.1650
3.9000 2.6000 0.1621
4.0000 2.6000 0.1591
4.1000 2.6000 0.1571
4.2000 2.6000 0.1568
4.3000 2.6000 0.1581
4.4000 2.6000 0.1606
4.5000 2.6000 0.1635
4.6000 2.6000 0.1658
4.7000 2.6000 0.1664
4.8000 2.6000 0.1650
4.9000 2.6000 0.1621
0.0000 2.7000 0.1496
0.1000 2.7000 0.1487
0.2000 2.7000 0.1503
0.3000 2.7000 0.1533
0.4000 2.7000 0.1567
0.5000 2.7000 0.1598
0.6000 2.7000 0.1616
0.7000 2.7000 0.1611
0.8000 2.7000 0.1580
0.9000 2.7000 0.1533
1.0000 2.7000 0.1496
1.1000 2.7000 0.1487
1.2000 2.7000 0.1503
1.3000 2.7000 0.1533
1.4000 2.7000 0.1567
1.5000 2.7000 0.1598
1.6000 2.7000 0.1616
1.7000 2.7000 0.1611
1.8000 2.7000 0.1580
1.9000 2.7000 0.1533
2.0000 2.7000 0.1496
2.1000 2.7000 0.1487
2.2000 2.7000 0.1503
2.3000 2.7000 0.1533
2.4000 2.7000 0.1567
2.5000 2.7000 0.1598
2.6000 2.7000 0.1616
2.7000 2.7000 0.1611
2.8000 2.7000 0.1580
2.9000 2.7000 0.1533
3.0000 2.7000 0.1496
3.1000 2.7000 0.1487
3.2000 2.7000 0.1503
3.3000 2.7000 0.1533
3.4000 2.7000 0.1567
3.5000 2.7000 0.1598
3.6000 2.7000 0.1616
3.7000 2.7000 0.1611
3.8000 2.7000 0.1580
3.9000 2.7000 0.1533
4.0000 2.7000 0.1496
4.1000 2.7000 0.1487
4.2000 2.7000 0.1503
4.3000 2.7000 0.1533
4.4000 2.7000 0.1567
4.5000 2.7000 0.1598
4.6000 2.7000 0.1616
4.7000 2.7000 0.1611
4.8000 2.7000 0.1580
4.9000 2.7000 0.1533
0.0000 2.8000 0.1316
0.1000 2.8000 0.1324
0.2000 2.8000 0.1373
0.3000 2.8000 0.1427
0.4000 2.8000 0.1475
0.5000 2.8000 0.1512
0.6000 2.8000 0.1528
0.7000 2.8000 0.1510
0.8000 2.8000 0.1453
0.9000 2.8000 0.1372
1.0000 2.8000 0.1316
1.1000 2.8000 0.1324
1.2000 2.8000 0.1373
1.3000 2.8000 0.1427
1.4000 2.8000 0.1475
1.5000 2.8000 0.1512
1.6000 2.8000 0.1528
1.7000 2.8000 0.1510
1.8000 2.8000 0.1453
1.9000 2.8000 0.1372
2.0000 2.8000 0.1316
2.1000 2.8000 0.1324
2.2000 2.8000 0.1373
2.3000 2.8000 0.1427
2.4000 2.8000 0.1475
2.5000 2.8000 0.1512
2.6000 2.8000 0.1528
2.7000 2.8000 0.1510
2.8000 2.8000 0.1453
2.9000 2.8000 0.1372
3.0000 2.8000 0.1316
3.1000 2.8000 0.1324
3.2000 2.8000 0.1373
3.3000 2.8000 0.1427
3.4000 2.8000 0.1475
3.5000 2.8000 0.1512
3.6000 2.8000 0.1528
3.7000 2.8000 0.1510
3.8000 2.8000 0.1453
3.9000 2.8000 0.1372
4.0000 2.8000 0.1316
4.1000 2.8000 0.1324
4.2000 2.8000 0.1373
4.3000 2.8000 0.1427
4.4000 2.8000 0.1475
4.5000 2.8000 0.1512
4.6000 2.8000 0.1528
4.7000 2.8000 0.1510
4.8000 2.8000 0.1453
4.9000 2.8000 0.1372
0.0000 2.9000 0.1064
0.1000 2.9000 0.1111
0.2000 2.9000 0.1214
0.3000 2.9000 0.1297
0.4000 2.9000 0.1358
0.5000 2.9000 0.1402
0.6000 2.9000 0.1421
0.7000 2.9000 0.1395
0.8000 2.9000 0.1307
0.9000 2.9000 0.1166
1.0000 2.9000 0.1064
1.1000 2.9000 0.1111
1.2000 2.9000 0.1214
1.3000 2.9000 0.1297
1.4000 2.9000 0.1358
1.5000 2.9000 0.1402
1.6000 2.9000 0.1421
1.7000 2.9000 0.1395
1.8000 2.9000 0.1307
1.9000 2.9000 0.1166
2.0000 2.9000 0.1064
2.1000 2.9000 0.1111
2.2000 2.9000 0.1214
2.3000 2.9000 0.1297
2.4000 2.9000 0.1358
2.5000 2.9000 0.1402
2.6000 2.9000 0.1421
2.7000 2.9000 0.1395
2.8000 2.9000 0.1307
2.9000 2.9000 0.1166
3.0000 2.9000 0.1064
3.1000 2.9000 0.1111
3.2000 2.9000 0.1214
3.3000 2.9000 0.1297
3.4000 2.9000 0.1358
3.5000 2.9000 0.1402
3.6000 2.9000 0.1421
3.7000 2.9000 0.1395
3.8000 2.9000 0.1307
3.9000 2.9000 0.1166
4.0000 2.9000 0.1064
4.1000 2.9000 0.1111
4.2000 2.9000 0.1214
4.3000 2.9000 0.1297
4.4000 2.9000 0.1358
4.5000 2.9000 0.1402
4.6000 2.9000 0.1421
4.7000 2.9000 0.1395
4.8000 2.9000 0.1307
4.9000 2.9000 0.1166


==> files/kf_scale150.csv <==
# x, y, val
0.0000 0.0000 0.0771
0.1000 0.0000 0.0876
0.2000 0.0000 0.1002
0.3000 0.0000 0.1076
0.4000 0.0000 0.1113
0.5000 0.0000 0.1128
0.6000 0.0000 0.1125
0.7000 0.0000 0.1095
0.8000 0.0000 0.1019
0.9000 0.0000 0.0885
1.0000 0.0000 0.0771
1.1000 0.0000 0.0876
1.2000 0.0000 0.1002
1.3000 0.0000 0.1076
1.4000 0.0000 0.1113
1.5000 0.0000 0.1128
1.6000 0.0000 0.1125
1.7000 0.0000 0.1095
1.8000 0.0000 0.1019
1.9000 0.0000 0.0885
2.0000 0.0000 0.0771
2.1000 0.0000 0.0876
2.2000 0.0000 0.1002
2.3000 0.0000 0.1076
2.4000 0.0000 0.1113
2.5000 0.0000 0.1128
2.6000 0.0000 0.1125
2.7000 0.0000 0.1095
2.8000 0.0000 0.1019
2.9000 0.0000 0.0885
3.0000 0.0000 0.0771
3.1000 0.0000 0.0876
3.2000 0.0000 0.1002
3.3000 0.0000 0.1076
3.4000 0.0000 0.1113
3.5000 0.0000 0.1128
3.6000 0.0000 0.1125
3.7000 0.0000 0.1095
3.8000 0.0000 0.1019
3.9000 0.0000 0.0885
4.0000 0.0000 0.0771
4.1000 0.0000 0.0876
4.2000 0.0000 0.1002
4.3000 0.0000 0.1076
4.4000 0.0000 0.1113
4.5000 0.0000 0.1128
4.6000 0.0000 0.1125
4.7000 0.0000 0.1095
4.8000 0.0000 0.1019
4.9000 0.0000 0.0885
0.0000 0.1000 0.0878
0.1000 0.1000 0.0932
0.2000 0.1000 0.1019
0.3000 0.1000 0.1076
0.4000 0.1000 0.1107
0.5000 0.1000 0.1121
0.6000 0.1000 0.1121
0.7000 0.1000 0.1097
0.8000 0.1000 0.1038
0.9000 0.1000 0.0943
1.0000 0.1000 0.0878
1.1000 0.1000 0.0932
1.2000 0.1000 0.1019
1.3000 0.1000 0.1076
1.4000 0.1000 0.1107
1.5000 0.1000 0.1121
1.6000 0.1000 0.1121
1.7000 0.1000 0.1097
1.8000 0.1000 0.1038
1.9000 0.1000 0.0943
2.0000 0.1000 0.0878
2.1000 0.1000 0.0932
2.2000 0.1000 0.1019
2.3000 0.1000 0.1076
2.4000 0.1000 0.1107
2.5000 0.1000 0.1121
2.6000 0.1000 0.1121
2.7000 0.1000 0.1097
2.8000 0.1000 0.1038
2.9000 0.1000 0.0943
3.0000 0.1000 0.0878
3.1000 0.1000 0.0932
3.2000 0.1000 0.1019
3.3000 0.1000 0.1076
3.4000 0.1000 0.1107
3.5000 0.1000 0.1121
3.6000 0.1000 0.1121
3.7000 0.1000 0.1097
3.8000 0.1000 0.1038
3.9000 0.1000 0.0943
4.0000 0.1000 0.0878
4.1000 0.1000 0.0932
4.2000 0.1000 0.1019
4.3000 0.1000 0.1076
4.4000 0.1000 0.1107
4.5000 0.1000 0.1121
4.6000 0.1000 0.1121
4.7000 0.1000 0.1097
4.8000 0.1000 0.1038
4.9000 0.1000 0.0943
0.0000 0.2000 0.1014
0.1000 0.2000 0.1030
0.2000 0.2000 0.1067
0.3000 0.2000 0.1097
0.4000 0.2000 0.1117
0.5000 0.2000 0.1128
0.6000 0.2000 0.1131
0.7000 0.2000 0.1118
0.8000 0.2000 0.1085
0.9000 0.2000 0.1041
1.0000 0.2000 0.1014
1.1000 0.2000 0.1030
1.2000 0.2000 0.1067
1.3000 0.2000 0.1097
1.4000 0.2000 0.1117
1.5000 0.2000 0.1128
1.6000 0.2000 0.1131
1.7000 0.2000 0.1118
1.8000 0.2000 0.1085
1.9000 0.2000 0.1041
2.0000 0.2000 0.1014
2.1000 0.2000 0.1030
2.2000 0.2000 0.1067
2.3000 0.2000 0.1097
2.4000 0.2000 0.1117
2.5000 0.2000 0.1128
2.6000 0.2000 0.1131
2.7000 0.2000 0.1118
2.8000 0.2000 0.1085
2.9000 0.2000 0.1041
3.0000 0.2000 0.1014
3.1000 0.2000 0.1030
3.2000 0.2000 0.1067
3.3000 0.2000 0.1097
3.4000 0.2000 0.1117
3.5000 0.2000 0.1128
3.6000 0.2000 0.1131
3.7000 0.2000 0.1118
3.8000 0.2000 0.1085
3.9000 0.2000 0.1041
4.0000 0.2000 0.1014
4.1000 0.2000 0.1030
4.2000 0.2000 0.1067
4.3000 0.2000 0.1097
4.4000 0.2000 0.1117
4.5000 0.2000 0.1128
4.6000 0.2000 0.1131
4.7000 0.2000 0.1118
4.8000 0.2000 0.1085
4.9000 0.2000 0.1041
0.0000 0.3000 0.1100
0.1000 0.3000 0.1103
0.2000 0.3000 0.1115
0.3000 0.3000 0.1128
0.4000 0.3000 0.1139
0.5000 0.3000 0.1146
0.6000 0.3000 0.1150
0.7000 0.3000 0.1145
0.8000 0.3000 0.1130
0.9000 0.3000 0.1112
1.0000 0.3000 0.1100
1.1000 0.3000 0.1103
1.2000 0.3000 0.1115
1.3000 0.3000 0.1128
1.4000 0.3000 0.1139
1.5000 0.3000 0.1146
1.6000 0.3000 0.1150
1.7000 0.3000 0.1145
1.8000 0.3000 0.1130
1.9000 0.3000 0.1112
2.0000 0.3000 0.1100
2.1000 0.3000 0.1103
2.2000 0.3000 0.1115
2.3000 0.3000 0.1128
2.4000 0.3000 0.1139
2.5000 0.3000 0.1146
2.6000 0.3000 0.1150
2.7000 0.3000 0.1145
2.8000 0.3000 0.1130
2.9000 0.3000 0.1112
3.0000 0.3000 0.1100
3.1000 0.3000 0.1103
3.2000 0.3000 0.1115
3.3000 0.3000 0.1128
3.4000 0.3000 0.1139
3.5000 0.3000 0.1146
3.6000 0.3000 0.1150
3.7000 0.3000 0.1145
3.8000 0.3000 0.1130
3.9000 0.3000 0.1112
4.0000 0.3000 0.1100
4.1000 0.3000 0.1103
4.2000 0.3000 0.1115
4.3000 0.3000 0.1128
4.4000 0.3000 0.1139
4.5000 0.3000 0.1146
4.6000 0.3000 0.1150
4.7000 0.3000 0.1145
4.8000 0.3000 0.1130
4.9000 0.3000 0.1112
0.0000 0.4000 0.1148
0.1000 0.4000 0.1147
0.2000 0.4000 0.1151
0.3000 0.4000 0.1157
0.4000 0.4000 0.1163
0.5000 0.4000 0.1168
0.6000 0.4000 0.1170
0.7000 0.4000 0.1168
0.8000 0.4000 0.1162
0.9000 0.4000 0.1153
1.0000 0.4000 0.1148
1.1000 0.4000 0.1147
1.2000 0.4000 0.1151
1.3000 0.4000 0.1157
1.4000 0.4000 0.1163
1.5000 0.4000 0.1168
1.6000 0.4000 0.1170
1.7000 0.4000 0.1168
1.8000 0.4000 0.1162
1.9000 0.4000 0.1153
2.0000 0.4000 0.1148
2.1000 0.4000 0.1147
2.2000 0.4000 0.1151
2.3000 0.4000 0.1157
2.4000 0.4000 0.1163
2.5000 0.4000 0.1168
2.6000 0.4000 0.1170
2.7000 0.4000 0.1168
2.8000 0.4000 0.1162
2.9000 0.4000 0.1153
3.0000 0.4000 0.1148
3.1000 0.4000 0.1147
3.2000 0.4000 0.1151
3.3000 0.4000 0.1157
3.4000 0.4000 0.1163
3.5000 0.4000 0.1168
3.6000 0.4000 0.1170
3.7000 0.4000 0.1168
3.8000 0.4000 0.1162
3.9000 0.4000 0.1153
4.0000 0.4000 0.1148
4.1000 0.4000 0.1147
4.2000 0.4000 0.1151
4.3000 0.4000 0.1157
4.4000 0.4000 0.1163
4.5000 0.4000 0.1168
4.6000 0.4000 0.1170
4.7000 0.4000 0.1168
4.8000 0.4000 0.1162
4.9000 0.4000 0.1153
0.0000 0.5000 0.1167
0.1000 0.5000 0.1167
0.2000 0.5000 0.1170
0.3000 0.5000 0.1175
0.4000 0.5000 0.1181
0.5000 0.5000 0.1184
0.6000 0.5000 0.1186
0.7000 0.5000 0.1183
0.8000 0.5000 0.1178
0.9000 0.5000 0.1171
1.0000 0.5000 0.1167
1.1000 0.5000 0.1167
1.2000 0.5000 0.1170
1.3000 0.5000 0.1175
1.4000 0.5000 0.1181
1.5000 0.5000 0.1184
1.6000 0.5000 0.1186
1.7000 0.5000 0.1183
1.8000 0.5000 0.1178
1.9000 0.5000 0.1171
2.0000 0.5000 0.1167
2.1000 0.5000 0.1167
2.2000 0.5000 0.1170
2.3000 0.5000 0.1175
2.4000 0.5000 0.1181
2.5000 0.5000 0.1184
2.6000 0.5000 0.1186
2.7000 0.5000 0.1183
2.8000 0.5000 0.1178
2.9000 0.5000 0.1171
3.0000 0.5000 0.1167
3.1000 0.5000 0.1167
3.2000 0.5000 0.1170
3.3000 0.5000 0.1175
3.4000 0.5000 0.1181
3.5000 0.5000 0.1184
3.6000 0.5000 0.1186
3.7000 0.5000 0.1183
3.8000 0.5000 0.1178
3.9000 0.5000 0.1171
4.0000 0.5000 0.1167
4.1000 0.5000 0.1167
4.2000 0.5000 0.1170
4.3000 0.5000 0.1175
4.4000 0.5000 0.1181
4.5000 0.5000 0.1184
4.6000 0.5000 0.1186
4.7000 0.5000 0.1183
4.8000 0.5000 0.1178
4.9000 0.5000 0.1171
0.0000 0.6000 0.1161
0.1000 0.6000 0.1163
0.2000 0.6000 0.1170
0.3000 0.6000 0.1179
0.4000 0.6000 0.1187
0.5000 0.6000 0.1191
0.6000 0.6000 0.1191
0.7000 0.6000 0.1186
0.8000 0.6000 0.1176
0.9000 0.6000 0.1166
1.0000 0.6000 0.1161
1.1000 0.6000 0.1163
1.2000 0.6000 0.1170
1.3000 0.6000 0.1179
1.4000 0.6000 0.1187
1.5000 0.6000 0.1191
1.6000 0.6000 0.1191
1.7000 0.6000 0.1186
1.8000 0.6000 0.1176
1.9000 0.6000 0.1166
2.0000 0.6000 0.1161
2.1000 0.6000 0.1163
2.2000 0.6000 0.1170
2.3000 0.6000 0.1179
2.4000 0.6000 0.1187
2.5000 0.6000 0.1191
2.6000 0.6000 0.1191
2.7000 0.6000 0.1186
2.8000 0.6000 0.1176
2.9000 0.6000 0.1166
3.0000 0.6000 0.1161
3.1000 0.6000 0.1163
3.2000 0.6000 0.1170
3.3000 0.6000 0.1179
3.4000 0.6000 0.1187
3.5000 0.6000 0.1191
3.6000 0.6000 0.1191
3.7000 0.6000 0.1186
3.8000 0.6000 0.1176
3.9000 0.6000 0.1166
4.0000 0.6000 0.1161
4.1000 0.6000 0.1163
4.2000 0.6000 0.1170
4.3000 0.6000 0.1179
4.4000 0.6000 0.1187
4.5000 0.6000 0.1191
4.6000 0.6000 0.1191
4.7000 0.6000 0.1186
4.8000 0.6000 0.1176
4.9000 0.6000 0.1166
0.0000 0.7000 0.1121
0.1000 0.7000 0.1128
0.2000 0.7000 0.1147
0.3000 0.7000 0.1166
0.4000 0.7000 0.1179
0.5000 0.7000 0.1186
0.6000 0.7000 0.1184
0.7000 0.7000 0.1173
0.8000 0.7000 0.1154
0.9000 0.7000 0.1132
1.0000 0.7000 0.1121
1.1000 0.7000 0.1128
1.2000 0.7000 0.1147
1.3000 0.7000 0.1166
1.4000 0.7000 0.1179
1.5000 0.7000 0.1186
1.6000 0.7000 0.1184
1.7000 0.7000 0.1173
1.8000 0.7000 0.1154
1.9000 0.7000 0.1132
2.0000 0.7000 0.1121
2.1000 0.7000 0.1128
2.2000 0.7000 0.1147
2.3000 0.7000 0.1166
2.4000 0.7000 0.1179
2.5000 0.7000 0.1186
2.6000 0.7000 0.1184
2.7000 0.7000 0.1173
2.8000 0.7000 0.1154
2.9000 0.7000 0.1132
3.0000 0.7000 0.1121
3.1000 0.7000 0.1128
3.2000 0.7000 0.1147
3.3000 0.7000 0.1166
3.4000 0.7000 0.1179
3.5000 0.7000 0.1186
3.6000 0.7000 0.1184
3.7000 0.7000 0.1173
3.8000 0.7000 0.1154
3.9000 0.7000 0.1132
4.0000 0.7000 0.1121
4.1000 0.7000 0.1128
4.2000 0.7000 0.1147
4.3000 0.7000 0.1166
4.4000 0.7000 0.1179
4.5000 0.7000 0.1186
4.6000 0.7000 0.1184
4.7000 0.7000 0.1173
4.8000 0.7000 0.1154
4.9000 0.7000 0.1132
0.0000 0.8000 0.1035
0.1000 0.8000 0.1056
0.2000 0.8000 0.1100
0.3000 0.8000 0.1137
0.4000 0.8000 0.1159
0.5000 0.8000 0.1169
0.6000 0.8000 0.1166
0.7000 0.8000 0.1147
0.8000 0.8000 0.1109
0.9000 0.8000 0.1061
1.0000 0.8000 0.1035
1.1000 0.8000 0.1056
1.2000 0.8000 0.1100
1.3000 0.8000 0.1137
1.4000 0.8000 0.1159
1.5000 0.8000 0.1169
1.6000 0.8000 0.1166
1.7000 0.8000 0.1147
1.8000 0.8000 0.1109
1.9000 0.8000 0.1061
2.0000 0.8000 0.1035
2.1000 0.8000 0.1056
2.2000 0.8000 0.1100
2.3000 0.8000 0.1137
2.4000 0.8000 0.1159
2.5000 0.8000 0.1169
2.6000 0.8000 0.1166
2.7000 0.8000 0.1147
2.8000 0.8000 0.1109
2.9000 0.8000 0.1061
3.0000 0.8000 0.1035
3.1000 0.8000 0.1056
3.2000 0.8000 0.1100
3.3000 0.8000 0.1137
3.4000 0.8000 0.1159
3.5000 0.8000 0.1169
3.6000 0.8000 0.1166
3.7000 0.8000 0.1147
3.8000 0.8000 0.1109
3.9000 0.8000 0.1061
4.0000 0.8000 0.1035
4.1000 0.8000 0.1056
4.2000 0.8000 0.1100
4.3000 0.8000 0.1137
4.4000 0.8000 0.1159
4.5000 0.8000 0.1169
4.6000 0.8000 0.1166
4.7000 0.8000 0.1147
4.8000 0.8000 0.1109
4.9000 0.8000 0.1061
0.0000 0.9000 0.0891
0.1000 0.9000 0.0948
0.2000 0.9000 0.1039
0.3000 0.9000 0.1101
0.4000 0.9000 0.1133
0.5000 0.9000 0.1147
0.6000 0.9000 0.1143
0.7000 0.9000 0.1116
0.8000 0.9000 0.1053
0.9000 0.9000 0.0955
1.0000 0.9000 0.0891
1.1000 0.9000 0.0948
1.2000 0.9000 0.1039
1.3000 0.9000 0.1101
1.4000 0.9000 0.1133
1.5000 0.9000 0.1147
1.6000 0.9000 0.1143
1.7000 0.9000 0.1116
1.8000 0.9000 0.1053
1.9000 0.9000 0.0955
2.0000 0.9000 0.0891
2.1000 0.9000 0.0948
2.2000 0.9000 0.1039
2.3000 0.9000 0.1101
2.4000 0.9000 0.1133
2.5000 0.9000 0.1147
2.6000 0.9000 0.1143
2.7000 0.9000 0.1116
2.8000 0.9000 0.1053
2.9000 0.9000 0.0955
3.0000 0.9000 0.0891
3.1000 0.9000 0.0948
3.2000 0.9000 0.1039
3.3000 0.9000 0.1101
3.4000 0.9000 0.1133
3.5000 0.9000 0.1147
3.6000 0.9000 0.1143
3.7000 0.9000 0.1116
3.8000 0.9000 0.1053
3.9000 0.9000 0.0955
4.0000 0.9000 0.0891
4.1000 0.9000 0.0948
4.2000 0.9000 0.1039
4.3000 0.9000 0.1101
4.4000 0.9000 0.1133
4.5000 0.9000 0.1147
4.6000 0.9000 0.1143
4.7000 0.9000 0.1116
4.8000 0.9000 0.1053
4.9000 0.9000 0.0955
0.0000 1.0000 0.0771
0.1000 1.0000 0.0876
0.2000 1.0000 0.1002
0.3000 1.0000 0.1076
0.4000 1.0000 0.1113
0.5000 1.0000 0.1128
0.6000 1.0000 0.1125
0.7000 1.0000 0.1095
0.8000 1.0000 0.1019
0.9000 1.0000 0.0885
1.0000 1.0000 0.0771
1.1000 1.0000 0.0876
1.2000 1.0000 0.1002
1.3000 1.0000 0.1076
1.4000 1.0000 0.1113
1.5000 1.0000 0.1128
1.6000 1.0000 0.1125
1.7000 1.0000 0.1095
1.8000 1.0000 0.1019
1.9000 1.0000 0.0885
2.0000 1.0000 0.0771
2.1000 1.0000 0.0876
2.2000 1.0000 0.1002
2.3000 1.0000 0.1076
2.4000 1.0000 0.1113
2.5000 1.0000 0.1128
2.6000 1.0000 0.1125
2.7000 1.0000 0.1095
2.8000 1.0000 0.1019
2.9000 1.0000 0.0885
3.0000 1.0000 0.0771
3.1000 1.0000 0.0876
3.2000 1.0000 0.1002
3.3000 1.0000 0.1076
3.4000 1.0000 0.1113
3.5000 1.0000 0.1128
3.6000 1.0000 0.1125
3.7000 1.0000 0.1095
3.8000 1.0000 0.1019
3.9000 1.0000 0.0885
4.0000 1.0000 0.0771
4.1000 1.0000 0.0876
4.2000 1.0000 0.1002
4.3000 1.0000 0.1076
4.4000 1.0000 0.1113
4.5000 1.0000 0.1128
4.6000 1.0000 0.1125
4.7000 1.0000 0.1095
4.8000 1.0000 0.1019
4.9000 1.0000 0.0885
0.0000 1.1000 0.0878
0.1000 1.1000 0.0932
0.2000 1.1000 0.1019
0.3000 1.1000 0.1076
0.4000 1.1000 0.1107
0.5000 1.1000 0.1121
0.6000 1.1000 0.1121
0.7000 1.1000 0.1097
0.8000 1.1000 0.1038
0.9000 1.1000 0.0943
1.0000 1.1000 0.0878
1.1000 1.1000 0.0932
1.2000 1.1000 0.1019
1.3000 1.1000 0.1076
1.4000 1.1000 0.1107
1.5000 1.1000 0.1121
1.6000 1.1000 0.1121
1.7000 1.1000 0.1097
1.8000 1.1000 0.1038
1.9000 1.1000 0.0943
2.0000 1.1000 0.0878
2.1000 1.1000 0.0932
2.2000 1.1000 0.1019
2.3000 1.1000 0.1076
2.4000 1.1000 0.1107
2.5000 1.1000 0.1121
2.6000 1.1000 0.1121
2.7000 1.1000 0.1097
2.8000 1.1000 0.1038
2.9000 1.1000 0.0943
3.0000 1.1000 0.0878
3.1000 1.1000 0.0932
3.2000 1.1000 0.1019
3.3000 1.1000 0.1076
3.4000 1.1000 0.1107
3.5000 1.1000 0.1121
3.6000 1.1000 0.1121
3.7000 1.1000 0.1097
3.8000 1.1000 0.1038
3.9000 1.1000 0.0943
4.0000 1.1000 0.0878
4.1000 1.1000 0.0932
4.2000 1.1000 0.1019
4.3000 1.1000 0.1076
4.4000 1.1000 0.1107
4.5000 1.1000 0.1121
4.6000 1.1000 0.1121
4.7000 1.1000 0.1097
4.8000 1.1000 0.1038
4.9000 1.1000 0.0943
0.0000 1.2000 0.1014
0.1000 1.2000 0.1030
0.2000 1.2000 0.1067
0.3000 1.2000 0.1097
0.4000 1.2000 0.1117
0.5000 1.2000 0.1128
0.6000 1.2000 0.1131
0.7000 1.2000 0.1118
0.8000 1.2000 0.1085
0.9000 1.2000 0.1041
1.0000 1.2000 0.1014
1.1000 1.2000 0.1030
1.2000 1.2000 0.1067
1.3000 1.2000 0.1097
1.4000 1.2000 0.1117
1.5000 1.2000 0.1128
1.6000 1.2000 0.1131
1.7000 1.2000 0.1118
1.8000 1.2000 0.1085
1.9000 1.2000 0.1041
2.0000 1.2000 0.1014
2.1000 1.2000 0.1030
2.2000 1.2000 0.1067
2.3000 1.2000 0.1097
2.4000 1.2000 0.1117
2.5000 1.2000 0.1128
2.6000 1.2000 0.1131
2.7000 1.2000 0.1118
2.8000 1.2000 0.1085
2.9000 1.2000 0.1041
3.0000 1.2000 0.1014
3.1000 1.2000 0.1030
3.2000 1.2000 0.1067
3.3000 1.2000 0.1097
3.4000 1.2000 0.1117
3.5000 1.2000 0.1128
3.6000 1.2000 0.1131
3.7000 1.2000 0.1118
3.8000 1.2000 0.1085
3.9000 1.2000 0.1041
4.0000 1.2000 0.1014
4.1000 1.2000 0.1030
4.2000 1.2000 0.1067
4.3000 1.2000 0.1097
4.4000 1.2000 0.1117
4.5000 1.2000 0.1128
4.6000 1.2000 0.1131
4.7000 1.2000 0.1118
4.8000 1.2000 0.1085
4.9000 1.2000 0.1041
0.0000 1.3000 0.1100
0.1000 1.3000 0.1103
0.2000 1.3000 0.1115
0.3000 1.3000 0.1128
0.4000 1.3000 0.1139
0.5000 1.3000 0.1146
0.6000 1.3000 0.1150
0.7000 1.3000 0.1145
0.8000 1.3000 0.1130
0.9000 1.3000 0.1112
1.0000 1.3000 0.1100
1.1000 1.3000 0.1103
1.2000 1.3000 0.1115
1.3000 1.3000 0.1128
1.4000 1.3000 0.1139
1.5000 1.3000 0.1146
1.6000 1.3000 0.1150
1.7000 1.3000 0.1145
1.8000 1.3000 0.1130
1.9000 1.3000 0.1112
2.0000 1.3000 0.1100
2.1000 1.3000 0.1103
2.2000 1.3000 0.1115
2.3000 1.3000 0.1128
2.4000 1.3000 0.1139
2.5000 1.3000 0.1146
2.6000 1.3000 0.1150
2.7000 1.3000 0.1145
2.8000 1.3000 0.1130
2.9000 1.3000 0.1112
3.0000 1.3000 0.1100
3.1000 1.3000 0.1103
3.2000 1.3000 0.1115
3.3000 1.3000 0.1128
3.4000 1.3000 0.1139
3.5000 1.3000 0.1146
3.6000 1.3000 0.1150
3.7000 1.3000 0.1145
3.8000 1.3000 0.1130
3.9000 1.3000 0.1112
4.0000 1.3000 0.1100
4.1000 1.3000 0.1103
4.2000 1.3000 0.1115
4.3000 1.3000 0.1128
4.4000 1.3000 0.1139
4.5000 1.3000 0.1146
4.6000 1.3000 0.1150
4.7000 1.3000 0.1145
4.8000 1.3000 0.1130
4.9000 1.3000 0.1112
0.0000 1.4000 0.1148
0.1000 1.4000 0.1147
0.2000 1.4000 0.1151
0.3000 1.4000 0.1157
0.4000 1.4000 0.1163
0.5000 1.4000 0.1168
0.6000 1.4000 0.1170
0.7000 1.4000 0.1168
0.8000 1.4000 0.1162
0.9000 1.4000 0.1153
1.0000 1.4000 0.1148
1.1000 1.4000 0.1147
1.2000 1.4000 0.1151
1.3000 1.4000 0.1157
1.4000 1.4000 0.1163
1.5000 1.4000 0.1168
1.6000 1.4000 0.1170
1.7000 1.4000 0.1168
1.8000 1.4000 0.1162
1.9000 1.4000 0.1153
2.0000 1.4000 0.1148
2.1000 1.4000 0.1147
2.2000 1.4000 0.1151
2.3000 1.4000 0.1157
2.4000 1.4000 0.1163
2.5000 1.4000 0.1168
2.6000 1.4000 0.1170
2.7000 1.4000 0.1168
2.8000 1.4000 0.1162
2.9000 1.4000 0.1153
3.0000 1.4000 0.1148
3.1000 1.4000 0.1147
3.2000 1.4000 0.1151
3.3000 1.4000 0.1157
3.4000 1.4000 0.1163
3.5000 1.4000 0.1168
3.6000 1.4000 0.1170
3.7000 1.4000 0.1168
3.8000 1.4000 0.1162
3.9000 1.4000 0.1153
4.0000 1.4000 0.1148
4.1000 1.4000 0.1147
4.2000 1.4000 0.1151
4.3000 1.4000 0.1157
4.4000 1.4000 0.1163
4.5000 1.4000 0.1168
4.6000 1.4000 0.1170
4.7000 1.4000 0.1168
4.8000 1.4000 0.1162
4.9000 1.4000 0.1153
0.0000 1.5000 0.1167
0.1000 1.5000 0.1167
0.2000 1.5000 0.1170
0.3000 1.5000 0.1175
0.4000 1.5000 0.1181
0.5000 1.5000 0.1184
0.6000 1.5000 0.1186
0.7000 1.5000 0.1183
0.8000 1.5000 0.1178
0.9000 1.5000 0.1171
1.0000 1.5000 0.1167
1.1000 1.5000 0.1167
1.2000 1.5000 0.1170
1.3000 1.5000 0.1175
1.4000 1.5000 0.1181
1.5000 1.5000 0.1184
1.6000 1.5000 0.1186
1.7000 1.5000 0.1183
1.8000 1.5000 0.1178
1.9000 1.5000 0.1171
2.0000 1.5000 0.1167
2.1000 1.5000 0.1167
2.2000 1.5000 0.1170
2.3000 1.5000 0.1175
2.4000 1.5000 0.1181
2.5000 1.5000 0.1184
2.6000 1.5000 0.1186
2.7000 1.5000 0.1183
2.8000 1.5000 0.1178
2.9000 1.5000 0.1171
3.0000 1.5000 0.1167
3.1000 1.5000 0.1167
3.2000 1.5000 0.1170
3.3000 1.5000 0.1175
3.4000 1.5000 0.1181
3.5000 1.5000 0.1184
3.6000 1.5000 0.1186
3.7000 1.5000 0.1183
3.8000 1.5000 0.1178
3.9000 1.5000 0.1171
4.0000 1.5000 0.1167
4.1000 1.5000 0.1167
4.2000 1.5000 0.1170
4.3000 1.5000 0.1175
4.4000 1.5000 0.1181
4.5000 1.5000 0.1184
4.6000 1.5000 0.1186
4.7000 1.5000 0.1183
4.8000 1.5000 0.1178
4.9000 1.5000 0.1171
0.0000 1.6000 0.1161
0.1000 1.6000 0.1163
0.2000 1.6000 0.1170
0.3000 1.6000 0.1179
0.4000 1.6000 0.1187
0.5000 1.6000 0.1191
0.6000 1.6000 0.1191
0.7000 1.6000 0.1186
0.8000 1.6000 0.1176
0.9000 1.6000 0.1166
1.0000 1.6000 0.1161
1.1000 1.6000 0.1163
1.2000 1.6000 0.1170
1.3000 1.6000 0.1179
1.4000 1.6000 0.1187
1.5000 1.6000 0.1191
1.6000 1.6000 0.1191
1.7000 1.6000 0.1186
1.8000 1.6000 0.1176
1.9000 1.6000 0.1166
2.0000 1.6000 0.1161
2.1000 1.6000 0.1163
2.2000 1.6000 0.1170
2.3000 1.6000 0.1179
2.4000 1.6000 0.1187
2.5000 1.6000 0.1191
2.6000 1.6000 0.1191
2.7000 1.6000 0.1186
2.8000 1.6000 0.1176
2.9000 1.6000 0.1166
3.0000 1.6000 0.1161
3.1000 1.6000 0.1163
3.2000 1.6000 0.1170
3.3000 1.6000 0.1179
3.4000 1.6000 0.1187
3.5000 1.6000 0.1191
3.6000 1.6000 0.1191
3.7000 1.6000 0.1186
3.8000 1.6000 0.1176
3.9000 1.6000 0.1166
4.0000 1.6000 0.1161
4.1000 1.6000 0.1163
4.2000 1.6000 0.1170
4.3000 1.6000 0.1179
4.4000 1.6000 0.1187
4.5000 1.6000 0.1191
4.6000 1.6000 0.1191
4.7000 1.6000 0.1186
4.8000 1.6000 0.1176
4.9000 1.6000 0.1166
0.0000 1.7000 0.1121
0.1000 1.7000 0.1128
0.2000 1.7000 0.1147
0.3000 1.7000 0.1166
0.4000 1.7000 0.1179
0.5000 1.7000 0.1186
0.6000 1.7000 0.1184
0.7000 1.7000 0.1173
0.8000 1.7000 0.1154
0.9000 1.7000 0.1132
1.0000 1.7000 0.1121
1.1000 1.7000 0.1128
1.2000 1.7000 0.1147
1.3000 1.7000 0.1166
1.4000 1.7000 0.1179
1.5000 1.7000 0.1186
1.6000 1.7000 0.1184
1.7000 1.7000 0.1173
1.8000 1.7000 0.1154
1.9000 1.7000 0.1132
2.0000 1.7000 0.1121
2.1000 1.7000 0.1128
2.2000 1.7000 0.1147
2.3000 1.7000 0.1166
2.4000 1.7000 0.1179
2.5000 1.7000 0.1186
2.6000 1.7000 0.1184
2.7000 1.7000 0.1173
2.8000 1.7000 0.1154
2.9000 1.7000 0.1132
3.0000 1.7000 0.1121
3.1000 1.7000 0.1128
3.2000 1.7000 0.1147
3.3000 1.7000 0.1166
3.4000 1.7000 0.1179
3.5000 1.7000 0.1186
3.6000 1.7000 0.1184
3.7000 1.7000 0.1173
3.8000 1.7000 0.1154
3.9000 1.7000 0.1132
4.0000 1.7000 0.1121
4.1000 1.7000 0.1128
4.2000 1.7000 0.1147
4.3000 1.7000 0.1166
4.4000 1.7000 0.1179
4.5000 1.7000 0.1186
4.6000 1.7000 0.1184
4.7000 1.7000 0.1173
4.8000 1.7000 0.1154
4.9000 1.7000 0.1132
0.0000 1.8000 0.1035
0.1000 1.8000 0.1056
0.2000 1.8000 0.1100
0.3000 1.8000 0.1137
0.4000 1.8000 0.1159
0.5000 1.8000 0.1169
0.6000 1.8000 0.1166
0.7000 1.8000 0.1147
0.8000 1.8000 0.1109
0.9000 1.8000 0.1061
1.0000 1.8000 0.1035
1.1000 1.8000 0.1056
1.2000 1.8000 0.1100
1.3000 1.8000 0.1137
1.4000 1.8000 0.1159
1.5000 1.8000 0.1169
1.6000 1.8000 0.1166
1.7000 1.8000 0.1147
1.8000 1.8000 0.1109
1.9000 1.8000 0.1061
2.0000 1.8000 0.1035
2.1000 1.8000 0.1056
2.2000 1.8000 0.1100
2.3000 1.8000 0.1137
2.4000 1.8000 0.1159
2.5000 1.8000 0.1169
2.6000 1.8000 0.1166
2.7000 1.8000 0.1147
2.8000 1.8000 0.1109
2.9000 1.8000 0.1061
3.0000 1.8000 0.1035
3.1000 1.8000 0.1056
3.2000 1.8000 0.1100
3.3000 1.8000 0.1137
3.4000 1.8000 0.1159
3.5000 1.8000 0.1169
3.6000 1.8000 0.1166
3.7000 1.8000 0.1147
3.8000 1.8000 0.1109
3.9000 1.8000 0.1061
4.0000 1.8000 0.1035
4.1000 1.8000 0.1056
4.2000 1.8000 0.1100
4.3000 1.8000 0.1137
4.4000 1.8000 0.1159
4.5000 1.8000 0.1169
4.6000 1.8000 0.1166
4.7000 1.8000 0.1147
4.8000 1.8000 0.1109
4.9000 1.8000 0.1061
0.0000 1.9000 0.0891
0.1000 1.9000 0.0948
0.2000 1.9000 0.1039
0.3000 1.9000 0.1101
0.4000 1.9000 0.1133
0.5000 1.9000 0.1147
0.6000 1.9000 0.1143
0.7000 1.9000 0.1116
0.8000 1.9000 0.1053
0.9000 1.9000 0.0955
1.0000 1.9000 0.0891
1.1000 1.9000 0.0948
1.2000 1.9000 0.1039
1.3000 1.9000 0.1101
1.4000 1.9000 0.1133
1.5000 1.9000 0.1147
1.6000 1.9000 0.1143
1.7000 1.9000 0.1116
1.8000 1.9000 0.1053
1.9000 1.9000 0.0955
2.0000 1.9000 0.0891
2.1000 1.9000 0.0948
2.2000 1.9000 0.1039
2.3000 1.9000 0.1101
2.4000 1.9000 0.1133
2.5000 1.9000 0.1147
2.6000 1.9000 0.1143
2.7000 1.9000 0.1116
2.8000 1.9000 0.1053
2.9000 1.9000 0.0955
3.0000 1.9000 0.0891
3.1000 1.9000 0.0948
3.2000 1.9000 0.1039
3.3000 1.9000 0.1101
3.4000 1.9000 0.1133
3.5000 1.9000 0.1147
3.6000 1.9000 0.1143
3.7000 1.9000 0.1116
3.8000 1.9000 0.1053
3.9000 1.9000 0.0955
4.0000 1.9000 0.0891
4.1000 1.9000 0.0948
4.2000 1.9000 0.1039
4.3000 1.9000 0.1101
4.4000 1.9000 0.1133
4.5000 1.9000 0.1147
4.6000 1.9000 0.1143
4.7000 1.9000 0.1116
4.8000 1.9000 0.1053
4.9000 1.9000 0.0955
0.0000 2.0000 0.0771
0.1000 2.0000 0.0876
0.2000 2.0000 0.1002
0.3000 2.0000 0.1076
0.4000 2.0000 0.1113
0.5000 2.0000 0.1128
0.6000 2.0000 0.1125
0.7000 2.0000 0.1095
0.8000 2.0000 0.1019
0.9000 2.0000 0.0885
1.0000 2.0000 0.0771
1.1000 2.0000 0.0876
1.2000 2.0000 0.1002
1.3000 2.0000 0.1076
1.4000 2.0000 0.1113
1.5000 2.0000 0.1128
1.6000 2.0000 0.1125
1.7000 2.0000 0.1095
1.8000 2.0000 0.1019
1.9000 2.0000 0.0885
2.0000 2.0000 0.0771
2.1000 2.0000 0.0876
2.2000 2.0000 0.1002
2.3000 2.0000 0.1076
2.4000 2.0000 0.1113
2.5000 2.0000 0.1128
2.6000 2.0000 0.1125
2.7000 2.0000 0.1095
2.8000 2.0000 0.1019
2.9000 2.0000 0.0885
3.0000 2.0000 0.0771
3.1000 2.0000 0.0876
3.2000 2.0000 0.1002
3.3000 2.0000 0.1076
3.4000 2.0000 0.1113
3.5000 2.0000 0.1128
3.6000 2.0000 0.1125
3.7000 2.0000 0.1095
3.8000 2.0000 0.1019
3.9000 2.0000 0.0885
4.0000 2.0000 0.0771
4.1000 2.0000 0.0876
4.2000 2.0000 0.1002
4.3000 2.0000 0.1076
4.4000 2.0000 0.1113
4.5000 2.0000 0.1128
4.6000 2.0000 0.1125
4.7000 2.0000 0.1095
4.8000 2.0000 0.1019
4.9000 2.0000 0.0885
0.0000 2.1000 0.0878
0.1000 2.1000 0.0932
0.2000 2.1000 0.1019
0.3000 2.1000 0.1076
0.4000 2.1000 0.1107
0.5000 2.1000 0.1121
0.6000 2.1000 0.1121
0.7000 2.1000 0.1097
0.8000 2.1000 0.1038
0.9000 2.1000 0.0943
1.0000 2.1000 0.0878
1.1000 2.1000 0.0932
1.2000 2.1000 0.1019
1.3000 2.1000 0.1076
1.4000 2.1000 0.1107
1.5000 2.1000 0.1121
1.6000 2.1000 0.1121
1.7000 2.1000 0.1097
1.8000 2.1000 0.1038
1.9000 2.1000 0.0943
2.0000 2.1000 0.0878
2.1000 2.1000 0.0932
2.2000 2.1000 0.1019
2.3000 2.1000 0.1076
2.4000 2.1000 0.1107
2.5000 2.1000 0.1121
2.6000 2.1000 0.1121
2.7000 2.1000 0.1097
2.8000 2.1000 0.1038
2.9000 2.1000 0.0943
3.0000 2.1000 0.0878
3.1000 2.1000 0.0932
3.2000 2.1000 0.1019
3.3000 2.1000 0.1076
3.4000 2.1000 0.1107
3.5000 2.1000 0.1121
3.6000 2.1000 0.1121
3.7000 2.1000 0.1097
3.8000 2.1000 0.1038
3.9000 2.1000 0.0943
4.0000 2.1000 0.0878
4.1000 2.1000 0.0932
4.2000 2.1000 0.1019
4.3000 2.1000 0.1076
4.4000 2.1000 0.1107
4.5000 2.1000 0.1121
4.6000 2.1000 0.1121
4.7000 2.1000 0.1097
4.8000 2.1000 0.1038
4.9000 2.1000 0.0943
0.0000 2.2000 0.1014
0.1000 2.2000 0.1030
0.2000 2.2000 0.1067
0.3000 2.2000 0.1097
0.4000 2.2000 0.1117
0.5000 2.2000 0.1128
0.6000 2.2000 0.1131
0.7000 2.2000 0.1118
0.8000 2.2000 0.1085
0.9000 2.2000 0.1041
1.0000 2.2000 0.1014
1.1000 2.2000 0.1030
1.2000 2.2000 0.1067
1.3000 2.2000 0.1097
1.4000 2.2000 0.1117
1.5000 2.2000 0.1128
1.6000 2.2000 0.1131
1.7000 2.2000 0.1118
1.8000 2.2000 0.1085
1.9000 2.2000 0.1041
2.0000 2.2000 0.1014
2.1000 2.2000 0.1030
2.2000 2.2000 0.1067
2.3000 2.2000 0.1097
2.4000 2.2000 0.1117
2.5000 2.2000 0.1128
2.6000 2.2000 0.1131
2.7000 2.2000 0.1118
2.8000 2.2000 0.1085
2.9000 2.2000 0.1041
3.0000 2.2000 0.1014
3.1000 2.2000 0.1030
3.2000 2.2000 0.1067
3.3000 2.2000 0.1097
3.4000 2.2000 0.1117
3.5000 2.2000 0.1128
3.6000 2.2000 0.1131
3.7000 2.2000 0.1118
3.8000 2.2000 0.1085
3.9000 2.2000 0.1041
4.0000 2.2000 0.1014
4.1000 2.2000 0.1030
4.2000 2.2000 0.1067
4.3000 2.2000 0.1097
4.4000 2.2000 0.1117
4.5000 2.2000 0.1128
4.6000 2.2000 0.1131
4.7000 2.2000 0.1118
4.8000 2.2000 0.1085
4.9000 2.2000 0.1041
0.0000 2.3000 0.1100
0.1000 2.3000 0.1103
0.2000 2.3000 0.1115
0.3000 2.3000 0.1128
0.4000 2.3000 0.1139
0.5000 2.3000 0.1146
0.6000 2.3000 0.1150
0.7000 2.3000 0.1145
0.8000 2.3000 0.1130
0.9000 2.3000 0.1112
1.0000 2.3000 0.1100
1.1000 2.3000 0.1103
1.2000 2.3000 0.1115
1.3000 2.3000 0.1128
1.4000 2.3000 0.1139
1.5000 2.3000 0.1146
1.6000 2.3000 0.1150
1.7000 2.3000 0.1145
1.8000 2.3000 0.1130
1.9000 2.3000 0.1112
2.0000 2.3000 0.1100
2.1000 2.3000 0.1103
2.2000 2.3000 0.1115
2.3000 2.3000 0.1128
2.4000 2.3000 0.1139
2.5000 2.3000 0.1146
2.6000 2.3000 0.1150
2.7000 2.3000 0.1145
2.8000 2.3000 0.1130
2.9000 2.3000 0.1112
3.0000 2.3000 0.1100
3.1000 2.3000 0.1103
3.2000 2.3000 0.1115
3.3000 2.3000 0.1128
3.4000 2.3000 0.1139
3.5000 2.3000 0.1146
3.6000 2.3000 0.1150
3.7000 2.3000 0.1145
3.8000 2.3000 0.1130
3.9000 2.3000 0.1112
4.0000 2.3000 0.1100
4.1000 2.3000 0.1103
4.2000 2.3000 0.1115
4.3000 2.3000 0.1128
4.4000 2.3000 0.1139
4.5000 2.3000 0.1146
4.6000 2.3000 0.1150
4.7000 2.3000 0.1145
4.8000 2.3000 0.1130
4.9000 2.3000 0.1112
0.0000 2.4000 0.1148
0.1000 2.4000 0.1147
0.2000 2.4000 0.1151
0.3000 2.4000 0.1157
0.4000 2.4000 0.1163
0.5000 2.4000 0.1168
0.6000 2.4000 0.1170
0.7000 2.4000 0.1168
0.8000 2.4000 0.1162
0.9000 2.4000 0.1153
1.0000 2.4000 0.1148
1.1000 2.4000 0.1147
1.2000 2.4000 0.1151
1.3000 2.4000 0.1157
1.4000 2.4000 0.1163
1.5000 2.4000 0.1168
1.6000 2.4000 0.1170
1.7000 2.4000 0.1168
1.8000 2.4000 0.1162
1.9000 2.4000 0.1153
2.0000 2.4000 0.1148
2.1000 2.4000 0.1147
2.2000 2.4000 0.1151
2.3000 2.4000 0.1157
2.4000 2.4000 0.1163
2.5000 2.4000 0.1168
2.6000 2.4000 0.1170
2.7000 2.4000 0.1168
2.8000 2.4000 0.1162
2.9000 2.4000 0.1153
3.0000 2.4000 0.1148
3.1000 2.4000 0.1147
3.2000 2.4000 0.1151
3.3000 2.4000 0.1157
3.4000 2.4000 0.1163
3.5000 2.4000 0.1168
3.6000 2.4000 0.1170
3.7000 2.4000 0.1168
3.8000 2.4000 0.1162
3.9000 2.4000 0.1153
4.0000 2.4000 0.1148
4.1000 2.4000 0.1147
4.2000 2.4000 0.1151
4.3000 2.4000 0.1157
4.4000 2.4000 0.1163
4.5000 2.4000 0.1168
4.6000 2.4000 0.1170
4.7000 2.4000 0.1168
4.8000 2.4000 0.1162
4.9000 2.4000 0.1153
0.0000 2.5000 0.1167
0.1000 2.5000 0.1167
0.2000 2.5000 0.1170
0.3000 2.5000 0.1175
0.4000 2.5000 0.1181
0.5000 2.5000 0.1184
0.6000 2.5000 0.1186
0.7000 2.5000 0.1183
0.8000 2.5000 0.1178
0.9000 2.5000 0.1171
1.0000 2.5000 0.1167
1.1000 2.5000 0.1167
1.2000 2.5000 0.1170
1.3000 2.5000 0.1175
1.4000 2.5000 0.1181
1.5000 2.5000 0.1184
1.6000 2.5000 0.1186
1.7000 2.5000 0.1183
1.8000 2.5000 0.1178
1.9000 2.5000 0.1171
2.0000 2.5000 0.1167
2.1000 2.5000 0.1167
2.2000 2.5000 0.1170
2.3000 2.5000 0.1175
2.4000 2.5000 0.1181
2.5000 2.5000 0.1184
2.6000 2.5000 0.1186
2.7000 2.5000 0.1183
2.8000 2.5000 0.1178
2.9000 2.5000 0.1171
3.0000 2.5000 0.1167
3.1000 2.5000 0.1167
3.2000 2.5000 0.1170
3.3000 2.5000 0.1175
3.4000 2.5000 0.1181
3.5000 2.5000 0.1184
3.6000 2.5000 0.1186
3.7000 2.5000 0.1183
3.8000 2.5000 0.1178
3.9000 2.5000 0.1171
4.0000 2.5000 0.1167
4.1000 2.5000 0.1167
4.2000 2.5000 0.1170
4.3000 2.5000 0.1175
4.4000 2.5000 0.1181
4.5000 2.5000 0.1184
4.6000 2.5000 0.1186
4.7000 2.5000 0.1183
4.8000 2.5000 0.1178
4.9000 2.5000 0.1171
0.0000 2.6000 0.1161
0.1000 2.6000 0.1163
0.2000 2.6000 0.1170
0.3000 2.6000 0.1179
0.4000 2.6000 0.1187
0.5000 2.6000 0.1191
0.6000 2.6000 0.1191
0.7000 2.6000 0.1186
0.8000 2.6000 0.1176
0.9000 2.6000 0.1166
1.0000 2.6000 0.1161
1.1000 2.6000 0.1163
1.2000 2.6000 0.1170
1.3000 2.6000 0.1179
1.4000 2.6000 0.1187
1.5000 2.6000 0.1191
1.6000 2.6000 0.1191
1.7000 2.6000 0.1186
1.8000 2.6000 0.1176
1.9000 2.6000 0.1166
2.0000 2.6000 0.1161
2.1000 2.6000 0.1163
2.2000 2.6000 0.1170
2.3000 2.6000 0.1179
2.4000 2.6000 0.1187
2.5000 2.6000 0.1191
2.6000 2.6000 0.1191
2.7000 2.6000 0.1186
2.8000 2.6000 0.1176
2.9000 2.6000 0.1166
3.0000 2.6000 0.1161
3.1000 2.6000 0.1163
3.2000 2.6000 0.1170
3.3000 2.6000 0.1179
3.4000 2.6000 0.1187
3.5000 2.6000 0.1191
3.6000 2.6000 0.1191
3.7000 2.6000 0.1186
3.8000 2.6000 0.1176
3.9000 2.6000 0.1166
4.0000 2.6000 0.1161
4.1000 2.6000 0.1163
4.2000 2.6000 0.1170
4.3000 2.6000 0.1179
4.4000 2.6000 0.1187
4.5000 2.6000 0.1191
4.6000 2.6000 0.1191
4.7000 2.6000 0.1186
4.8000 2.6000 0.1176
4.9000 2.6000 0.1166
0.0000 2.7000 0.1121
0.1000 2.7000 0.1128
0.2000 2.7000 0.1147
0.3000 2.7000 0.1166
0.4000 2.7000 0.1179
0.5000 2.7000 0.1186
0.6000 2.7000 0.1184
0.7000 2.7000 0.1173
0.8000 2.7000 0.1154
0.9000 2.7000 0.1132
1.0000 2.7000 0.1121
1.1000 2.7000 0.1128
1.2000 2.7000 0.1147
1.3000 2.7000 0.1166
1.4000 2.7000 0.1179
1.5000 2.7000 0.1186
1.6000 2.7000 0.1184
1.7000 2.7000 0.1173
1.8000 2.7000 0.1154
1.9000 2.7000 0.1132
2.0000 2.7000 0.1121
2.1000 2.7000 0.1128
2.2000 2.7000 0.1147
2.3000 2.7000 0.1166
2.4000 2.7000 0.1179
2.5000 2.7000 0.1186
2.6000 2.7000 0.1184
2.7000 2.7000 0.1173
2.8000 2.7000 0.1154
2.9000 2.7000 0.1132
3.0000 2.7000 0.1121
3.1000 2.7000 0.1128
3.2000 2.7000 0.1147
3.3000 2.7000 0.1166
3.4000 2.7000 0.1179
3.5000 2.7000 0.1186
3.6000 2.7000 0.1184
3.7000 2.7000 0.1173
3.8000 2.7000 0.1154
3.9000 2.7000 0.1132
4.0000 2.7000 0.1121
4.1000 2.7000 0.1128
4.2000 2.7000 0.1147
4.3000 2.7000 0.1166
4.4000 2.7000 0.1179
4.5000 2.7000 0.1186
4.6000 2.7000 0.1184
4.7000 2.7000 0.1173
4.8000 2.7000 0.1154
4.9000 2.7000 0.1132
0.0000 2.8000 0.1035
0.1000 2.8000 0.1056
0.2000 2.8000 0.1100
0.3000 2.8000 0.1137
0.4000 2.8000 0.1159
0.5000 2.8000 0.1169
0.6000 2.8000 0.1166
0.7000 2.8000 0.1147
0.8000 2.8000 0.1109
0.9000 2.8000 0.1061
1.0000 2.8000 0.1035
1.1000 2.8000 0.1056
1.2000 2.8000 0.1100
1.3000 2.8000 0.1137
1.4000 2.8000 0.1159
1.5000 2.8000 0.1169
1.6000 2.8000 0.1166
1.7000 2.8000 0.1147
1.8000 2.8000 0.1109
1.9000 2.8000 0.1061
2.0000 2.8000 0.1035
2.1000 2.8000 0.1056
2.2000 2.8000 0.1100
2.3000 2.8000 0.1137
2.4000 2.8000 0.1159
2.5000 2.8000 0.1169
2.6000 2.8000 0.1166
2.7000 2.8000 0.1147
2.8000 2.8000 0.1109
2.9000 2.8000 0.1061
3.0000 2.8000 0.1035
3.1000 2.8000 0.1056
3.2000 2.8000 0.1100
3.3000 2.8000 0.1137
3.4000 2.8000 0.1159
3.5000 2.8000 0.1169
3.6000 2.8000 0.1166
3.7000 2.8000 0.1147
3.8000 2.8000 0.1109
3.9000 2.8000 0.1061
4.0000 2.8000 0.1035
4.1000 2.8000 0.1056
4.2000 2.8000 0.1100
4.3000 2.8000 0.1137
4.4000 2.8000 0.1159
4.5000 2.8000 0.1169
4.6000 2.8000 0.1166
4.7000 2.8000 0.1147
4.8000 2.8000 0.1109
4.9000 2.8000 0.1061
0.0000 2.9000 0.0891
0.1000 2.9000 0.0948
0.2000 2.9000 0.1039
0.3000 2.9000 0.1101
0.4000 2.9000 0.1133
0.5000 2.9000 0.1147
0.6000 2.9000 0.1143
0.7000 2.9000 0.1116
0.8000 2.9000 0.1053
0.9000 2.9000 0.0955
1.0000 2.9000 0.0891
1.1000 2.9000 0.0948
1.2000 2.9000 0.1039
1.3000 2.9000 0.1101
1.4000 2.9000 0.1133
1.5000 2.9000 0.1147
1.6000 2.9000 0.1143
1.7000 2.9000 0.1116
1.8000 2.9000 0.1053
1.9000 2.9000 0.0955
2.0000 2.9000 0.0891
2.1000 2.9000 0.0948
2.2000 2.9000 0.1039
2.3000 2.9000 0.1101
2.4000 2.9000 0.1133
2.5000 2.9000 0.1147
2.6000 2.9000 0.1143
2.7000 2.9000 0.1116
2.8000 2.9000 0.1053
2.9000 2.9000 0.0955
3.0000 2.9000 0.0891
3.1000 2.9000 0.0948
3.2000 2.9000 0.1039
3.3000 2.9000 0.1101
3.4000 2.9000 0.1133
3.5000 2.9000 0.1147
3.6000 2.9000 0.1143
3.7000 2.9000 0.1116
3.8000 2.9000 0.1053
3.9000 2.9000 0.0955
4.0000 2.9000 0.0891
4.1000 2.9000 0.0948
4.2000 2.9000 0.1039
4.3000 2.9000 0.1101
4.4000 2.9000 0.1133
4.5000 2.9000 0.1147
4.6000 2.9000 0.1143
4.7000 2.9000 0.1116
4.8000 2.9000 0.1053
4.9000 2.9000 0.0955


==> files/kf_scale250.csv <==
# x, y, val
0.0000 0.0000 0.0769
0.1000 0.0000 0.0873
0.2000 0.0000 0.0999
0.3000 0.0000 0.1072
0.4000 0.0000 0.1108
0.5000 0.0000 0.1124
0.6000 0.0000 0.1121
0.7000 0.0000 0.1091
0.8000 0.0000 0.1016
0.9000 0.0000 0.0883
1.0000 0.0000 0.0769
1.1000 0.0000 0.0873
1.2000 0.0000 0.0999
1.3000 0.0000 0.1072
1.4000 0.0000 0.1108
1.5000 0.0000 0.1124
1.6000 0.0000 0.1121
1.7000 0.0000 0.1091
1.8000 0.0000 0.1016
1.9000 0.0000 0.0883
2.0000 0.0000 0.0769
2.1000 0.0000 0.0873
2.2000 0.0000 0.0999
2.3000 0.0000 0.1072
2.4000 0.0000 0.1108
2.5000 0.0000 0.1124
2.6000 0.0000 0.1121
2.7000 0.0000 0.1091
2.8000 0.0000 0.1016
2.9000 0.0000 0.0883
3.0000 0.0000 0.0769
3.1000 0.0000 0.0873
3.2000 0.0000 0.0999
3.3000 0.0000 0.1072
3.4000 0.0000 0.1108
3.5000 0.0000 0.1124
3.6000 0.0000 0.1121
3.7000 0.0000 0.1091
3.8000 0.0000 0.1016
3.9000 0.0000 0.0883
4.0000 0.0000 0.0769
4.1000 0.0000 0.0873
4.2000 0.0000 0.0999
4.3000 0.0000 0.1072
4.4000 0.0000 0.1108
4.5000 0.0000 0.1124
4.6000 0.0000 0.1121
4.7000 0.0000 0.1091
4.8000 0.0000 0.1016
4.9000 0.0000 0.0883
0.0000 0.1000 0.0876
0.1000 0.1000 0.0930
0.2000 0.1000 0.1016
0.3000 0.1000 0.1072
0.4000 0.1000 0.1103
0.5000 0.1000 0.1117
0.6000 0.1000 0.1117
0.7000 0.1000 0.1094
0.8000 0.1000 0.1035
0.9000 0.1000 0.0940
1.0000 0.1000 0.0876
1.1000 0.1000 0.0930
1.2000 0.1000 0.1016
1.3000 0.1000 0.1072
1.4000 0.1000 0.1103
1.5000 0.1000 0.1117
1.6000 0.1000 0.1117
1.7000 0.1000 0.1094
1.8000 0.1000 0.1035
1.9000 0.1000 0.0940
2.0000 0.1000 0.0876
2.1000 0.1000 0.0930
2.2000 0.1000 0.1016
2.3000 0.1000 0.1072
2.4000 0.1000 0.1103
2.5000 0.1000 0.1117
2.6000 0.1000 0.1117
2.7000 0.1000 0.1094
2.8000 0.1000 0.1035
2.9000 0.1000 0.0940
3.0000 0.1000 0.0876
3.1000 0.1000 0.0930
3.2000 0.1000 0.1016
3.3000 0.1000 0.1072
3.4000 0.1000 0.1103
3.5000 0.1000 0.1117
3.6000 0.1000 0.1117
3.7000 0.1000 0.1094
3.8000 0.1000 0.1035
3.9000 0.1000 0.0940
4.0000 0.1000 0.0876
4.1000 0.1000 0.0930
4.2000 0.1000 0.1016
4.3000 0.1000 0.1072
4.4000 0.1000 0.1103
4.5000 0.1000 0.1117
4.6000 0.1000 0.1117
4.7000 0.1000 0.1094
4.8000 0.1000 0.1035
4.9000 0.1000 0.0940
0.0000 0.2000 0.1012
0.1000 0.2000 0.1028
0.2000 0.2000 0.1064
0.3000 0.2000 0.1094
0.4000 0.2000 0.1114
0.5000 0.2000 0.1125
0.6000 0.2000 0.1127
0.7000 0.2000 0.1115
0.8000 0.2000 0.1083
0.9000 0.2000 0.1038
1.0000 0.2000 0.1012
1.1000 0.2000 0.1028
1.2000 0.2000 0.1064
1.3000 0.2000 0.1094
1.4000 0.2000 0.1114
1.5000 0.2000 0.1125
1.6000 0.2000 0.1127
1.7000 0.2000 0.1115
1.8000 0.2000 0.1083
1.9000 0.2000 0.1038
2.0000 0.2000 0.1012
2.1000 0.2000 0.1028
2.2000 0.2000 0.1064
2.3000 0.2000 0.1094
2.4000 0.2000 0.1114
2.5000 0.2000 0.1125
2.6000 0.2000 0.1127
2.7000 0.2000 0.1115
2.8000 0.2000 0.1083
2.9000 0.2000 0.1038
3.0000 0.2000 0.1012
3.1000 0.2000 0.1028
3.2000 0.2000 0.1064
3.3000 0.2000 0.1094
3.4000 0.2000 0.1114
3.5000 0.2000 0.1125
3.6000 0.2000 0.1127
3.7000 0.2000 0.1115
3.8000 0.2000 0.1083
3.9000 0.2000 0.1038
4.0000 0.2000 0.1012
4.1000 0.2000 0.1028
4.2000 0.2000 0.1064
4.3000 0.2000 0.1094
4.4000 0.2000 0.1114
4.5000 0.2000 0.1125
4.6000 0.2000 0.1127
4.7000 0.2000 0.1115
4.8000 0.2000 0.1083
4.9000 0.2000 0.1038
0.0000 0.3000 0.1098
0.1000 0.3000 0.1101
0.2000 0.3000 0.1112
0.3000 0.3000 0.1125
0.4000 0.3000 0.1135
0.5000 0.3000 0.1143
0.6000 0.3000 0.1146
0.7000 0.3000 0.1142
0.8000 0.3000 0.1128
0.9000 0.3000 0.1109
1.0000 0.3000 0.1098
1.1000 0.3000 0.1101
1.2000 0.3000 0.1112
1.3000 0.3000 0.1125
1.4000 0.3000 0.1135
1.5000 0.3000 0.1143
1.6000 0.3000 0.1146
1.7000 0.3000 0.1142
1.8000 0.3000 0.1128
1.9000 0.3000 0.1109
2.0000 0.3000 0.1098
2.1000 0.3000 0.1101
2.2000 0.3000 0.1112
2.3000 0.3000 0.1125
2.4000 0.3000 0.1135
2.5000 0.3000 0.1143
2.6000 0.3000 0.1146
2.7000 0.3000 0.1142
2.8000 0.3000 0.1128
2.9000 0.3000 0.1109
3.0000 0.3000 0.1098
3.1000 0.3000 0.1101
3.2000 0.3000 0.1112
3.3000 0.3000 0.1125
3.4000 0.3000 0.1135
3.5000 0.3000 0.1143
3.6000 0.3000 0.1146
3.7000 0.3000 0.1142
3.8000 0.3000 0.1128
3.9000 0.3000 0.1109
4.0000 0.3000 0.1098
4.1000 0.3000 0.1101
4.2000 0.3000 0.1112
4.3000 0.3000 0.1125
4.4000 0.3000 0.1135
4.5000 0.3000 0.1143
4.6000 0.3000 0.1146
4.7000 0.3000 0.1142
4.8000 0.3000 0.1128
4.9000 0.3000 0.1109
0.0000 0.4000 0.1144
0.1000 0.4000 0.1144
0.2000 0.4000 0.1148
0.3000 0.4000 0.1153
0.4000 0.4000 0.1159
0.5000 0.4000 0.1164
0.6000 0.4000 0.1167
0.7000 0.4000 0.1165
0.8000 0.4000 0.1159
0.9000 0.4000 0.1150
1.0000 0.4000 0.1144
1.1000 0.4000 0.1144
1.2000 0.4000 0.1148
1.3000 0.4000 0.1153
1.4000 0.4000 0.1159
1.5000 0.4000 0.1164
1.6000 0.4000 0.1167
1.7000 0.4000 0.1165
1.8000 0.4000 0.1159
1.9000 0.4000 0.1150
2.0000 0.4000 0.1144
2.1000 0.4000 0.1144
2.2000 0.4000 0.1148
2.3000 0.4000 0.1153
2.4000 0.4000 0.1159
2.5000 0.4000 0.1164
2.6000 0.4000 0.1167
2.7000 0.4000 0.1165
2.8000 0.4000 0.1159
2.9000 0.4000 0.1150
3.0000 0.4000 0.1144
3.1000 0.4000 0.1144
3.2000 0.4000 0.1148
3.3000 0.4000 0.1153
3.4000 0.4000 0.1159
3.5000 0.4000 0.1164
3.6000 0.4000 0.1167
3.7000 0.4000 0.1165
3.8000 0.4000 0.1159
3.9000 0.4000 0.1150
4.0000 0.4000 0.1144
4.1000 0.4000 0.1144
4.2000 0.4000 0.1148
4.3000 0.4000 0.1153
4.4000 0.4000 0.1159
4.5000 0.4000 0.1164
4.6000 0.4000 0.1167
4.7000 0.4000 0.1165
4.8000 0.4000 0.1159
4.9000 0.4000 0.1150
0.0000 0.5000 0.1163
0.1000 0.5000 0.1163
0.2000 0.5000 0.1166
0.3000 0.5000 0.1171
0.4000 0.5000 0.1176
0.5000 0.5000 0.1180
0.6000 0.5000 0.1181
0.7000 0.5000 0.1179
0.8000 0.5000 0.1174
0.9000 0.5000 0.1168
1.0000 0.5000 0.1163
1.1000 0.5000 0.1163
1.2000 0.5000 0.1166
1.3000 0.5000 0.1171
1.4000 0.5000 0.1176
1.5000 0.5000 0.1180
1.6000 0.5000 0.1181
1.7000 0.5000 0.1179
1.8000 0.5000 0.1174
1.9000 0.5000 0.1168
2.0000 0.5000 0.1163
2.1000 0.5000 0.1163
2.2000 0.5000 0.1166
2.3000 0.5000 0.1171
2.4000 0.5000 0.1176
2.5000 0.5000 0.1180
2.6000 0.5000 0.1181
2.7000 0.5000 0.1179
2.8000 0.5000 0.1174
2.9000 0.5000 0.1168
3.0000 0.5000 0.1163
3.1000 0.5000 0.1163
3.2000 0.5000 0.1166
3.3000 0.5000 0.1171
3.4000 0.5000 0.1176
3.5000 0.5000 0.1180
3.6000 0.5000 0.1181
3.7000 0.5000 0.1179
3.8000 0.5000 0.1174
3.9000 0.5000 0.1168
4.0000 0.5000 0.1163
4.1000 0.5000 0.1163
4.2000 0.5000 0.1166
4.3000 0.5000 0.1171
4.4000 0.5000 0.1176
4.5000 0.5000 0.1180
4.6000 0.5000 0.1181
4.7000 0.5000 0.1179
4.8000 0.5000 0.1174
4.9000 0.5000 0.1168
0.0000 0.6000 0.1156
0.1000 0.6000 0.1158
0.2000 0.6000 0.1165
0.3000 0.6000 0.1174
0.4000 0.6000 0.1182
0.5000 0.6000 0.1186
0.6000 0.6000 0.1186
0.7000 0.6000 0.1181
0.8000 0.6000 0.1172
0.9000 0.6000 0.1162
1.0000 0.6000 0.1156
1.1000 0.6000 0.1158
1.2000 0.6000 0.1165
1.3000 0.6000 0.1174
1.4000 0.6000 0.1182
1.5000 0.6000 0.1186
1.6000 0.6000 0.1186
1.7000 0.6000 0.1181
1.8000 0.6000 0.1172
1.9000 0.6000 0.1162
2.0000 0.6000 0.1156
2.1000 0.6000 0.1158
2.2000 0.6000 0.1165
2.3000 0.6000 0.1174
2.4000 0.6000 0.1182
2.5000 0.6000 0.1186
2.6000 0.6000 0.1186
2.7000 0.6000 0.1181
2.8000 0.6000 0.1172
2.9000 0.6000 0.1162
3.0000 0.6000 0.1156
3.1000 0.6000 0.1158
3.2000 0.6000 0.1165
3.3000 0.6000 0.1174
3.4000 0.6000 0.1182
3.5000 0.6000 0.1186
3.6000 0.6000 0.1186
3.7000 0.6000 0.1181
3.8000 0.6000 0.1172
3.9000 0.6000 0.1162
4.0000 0.6000 0.1156
4.1000 0.6000 0.1158
4.2000 0.6000 0.1165
4.3000 0.6000 0.1174
4.4000 0.6000 0.1182
4.5000 0.6000 0.1186
4.6000 0.6000 0.1186
4.7000 0.6000 0.1181
4.8000 0.6000 0.1172
4.9000 0.6000 0.1162
0.0000 0.7000 0.1117
0.1000 0.7000 0.1124
0.2000 0.7000 0.1142
0.3000 0.7000 0.1160
0.4000 0.7000 0.1173
0.5000 0.7000 0.1180
0.6000 0.7000 0.1179
0.7000 0.7000 0.1168
0.8000 0.7000 0.1149
0.9000 0.7000 0.1128
1.0000 0.7000 0.1117
1.1000 0.7000 0.1124
1.2000 0.7000 0.1142
1.3000 0.7000 0.1160
1.4000 0.7000 0.1173
1.5000 0.7000 0.1180
1.6000 0.7000 0.1179
1.7000 0.7000 0.1168
1.8000 0.7000 0.1149
1.9000 0.7000 0.1128
2.0000 0.7000 0.1117
2.1000 0.7000 0.1124
2.2000 0.7000 0.1142
2.3000 0.7000 0.1160
2.4000 0.7000 0.1173
2.5000 0.7000 0.1180
2.6000 0.7000 0.1179
2.7000 0.7000 0.1168
2.8000 0.7000 0.1149
2.9000 0.7000 0.1128
3.0000 0.7000 0.1117
3.1000 0.7000 0.1124
3.2000 0.7000 0.1142
3.3000 0.7000 0.1160
3.4000 0.7000 0.1173
3.5000 0.7000 0.1180
3.6000 0.7000 0.1179
3.7000 0.7000 0.1168
3.8000 0.7000 0.1149
3.9000 0.7000 0.1128
4.0000 0.7000 0.1117
4.1000 0.7000 0.1124
4.2000 0.7000 0.1142
4.3000 0.7000 0.1160
4.4000 0.7000 0.1173
4.5000 0.7000 0.1180
4.6000 0.7000 0.1179
4.7000 0.7000 0.1168
4.8000 0.7000 0.1149
4.9000 0.7000 0.1128
0.0000 0.8000 0.1031
0.1000 0.8000 0.1051
0.2000 0.8000 0.1095
0.3000 0.8000 0.1131
0.4000 0.8000 0.1153
0.5000 0.8000 0.1163
0.6000 0.8000 0.1160
0.7000 0.8000 0.1142
0.8000 0.8000 0.1105
0.9000 0.8000 0.1057
1.0000 0.8000 0.1031
1.1000 0.8000 0.1051
1.2000 0.8000 0.1095
1.3000 0.8000 0.1131
1.4000 0.8000 0.1153
1.5000 0.8000 0.1163
1.6000 0.8000 0.1160
1.7000 0.8000 0.1142
1.8000 0.8000 0.1105
1.9000 0.8000 0.1057
2.0000 0.8000 0.1031
2.1000 0.8000 0.1051
2.2000 0.8000 0.1095
2.3000 0.8000 0.1131
2.4000 0.8000 0.1153
2.5000 0.8000 0.1163
2.6000 0.8000 0.1160
2.7000 0.8000 0.1142
2.8000 0.8000 0.1105
2.9000 0.8000 0.1057
3.0000 0.8000 0.1031
3.1000 0.8000 0.1051
3.2000 0.8000 0.1095
3.3000 0.8000 0.1131
3.4000 0.8000 0.1153
3.5000 0.8000 0.1163
3.6000 0.8000 0.1160
3.7000 0.8000 0.1142
3.8000 0.8000 0.1105
3.9000 0.8000 0.1057
4.0000 0.8000 0.1031
4.1000 0.8000 0.1051
4.2000 0.8000 0.1095
4.3000 0.8000 0.1131
4.4000 0.8000 0.1153
4.5000 0.8000 0.1163
4.6000 0.8000 0.1160
4.7000 0.8000 0.1142
4.8000 0.8000 0.1105
4.9000 0.8000 0.1057
0.0000 0.9000 0.0888
0.1000 0.9000 0.0944
0.2000 0.9000 0.1035
0.3000 0.9000 0.1096
0.4000 0.9000 0.1128
0.5000 0.9000 0.1141
0.6000 0.9000 0.1138
0.7000 0.9000 0.1111
0.8000 0.9000 0.1049
0.9000 0.9000 0.0952
1.0000 0.9000 0.0888
1.1000 0.9000 0.0944
1.2000 0.9000 0.1035
1.3000 0.9000 0.1096
1.4000 0.9000 0.1128
1.5000 0.9000 0.1141
1.6000 0.9000 0.1138
1.7000 0.9000 0.1111
1.8000 0.9000 0.1049
1.9000 0.9000 0.0952
2.0000 0.9000 0.0888
2.1000 0.9000 0.0944
2.2000 0.9000 0.1035
2.3000 0.9000 0.1096
2.4000 0.9000 0.1128
2.5000 0.9000 0.1141
2.6000 0.9000 0.1138
2.7000 0.9000 0.1111
2.8000 0.9000 0.1049
2.9000 0.9000 0.0952
3.0000 0.9000 0.0888
3.1000 0.9000 0.0944
3.2000 0.9000 0.1035
3.3000 0.9000 0.1096
3.4000 0.9000 0.1128
3.5000 0.9000 0.1141
3.6000 0.9000 0.1138
3.7000 0.9000 0.1111
3.8000 0.9000 0.1049
3.9000 0.9000 0.0952
4.0000 0.9000 0.0888
4.1000 0.9000 0.0944
4.2000 0.9000 0.1035
4.3000 0.9000 0.1096
4.4000 0.9000 0.1128
4.5000 0.9000 0.1141
4.6000 0.9000 0.1138
4.7000 0.9000 0.1111
4.8000 0.9000 0.1049
4.9000 0.9000 0.0952
0.0000 1.0000 0.0769
0.1000 1.0000 0.0873
0.2000 1.0000 0.0999
0.3000 1.0000 0.1072
0.4000 1.0000 0.1108
0.5000 1.0000 0.1124
0.6000 1.0000 0.1121
0.7000 1.0000 0.1091
0.8000 1.0000 0.1016
0.9000 1.0000 0.0883
1.0000 1.0000 0.0769
1.1000 1.0000 0.0873
1.2000 1.0000 0.0999
1.3000 1.0000 0.1072
1.4000 1.0000 0.1108
1.5000 1.0000 0.1124
1.6000 1.0000 0.1121
1.7000 1.0000 0.1091
1.8000 1.0000 0.1016
1.9000 1.0000 0.0883
2.0000 1.0000 0.0769
2.1000 1.0000 0.0873
2.2000 1.0000 0.0999
2.3000 1.0000 0.1072
2.4000 1.0000 0.1108
2.5000 1.0000 0.1124
2.6000 1.0000 0.1121
2.7000 1.0000 0.1091
2.8000 1.0000 0.1016
2.9000 1.0000 0.0883
3.0000 1.0000 0.0769
3.1000 1.0000 0.0873
3.2000 1.0000 0.0999
3.3000 1.0000 0.1072
3.4000 1.0000 0.1108
3.5000 1.0000 0.1124
3.6000 1.0000 0.1121
3.7000 1.0000 0.1091
3.8000 1.0000 0.1016
3.9000 1.0000 0.0883
4.0000 1.0000 0.0769
4.1000 1.0000 0.0873
4.2000 1.0000 0.0999
4.3000 1.0000 0.1072
4.4000 1.0000 0.1108
4.5000 1.0000 0.1124
4.6000 1.0000 0.1121
4.7000 1.0000 0.1091
4.8000 1.0000 0.1016
4.9000 1.0000 0.0883
0.0000 1.1000 0.0876
0.1000 1.1000 0.0930
0.2000 1.1000 0.1016
0.3000 1.1000 0.1072
0.4000 1.1000 0.1103
0.5000 1.1000 0.1117
0.6000 1.1000 0.1117
0.7000 1.1000 0.1094
0.8000 1.1000 0.1035
0.9000 1.1000 0.0940
1.0000 1.1000 0.0876
1.1000 1.1000 0.0930
1.2000 1.1000 0.1016
1.3000 1.1000 0.1072
1.4000 1.1000 0.1103
1.5000 1.1000 0.1117
1.6000 1.1000 0.1117
1.7000 1.1000 0.1094
1.8000 1.1000 0.1035
1.9000 1.1000 0.0940
2.0000 1.1000 0.0876
2.1000 1.1000 0.0930
2.2000 1.1000 0.1016
2.3000 1.1000 0.1072
2.4000 1.1000 0.1103
2.5000 1.1000 0.1117
2.6000 1.1000 0.1117
2.7000 1.1000 0.1094
2.8000 1.1000 0.1035
2.9000 1.1000 0.0940
3.0000 1.1000 0.0876
3.1000 1.1000 0.0930
3.2000 1.1000 0.1016
3.3000 1.1000 0.1072
3.4000 1.1000 0.1103
3.5000 1.1000 0.1117
3.6000 1.1000 0.1117
3.7000 1.1000 0.1094
3.8000 1.1000 0.1035
3.9000 1.1000 0.0940
4.0000 1.1000 0.0876
4.1000 1.1000 0.0930
4.2000 1.1000 0.1016
4.3000 1.1000 0.1072
4.4000 1.1000 0.1103
4.5000 1.1000 0.1117
4.6000 1.1000 0.1117
4.7000 1.1000 0.1094
4.8000 1.1000 0.1035
4.9000 1.1000 0.0940
0.0000 1.2000 0.1012
0.1000 1.2000 0.1028
0.2000 1.2000 0.1064
0.3000 1.2000 0.1094
0.4000 1.2000 0.1114
0.5000 1.2000 0.1125
0.6000 1.2000 0.1127
0.7000 1.2000 0.1115
0.8000 1.2000 0.1083
0.9000 1.2000 0.1038
1.0000 1.2000 0.1012
1.1000 1.2000 0.1028
1.2000 1.2000 0.1064
1.3000 1.2000 0.1094
1.4000 1.2000 0.1114
1.5000 1.2000 0.1125
1.6000 1.2000 0.1127
1.7000 1.2000 0.1115
1.8000 1.2000 0.1083
1.9000 1.2000 0.1038
2.0000 1.2000 0.1012
2.1000 1.2000 0.1028
2.2000 1.2000 0.1064
2.3000 1.2000 0.1094
2.4000 1.2000 0.1114
2.5000 1.2000 0.1125
2.6000 1.2000 0.1127
2.7000 1.2000 0.1115
2.8000 1.2000 0.1083
2.9000 1.2000 0.1038
3.0000 1.2000 0.1012
3.1000 1.2000 0.1028
3.2000 1.2000 0.1064
3.3000 1.2000 0.1094
3.4000 1.2000 0.1114
3.5000 1.2000 0.1125
3.6000 1.2000 0.1127
3.7000 1.2000 0.1115
3.8000 1.2000 0.1083
3.9000 1.2000 0.1038
4.0000 1.2000 0.1012
4.1000 1.2000 0.1028
4.2000 1.2000 0.1064
4.3000 1.2000 0.1094
4.4000 1.2000 0.1114
4.5000 1.2000 0.1125
4.6000 1.2000 0.1127
4.7000 1.2000 0.1115
4.8000 1.2000 0.1083
4.9000 1.2000 0.1038
0.0000 1.3000 0.1098
0.1000 1.3000 0.1101
0.2000 1.3000 0.1112
0.3000 1.3000 0.1125
0.4000 1.3000 0.1135
0.5000 1.3000 0.1143
0.6000 1.3000 0.1146
0.7000 1.3000 0.1142
0.8000 1.3000 0.1128
0.9000 1.3000 0.1109
1.0000 1.3000 0.1098
1.1000 1.3000 0.1101
1.2000 1.3000 0.1112
1.3000 1.3000 0.1125
1.4000 1.3000 0.1135
1.5000 1.3000 0.1143
1.6000 1.3000 0.1146
1.7000 1.3000 0.1142
1.8000 1.3000 0.1128
1.9000 1.3000 0.1109
2.0000 1.3000 0.1098
2.1000 1.3000 0.1101
2.2000 1.3000 0.1112
2.3000 1.3000 0.1125
2.4000 1.3000 0.1135
2.5000 1.3000 0.1143
2.6000 1.3000 0.1146
2.7000 1.3000 0.1142
2.8000 1.3000 0.1128
2.9000 1.3000 0.1109
3.0000 1.3000 0.1098
3.1000 1.3000 0.1101
3.2000 1.3000 0.1112
3.3000 1.3000 0.1125
3.4000 1.3000 0.1135
3.5000 1.3000 0.1143
3.6000 1.3000 0.1146
3.7000 1.3000 0.1142
3.8000 1.3000 0.1128
3.9000 1.3000 0.1109
4.0000 1.3000 0.1098
4.1000 1.3000 0.1101
4.2000 1.3000 0.1112
4.3000 1.3000 0.1125
4.4000 1.3000 0.1135
4.5000 1.3000 0.1143
4.6000 1.3000 0.1146
4.7000 1.3000 0.1142
4.8000 1.3000 0.1128
4.9000 1.3000 0.1109
0.0000 1.4000 0.1144
0.1000 1.4000 0.1144
0.2000 1.4000 0.1148
0.3000 1.4000 0.1153
0.4000 1.4000 0.1159
0.5000 1.4000 0.1164
0.6000 1.4000 0.1167
0.7000 1.4000 0.1165
0.8000 1.4000 0.1159
0.9000 1.4000 0.1150
1.0000 1.4000 0.1144
1.1000 1.4000 0.1144
1.2000 1.4000 0.1148
1.3000 1.4000 0.1153
1.4000 1.4000 0.1159
1.5000 1.4000 0.1164
1.6000 1.4000 0.1167
1.7000 1.4000 0.1165
1.8000 1.4000 0.1159
1.9000 1.4000 0.1150
2.0000 1.4000 0.1144
2.1000 1.4000 0.1144
2.2000 1.4000 0.1148
2.3000 1.4000 0.1153
2.4000 1.4000 0.1159
2.5000 1.4000 0.1164
2.6000 1.4000 0.1167
2.7000 1.4000 0.1165
2.8000 1.4000 0.1159
2.9000 1.4000 0.1150
3.0000 1.4000 0.1144
3.1000 1.4000 0.1144
3.2000 1.4000 0.1148
3.3000 1.4000 0.1153
3.4000 1.4000 0.1159
3.5000 1.4000 0.1164
3.6000 1.4000 0.1167
3.7000 1.4000 0.1165
3.8000 1.4000 0.1159
3.9000 1.4000 0.1150
4.0000 1.4000 0.1144
4.1000 1.4000 0.1144
4.2000 1.4000 0.1148
4.3000 1.4000 0.1153
4.4000 1.4000 0.1159
4.5000 1.4000 0.1164
4.6000 1.4000 0.1167
4.7000 1.4000 0.1165
4.8000 1.4000 0.1159
4.9000 1.4000 0.1150
0.0000 1.5000 0.1163
0.1000 1.5000 0.1163
0.2000 1.5000 0.1166
0.3000 1.5000 0.1171
0.4000 1.5000 0.1176
0.5000 1.5000 0.1180
0.6000 1.5000 0.1181
0.7000 1.5000 0.1179
0.8000 1.5000 0.1174
0.9000 1.5000 0.1168
1.0000 1.5000 0.1163
1.1000 1.5000 0.1163
1.2000 1.5000 0.1166
1.3000 1.5000 0.1171
1.4000 1.5000 0.1176
1.5000 1.5000 0.1180
1.6000 1.5000 0.1181
1.7000 1.5000 0.1179
1.8000 1.5000 0.1174
1.9000 1.5000 0.1168
2.0000 1.5000 0.1163
2.1000 1.5000 0.1163
2.2000 1.5000 0.1166
2.3000 1.5000 0.1171
2.4000 1.5000 0.1176
2.5000 1.5000 0.1180
2.6000 1.5000 0.1181
2.7000 1.5000 0.1179
2.8000 1.5000 0.1174
2.9000 1.5000 0.1168
3.0000 1.5000 0.1163
3.1000 1.5000 0.1163
3.2000 1.5000 0.1166
3.3000 1.5000 0.1171
3.4000 1.5000 0.1176
3.5000 1.5000 0.1180
3.6000 1.5000 0.1181
3.7000 1.5000 0.1179
3.8000 1.5000 0.1174
3.9000 1.5000 0.1168
4.0000 1.5000 0.1163
4.1000 1.5000 0.1163
4.2000 1.5000 0.1166
4.3000 1.5000 0.1171
4.4000 1.5000 0.1176
4.5000 1.5000 0.1180
4.6000 1.5000 0.1181
4.7000 1.5000 0.1179
4.8000 1.5000 0.1174
4.9000 1.5000 0.1168
0.0000 1.6000 0.1156
0.1000 1.6000 0.1158
0.2000 1.6000 0.1165
0.3000 1.6000 0.1174
0.4000 1.6000 0.1182
0.5000 1.6000 0.1186
0.6000 1.6000 0.1186
0.7000 1.6000 0.1181
0.8000 1.6000 0.1172
0.9000 1.6000 0.1162
1.0000 1.6000 0.1156
1.1000 1.6000 0.1158
1.2000 1.6000 0.1165
1.3000 1.6000 0.1174
1.4000 1.6000 0.1182
1.5000 1.6000 0.1186
1.6000 1.6000 0.1186
1.7000 1.6000 0.1181
1.8000 1.6000 0.1172
1.9000 1.6000 0.1162
2.0000 1.6000 0.1156
2.1000 1.6000 0.1158
2.2000 1.6000 0.1165
2.3000 1.6000 0.1174
2.4000 1.6000 0.1182
2.5000 1.6000 0.1186
2.6000 1.6000 0.1186
2.7000 1.6000 0.1181
2.8000 1.6000 0.1172
2.9000 1.6000 0.1162
3.0000 1.6000 0.1156
3.1000 1.6000 0.1158
3.2000 1.6000 0.1165
3.3000 1.6000 0.1174
3.4000 1.6000 0.1182
3.5000 1.6000 0.1186
3.6000 1.6000 0.1186
3.7000 1.6000 0.1181
3.8000 1.6000 0.1172
3.9000 1.6000 0.1162
4.0000 1.6000 0.1156
4.1000 1.6000 0.1158
4.2000 1.6000 0.1165
4.3000 1.6000 0.1174
4.4000 1.6000 0.1182
4.5000 1.6000 0.1186
4.6000 1.6000 0.1186
4.7000 1.6000 0.1181
4.8000 1.6000 0.1172
4.9000 1.6000 0.1162
0.0000 1.7000 0.1117
0.1000 1.7000 0.1124
0.2000 1.7000 0.1142
0.3000 1.7000 0.1160
0.4000 1.7000 0.1173
0.5000 1.7000 0.1180
0.6000 1.7000 0.1179
0.7000 1.7000 0.1168
0.8000 1.7000 0.1149
0.9000 1.7000 0.1128
1.0000 1.7000 0.1117
1.1000 1.7000 0.1124
1.2000 1.7000 0.1142
1.3000 1.7000 0.1160
1.4000 1.7000 0.1173
1.5000 1.7000 0.1180
1.6000 1.7000 0.1179
1.7000 1.7000 0.1168
1.8000 1.7000 0.1149
1.9000 1.7000 0.1128
2.0000 1.7000 0.1117
2.1000 1.7000 0.1124
2.2000 1.7000 0.1142
2.3000 1.7000 0.1160
2.4000 1.7000 0.1173
2.5000 1.7000 0.1180
2.6000 1.7000 0.1179
2.7000 1.7000 0.1168
2.8000 1.7000 0.1149
2.9000 1.7000 0.1128
3.0000 1.7000 0.1117
3.1000 1.7000 0.1124
3.2000 1.7000 0.1142
3.3000 1.7000 0.1160
3.4000 1.7000 0.1173
3.5000 1.7000 0.1180
3.6000 1.7000 0.1179
3.7000 1.7000 0.1168
3.8000 1.7000 0.1149
3.9000 1.7000 0.1128
4.0000 1.7000 0.1117
4.1000 1.7000 0.1124
4.2000 1.7000 0.1142
4.3000 1.7000 0.1160
4.4000 1.7000 0.1173
4.5000 1.7000 0.1180
4.6000 1.7000 0.1179
4.7000 1.7000 0.1168
4.8000 1.7000 0.1149
4.9000 1.7000 0.1128
0.0000 1.8000 0.1031
0.1000 1.8000 0.1051
0.2000 1.8000 0.1095
0.3000 1.8000 0.1131
0.4000 1.8000 0.1153
0.5000 1.8000 0.1163
0.6000 1.8000 0.1160
0.7000 1.8000 0.1142
0.8000 1.8000 0.1105
0.9000 1.8000 0.1057
1.0000 1.8000 0.1031
1.1000 1.8000 0.1051
1.2000 1.8000 0.1095
1.3000 1.8000 0.1131
1.4000 1.8000 0.1153
1.5000 1.8000 0.1163
1.6000 1.8000 0.1160
1.7000 1.8000 0.1142
1.8000 1.8000 0.1105
1.9000 1.8000 0.1057
2.0000 1.8000 0.1031
2.1000 1.8000 0.1051
2.2000 1.8000 0.1095
2.3000 1.8000 0.1131
2.4000 1.8000 0.1153
2.5000 1.8000 0.1163
2.6000 1.8000 0.1160
2.7000 1.8000 0.1142
2.8000 1.8000 0.1105
2.9000 1.8000 0.1057
3.0000 1.8000 0.1031
3.1000 1.8000 0.1051
3.2000 1.8000 0.1095
3.3000 1.8000 0.1131
3.4000 1.8000 0.1153
3.5000 1.8000 0.1163
3.6000 1.8000 0.1160
3.7000 1.8000 0.1142
3.8000 1.8000 0.1105
3.9000 1.8000 0.1057
4.0000 1.8000 0.1031
4.1000 1.8000 0.1051
4.2000 1.8000 0.1095
4.3000 1.8000 0.1131
4.4000 1.8000 0.1153
4.5000 1.8000 0.1163
4.6000 1.8000 0.1160
4.7000 1.8000 0.1142
4.8000 1.8000 0.1105
4.9000 1.8000 0.1057
0.0000 1.9000 0.0888
0.1000 1.9000 0.0944
0.2000 1.9000 0.1035
0.3000 1.9000 0.1096
0.4000 1.9000 0.1128
0.5000 1.9000 0.1141
0.6000 1.9000 0.1138
0.7000 1.9000 0.1111
0.8000 1.9000 0.1049
0.9000 1.9000 0.0952
1.0000 1.9000 0.0888
1.1000 1.9000 0.0944
1.2000 1.9000 0.1035
1.3000 1.9000 0.1096
1.4000 1.9000 0.1128
1.5000 1.9000 0.1141
1.6000 1.9000 0.1138
1.7000 1.9000 0.1111
1.8000 1.9000 0.1049
1.9000 1.9000 0.0952
2.0000 1.9000 0.0888
2.1000 1.9000 0.0944
2.2000 1.9000 0.1035
2.3000 1.9000 0.1096
2.4000 1.9000 0.1128
2.5000 1.9000 0.1141
2.6000 1.9000 0.1138
2.7000 1.9000 0.1111
2.8000 1.9000 0.1049
2.9000 1.9000 0.0952
3.0000 1.9000 0.0888
3.1000 1.9000 0.0944
3.2000 1.9000 0.1035
3.3000 1.9000 0.1096
3.4000 1.9000 0.1128
3.5000 1.9000 0.1141
3.6000 1.9000 0.1138
3.7000 1.9000 0.1111
3.8000 1.9000 0.1049
3.9000 1.9000 0.0952
4.0000 1.9000 0.0888
4.1000 1.9000 0.0944
4.2000 1.9000 0.1035
4.3000 1.9000 0.1096
4.4000 1.9000 0.1128
4.5000 1.9000 0.1141
4.6000 1.9000 0.1138
4.7000 1.9000 0.1111
4.8000 1.9000 0.1049
4.9000 1.9000 0.0952
0.0000 2.0000 0.0769
0.1000 2.0000 0.0873
0.2000 2.0000 0.0999
0.3000 2.0000 0.1072
0.4000 2.0000 0.1108
0.5000 2.0000 0.1124
0.6000 2.0000 0.1121
0.7000 2.0000 0.1091
0.8000 2.0000 0.1016
0.9000 2.0000 0.0883
1.0000 2.0000 0.0769
1.1000 2.0000 0.0873
1.2000 2.0000 0.0999
1.3000 2.0000 0.1072
1.4000 2.0000 0.1108
1.5000 2.0000 0.1124
1.6000 2.0000 0.1121
1.7000 2.0000 0.1091
1.8000 2.0000 0.1016
1.9000 2.0000 0.0883
2.0000 2.0000 0.0769
2.1000 2.0000 0.0873
2.2000 2.0000 0.0999
2.3000 2.0000 0.1072
2.4000 2.0000 0.1108
2.5000 2.0000 0.1124
2.6000 2.0000 0.1121
2.7000 2.0000 0.1091
2.8000 2.0000 0.1016
2.9000 2.0000 0.0883
3.0000 2.0000 0.0769
3.1000 2.0000 0.0873
3.2000 2.0000 0.0999
3.3000 2.0000 0.1072
3.4000 2.0000 0.1108
3.5000 2.0000 0.1124
3.6000 2.0000 0.1121
3.7000 2.0000 0.1091
3.8000 2.0000 0.1016
3.9000 2.0000 0.0883
4.0000 2.0000 0.0769
4.1000 2.0000 0.0873
4.2000 2.0000 0.0999
4.3000 2.0000 0.1072
4.4000 2.0000 0.1108
4.5000 2.0000 0.1124
4.6000 2.0000 0.1121
4.7000 2.0000 0.1091
4.8000 2.0000 0.1016
4.9000 2.0000 0.0883
0.0000 2.1000 0.0876
0.1000 2.1000 0.0930
0.2000 2.1000 0.1016
0.3000 2.1000 0.1072
0.4000 2.1000 0.1103
0.5000 2.1000 0.1117
0.6000 2.1000 0.1117
0.7000 2.1000 0.1094
0.8000 2.1000 0.1035
0.9000 2.1000 0.0940
1.0000 2.1000 0.0876
1.1000 2.1000 0.0930
1.2000 2.1000 0.1016
1.3000 2.1000 0.1072
1.4000 2.1000 0.1103
1.5000 2.1000 0.1117
1.6000 2.1000 0.1117
1.7000 2.1000 0.1094
1.8000 2.1000 0.1035
1.9000 2.1000 0.0940
2.0000 2.1000 0.0876
2.1000 2.1000 0.0930
2.2000 2.1000 0.1016
2.3000 2.1000 0.1072
2.4000 2.1000 0.1103
2.5000 2.1000 0.1117
2.6000 2.1000 0.1117
2.7000 2.1000 0.1094
2.8000 2.1000 0.1035
2.9000 2.1000 0.0940
3.0000 2.1000 0.0876
3.1000 2.1000 0.0930
3.2000 2.1000 0.1016
3.3000 2.1000 0.1072
3.4000 2.1000 0.1103
3.5000 2.1000 0.1117
3.6000 2.1000 0.1117
3.7000 2.1000 0.1094
3.8000 2.1000 0.1035
3.9000 2.1000 0.0940
4.0000 2.1000 0.0876
4.1000 2.1000 0.0930
4.2000 2.1000 0.1016
4.3000 2.1000 0.1072
4.4000 2.1000 0.1103
4.5000 2.1000 0.1117
4.6000 2.1000 0.1117
4.7000 2.1000 0.1094
4.8000 2.1000 0.1035
4.9000 2.1000 0.0940
0.0000 2.2000 0.1012
0.1000 2.2000 0.1028
0.2000 2.2000 0.1064
0.3000 2.2000 0.1094
0.4000 2.2000 0.1114
0.5000 2.2000 0.1125
0.6000 2.2000 0.1127
0.7000 2.2000 0.1115
0.8000 2.2000 0.1083
0.9000 2.2000 0.1038
1.0000 2.2000 0.1012
1.1000 2.2000 0.1028
1.2000 2.2000 0.1064
1.3000 2.2000 0.1094
1.4000 2.2000 0.1114
1.5000 2.2000 0.1125
1.6000 2.2000 0.1127
1.7000 2.2000 0.1115
1.8000 2.2000 0.1083
1.9000 2.2000 0.1038
2.0000 2.2000 0.1012
2.1000 2.2000 0.1028
2.2000 2.2000 0.1064
2.3000 2.2000 0.1094
2.4000 2.2000 0.1114
2.5000 2.2000 0.1125
2.6000 2.2000 0.1127
2.7000 2.2000 0.1115
2.8000 2.2000 0.1083
2.9000 2.2000 0.1038
3.0000 2.2000 0.1012
3.1000 2.2000 0.1028
3.2000 2.2000 0.1064
3.3000 2.2000 0.1094
3.4000 2.2000 0.1114
3.5000 2.2000 0.1125
3.6000 2.2000 0.1127
3.7000 2.2000 0.1115
3.8000 2.2000 0.1083
3.9000 2.2000 0.1038
4.0000 2.2000 0.1012
4.1000 2.2000 0.1028
4.2000 2.2000 0.1064
4.3000 2.2000 0.1094
4.4000 2.2000 0.1114
4.5000 2.2000 0.1125
4.6000 2.2000 0.1127
4.7000 2.2000 0.1115
4.8000 2.2000 0.1083
4.9000 2.2000 0.1038
0.0000 2.3000 0.1098
0.1000 2.3000 0.1101
0.2000 2.3000 0.1112
0.3000 2.3000 0.1125
0.4000 2.3000 0.1135
0.5000 2.3000 0.1143
0.6000 2.3000 0.1146
0.7000 2.3000 0.1142
0.8000 2.3000 0.1128
0.9000 2.3000 0.1109
1.0000 2.3000 0.1098
1.1000 2.3000 0.1101
1.2000 2.3000 0.1112
1.3000 2.3000 0.1125
1.4000 2.3000 0.1135
1.5000 2.3000 0.1143
1.6000 2.3000 0.1146
1.7000 2.3000 0.1142
1.8000 2.3000 0.1128
1.9000 2.3000 0.1109
2.0000 2.3000 0.1098
2.1000 2.3000 0.1101
2.2000 2.3000 0.1112
2.3000 2.3000 0.1125
2.4000 2.3000 0.1135
2.5000 2.3000 0.1143
2.6000 2.3000 0.1146
2.7000 2.3000 0.1142
2.8000 2.3000 0.1128
2.9000 2.3000 0.1109
3.0000 2.3000 0.1098
3.1000 2.3000 0.1101
3.2000 2.3000 0.1112
3.3000 2.3000 0.1125
3.4000 2.3000 0.1135
3.5000 2.3000 0.1143
3.6000 2.3000 0.1146
3.7000 2.3000 0.1142
3.8000 2.3000 0.1128
3.9000 2.3000 0.1109
4.0000 2.3000 0.1098
4.1000 2.3000 0.1101
4.2000 2.3000 0.1112
4.3000 2.3000 0.1125
4.4000 2.3000 0.1135
4.5000 2.3000 0.1143
4.6000 2.3000 0.1146
4.7000 2.3000 0.1142
4.8000 2.3000 0.1128
4.9000 2.3000 0.1109
0.0000 2.4000 0.1144
0.1000 2.4000 0.1144
0.2000 2.4000 0.1148
0.3000 2.4000 0.1153
0.4000 2.4000 0.1159
0.5000 2.4000 0.1164
0.6000 2.4000 0.1167
0.7000 2.4000 0.1165
0.8000 2.4000 0.1159
0.9000 2.4000 0.1150
1.0000 2.4000 0.1144
1.1000 2.4000 0.1144
1.2000 2.4000 0.1148
1.3000 2.4000 0.1153
1.4000 2.4000 0.1159
1.5000 2.4000 0.1164
1.6000 2.4000 0.1167
1.7000 2.4000 0.1165
1.8000 2.4000 0.1159
1.9000 2.4000 0.1150
2.0000 2.4000 0.1144
2.1000 2.4000 0.1144
2.2000 2.4000 0.1148
2.3000 2.4000 0.1153
2.4000 2.4000 0.1159
2.5000 2.4000 0.1164
2.6000 2.4000 0.1167
2.7000 2.4000 0.1165
2.8000 2.4000 0.1159
2.9000 2.4000 0.1150
3.0000 2.4000 0.1144
3.1000 2.4000 0.1144
3.2000 2.4000 0.1148
3.3000 2.4000 0.1153
3.4000 2.4000 0.1159
3.5000 2.4000 0.1164
3.6000 2.4000 0.1167
3.7000 2.4000 0.1165
3.8000 2.4000 0.1159
3.9000 2.4000 0.1150
4.0000 2.4000 0.1144
4.1000 2.4000 0.1144
4.2000 2.4000 0.1148
4.3000 2.4000 0.1153
4.4000 2.4000 0.1159
4.5000 2.4000 0.1164
4.6000 2.4000 0.1167
4.7000 2.4000 0.1165
4.8000 2.4000 0.1159
4.9000 2.4000 0.1150
0.0000 2.5000 0.1163
0.1000 2.5000 0.1163
0.2000 2.5000 0.1166
0.3000 2.5000 0.1171
0.4000 2.5000 0.1176
0.5000 2.5000 0.1180
0.6000 2.5000 0.1181
0.7000 2.5000 0.1179
0.8000 2.5000 0.1174
0.9000 2.5000 0.1168
1.0000 2.5000 0.1163
1.1000 2.5000 0.1163
1.2000 2.5000 0.1166
1.3000 2.5000 0.1171
1.4000 2.5000 0.1176
1.5000 2.5000 0.1180
1.6000 2.5000 0.1181
1.7000 2.5000 0.1179
1.8000 2.5000 0.1174
1.9000 2.5000 0.1168
2.0000 2.5000 0.1163
2.1000 2.5000 0.1163
2.2000 2.5000 0.1166
2.3000 2.5000 0.1171
2.4000 2.5000 0.1176
2.5000 2.5000 0.1180
2.6000 2.5000 0.1181
2.7000 2.5000 0.1179
2.8000 2.5000 0.1174
2.9000 2.5000 0.1168
3.0000 2.5000 0.1163
3.1000 2.5000 0.1163
3.2000 2.5000 0.1166
3.3000 2.5000 0.1171
3.4000 2.5000 0.1176
3.5000 2.5000 0.1180
3.6000 2.5000 0.1181
3.7000 2.5000 0.1179
3.8000 2.5000 0.1174
3.9000 2.5000 0.1168
4.0000 2.5000 0.1163
4.1000 2.5000 0.1163
4.2000 2.5000 0.1166
4.3000 2.5000 0.1171
4.4000 2.5000 0.1176
4.5000 2.5000 0.1180
4.6000 2.5000 0.1181
4.7000 2.5000 0.1179
4.8000 2.5000 0.1174
4.9000 2.5000 0.1168
0.0000 2.6000 0.1156
0.1000 2.6000 0.1158
0.2000 2.6000 0.1165
0.3000 2.6000 0.1174
0.4000 2.6000 0.1182
0.5000 2.6000 0.1186
0.6000 2.6000 0.1186
0.7000 2.6000 0.1181
0.8000 2.6000 0.1172
0.9000 2.6000 0.1162
1.0000 2.6000 0.1156
1.1000 2.6000 0.1158
1.2000 2.6000 0.1165
1.3000 2.6000 0.1174
1.4000 2.6000 0.1182
1.5000 2.6000 0.1186
1.6000 2.6000 0.1186
1.7000 2.6000 0.1181
1.8000 2.6000 0.1172
1.9000 2.6000 0.1162
2.0000 2.6000 0.1156
2.1000 2.6000 0.1158
2.2000 2.6000 0.1165
2.3000 2.6000 0.1174
2.4000 2.6000 0.1182
2.5000 2.6000 0.1186
2.6000 2.6000 0.1186
2.7000 2.6000 0.1181
2.8000 2.6000 0.1172
2.9000 2.6000 0.1162
3.0000 2.6000 0.1156
3.1000 2.6000 0.1158
3.2000 2.6000 0.1165
3.3000 2.6000 0.1174
3.4000 2.6000 0.1182
3.5000 2.6000 0.1186
3.6000 2.6000 0.1186
3.7000 2.6000 0.1181
3.8000 2.6000 0.1172
3.9000 2.6000 0.1162
4.0000 2.6000 0.1156
4.1000 2.6000 0.1158
4.2000 2.6000 0.1165
4.3000 2.6000 0.1174
4.4000 2.6000 0.1182
4.5000 2.6000 0.1186
4.6000 2.6000 0.1186
4.7000 2.6000 0.1181
4.8000 2.6000 0.1172
4.9000 2.6000 0.1162
0.0000 2.7000 0.1117
0.1000 2.7000 0.1124
0.2000 2.7000 0.1142
0.3000 2.7000 0.1160
0.4000 2.7000 0.1173
0.5000 2.7000 0.1180
0.6000 2.7000 0.1179
0.7000 2.7000 0.1168
0.8000 2.7000 0.1149
0.9000 2.7000 0.1128
1.0000 2.7000 0.1117
1.1000 2.7000 0.1124
1.2000 2.7000 0.1142
1.3000 2.7000 0.1160
1.4000 2.7000 0.1173
1.5000 2.7000 0.1180
1.6000 2.7000 0.1179
1.7000 2.7000 0.1168
1.8000 2.7000 0.1149
1.9000 2.7000 0.1128
2.0000 2.7000 0.1117
2.1000 2.7000 0.1124
2.2000 2.7000 0.1142
2.3000 2.7000 0.1160
2.4000 2.7000 0.1173
2.5000 2.7000 0.1180
2.6000 2.7000 0.1179
2.7000 2.7000 0.1168
2.8000 2.7000 0.1149
2.9000 2.7000 0.1128
3.0000 2.7000 0.1117
3.1000 2.7000 0.1124
3.2000 2.7000 0.1142
3.3000 2.7000 0.1160
3.4000 2.7000 0.1173
3.5000 2.7000 0.1180
3.6000 2.7000 0.1179
3.7000 2.7000 0.1168
3.8000 2.7000 0.1149
3.9000 2.7000 0.1128
4.0000 2.7000 0.1117
4.1000 2.7000 0.1124
4.2000 2.7000 0.1142
4.3000 2.7000 0.1160
4.4000 2.7000 0.1173
4.5000 2.7000 0.1180
4.6000 2.7000 0.1179
4.7000 2.7000 0.1168
4.8000 2.7000 0.1149
4.9000 2.7000 0.1128
0.0000 2.8000 0.1031
0.1000 2.8000 0.1051
0.2000 2.8000 0.1095
0.3000 2.8000 0.1131
0.4000 2.8000 0.1153
0.5000 2.8000 0.1163
0.6000 2.8000 0.1160
0.7000 2.8000 0.1142
0.8000 2.8000 0.1105
0.9000 2.8000 0.1057
1.0000 2.8000 0.1031
1.1000 2.8000 0.1051
1.2000 2.8000 0.1095
1.3000 2.8000 0.1131
1.4000 2.8000 0.1153
1.5000 2.8000 0.1163
1.6000 2.8000 0.1160
1.7000 2.8000 0.1142
1.8000 2.8000 0.1105
1.9000 2.8000 0.1057
2.0000 2.8000 0.1031
2.1000 2.8000 0.1051
2.2000 2.8000 0.1095
2.3000 2.8000 0.1131
2.4000 2.8000 0.1153
2.5000 2.8000 0.1163
2.6000 2.8000 0.1160
2.7000 2.8000 0.1142
2.8000 2.8000 0.1105
2.9000 2.8000 0.1057
3.0000 2.8000 0.1031
3.1000 2.8000 0.1051
3.2000 2.8000 0.1095
3.3000 2.8000 0.1131
3.4000 2.8000 0.1153
3.5000 2.8000 0.1163
3.6000 2.8000 0.1160
3.7000 2.8000 0.1142
3.8000 2.8000 0.1105
3.9000 2.8000 0.1057
4.0000 2.8000 0.1031
4.1000 2.8000 0.1051
4.2000 2.8000 0.1095
4.3000 2.8000 0.1131
4.4000 2.8000 0.1153
4.5000 2.8000 0.1163
4.6000 2.8000 0.1160
4.7000 2.8000 0.1142
4.8000 2.8000 0.1105
4.9000 2.8000 0.1057
0.0000 2.9000 0.0888
0.1000 2.9000 0.0944
0.2000 2.9000 0.1035
0.3000 2.9000 0.1096
0.4000 2.9000 0.1128
0.5000 2.9000 0.1141
0.6000 2.9000 0.1138
0.7000 2.9000 0.1111
0.8000 2.9000 0.1049
0.9000 2.9000 0.0952
1.0000 2.9000 0.0888
1.1000 2.9000 0.0944
1.2000 2.9000 0.1035
1.3000 2.9000 0.1096
1.4000 2.9000 0.1128
1.5000 2.9000 0.1141
1.6000 2.9000 0.1138
1.7000 2.9000 0.1111
1.8000 2.9000 0.1049
1.9000 2.9000 0.0952
2.0000 2.9000 0.0888
2.1000 2.9000 0.0944
2.2000 2.9000 0.1035
2.3000 2.9000 0.1096
2.4000 2.9000 0.1128
2.5000 2.9000 0.1141
2.6000 2.9000 0.1138
2.7000 2.9000 0.1111
2.8000 2.9000 0.1049
2.9000 2.9000 0.0952
3.0000 2.9000 0.0888
3.1000 2.9000 0.0944
3.2000 2.9000 0.1035
3.3000 2.9000 0.1096
3.4000 2.9000 0.1128
3.5000 2.9000 0.1141
3.6000 2.9000 0.1138
3.7000 2.9000 0.1111
3.8000 2.9000 0.1049
3.9000 2.9000 0.0952
4.0000 2.9000 0.0888
4.1000 2.9000 0.0944
4.2000 2.9000 0.1035
4.3000 2.9000 0.1096
4.4000 2.9000 0.1128
4.5000 2.9000 0.1141
4.6000 2.9000 0.1138
4.7000 2.9000 0.1111
4.8000 2.9000 0.1049
4.9000 2.9000 0.0952


==> files/observation_positions.csv <==
0.000000000000000000 0.000000000000000000
1.000000000000000000 0.000000000000000000
2.000000000000000000 0.000000000000000000
3.000000000000000000 0.000000000000000000
4.000000000000000000 0.000000000000000000
0.000000000000000000 1.000000000000000000
1.000000000000000000 1.000000000000000000
2.000000000000000000 1.000000000000000000
3.000000000000000000 1.000000000000000000
4.000000000000000000 1.000000000000000000
0.000000000000000000 2.000000000000000000
1.000000000000000000 2.000000000000000000
2.000000000000000000 2.000000000000000000
3.000000000000000000 2.000000000000000000
4.000000000000000000 2.000000000000000000


==> files/observationsize.txt <==
1.700000000000000000e+02 2.473058709738309435e+00 6.685927532226593195e-01 3.868157212197301242e-01 8.600266937125569555e+00 1.022647803639388009e+00 1.872465846974825654e-01 3.266588391691550575e-01 6.926301641909303974e+00 4.883776160437265923e-01 1.098202606258841252e+00 9.876912682616425521e-01 4.625837944322268669e+01 3.362461837070157000e-01 4.680889604971118501e-01 4.529681486579578142e-01 3.151271649381207851e+01 3.523999858802590590e-01 9.884539294515355401e-01 8.732544707554299457e-01 3.340870302558757032e+01 4.581931428127943018e-02 1.396459630223164522e-02 1.187608332921483503e-02 5.066159856314103593e-02 1.511346083515057413e-02 1.367862777229559776e-02 5.090031975350837318e-02 1.588969803934477468e-02 1.232752146470700479e-02 5.422005565746156996e+00 5.536460333965347758e+00 5.443305238674274626e+00 5.440595600542210697e+00 5.522909210973169003e+00 5.448593816944655721e+00 5.443631415017173403e+00 5.476066497073151851e+00 5.479210667190073103e+00
1.040000000000000000e+02 2.481983946388294893e+00 7.344116786599079738e-01 4.645661270020437494e-01 9.642278960030942869e+00 9.644728672820152005e-01 2.400497303316576070e-01 3.630948609369686886e-01 6.599031399658562336e+00 7.130407759881178809e-01 1.426572406833234385e+00 1.240586059012482645e+00 4.565352569218561030e+01 4.532278806734901799e-01 6.250407208902725165e-01 5.711846562649471881e-01 3.124372951860146230e+01 5.476563745976580355e-01 1.275943784192386188e+00 1.095715602682676648e+00 3.283254730604723193e+01 3.646904860413019422e-02 1.269947758871476338e-02 1.223853157129741256e-02 5.654943517397425373e-02 1.705785036466408305e-02 1.455234575954612343e-02 4.285103585994311931e-02 1.609371728663172921e-02 1.354458271139352514e-02 5.474481707553869647e+00 5.446121385509615109e+00 5.447052847848080859e+00 5.517222568878172417e+00 5.472153056337529797e+00 5.465123816654544164e+00 5.372234441338175515e+00 5.521553770997614130e+00 5.463626723058356838e+00
6.000000000000000000e+01 2.441178913832182662e+00 8.191999365728002136e-01 5.979988719884333781e-01 8.451984818678582201e+00 8.432782481452798518e-01 3.010450456478634962e-01 3.957089616353536843e-01 6.337857817375611269e+00 1.020090103015640182e+00 1.814386839689672293e+00 1.524341948600473673e+00 4.740081502123514667e+01 5.842419854693137182e-01 8.195715315117553246e-01 7.048037288613528961e-01 3.171715670822225519e+01 8.319167631520478778e-01 1.610522951345098264e+00 1.344754430787312716e+00 3.477392891202426028e+01 4.652853486988178106e-02 1.376317932981683916e-02 1.409839897393039276e-02 4.536339155752313473e-02 1.470043335645191893e-02 1.484134389848472228e-02 5.298912063422847596e-02 1.779986292457077374e-02 1.565155285046316430e-02 5.267959371561696358e+00 5.516225722235564177e+00 5.515442869956173055e+00 5.359801989471009165e+00 5.483245277145272212e+00 5.542664767625544719e+00 5.286753115613318954e+00 5.450662611636306387e+00 5.472214914780377804e+00
1.500000000000000000e+01 2.112633656951627525e+00 1.138219332300053788e+00 1.520251776919401943e+00 7.137245683377583028e+00 5.898420574746899847e-01 4.905213307220395724e-01 4.362363247897381169e-01 5.591972275920431557e+00 2.138996465244071388e+00 3.146481212609932854e+00 2.786600611876353994e+00 4.726785845763802030e+01 1.064841164455440525e+00 1.601231943473276242e+00 1.374488510495594618e+00 3.122180239023809989e+01 1.845393505191229577e+00 2.691987527539185798e+00 2.409358448065104241e+00 3.503433500339879458e+01 2.749594308924840566e-02 1.397558106027950962e-02 2.765119794753000473e-02 5.051233505370159721e-02 3.118104542771538493e-02 3.905749202142187737e-02 3.270037575819625952e-02 1.840034533319490420e-02 3.081763024435513545e-02 5.184613149265000942e+00 5.690308019163137665e+00 5.783479678789237965e+00 5.301329664123512586e+00 5.660148491743185239e+00 5.741653573074046335e+00 5.424655893364226600e+00 5.747132736467226444e+00 5.848701094308995430e+00
8.000000000000000000e+00 1.872292879460890180e+00 1.668540058732913334e+00 3.034652402217276279e+00 7.423288071941282595e+00 5.623055108173367067e-01 7.611392311432942925e-01 9.705409864698547606e-01 5.163711320896300805e+00 2.772246515933134869e+00 5.342934400678498896e+00 7.611906309362760581e+00 4.652865289317799835e+01 1.371757402158370276e+00 3.038050016063782000e+00 4.580715854223175398e+00 3.014583188000834824e+01 2.395858606480191888e+00 4.359108872523280276e+00 6.020002549814227777e+00 3.499180240690569832e+01 1.966642708970238462e-02 1.436912549517746322e-02 3.278826155513421547e-02 4.631991104824208921e-02 3.651923336475308007e-02 6.634332025160182000e-02 2.362512865169251811e-02 1.705129042489435254e-02 3.517731328209042219e-02 5.398761698403626852e+00 6.757109644137507587e+00 8.525718268565375624e+00 5.440192131113798624e+00 6.776078229980142531e+00 8.573624642597970080e+00 5.442811982232012014e+00 6.823508488973384800e+00 8.530668190176665888e+00


==> files/results_Ne_avg.txt <==
# N_e avg_cov_frob_etkfs avg_cov_frob_etkfs_close avg_cov_frob_etkfs_far avg_cov_frob_iewpfs avg_cov_frob_iewpfs_close avg_cov_frob_iewpfs_far avg_cov_frob_letkfs avg_cov_frob_letkfs_close avg_cov_frob_letkfs_far avg_cov_frob_mcs avg_cov_frob_mcs_close avg_cov_frob_mcs_far ecdf_err_etkfs0 ecdf_err_etkfs1 ecdf_err_etkfs2 ecdf_err_iewpfs0 ecdf_err_iewpfs1 ecdf_err_iewpfs2 ecdf_err_letkfs0 ecdf_err_letkfs1 ecdf_err_letkfs2 ecdf_err_mcs0 ecdf_err_mcs1 ecdf_err_mcs2 avg_mean_rmse_etkfs avg_mean_rmse_iewpfs avg_mean_rmse_letkfs avg_mean_rmse_mcs avg_stddev_rmse_etkfs avg_stddev_rmse_iewpfs avg_stddev_rmse_letkfs avg_stddev_rmse_mcs
2.500000000000000000e+01 2.654582178447963070e+00 1.418194488472107606e+00 2.231890466040464371e+00 3.884373832048796604e+00 1.871061697708831462e+00 3.384412653287547368e+00 4.295906671284985379e+00 2.055743223586149693e+00 3.750897577207828348e+00 4.702013913658968391e+01 3.059231813670200495e+01 3.524192593613165769e+01 4.545477992602344613e-02 7.562574468672134120e-02 4.459426132884310168e-02 2.886794646518774099e-02 4.192541002512054082e-02 3.096947891951132639e-02 1.798892850212911385e-02 3.885816609443177444e-02 2.260551769423080684e-02 1.288503135551850587e-01 1.359191770893229678e-01 1.389141555029023423e-01 2.944458144993576720e+00 1.727305327156424930e+00 1.376257989704609219e+00 7.746368199500994756e+00 9.879733468653146833e-01 6.192719539797894024e-01 6.248667605014766036e-01 5.452717435138668911e+00
5.000000000000000000e+01 2.144771899420040651e+00 1.069235075753801611e+00 1.849485655018308750e+00 2.766507362616964283e+00 1.372212841430760388e+00 2.387548558629480233e+00 3.131995031570001142e+00 1.588594403110205278e+00 2.682547204889595083e+00 4.709291548409733963e+01 3.103103866228148533e+01 3.496783589254455649e+01 2.571459706105697421e-02 4.679331652194027025e-02 2.862172247710419518e-02 2.513389618088077843e-02 5.158847718835794099e-02 2.584780848034869127e-02 1.294106839975681447e-02 3.582040287930330497e-02 1.682753687102898910e-02 1.280407361414414857e-01 1.729886558808598485e-01 1.351282043859364512e-01 2.138859344479563163e+00 1.669797644765155242e+00 1.150795775296557411e+00 8.265136265782519587e+00 5.863748819882323993e-01 4.377875908808126493e-01 4.860618837270305193e-01 5.563687651295444070e+00
1.000000000000000000e+02 1.614768529194701596e+00 7.736862446910499624e-01 1.409977261701736539e+00 2.029083179775161394e+00 1.045672921937348399e+00 1.727020782645238839e+00 2.368547696004320802e+00 1.308235986100154902e+00 1.960840020178106657e+00 4.685796003522698783e+01 3.116828950888635674e+01 3.454516962933048774e+01 1.806382555617239150e-02 3.484492090792678382e-02 2.446851674664482501e-02 2.800872893274120035e-02 3.824246105548687047e-02 3.053100255390720288e-02 1.260123698603445724e-02 2.874642390136566278e-02 1.611426364439310505e-02 1.344852979470852472e-01 1.566179058456981243e-01 1.431585574458569265e-01 1.516062686828051564e+00 1.617861265885551125e+00 1.036197513903694967e+00 8.115761053751676002e+00 3.572798298434597952e-01 3.019929811237906381e-01 4.001548285567262941e-01 5.616283444017931004e+00
2.500000000000000000e+02 1.054477357879437749e+00 4.937827617864851137e-01 9.269140010451877298e-01 1.452101454579270978e+00 8.153809008872969777e-01 1.191302739871314964e+00 1.735324716345494345e+00 1.098378629688685271e+00 1.331569537959825578e+00 4.497754725321975400e+01 3.019939259393702358e+01 3.291655683555327272e+01 9.393352159234336432e-03 2.198669934859788164e-02 1.267956726215450219e-02 1.549636535501687506e-02 4.266297890215389049e-02 1.763101887494408077e-02 8.199968502329325892e-03 2.769662289021352850e-02 9.449577719965710984e-03 1.152653330583451319e-01 1.675436092345853334e-01 1.214034330507991477e-01 9.287346458389107440e-01 1.499120358523763574e+00 8.939671517373209975e-01 8.601087425225928840e+00 2.004612876057320636e-01 1.936160635018849829e-01 3.427604474487690456e-01 5.520311484000418822e+00
1.000000000000000000e+03 5.392420587046838909e-01 2.502229989375154284e-01 4.751698069130727564e-01 1.026338579001724316e+00 6.565186885788940607e-01 7.792785809481198589e-01 1.326987723991405410e+00 9.894121803707915941e-01 8.719288391932172866e-01 4.483849741784413823e+01 3.019536143141112561e+01 3.274114928385273515e+01 3.766741732417451007e-03 9.895807792610710960e-03 7.178669443235102636e-03 2.309318543081753314e-02 2.836018552174716933e-02 2.561802140805246458e-02 8.424470809955932060e-03 2.021821000479721159e-02 1.044055149098888080e-02 1.429113355695250387e-01 1.255454220570380031e-01 1.545015378062048472e-01 4.837782612175981489e-01 1.552598242573292264e+00 9.251966362846988368e-01 8.011067295669528576e+00 9.357467254464021944e-02 9.907919831998901472e-02 3.074946610124068558e-01 5.528673399247923115e+00
5.000000000000000000e+03 2.423154012918217470e-01 1.111908410066289876e-01 2.141928284354889522e-01 8.882119952101587002e-01 6.174540392846733505e-01 6.281716387689983971e-01 1.180372477126136577e+00 9.535680015145433508e-01 6.822044043688294535e-01 4.446455717150528386e+01 2.999100870655006901e+01 3.242540721730810560e+01 1.524811331253337742e-03 5.141468652354343020e-03 2.050067794304921785e-03 1.258367077616542352e-02 3.543801983571973763e-02 1.333286437237679069e-02 6.012050561114801878e-03 1.986714259741028527e-02 6.773322042966150626e-03 1.067178884484974444e-01 1.597308988214349024e-01 1.105678901620589794e-01 2.018458536482642951e-01 1.705336602994246054e+00 9.631236976983796882e-01 9.468316653183329379e+00 3.942109374822341805e-02 4.735221221396741093e-02 3.002975297678572297e-01 5.507568434920717237e+00


==> files/results_Ne_std.txt <==
# N_e std_cov_frob_etkfs std_cov_frob_etkfs_close std_cov_frob_etkfs_far std_cov_frob_iewpfs std_cov_frob_iewpfs_close std_cov_frob_iewpfs_far std_cov_frob_letkfs std_cov_frob_letkfs_close std_cov_frob_letkfs_far std_cov_frob_mcs std_cov_frob_mcs_close std_cov_frob_mcs_far ecdf_err_etkfs0 ecdf_err_etkfs1 ecdf_err_etkfs2 ecdf_err_iewpfs0 ecdf_err_iewpfs1 ecdf_err_iewpfs2 ecdf_err_letkfs0 ecdf_err_letkfs1 ecdf_err_letkfs2 ecdf_err_mcs0 ecdf_err_mcs1 ecdf_err_mcs2 std_mean_rmse_etkfs std_mean_rmse_iewpfs std_mean_rmse_letkfs std_mean_rmse_mcs std_stddev_rmse_etkfs std_stddev_rmse_iewpfs std_stddev_rmse_letkfs std_stddev_rmse_mcs
2.500000000000000000e+01 7.113423166142116005e-02 3.156906816908473107e-02 8.303348762634868430e-02 2.431647088042910854e-01 1.677400658200782491e-01 1.898346937320659067e-01 2.044827207433722038e-01 1.539867965790500393e-01 1.561440035322678166e-01 1.065531741256241105e+01 5.703038008595089359e+00 9.232775702524987693e+00 3.079103150818107357e-02 4.903944260573716435e-02 3.105291257520781043e-02 1.244393566326755865e-02 2.257744289867377394e-02 1.256257116872097276e-02 7.110444141834725874e-03 1.941722984066956287e-02 9.593993881712319788e-03 4.383522072588076635e-02 5.111403344571952695e-02 5.180645868414823774e-02 4.883666333613417843e-01 3.326461958193973056e-01 2.356953559193889769e-01 2.311264546262905561e+00 4.467768296324012289e-02 3.786096664302879278e-02 4.352734164261586047e-02 6.526115839181882983e-01
5.000000000000000000e+01 4.257681644814052813e-02 2.537963409128296891e-02 4.754013025158742439e-02 1.410080558210395907e-01 1.076336911143481734e-01 1.052571626741150707e-01 1.448557600027917391e-01 1.232566253205969464e-01 1.037681453976118523e-01 8.351394215103495000e+00 4.412400414829377837e+00 7.295954728093642316e+00 1.741055240892130929e-02 2.919707788534319642e-02 1.769069435705373713e-02 1.542037856311192015e-02 2.849341746451472188e-02 1.470734979547739379e-02 5.447664744713569956e-03 1.602018683540468169e-02 8.138045558963864778e-03 3.775175374170130355e-02 7.178456543535838286e-02 4.456436751706446125e-02 4.016126360187693978e-01 4.364229436522865657e-01 2.380667077713328472e-01 2.867790886400394257e+00 3.408280892918918309e-02 2.691103589958949646e-02 3.771277957932329256e-02 5.004581841371330553e-01
1.000000000000000000e+02 2.601812513387539300e-02 1.949132605692154366e-02 2.696875952704326507e-02 9.936648072717184366e-02 8.276007960297332433e-02 7.148478390625759293e-02 9.301171455398332677e-02 7.737394536530704803e-02 6.832971426493870959e-02 5.576136738506310309e+00 2.926241550009169856e+00 4.948084083903584229e+00 1.148957216943213844e-02 2.419738890861355268e-02 1.672726130423980023e-02 1.877887980632710410e-02 2.516575827034372298e-02 2.134694122343406067e-02 6.260041746670218753e-03 1.682030555021855542e-02 7.437348773941337976e-03 4.182153494564160717e-02 5.873862127741876632e-02 5.111816811656916260e-02 2.734968120473763031e-01 3.672253840749438725e-01 2.102672723883116102e-01 2.589755497269313089e+00 1.853269021598394004e-02 1.693316972201159426e-02 2.704916261478479064e-02 3.374236988218860533e-01
2.500000000000000000e+02 1.540711100477135283e-02 1.231848195314241834e-02 1.683581510658058861e-02 7.624588218226580061e-02 5.967366284835765033e-02 5.694599007152433695e-02 6.566644281822485441e-02 5.713186909327924723e-02 4.485360579675173182e-02 3.425538159332625288e+00 1.772863161882202609e+00 3.054846155362593851e+00 5.832334269442269493e-03 1.681979898433432971e-02 8.007394661435181943e-03 1.190473040296427705e-02 2.865003011072322220e-02 1.396068888057083388e-02 4.537145338463717363e-03 1.685999984414437991e-02 4.211011927595821949e-03 3.475008849925648180e-02 7.732411841043722311e-02 4.208120964163657163e-02 1.341904328394802060e-01 4.195381074148716860e-01 2.219736747099181617e-01 2.984013261286925900e+00 1.049748960412924710e-02 1.200982530116616147e-02 2.074629139348504667e-02 2.062357666216232399e-01
1.000000000000000000e+03 6.252580805787847675e-03 8.188007460849251740e-03 4.269960321298977603e-03 5.021445439981205711e-02 3.244398871305799459e-02 4.079379328898644769e-02 4.608805640639781348e-02 3.437642858503237725e-02 3.378290611179936981e-02 1.650668319848195287e+00 8.860259936071385178e-01 1.437039342473857229e+00 1.743442070241798050e-03 6.748991889228140965e-03 5.430513417481705116e-03 1.189534862567464060e-02 1.441045357415388257e-02 1.612035181572457621e-02 5.072441735001658944e-03 9.939946857831200022e-03 3.711201037886329400e-03 3.684423461518842452e-02 3.096559238737901440e-02 4.492292361132475820e-02 9.984590711729257606e-02 4.338769975835682358e-01 2.410536984540686267e-01 2.313262761744122820e+00 4.523073089090747650e-03 3.278322283670817919e-03 1.190481478457881478e-02 1.040995357305190272e-01
5.000000000000000000e+03 2.597924867927691242e-03 2.493660977747043025e-03 2.659850453281074629e-03 2.200449101180606062e-02 1.353875589084137243e-02 1.888509678609929729e-02 2.331054963327279517e-02 1.576318062611530707e-02 1.989505620794458987e-02 7.658233945477922466e-01 4.186497065001857920e-01 6.610545071378518545e-01 1.086695784948668933e-03 2.996520515040629416e-03 9.810401562752306837e-04 5.378017172908489303e-03 2.150168063486499956e-02 5.185529620511036136e-03 4.315412738881790194e-03 1.018237989647004758e-02 3.629031416467377522e-03 2.001482681775852701e-02 4.802712316346004900e-02 2.116017309692987472e-02 2.203877262836380704e-02 4.126235274992626212e-01 3.096813044989462638e-01 1.853784537081484052e+00 1.958948403721370423e-03 1.951031795682205009e-03 5.442024752734843374e-03 4.953570565587449986e-02


==> files/results_Ny_avg.txt <==
# N_y avg_cov_frob_etkfs avg_cov_frob_etkfs_close avg_cov_frob_etkfs_far avg_cov_frob_iewpfs avg_cov_frob_iewpfs_close avg_cov_frob_iewpfs_far avg_cov_frob_letkfs avg_cov_frob_letkfs_close avg_cov_frob_letkfs_far avg_cov_frob_mcs avg_cov_frob_mcs_close avg_cov_frob_mcs_far ecdf_err_etkfs0 ecdf_err_etkfs1 ecdf_err_etkfs2 ecdf_err_iewpfs0 ecdf_err_iewpfs1 ecdf_err_iewpfs2 ecdf_err_letkfs0 ecdf_err_letkfs1 ecdf_err_letkfs2 ecdf_err_mcs0 ecdf_err_mcs1 ecdf_err_mcs2 avg_mean_rmse_etkfs avg_mean_rmse_iewpfs avg_mean_rmse_letkfs avg_mean_rmse_mcs avg_stddev_rmse_etkfs avg_stddev_rmse_iewpfs avg_stddev_rmse_letkfs avg_stddev_rmse_mcs
1.700000000000000000e+02 4.883568170796814822e-01 3.357236195687358649e-01 3.528570689880835554e-01 9.860860299898200898e-01 4.527114069926833628e-01 8.715893138404573470e-01 1.097281297727217053e+00 4.668001123884295001e-01 9.880585313949609150e-01 4.755444354648162175e+01 3.215323936105197333e+01 3.458274205271664670e+01 5.559053198550753527e-02 5.294765528167090507e-02 5.627415175510327300e-02 1.148796774651734097e-02 1.345245846638458420e-02 1.206517432156745291e-02 1.311913678832877378e-02 1.695146223343934125e-02 1.568106971169802230e-02 1.226262747268034164e-01 1.408168413496891092e-01 1.297163944356399534e-01 2.541826777124994052e+00 3.844903891975161581e-01 6.821005351998696842e-01 1.008533845233231929e+01 1.021171427618521754e+00 3.278836873733249058e-01 1.877219801792448794e-01 6.995973011655573615e+00
1.040000000000000000e+02 7.121528422065638297e-01 4.529317006409378510e-01 5.467504931522920719e-01 1.241768312420822085e+00 5.714564471567410431e-01 1.096865158793589146e+00 1.429826950723598111e+00 6.259784765743864332e-01 1.279052690598551978e+00 4.821538329429397862e+01 3.236014836342640422e+01 3.527927614291460401e+01 3.920909540190186532e-02 5.773185451205126162e-02 4.655849034349025112e-02 1.105128491725231553e-02 1.592068247441185205e-02 1.385921082876703445e-02 1.205688655352449984e-02 1.898349678576581254e-02 1.652853549185352711e-02 1.128636576716839923e-01 1.245953638074976111e-01 1.262281629705923336e-01 2.496004248255712543e+00 4.694699634868348959e-01 7.452022352352054568e-01 8.377103964546476433e+00 9.654596617566458816e-01 3.608482110811600529e-01 2.405948872842686992e-01 6.713569415538469087e+00
6.000000000000000000e+01 1.019166424793296999e+00 5.844530434671850738e-01 8.306330742335978901e-01 1.525876748575228481e+00 7.060386006978163209e-01 1.345855655952209906e+00 1.808351819512347802e+00 8.200461606990943064e-01 1.603564028146520659e+00 4.772047198389275735e+01 3.209752133727286605e+01 3.484430019294020298e+01 4.147610368516090051e-02 4.121963998935895823e-02 4.612116530884452503e-02 1.421251686509301081e-02 1.435336075961195050e-02 1.693619772051505046e-02 1.516479313928594322e-02 1.424629329334870138e-02 1.749325503483738220e-02 1.243156412669100541e-01 1.324958638058822413e-01 1.307891451780497927e-01 2.442541926786329753e+00 5.945058018080737750e-01 8.348088294539414145e-01 8.344404273037795861e+00 8.443075477388783945e-01 3.964658193232616923e-01 3.030007843717288374e-01 6.391133313319543596e+00
1.500000000000000000e+01 2.138347034254316714e+00 1.069172802727875515e+00 1.842113578157824172e+00 2.776057631306800833e+00 1.367188056612328673e+00 2.401249370912592607e+00 3.154621837079890856e+00 1.598187500300088937e+00 2.703377367542528109e+00 4.663821619603280055e+01 3.094814824831548705e+01 3.443888797853068695e+01 2.782759552908208381e-02 4.934241344506914984e-02 3.203360195053651244e-02 2.231940421055633381e-02 3.786226539087801657e-02 2.444059240935014463e-02 1.365500028043692589e-02 2.856207532333135748e-02 1.594027873594740935e-02 1.342231326689773685e-01 1.604819796606343774e-01 1.423952765405352427e-01 2.122313352680554210e+00 1.650058748913870721e+00 1.159056169255822333e+00 8.598542771137193341e+00 5.930541080945598287e-01 4.311034702413831798e-01 4.852817451028028639e-01 5.557906083102089667e+00
8.000000000000000000e+00 2.784530405780464957e+00 1.377477996998718979e+00 2.406808162789982219e+00 7.513000629634813521e+00 4.556022733560351590e+00 5.913975387283350038e+00 5.350981693419254448e+00 3.038372703822546317e+00 4.368827031291010243e+00 4.579494078049392414e+01 3.005290239148918374e+01 3.411564606569807268e+01 2.155572608861289555e-02 4.229382654884571852e-02 2.383276071917025604e-02 4.312092994492293385e-02 8.071680967576418120e-02 4.448710271483325568e-02 1.826268097612502445e-02 4.906259011609497012e-02 2.009798806414888131e-02 1.429023211502176705e-01 1.709993900387127286e-01 1.556657920971274978e-01 1.929746800548669983e+00 3.407379166841802309e+00 1.743488540450855551e+00 8.734608251858846373e+00 5.598136141906064900e-01 9.666755765551614532e-01 7.604412395223449916e-01 5.167461720732948294e+00


==> files/rmse_etkf.csv <==
# x, y, err
0.0000 0.0000 0.0418
0.1000 0.0000 0.0308
0.2000 0.0000 0.0144
0.3000 0.0000 -0.0166
0.4000 0.0000 0.0099
0.5000 0.0000 -0.0107
0.6000 0.0000 -0.0619
0.7000 0.0000 -0.0822
0.8000 0.0000 -0.1227
0.9000 0.0000 -0.0743
1.0000 0.0000 0.0401
1.1000 0.0000 0.1351
1.2000 0.0000 0.1421
1.3000 0.0000 0.1147
1.4000 0.0000 0.0504
1.5000 0.0000 0.0103
1.6000 0.0000 -0.0760
1.7000 0.0000 -0.1002
1.8000 0.0000 -0.0494
1.9000 0.0000 -0.0132
2.0000 0.0000 -0.0191
2.1000 0.0000 0.0080
2.2000 0.0000 -0.0026
2.3000 0.0000 -0.0027
2.4000 0.0000 0.0280
2.5000 0.0000 0.0395
2.6000 0.0000 0.0495
2.7000 0.0000 0.0480
2.8000 0.0000 0.0352
2.9000 0.0000 0.0302
3.0000 0.0000 0.0287
3.1000 0.0000 -0.0042
3.2000 0.0000 0.0100
3.3000 0.0000 0.0148
3.4000 0.0000 0.0783
3.5000 0.0000 0.1607
3.6000 0.0000 0.1827
3.7000 0.0000 0.1480
3.8000 0.0000 0.0731
3.9000 0.0000 0.0422
4.0000 0.0000 0.0299
4.1000 0.0000 0.0226
4.2000 0.0000 0.0075
4.3000 0.0000 0.0069
4.4000 0.0000 -0.0312
4.5000 0.0000 0.0119
4.6000 0.0000 0.1188
4.7000 0.0000 0.1331
4.8000 0.0000 0.1166
4.9000 0.0000 0.1119
0.0000 0.1000 0.1004
0.1000 0.1000 0.0776
0.2000 0.1000 0.0740
0.3000 0.1000 0.0235
0.4000 0.1000 -0.0203
0.5000 0.1000 -0.0292
0.6000 0.1000 -0.0356
0.7000 0.1000 -0.0768
0.8000 0.1000 -0.1128
0.9000 0.1000 -0.0995
1.0000 0.1000 0.0356
1.1000 0.1000 0.1381
1.2000 0.1000 0.1942
1.3000 0.1000 0.1356
1.4000 0.1000 0.0320
1.5000 0.1000 -0.0410
1.6000 0.1000 -0.0905
1.7000 0.1000 -0.0637
1.8000 0.1000 0.0052
1.9000 0.1000 0.0500
2.0000 0.1000 0.0248
2.1000 0.1000 0.0249
2.2000 0.1000 -0.0119
2.3000 0.1000 -0.0016
2.4000 0.1000 0.0388
2.5000 0.1000 0.0649
2.6000 0.1000 0.0750
2.7000 0.1000 0.0961
2.8000 0.1000 0.0759
2.9000 0.1000 0.0280
3.0000 0.1000 0.0162
3.1000 0.1000 -0.0540
3.2000 0.1000 -0.0587
3.3000 0.1000 0.0119
3.4000 0.1000 0.0508
3.5000 0.1000 0.0874
3.6000 0.1000 0.1071
3.7000 0.1000 0.1012
3.8000 0.1000 0.0928
3.9000 0.1000 0.1148
4.0000 0.1000 0.0459
4.1000 0.1000 -0.0182
4.2000 0.1000 -0.0224
4.3000 0.1000 -0.0029
4.4000 0.1000 -0.0092
4.5000 0.1000 0.0439
4.6000 0.1000 0.0889
4.7000 0.1000 0.0953
4.8000 0.1000 0.1169
4.9000 0.1000 0.1436
0.0000 0.2000 0.0992
0.1000 0.2000 0.1365
0.2000 0.2000 0.1422
0.3000 0.2000 0.1099
0.4000 0.2000 0.0289
0.5000 0.2000 -0.0069
0.6000 0.2000 -0.0552
0.7000 0.2000 -0.0645
0.8000 0.2000 -0.1163
0.9000 0.2000 -0.0995
1.0000 0.2000 0.0269
1.1000 0.2000 0.1230
1.2000 0.2000 0.1424
1.3000 0.2000 0.0926
1.4000 0.2000 0.0070
1.5000 0.2000 -0.0290
1.6000 0.2000 -0.0888
1.7000 0.2000 -0.0548
1.8000 0.2000 0.0655
1.9000 0.2000 0.1697
2.0000 0.2000 0.1583
2.1000 0.2000 0.1069
2.2000 0.2000 0.0242
2.3000 0.2000 -0.0231
2.4000 0.2000 -0.0027
2.5000 0.2000 0.0187
2.6000 0.2000 0.0371
2.7000 0.2000 0.0804
2.8000 0.2000 0.0607
2.9000 0.2000 -0.0203
3.0000 0.2000 -0.0152
3.1000 0.2000 -0.0322
3.2000 0.2000 -0.0460
3.3000 0.2000 0.0037
3.4000 0.2000 0.0371
3.5000 0.2000 0.0232
3.6000 0.2000 -0.0110
3.7000 0.2000 0.0257
3.8000 0.2000 0.0426
3.9000 0.2000 0.0731
4.0000 0.2000 0.0182
4.1000 0.2000 -0.0334
4.2000 0.2000 -0.0202
4.3000 0.2000 -0.0219
4.4000 0.2000 0.0061
4.5000 0.2000 0.0261
4.6000 0.2000 0.0857
4.7000 0.2000 0.0440
4.8000 0.2000 0.0701
4.9000 0.2000 0.1059
0.0000 0.3000 0.0959
0.1000 0.3000 0.1665
0.2000 0.3000 0.1286
0.3000 0.3000 0.0987
0.4000 0.3000 0.0664
0.5000 0.3000 0.0136
0.6000 0.3000 0.0208
0.7000 0.3000 -0.0309
0.8000 0.3000 -0.1030
0.9000 0.3000 -0.0934
1.0000 0.3000 0.0238
1.1000 0.3000 0.1618
1.2000 0.3000 0.1707
1.3000 0.3000 0.0998
1.4000 0.3000 -0.0250
1.5000 0.3000 -0.0790
1.6000 0.3000 -0.0862
1.7000 0.3000 -0.0152
1.8000 0.3000 0.1304
1.9000 0.3000 0.1944
2.0000 0.3000 0.1745
2.1000 0.3000 0.1035
2.2000 0.3000 0.0514
2.3000 0.3000 -0.0467
2.4000 0.3000 -0.0708
2.5000 0.3000 -0.1011
2.6000 0.3000 -0.0529
2.7000 0.3000 0.0339
2.8000 0.3000 0.0528
2.9000 0.3000 -0.0134
3.0000 0.3000 -0.0178
3.1000 0.3000 0.0333
3.2000 0.3000 0.0315
3.3000 0.3000 0.0233
3.4000 0.3000 0.0063
3.5000 0.3000 -0.0164
3.6000 0.3000 -0.0761
3.7000 0.3000 -0.0830
3.8000 0.3000 -0.0031
3.9000 0.3000 0.0030
4.0000 0.3000 -0.0521
4.1000 0.3000 -0.0764
4.2000 0.3000 -0.0259
4.3000 0.3000 0.0158
4.4000 0.3000 0.0486
4.5000 0.3000 0.0435
4.6000 0.3000 0.0915
4.7000 0.3000 0.0725
4.8000 0.3000 0.0455
4.9000 0.3000 0.0278
0.0000 0.4000 0.1001
0.1000 0.4000 0.1256
0.2000 0.4000 0.1111
0.3000 0.4000 0.0892
0.4000 0.4000 0.0649
0.5000 0.4000 0.0425
0.6000 0.4000 0.0619
0.7000 0.4000 0.0405
0.8000 0.4000 -0.0497
0.9000 0.4000 -0.0603
1.0000 0.4000 0.0190
1.1000 0.4000 0.1087
1.2000 0.4000 0.1533
1.3000 0.4000 0.1204
1.4000 0.4000 0.0346
1.5000 0.4000 0.0203
1.6000 0.4000 0.0072
1.7000 0.4000 0.0635
1.8000 0.4000 0.1815
1.9000 0.4000 0.1924
2.0000 0.4000 0.1069
2.1000 0.4000 0.0959
2.2000 0.4000 0.0720
2.3000 0.4000 0.0104
2.4000 0.4000 -0.0782
2.5000 0.4000 -0.0975
2.6000 0.4000 -0.0506
2.7000 0.4000 -0.0277
2.8000 0.4000 -0.0105
2.9000 0.4000 -0.0081
3.0000 0.4000 -0.0077
3.1000 0.4000 0.0221
3.2000 0.4000 0.0346
3.3000 0.4000 -0.0017
3.4000 0.4000 -0.0546
3.5000 0.4000 -0.0429
3.6000 0.4000 -0.0525
3.7000 0.4000 -0.0477
3.8000 0.4000 0.0138
3.9000 0.4000 0.0021
4.0000 0.4000 -0.0392
4.1000 0.4000 -0.0607
4.2000 0.4000 0.0027
4.3000 0.4000 0.0408
4.4000 0.4000 0.0321
4.5000 0.4000 0.0532
4.6000 0.4000 0.1196
4.7000 0.4000 0.0952
4.8000 0.4000 0.0657
4.9000 0.4000 0.0627
0.0000 0.5000 0.0882
0.1000 0.5000 0.0817
0.2000 0.5000 0.0659
0.3000 0.5000 0.0106
0.4000 0.5000 -0.0026
0.5000 0.5000 0.0242
0.6000 0.5000 0.0871
0.7000 0.5000 0.0683
0.8000 0.5000 0.0355
0.9000 0.5000 0.0086
1.0000 0.5000 0.0488
1.1000 0.5000 0.0718
1.2000 0.5000 0.1425
1.3000 0.5000 0.1549
1.4000 0.5000 0.0898
1.5000 0.5000 0.0973
1.6000 0.5000 0.0988
1.7000 0.5000 0.1483
1.8000 0.5000 0.2046
1.9000 0.5000 0.1728
2.0000 0.5000 0.0931
2.1000 0.5000 0.0722
2.2000 0.5000 0.0522
2.3000 0.5000 0.0300
2.4000 0.5000 -0.0028
2.5000 0.5000 0.0065
2.6000 0.5000 -0.0081
2.7000 0.5000 -0.0316
2.8000 0.5000 -0.0416
2.9000 0.5000 -0.0138
3.0000 0.5000 -0.0168
3.1000 0.5000 -0.0467
3.2000 0.5000 -0.0654
3.3000 0.5000 -0.0449
3.4000 0.5000 -0.0573
3.5000 0.5000 -0.0076
3.6000 0.5000 0.0101
3.7000 0.5000 -0.0067
3.8000 0.5000 0.0162
3.9000 0.5000 -0.0127
4.0000 0.5000 -0.0069
4.1000 0.5000 -0.0484
4.2000 0.5000 -0.0155
4.3000 0.5000 -0.0211
4.4000 0.5000 -0.0254
4.5000 0.5000 -0.0095
4.6000 0.5000 0.0575
4.7000 0.5000 0.0843
4.8000 0.5000 0.0685
4.9000 0.5000 0.0117
0.0000 0.6000 0.0057
0.1000 0.6000 -0.0026
0.2000 0.6000 0.0379
0.3000 0.6000 0.0161
0.4000 0.6000 0.0266
0.5000 0.6000 0.0909
0.6000 0.6000 0.1397
0.7000 0.6000 0.1369
0.8000 0.6000 0.0940
0.9000 0.6000 0.0693
1.0000 0.6000 0.0406
1.1000 0.6000 0.0651
1.2000 0.6000 0.1233
1.3000 0.6000 0.1021
1.4000 0.6000 0.1100
1.5000 0.6000 0.1277
1.6000 0.6000 0.1277
1.7000 0.6000 0.1280
1.8000 0.6000 0.1392
1.9000 0.6000 0.1270
2.0000 0.6000 0.1015
2.1000 0.6000 0.0472
2.2000 0.6000 0.0126
2.3000 0.6000 0.0067
2.4000 0.6000 0.0319
2.5000 0.6000 0.0775
2.6000 0.6000 0.0359
2.7000 0.6000 -0.0606
2.8000 0.6000 -0.0981
2.9000 0.6000 -0.0591
3.0000 0.6000 -0.0304
3.1000 0.6000 -0.0686
3.2000 0.6000 -0.0671
3.3000 0.6000 -0.0633
3.4000 0.6000 -0.0528
3.5000 0.6000 0.0079
3.6000 0.6000 -0.0058
3.7000 0.6000 -0.0275
3.8000 0.6000 -0.0372
3.9000 0.6000 -0.0747
4.0000 0.6000 -0.0250
4.1000 0.6000 -0.0266
4.2000 0.6000 -0.0537
4.3000 0.6000 -0.0890
4.4000 0.6000 -0.1505
4.5000 0.6000 -0.1148
4.6000 0.6000 -0.0216
4.7000 0.6000 0.0419
4.8000 0.6000 0.0465
4.9000 0.6000 -0.0213
0.0000 0.7000 0.0129
0.1000 0.7000 0.0424
0.2000 0.7000 0.0356
0.3000 0.7000 0.0228
0.4000 0.7000 0.0659
0.5000 0.7000 0.1084
0.6000 0.7000 0.1003
0.7000 0.7000 0.1178
0.8000 0.7000 0.0982
0.9000 0.7000 0.0996
1.0000 0.7000 0.0377
1.1000 0.7000 0.0634
1.2000 0.7000 0.0358
1.3000 0.7000 0.0447
1.4000 0.7000 0.1091
1.5000 0.7000 0.1302
1.6000 0.7000 0.1267
1.7000 0.7000 0.1088
1.8000 0.7000 0.0934
1.9000 0.7000 0.0921
2.0000 0.7000 0.0710
2.1000 0.7000 0.0370
2.2000 0.7000 -0.0067
2.3000 0.7000 0.0263
2.4000 0.7000 0.0522
2.5000 0.7000 0.0477
2.6000 0.7000 -0.0320
2.7000 0.7000 -0.1496
2.8000 0.7000 -0.1963
2.9000 0.7000 -0.1734
3.0000 0.7000 -0.1061
3.1000 0.7000 -0.0674
3.2000 0.7000 -0.0299
3.3000 0.7000 -0.0653
3.4000 0.7000 -0.0842
3.5000 0.7000 -0.0185
3.6000 0.7000 -0.0308
3.7000 0.7000 -0.0715
3.8000 0.7000 -0.0850
3.9000 0.7000 -0.1437
4.0000 0.7000 -0.1013
4.1000 0.7000 -0.0497
4.2000 0.7000 -0.0452
4.3000 0.7000 -0.1041
4.4000 0.7000 -0.1890
4.5000 0.7000 -0.1689
4.6000 0.7000 -0.0637
4.7000 0.7000 -0.0141
4.8000 0.7000 0.0518
4.9000 0.7000 0.0270
0.0000 0.8000 0.0570
0.1000 0.8000 0.0565
0.2000 0.8000 0.0482
0.3000 0.8000 0.0472
0.4000 0.8000 0.0893
0.5000 0.8000 0.0940
0.6000 0.8000 0.0695
0.7000 0.8000 0.1117
0.8000 0.8000 0.1032
0.9000 0.8000 0.0765
1.0000 0.8000 0.0447
1.1000 0.8000 0.0699
1.2000 0.8000 0.0738
1.3000 0.8000 0.0366
1.4000 0.8000 0.0969
1.5000 0.8000 0.1453
1.6000 0.8000 0.1187
1.7000 0.8000 0.0865
1.8000 0.8000 0.0987
1.9000 0.8000 0.0635
2.0000 0.8000 0.0442
2.1000 0.8000 0.0524
2.2000 0.8000 0.0329
2.3000 0.8000 0.0499
2.4000 0.8000 0.0063
2.5000 0.8000 -0.0051
2.6000 0.8000 -0.0771
2.7000 0.8000 -0.1310
2.8000 0.8000 -0.1831
2.9000 0.8000 -0.1307
3.0000 0.8000 -0.0598
3.1000 0.8000 -0.0484
3.2000 0.8000 -0.0720
3.3000 0.8000 -0.0938
3.4000 0.8000 -0.0819
3.5000 0.8000 -0.0706
3.6000 0.8000 -0.0567
3.7000 0.8000 -0.1076
3.8000 0.8000 -0.1588
3.9000 0.8000 -0.2004
4.0000 0.8000 -0.1578
4.1000 0.8000 -0.0862
4.2000 0.8000 -0.0652
4.3000 0.8000 -0.1284
4.4000 0.8000 -0.1898
4.5000 0.8000 -0.1206
4.6000 0.8000 -0.0774
4.7000 0.8000 -0.0704
4.8000 0.8000 -0.0245
4.9000 0.8000 0.0376
0.0000 0.9000 0.0229
0.1000 0.9000 0.0272
0.2000 0.9000 0.0248
0.3000 0.9000 0.0593
0.4000 0.9000 0.1083
0.5000 0.9000 0.0762
0.6000 0.9000 0.0730
0.7000 0.9000 0.1117
0.8000 0.9000 0.0819
0.9000 0.9000 0.0262
1.0000 0.9000 0.0323
1.1000 0.9000 0.0491
1.2000 0.9000 0.0555
1.3000 0.9000 0.0363
1.4000 0.9000 0.0913
1.5000 0.9000 0.1572
1.6000 0.9000 0.0866
1.7000 0.9000 0.0152
1.8000 0.9000 0.0491
1.9000 0.9000 0.0715
2.0000 0.9000 0.0652
2.1000 0.9000 0.1074
2.2000 0.9000 0.1051
2.3000 0.9000 0.0451
2.4000 0.9000 -0.0432
2.5000 0.9000 -0.0603
2.6000 0.9000 -0.1178
2.7000 0.9000 -0.1423
2.8000 0.9000 -0.1378
2.9000 0.9000 -0.0798
3.0000 0.9000 -0.0413
3.1000 0.9000 -0.0817
3.2000 0.9000 -0.0888
3.3000 0.9000 -0.1084
3.4000 0.9000 -0.1134
3.5000 0.9000 -0.1329
3.6000 0.9000 -0.1143
3.7000 0.9000 -0.1501
3.8000 0.9000 -0.1220
3.9000 0.9000 -0.1556
4.0000 0.9000 -0.1287
4.1000 0.9000 -0.0551
4.2000 0.9000 -0.0770
4.3000 0.9000 -0.1411
4.4000 0.9000 -0.1497
4.5000 0.9000 -0.0826
4.6000 0.9000 -0.0693
4.7000 0.9000 -0.0711
4.8000 0.9000 -0.0691
4.9000 0.9000 -0.0253
0.0000 1.0000 -0.0128
0.1000 1.0000 0.0227
0.2000 1.0000 -0.0086
0.3000 1.0000 0.0309
0.4000 1.0000 0.0676
0.5000 1.0000 0.0718
0.6000 1.0000 0.0530
0.7000 1.0000 0.0498
0.8000 1.0000 0.0468
0.9000 1.0000 0.0588
1.0000 1.0000 0.0266
1.1000 1.0000 0.0268
1.2000 1.0000 0.0286
1.3000 1.0000 0.0344
1.4000 1.0000 0.0963
1.5000 1.0000 0.1255
1.6000 1.0000 0.0819
1.7000 1.0000 -0.0229
1.8000 1.0000 -0.0221
1.9000 1.0000 0.0079
2.0000 1.0000 0.0325
2.1000 1.0000 0.0441
2.2000 1.0000 0.0774
2.3000 1.0000 -0.0036
2.4000 1.0000 -0.1129
2.5000 1.0000 -0.1194
2.6000 1.0000 -0.1318
2.7000 1.0000 -0.1740
2.8000 1.0000 -0.1562
2.9000 1.0000 -0.0754
3.0000 1.0000 -0.0447
3.1000 1.0000 -0.0364
3.2000 1.0000 -0.0385
3.3000 1.0000 -0.0689
3.4000 1.0000 -0.1078
3.5000 1.0000 -0.1398
3.6000 1.0000 -0.1412
3.7000 1.0000 -0.1534
3.8000 1.0000 -0.0605
3.9000 1.0000 -0.0415
4.0000 1.0000 -0.0597
4.1000 1.0000 -0.0947
4.2000 1.0000 -0.1157
4.3000 1.0000 -0.1384
4.4000 1.0000 -0.1239
4.5000 1.0000 -0.1173
4.6000 1.0000 -0.1002
4.7000 1.0000 -0.0928
4.8000 1.0000 -0.0870
4.9000 1.0000 -0.0901
0.0000 1.1000 -0.0547
0.1000 1.1000 0.0120
0.2000 1.1000 0.0060
0.3000 1.1000 0.0028
0.4000 1.1000 -0.0076
0.5000 1.1000 0.0695
0.6000 1.1000 0.0527
0.7000 1.1000 0.0064
0.8000 1.1000 0.0258
0.9000 1.1000 0.0618
1.0000 1.1000 0.0550
1.1000 1.1000 0.0085
1.2000 1.1000 0.0389
1.3000 1.1000 0.0567
1.4000 1.1000 0.0881
1.5000 1.1000 0.0492
1.6000 1.1000 0.0319
1.7000 1.1000 -0.0244
1.8000 1.1000 -0.0186
1.9000 1.1000 0.0048
2.0000 1.1000 0.0189
2.1000 1.1000 0.0328
2.2000 1.1000 0.0502
2.3000 1.1000 -0.0383
2.4000 1.1000 -0.0817
2.5000 1.1000 -0.1108
2.6000 1.1000 -0.0967
2.7000 1.1000 -0.0952
2.8000 1.1000 -0.0842
2.9000 1.1000 -0.0750
3.0000 1.1000 -0.0178
3.1000 1.1000 0.0162
3.2000 1.1000 -0.0094
3.3000 1.1000 -0.0529
3.4000 1.1000 -0.0651
3.5000 1.1000 -0.0524
3.6000 1.1000 -0.0551
3.7000 1.1000 -0.0367
3.8000 1.1000 -0.0005
3.9000 1.1000 -0.0057
4.0000 1.1000 -0.0391
4.1000 1.1000 -0.0606
4.2000 1.1000 -0.0615
4.3000 1.1000 -0.0534
4.4000 1.1000 -0.0556
4.5000 1.1000 -0.1110
4.6000 1.1000 -0.1132
4.7000 1.1000 -0.1079
4.8000 1.1000 -0.0664
4.9000 1.1000 -0.1197
0.0000 1.2000 -0.1115
0.1000 1.2000 -0.0962
0.2000 1.2000 -0.0280
0.3000 1.2000 0.0008
0.4000 1.2000 0.0072
0.5000 1.2000 0.0234
0.6000 1.2000 -0.0039
0.7000 1.2000 0.0075
0.8000 1.2000 0.0245
0.9000 1.2000 0.0545
1.0000 1.2000 0.0697
1.1000 1.2000 0.0737
1.2000 1.2000 0.0757
1.3000 1.2000 0.0862
1.4000 1.2000 0.1038
1.5000 1.2000 0.0740
1.6000 1.2000 0.0168
1.7000 1.2000 -0.0292
1.8000 1.2000 -0.0436
1.9000 1.2000 -0.0270
2.0000 1.2000 -0.0297
2.1000 1.2000 -0.0077
2.2000 1.2000 0.0150
2.3000 1.2000 -0.0238
2.4000 1.2000 -0.0533
2.5000 1.2000 -0.0842
2.6000 1.2000 -0.0627
2.7000 1.2000 -0.0703
2.8000 1.2000 -0.0440
2.9000 1.2000 -0.0289
3.0000 1.2000 -0.0033
3.1000 1.2000 0.0129
3.2000 1.2000 -0.0131
3.3000 1.2000 -0.0337
3.4000 1.2000 -0.0317
3.5000 1.2000 -0.0087
3.6000 1.2000 0.0544
3.7000 1.2000 0.0405
3.8000 1.2000 0.0329
3.9000 1.2000 0.0245
4.0000 1.2000 -0.0164
4.1000 1.2000 -0.0178
4.2000 1.2000 -0.0317
4.3000 1.2000 -0.0496
4.4000 1.2000 -0.0702
4.5000 1.2000 -0.0805
4.6000 1.2000 -0.1244
4.7000 1.2000 -0.1082
4.8000 1.2000 -0.0862
4.9000 1.2000 -0.1331
0.0000 1.3000 -0.0732
0.1000 1.3000 -0.0797
0.2000 1.3000 -0.0714
0.3000 1.3000 -0.0685
0.4000 1.3000 -0.0207
0.5000 1.3000 0.0294
0.6000 1.3000 0.0078
0.7000 1.3000 -0.0255
0.8000 1.3000 -0.0342
0.9000 1.3000 0.0048
1.0000 1.3000 0.0454
1.1000 1.3000 0.0500
1.2000 1.3000 0.0656
1.3000 1.3000 0.0547
1.4000 1.3000 0.0526
1.5000 1.3000 0.0561
1.6000 1.3000 0.0126
1.7000 1.3000 -0.0219
1.8000 1.3000 -0.0839
1.9000 1.3000 -0.1186
2.0000 1.3000 -0.0545
2.1000 1.3000 -0.0269
2.2000 1.3000 -0.0465
2.3000 1.3000 -0.0655
2.4000 1.3000 -0.0523
2.5000 1.3000 -0.0265
2.6000 1.3000 -0.0257
2.7000 1.3000 -0.0457
2.8000 1.3000 -0.0323
2.9000 1.3000 0.0086
3.0000 1.3000 0.0460
3.1000 1.3000 0.0229
3.2000 1.3000 0.0327
3.3000 1.3000 0.0204
3.4000 1.3000 -0.0146
3.5000 1.3000 0.0026
3.6000 1.3000 0.0633
3.7000 1.3000 0.0371
3.8000 1.3000 -0.0002
3.9000 1.3000 0.0110
4.0000 1.3000 0.0057
4.1000 1.3000 0.0015
4.2000 1.3000 -0.0375
4.3000 1.3000 -0.0989
4.4000 1.3000 -0.0813
4.5000 1.3000 -0.0762
4.6000 1.3000 -0.1055
4.7000 1.3000 -0.0863
4.8000 1.3000 -0.0642
4.9000 1.3000 -0.0812
0.0000 1.4000 -0.0401
0.1000 1.4000 -0.0387
0.2000 1.4000 -0.0892
0.3000 1.4000 -0.1109
0.4000 1.4000 -0.0595
0.5000 1.4000 -0.0308
0.6000 1.4000 -0.0321
0.7000 1.4000 -0.0004
0.8000 1.4000 -0.0739
0.9000 1.4000 -0.0196
1.0000 1.4000 0.0095
1.1000 1.4000 0.0213
1.2000 1.4000 0.0236
1.3000 1.4000 0.0462
1.4000 1.4000 0.0761
1.5000 1.4000 0.0125
1.6000 1.4000 -0.0156
1.7000 1.4000 -0.0330
1.8000 1.4000 -0.0959
1.9000 1.4000 -0.1255
2.0000 1.4000 -0.1357
2.1000 1.4000 -0.1070
2.2000 1.4000 -0.1107
2.3000 1.4000 -0.0824
2.4000 1.4000 -0.0471
2.5000 1.4000 -0.0073
2.6000 1.4000 0.0005
2.7000 1.4000 0.0070
2.8000 1.4000 0.0460
2.9000 1.4000 0.0879
3.0000 1.4000 0.1483
3.1000 1.4000 0.0885
3.2000 1.4000 0.0410
3.3000 1.4000 0.0319
3.4000 1.4000 0.0080
3.5000 1.4000 0.0302
3.6000 1.4000 0.0511
3.7000 1.4000 0.0180
3.8000 1.4000 -0.0421
3.9000 1.4000 -0.0569
4.0000 1.4000 -0.0603
4.1000 1.4000 -0.0674
4.2000 1.4000 -0.0568
4.3000 1.4000 -0.1040
4.4000 1.4000 -0.1128
4.5000 1.4000 -0.0942
4.6000 1.4000 -0.0825
4.7000 1.4000 -0.0581
4.8000 1.4000 -0.0477
4.9000 1.4000 -0.0549
0.0000 1.5000 -0.0582
0.1000 1.5000 -0.0941
0.2000 1.5000 -0.1203
0.3000 1.5000 -0.0889
0.4000 1.5000 -0.0654
0.5000 1.5000 -0.0929
0.6000 1.5000 -0.0602
0.7000 1.5000 -0.0161
0.8000 1.5000 -0.0307
0.9000 1.5000 -0.0431
1.0000 1.5000 -0.0414
1.1000 1.5000 0.0094
1.2000 1.5000 -0.0191
1.3000 1.5000 -0.0081
1.4000 1.5000 0.0198
1.5000 1.5000 -0.0094
1.6000 1.5000 -0.0165
1.7000 1.5000 -0.0144
1.8000 1.5000 -0.0359
1.9000 1.5000 -0.1336
2.0000 1.5000 -0.1847
2.1000 1.5000 -0.1303
2.2000 1.5000 -0.0877
2.3000 1.5000 -0.0537
2.4000 1.5000 -0.0699
2.5000 1.5000 -0.0522
2.6000 1.5000 0.0170
2.7000 1.5000 0.0947
2.8000 1.5000 0.1407
2.9000 1.5000 0.1452
3.0000 1.5000 0.1722
3.1000 1.5000 0.1253
3.2000 1.5000 0.0906
3.3000 1.5000 0.0322
3.4000 1.5000 0.0427
3.5000 1.5000 0.0996
3.6000 1.5000 0.0787
3.7000 1.5000 0.0279
3.8000 1.5000 -0.0324
3.9000 1.5000 -0.0563
4.0000 1.5000 -0.0852
4.1000 1.5000 -0.1067
4.2000 1.5000 -0.0971
4.3000 1.5000 -0.1154
4.4000 1.5000 -0.1024
4.5000 1.5000 -0.1177
4.6000 1.5000 -0.1422
4.7000 1.5000 -0.1026
4.8000 1.5000 -0.1156
4.9000 1.5000 -0.1075
0.0000 1.6000 -0.0633
0.1000 1.6000 -0.0672
0.2000 1.6000 -0.0793
0.3000 1.6000 -0.1081
0.4000 1.6000 -0.0915
0.5000 1.6000 -0.0604
0.6000 1.6000 -0.0249
0.7000 1.6000 0.0321
0.8000 1.6000 0.0126
0.9000 1.6000 -0.0115
1.0000 1.6000 0.0196
1.1000 1.6000 0.0255
1.2000 1.6000 -0.0367
1.3000 1.6000 -0.1001
1.4000 1.6000 -0.0602
1.5000 1.6000 0.0114
1.6000 1.6000 0.0583
1.7000 1.6000 0.0649
1.8000 1.6000 0.0081
1.9000 1.6000 -0.0942
2.0000 1.6000 -0.1507
2.1000 1.6000 -0.1186
2.2000 1.6000 -0.0734
2.3000 1.6000 -0.0698
2.4000 1.6000 -0.0961
2.5000 1.6000 -0.0581
2.6000 1.6000 0.0264
2.7000 1.6000 0.0770
2.8000 1.6000 0.1099
2.9000 1.6000 0.1785
3.0000 1.6000 0.1646
3.1000 1.6000 0.1333
3.2000 1.6000 0.1090
3.3000 1.6000 0.0594
3.4000 1.6000 0.0554
3.5000 1.6000 0.0655
3.6000 1.6000 0.0548
3.7000 1.6000 0.0375
3.8000 1.6000 0.0062
3.9000 1.6000 -0.0296
4.0000 1.6000 -0.0264
4.1000 1.6000 -0.0462
4.2000 1.6000 -0.0802
4.3000 1.6000 -0.0776
4.4000 1.6000 -0.0904
4.5000 1.6000 -0.1135
4.6000 1.6000 -0.1380
4.7000 1.6000 -0.1280
4.8000 1.6000 -0.1142
4.9000 1.6000 -0.0968
0.0000 1.7000 0.0041
0.1000 1.7000 -0.0130
0.2000 1.7000 -0.0566
0.3000 1.7000 -0.1071
0.4000 1.7000 -0.1261
0.5000 1.7000 -0.1012
0.6000 1.7000 -0.0323
0.7000 1.7000 0.0007
0.8000 1.7000 0.0493
0.9000 1.7000 0.0717
1.0000 1.7000 0.0698
1.1000 1.7000 0.0720
1.2000 1.7000 0.0147
1.3000 1.7000 -0.0956
1.4000 1.7000 -0.0117
1.5000 1.7000 0.0831
1.6000 1.7000 0.0830
1.7000 1.7000 0.0548
1.8000 1.7000 -0.0196
1.9000 1.7000 -0.0733
2.0000 1.7000 -0.0599
2.1000 1.7000 -0.0716
2.2000 1.7000 -0.0695
2.3000 1.7000 -0.0637
2.4000 1.7000 -0.1109
2.5000 1.7000 -0.1371
2.6000 1.7000 -0.0134
2.7000 1.7000 0.0227
2.8000 1.7000 0.0573
2.9000 1.7000 0.1258
3.0000 1.7000 0.1635
3.1000 1.7000 0.1375
3.2000 1.7000 0.0909
3.3000 1.7000 0.0762
3.4000 1.7000 0.0687
3.5000 1.7000 0.0605
3.6000 1.7000 0.0368
3.7000 1.7000 0.0558
3.8000 1.7000 0.0514
3.9000 1.7000 -0.0072
4.0000 1.7000 -0.0022
4.1000 1.7000 0.0137
4.2000 1.7000 -0.0426
4.3000 1.7000 -0.0834
4.4000 1.7000 -0.1009
4.5000 1.7000 -0.1055
4.6000 1.7000 -0.1286
4.7000 1.7000 -0.0424
4.8000 1.7000 0.0065
4.9000 1.7000 0.0197
0.0000 1.8000 0.0619
0.1000 1.8000 0.0020
0.2000 1.8000 -0.0483
0.3000 1.8000 -0.1047
0.4000 1.8000 -0.1565
0.5000 1.8000 -0.1306
0.6000 1.8000 -0.0548
0.7000 1.8000 -0.0119
0.8000 1.8000 0.0194
0.9000 1.8000 0.0840
1.0000 1.8000 0.0759
1.1000 1.8000 0.0678
1.2000 1.8000 0.0309
1.3000 1.8000 -0.0441
1.4000 1.8000 0.0329
1.5000 1.8000 0.0671
1.6000 1.8000 0.0517
1.7000 1.8000 0.0253
1.8000 1.8000 -0.0537
1.9000 1.8000 -0.0768
2.0000 1.8000 -0.0500
2.1000 1.8000 -0.0757
2.2000 1.8000 -0.0464
2.3000 1.8000 -0.0705
2.4000 1.8000 -0.0998
2.5000 1.8000 -0.1547
2.6000 1.8000 -0.0695
2.7000 1.8000 -0.0155
2.8000 1.8000 -0.0066
2.9000 1.8000 0.0654
3.0000 1.8000 0.1398
3.1000 1.8000 0.1195
3.2000 1.8000 0.0494
3.3000 1.8000 0.0598
3.4000 1.8000 0.0547
3.5000 1.8000 0.0268
3.6000 1.8000 0.0390
3.7000 1.8000 0.0557
3.8000 1.8000 0.0769
3.9000 1.8000 0.0441
4.0000 1.8000 0.0153
4.1000 1.8000 -0.0133
4.2000 1.8000 -0.0485
4.3000 1.8000 -0.0567
4.4000 1.8000 -0.0552
4.5000 1.8000 -0.0710
4.6000 1.8000 -0.0400
4.7000 1.8000 0.0540
4.8000 1.8000 0.0770
4.9000 1.8000 0.0863
0.0000 1.9000 0.0196
0.1000 1.9000 -0.0021
0.2000 1.9000 -0.0607
0.3000 1.9000 -0.1166
0.4000 1.9000 -0.1944
0.5000 1.9000 -0.1381
0.6000 1.9000 -0.0963
0.7000 1.9000 -0.0628
0.8000 1.9000 -0.0265
0.9000 1.9000 0.0403
1.0000 1.9000 0.0565
1.1000 1.9000 0.0406
1.2000 1.9000 0.0400
1.3000 1.9000 0.0260
1.4000 1.9000 0.0543
1.5000 1.9000 0.0478
1.6000 1.9000 0.0202
1.7000 1.9000 0.0065
1.8000 1.9000 0.0038
1.9000 1.9000 -0.0520
2.0000 1.9000 -0.0446
2.1000 1.9000 -0.0518
2.2000 1.9000 -0.0458
2.3000 1.9000 -0.0621
2.4000 1.9000 -0.1038
2.5000 1.9000 -0.1323
2.6000 1.9000 -0.0677
2.7000 1.9000 -0.0238
2.8000 1.9000 -0.0235
2.9000 1.9000 0.0489
3.0000 1.9000 0.1034
3.1000 1.9000 0.1055
3.2000 1.9000 0.0240
3.3000 1.9000 0.0731
3.4000 1.9000 0.0356
3.5000 1.9000 0.0155
3.6000 1.9000 0.0401
3.7000 1.9000 0.0726
3.8000 1.9000 0.0731
3.9000 1.9000 0.0385
4.0000 1.9000 0.0532
4.1000 1.9000 0.0517
4.2000 1.9000 0.0324
4.3000 1.9000 0.0079
4.4000 1.9000 0.0121
4.5000 1.9000 -0.0097
4.6000 1.9000 0.0335
4.7000 1.9000 0.0594
4.8000 1.9000 0.0995
4.9000 1.9000 0.0544
0.0000 2.0000 0.0055
0.1000 2.0000 -0.0347
0.2000 2.0000 -0.0505
0.3000 2.0000 -0.0912
0.4000 2.0000 -0.1296
0.5000 2.0000 -0.1135
0.6000 2.0000 -0.1370
0.7000 2.0000 -0.1564
0.8000 2.0000 -0.0768
0.9000 2.0000 -0.0052
1.0000 2.0000 0.0658
1.1000 2.0000 0.0373
1.2000 2.0000 0.0590
1.3000 2.0000 0.1246
1.4000 2.0000 0.0795
1.5000 2.0000 0.0201
1.6000 2.0000 -0.0043
1.7000 2.0000 0.0090
1.8000 2.0000 0.0381
1.9000 2.0000 -0.0009
2.0000 2.0000 -0.0260
2.1000 2.0000 -0.0456
2.2000 2.0000 -0.0716
2.3000 2.0000 -0.0537
2.4000 2.0000 -0.0927
2.5000 2.0000 -0.0831
2.6000 2.0000 -0.0449
2.7000 2.0000 0.0078
2.8000 2.0000 0.0071
2.9000 2.0000 0.0140
3.0000 2.0000 0.0472
3.1000 2.0000 0.0275
3.2000 2.0000 0.0085
3.3000 2.0000 0.0552
3.4000 2.0000 0.0666
3.5000 2.0000 0.0304
3.6000 2.0000 0.0719
3.7000 2.0000 0.0850
3.8000 2.0000 0.0634
3.9000 2.0000 0.0137
4.0000 2.0000 -0.0040
4.1000 2.0000 0.0382
4.2000 2.0000 0.0933
4.3000 2.0000 0.0881
4.4000 2.0000 0.0339
4.5000 2.0000 0.0431
4.6000 2.0000 0.0630
4.7000 2.0000 0.0382
4.8000 2.0000 0.0780
4.9000 2.0000 0.0604
0.0000 2.1000 -0.0183
0.1000 2.1000 -0.0475
0.2000 2.1000 -0.0077
0.3000 2.1000 -0.0482
0.4000 2.1000 -0.1389
0.5000 2.1000 -0.1329
0.6000 2.1000 -0.1898
0.7000 2.1000 -0.1909
0.8000 2.1000 -0.1308
0.9000 2.1000 0.0006
1.0000 2.1000 0.0679
1.1000 2.1000 0.0364
1.2000 2.1000 0.0519
1.3000 2.1000 0.0516
1.4000 2.1000 0.0384
1.5000 2.1000 -0.0319
1.6000 2.1000 -0.0468
1.7000 2.1000 -0.0060
1.8000 2.1000 0.0137
1.9000 2.1000 -0.0039
2.0000 2.1000 -0.0059
2.1000 2.1000 0.0025
2.2000 2.1000 -0.0397
2.3000 2.1000 -0.0618
2.4000 2.1000 -0.0740
2.5000 2.1000 -0.0611
2.6000 2.1000 -0.0200
2.7000 2.1000 0.0337
2.8000 2.1000 0.0493
2.9000 2.1000 0.0208
3.0000 2.1000 0.0078
3.1000 2.1000 -0.0150
3.2000 2.1000 -0.0073
3.3000 2.1000 0.0023
3.4000 2.1000 0.0586
3.5000 2.1000 0.0950
3.6000 2.1000 0.1071
3.7000 2.1000 0.0897
3.8000 2.1000 0.0524
3.9000 2.1000 0.0230
4.0000 2.1000 0.0438
4.1000 2.1000 0.1003
4.2000 2.1000 0.1215
4.3000 2.1000 0.1168
4.4000 2.1000 0.0758
4.5000 2.1000 0.0529
4.6000 2.1000 0.0539
4.7000 2.1000 0.0417
4.8000 2.1000 0.0353
4.9000 2.1000 0.0223
0.0000 2.2000 0.0109
0.1000 2.2000 -0.0205
0.2000 2.2000 -0.0368
0.3000 2.2000 -0.0773
0.4000 2.2000 -0.1293
0.5000 2.2000 -0.1580
0.6000 2.2000 -0.1855
0.7000 2.2000 -0.1630
0.8000 2.2000 -0.1072
0.9000 2.2000 0.0267
1.0000 2.2000 0.0736
1.1000 2.2000 0.0374
1.2000 2.2000 0.0461
1.3000 2.2000 0.0454
1.4000 2.2000 0.0425
1.5000 2.2000 -0.0110
1.6000 2.2000 -0.0160
1.7000 2.2000 0.0096
1.8000 2.2000 -0.0036
1.9000 2.2000 -0.0062
2.0000 2.2000 -0.0144
2.1000 2.2000 0.0204
2.2000 2.2000 -0.0273
2.3000 2.2000 -0.0373
2.4000 2.2000 -0.0433
2.5000 2.2000 0.0082
2.6000 2.2000 0.0588
2.7000 2.2000 0.0752
2.8000 2.2000 0.0670
2.9000 2.2000 0.0647
3.0000 2.2000 -0.0192
3.1000 2.2000 -0.0655
3.2000 2.2000 -0.0737
3.3000 2.2000 -0.0012
3.4000 2.2000 0.1050
3.5000 2.2000 0.2027
3.6000 2.2000 0.1950
3.7000 2.2000 0.1498
3.8000 2.2000 0.1035
3.9000 2.2000 0.0421
4.0000 2.2000 0.0581
4.1000 2.2000 0.1067
4.2000 2.2000 0.0925
4.3000 2.2000 0.0899
4.4000 2.2000 0.1074
4.5000 2.2000 0.1196
4.6000 2.2000 0.1410
4.7000 2.2000 0.0826
4.8000 2.2000 0.0246
4.9000 2.2000 -0.0068
0.0000 2.3000 0.0493
0.1000 2.3000 -0.0102
0.2000 2.3000 -0.0869
0.3000 2.3000 -0.1165
0.4000 2.3000 -0.1106
0.5000 2.3000 -0.1185
0.6000 2.3000 -0.1491
0.7000 2.3000 -0.1334
0.8000 2.3000 -0.0336
0.9000 2.3000 0.0323
1.0000 2.3000 -0.0035
1.1000 2.3000 -0.0374
1.2000 2.3000 -0.0195
1.3000 2.3000 0.0321
1.4000 2.3000 0.0181
1.5000 2.3000 0.0060
1.6000 2.3000 0.0137
1.7000 2.3000 0.0289
1.8000 2.3000 0.0098
1.9000 2.3000 -0.0094
2.0000 2.3000 -0.0077
2.1000 2.3000 0.0173
2.2000 2.3000 -0.0101
2.3000 2.3000 -0.0000
2.4000 2.3000 0.0316
2.5000 2.3000 0.0822
2.6000 2.3000 0.2080
2.7000 2.3000 0.1842
2.8000 2.3000 0.1444
2.9000 2.3000 0.1406
3.0000 2.3000 0.0158
3.1000 2.3000 -0.0487
3.2000 2.3000 -0.0539
3.3000 2.3000 0.0368
3.4000 2.3000 0.1358
3.5000 2.3000 0.2132
3.6000 2.3000 0.2248
3.7000 2.3000 0.1780
3.8000 2.3000 0.0913
3.9000 2.3000 0.0915
4.0000 2.3000 0.1196
4.1000 2.3000 0.1441
4.2000 2.3000 0.1214
4.3000 2.3000 0.1327
4.4000 2.3000 0.1648
4.5000 2.3000 0.1968
4.6000 2.3000 0.1558
4.7000 2.3000 0.0589
4.8000 2.3000 -0.0018
4.9000 2.3000 0.0264
0.0000 2.4000 0.0869
0.1000 2.4000 0.0207
0.2000 2.4000 -0.0429
0.3000 2.4000 -0.0971
0.4000 2.4000 -0.0737
0.5000 2.4000 -0.1080
0.6000 2.4000 -0.0919
0.7000 2.4000 -0.0519
0.8000 2.4000 -0.0154
0.9000 2.4000 -0.0345
1.0000 2.4000 -0.0452
1.1000 2.4000 -0.0587
1.2000 2.4000 -0.0572
1.3000 2.4000 -0.0060
1.4000 2.4000 -0.0002
1.5000 2.4000 0.0280
1.6000 2.4000 0.0263
1.7000 2.4000 0.0211
1.8000 2.4000 0.0410
1.9000 2.4000 0.0737
2.0000 2.4000 0.0288
2.1000 2.4000 0.0320
2.2000 2.4000 -0.0197
2.3000 2.4000 -0.0418
2.4000 2.4000 0.0731
2.5000 2.4000 0.1345
2.6000 2.4000 0.1739
2.7000 2.4000 0.1792
2.8000 2.4000 0.1949
2.9000 2.4000 0.1589
3.0000 2.4000 0.0957
3.1000 2.4000 0.0484
3.2000 2.4000 0.0285
3.3000 2.4000 0.0869
3.4000 2.4000 0.1775
3.5000 2.4000 0.2300
3.6000 2.4000 0.2240
3.7000 2.4000 0.1829
3.8000 2.4000 0.1037
3.9000 2.4000 0.1026
4.0000 2.4000 0.1353
4.1000 2.4000 0.1557
4.2000 2.4000 0.1772
4.3000 2.4000 0.2036
4.4000 2.4000 0.2017
4.5000 2.4000 0.2417
4.6000 2.4000 0.1847
4.7000 2.4000 0.0744
4.8000 2.4000 0.0434
4.9000 2.4000 0.0734
0.0000 2.5000 0.0951
0.1000 2.5000 0.0700
0.2000 2.5000 0.0239
0.3000 2.5000 -0.0449
0.4000 2.5000 -0.0308
0.5000 2.5000 -0.0730
0.6000 2.5000 -0.0359
0.7000 2.5000 0.0150
0.8000 2.5000 0.0090
0.9000 2.5000 -0.0461
1.0000 2.5000 -0.0172
1.1000 2.5000 0.0063
1.2000 2.5000 -0.0161
1.3000 2.5000 -0.0009
1.4000 2.5000 0.0063
1.5000 2.5000 0.0239
1.6000 2.5000 0.0207
1.7000 2.5000 0.0152
1.8000 2.5000 0.0644
1.9000 2.5000 0.1028
2.0000 2.5000 0.0367
2.1000 2.5000 0.0282
2.2000 2.5000 -0.0158
2.3000 2.5000 -0.0504
2.4000 2.5000 0.0702
2.5000 2.5000 0.1198
2.6000 2.5000 0.1545
2.7000 2.5000 0.1533
2.8000 2.5000 0.2126
2.9000 2.5000 0.1699
3.0000 2.5000 0.1175
3.1000 2.5000 0.0794
3.2000 2.5000 0.0855
3.3000 2.5000 0.1379
3.4000 2.5000 0.2385
3.5000 2.5000 0.2425
3.6000 2.5000 0.2044
3.7000 2.5000 0.2070
3.8000 2.5000 0.1473
3.9000 2.5000 0.1425
4.0000 2.5000 0.1262
4.1000 2.5000 0.1679
4.2000 2.5000 0.2149
4.3000 2.5000 0.1961
4.4000 2.5000 0.2217
4.5000 2.5000 0.2147
4.6000 2.5000 0.1252
4.7000 2.5000 0.0902
4.8000 2.5000 0.0453
4.9000 2.5000 0.0569
0.0000 2.6000 0.1063
0.1000 2.6000 0.1241
0.2000 2.6000 0.0950
0.3000 2.6000 0.0217
0.4000 2.6000 -0.0051
0.5000 2.6000 -0.0090
0.6000 2.6000 -0.0001
0.7000 2.6000 0.0468
0.8000 2.6000 0.0220
0.9000 2.6000 0.0326
1.0000 2.6000 0.0335
1.1000 2.6000 0.0491
1.2000 2.6000 0.0616
1.3000 2.6000 0.0586
1.4000 2.6000 0.0229
1.5000 2.6000 -0.0214
1.6000 2.6000 -0.0434
1.7000 2.6000 -0.0351
1.8000 2.6000 0.0459
1.9000 2.6000 0.0975
2.0000 2.6000 0.0478
2.1000 2.6000 -0.0295
2.2000 2.6000 -0.0593
2.3000 2.6000 -0.0947
2.4000 2.6000 0.0018
2.5000 2.6000 0.0550
2.6000 2.6000 0.0819
2.7000 2.6000 0.1213
2.8000 2.6000 0.1247
2.9000 2.6000 0.0922
3.0000 2.6000 0.0602
3.1000 2.6000 0.0708
3.2000 2.6000 0.1032
3.3000 2.6000 0.1435
3.4000 2.6000 0.2117
3.5000 2.6000 0.2182
3.6000 2.6000 0.2060
3.7000 2.6000 0.2052
3.8000 2.6000 0.2031
3.9000 2.6000 0.1399
4.0000 2.6000 0.1212
4.1000 2.6000 0.1735
4.2000 2.6000 0.1575
4.3000 2.6000 0.0879
4.4000 2.6000 0.1276
4.5000 2.6000 0.1296
4.6000 2.6000 0.0656
4.7000 2.6000 0.0478
4.8000 2.6000 0.0529
4.9000 2.6000 0.0847
0.0000 2.7000 0.1356
0.1000 2.7000 0.1664
0.2000 2.7000 0.1436
0.3000 2.7000 0.1008
0.4000 2.7000 0.0659
0.5000 2.7000 0.0292
0.6000 2.7000 0.0326
0.7000 2.7000 0.0210
0.8000 2.7000 -0.0063
0.9000 2.7000 0.0406
1.0000 2.7000 0.0237
1.1000 2.7000 0.0414
1.2000 2.7000 0.0174
1.3000 2.7000 0.0149
1.4000 2.7000 0.0037
1.5000 2.7000 -0.0384
1.6000 2.7000 -0.0238
1.7000 2.7000 0.0007
1.8000 2.7000 0.0590
1.9000 2.7000 0.0995
2.0000 2.7000 0.0455
2.1000 2.7000 -0.0339
2.2000 2.7000 -0.0800
2.3000 2.7000 -0.0397
2.4000 2.7000 0.0068
2.5000 2.7000 -0.0350
2.6000 2.7000 0.0068
2.7000 2.7000 0.0235
2.8000 2.7000 0.0785
2.9000 2.7000 0.0758
3.0000 2.7000 0.0715
3.1000 2.7000 0.0981
3.2000 2.7000 0.0936
3.3000 2.7000 0.1214
3.4000 2.7000 0.1878
3.5000 2.7000 0.2441
3.6000 2.7000 0.2220
3.7000 2.7000 0.2230
3.8000 2.7000 0.2193
3.9000 2.7000 0.1965
4.0000 2.7000 0.1471
4.1000 2.7000 0.1462
4.2000 2.7000 0.1133
4.3000 2.7000 0.0382
4.4000 2.7000 0.0216
4.5000 2.7000 0.0277
4.6000 2.7000 0.0102
4.7000 2.7000 0.0112
4.8000 2.7000 0.0764
4.9000 2.7000 0.1257
0.0000 2.8000 0.1232
0.1000 2.8000 0.1273
0.2000 2.8000 0.1149
0.3000 2.8000 0.0529
0.4000 2.8000 0.0445
0.5000 2.8000 0.0183
0.6000 2.8000 -0.0177
0.7000 2.8000 -0.0717
0.8000 2.8000 -0.0766
0.9000 2.8000 -0.0183
1.0000 2.8000 0.0704
1.1000 2.8000 0.0617
1.2000 2.8000 0.0036
1.3000 2.8000 -0.0501
1.4000 2.8000 -0.0696
1.5000 2.8000 -0.0506
1.6000 2.8000 -0.0153
1.7000 2.8000 -0.0055
1.8000 2.8000 0.0379
1.9000 2.8000 0.0856
2.0000 2.8000 0.0787
2.1000 2.8000 -0.0162
2.2000 2.8000 -0.0659
2.3000 2.8000 -0.0381
2.4000 2.8000 0.0108
2.5000 2.8000 0.0214
2.6000 2.8000 -0.0035
2.7000 2.8000 -0.0418
2.8000 2.8000 0.0073
2.9000 2.8000 0.0317
3.0000 2.8000 0.0735
3.1000 2.8000 0.1065
3.2000 2.8000 0.0729
3.3000 2.8000 0.0853
3.4000 2.8000 0.1406
3.5000 2.8000 0.2051
3.6000 2.8000 0.2294
3.7000 2.8000 0.1866
3.8000 2.8000 0.1658
3.9000 2.8000 0.1617
4.0000 2.8000 0.1325
4.1000 2.8000 0.1169
4.2000 2.8000 0.0840
4.3000 2.8000 -0.0023
4.4000 2.8000 -0.0092
4.5000 2.8000 0.0621
4.6000 2.8000 0.1009
4.7000 2.8000 0.0889
4.8000 2.8000 0.1269
4.9000 2.8000 0.1278
0.0000 2.9000 0.0722
0.1000 2.9000 0.0563
0.2000 2.9000 0.0366
0.3000 2.9000 -0.0262
0.4000 2.9000 0.0059
0.5000 2.9000 0.0203
0.6000 2.9000 -0.0574
0.7000 2.9000 -0.0625
0.8000 2.9000 -0.0858
0.9000 2.9000 -0.0384
1.0000 2.9000 0.0601
1.1000 2.9000 0.1228
1.2000 2.9000 0.0892
1.3000 2.9000 0.0008
1.4000 2.9000 -0.0365
1.5000 2.9000 -0.0338
1.6000 2.9000 -0.0267
1.7000 2.9000 -0.0584
1.8000 2.9000 -0.0517
1.9000 2.9000 -0.0151
2.0000 2.9000 0.0283
2.1000 2.9000 0.0439
2.2000 2.9000 -0.0335
2.3000 2.9000 -0.0095
2.4000 2.9000 0.0356
2.5000 2.9000 0.0767
2.6000 2.9000 0.0297
2.7000 2.9000 -0.0126
2.8000 2.9000 0.0114
2.9000 2.9000 0.0343
3.0000 2.9000 0.0570
3.1000 2.9000 0.0797
3.2000 2.9000 0.0348
3.3000 2.9000 0.0065
3.4000 2.9000 0.1131
3.5000 2.9000 0.1847
3.6000 2.9000 0.2218
3.7000 2.9000 0.1579
3.8000 2.9000 0.1318
3.9000 2.9000 0.0665
4.0000 2.9000 0.0470
4.1000 2.9000 0.0823
4.2000 2.9000 0.0636
4.3000 2.9000 -0.0137
4.4000 2.9000 -0.0309
4.5000 2.9000 0.0249
4.6000 2.9000 0.1822
4.7000 2.9000 0.1603
4.8000 2.9000 0.1294
4.9000 2.9000 0.0967


==> files/rmse_iewpf.csv <==
# x, y, err
0.0000 0.0000 0.0101
0.1000 0.0000 0.0104
0.2000 0.0000 0.0104
0.3000 0.0000 0.0104
0.4000 0.0000 0.0166
0.5000 0.0000 0.0104
0.6000 0.0000 0.0255
0.7000 0.0000 0.0221
0.8000 0.0000 0.0117
0.9000 0.0000 0.0153
1.0000 0.0000 0.0305
1.1000 0.0000 0.0383
1.2000 0.0000 0.0462
1.3000 0.0000 0.0413
1.4000 0.0000 0.0230
1.5000 0.0000 0.0158
1.6000 0.0000 -0.0041
1.7000 0.0000 -0.0063
1.8000 0.0000 -0.0053
1.9000 0.0000 -0.0028
2.0000 0.0000 -0.0104
2.1000 0.0000 -0.0019
2.2000 0.0000 0.0034
2.3000 0.0000 0.0126
2.4000 0.0000 0.0243
2.5000 0.0000 0.0448
2.6000 0.0000 0.0439
2.7000 0.0000 0.0428
2.8000 0.0000 0.0496
2.9000 0.0000 0.0415
3.0000 0.0000 0.0364
3.1000 0.0000 0.0507
3.2000 0.0000 0.0763
3.3000 0.0000 0.0936
3.4000 0.0000 0.0883
3.5000 0.0000 0.0790
3.6000 0.0000 0.0730
3.7000 0.0000 0.0654
3.8000 0.0000 0.0469
3.9000 0.0000 0.0254
4.0000 0.0000 0.0169
4.1000 0.0000 0.0274
4.2000 0.0000 0.0268
4.3000 0.0000 0.0287
4.4000 0.0000 0.0370
4.5000 0.0000 0.0501
4.6000 0.0000 0.0537
4.7000 0.0000 0.0406
4.8000 0.0000 0.0272
4.9000 0.0000 0.0176
0.0000 0.1000 0.0217
0.1000 0.1000 0.0217
0.2000 0.1000 0.0199
0.3000 0.1000 0.0130
0.4000 0.1000 0.0257
0.5000 0.1000 0.0226
0.6000 0.1000 0.0345
0.7000 0.1000 0.0327
0.8000 0.1000 0.0273
0.9000 0.1000 0.0295
1.0000 0.1000 0.0395
1.1000 0.1000 0.0496
1.2000 0.1000 0.0539
1.3000 0.1000 0.0335
1.4000 0.1000 0.0190
1.5000 0.1000 -0.0025
1.6000 0.1000 -0.0163
1.7000 0.1000 -0.0140
1.8000 0.1000 -0.0139
1.9000 0.1000 -0.0168
2.0000 0.1000 -0.0215
2.1000 0.1000 -0.0173
2.2000 0.1000 -0.0021
2.3000 0.1000 0.0049
2.4000 0.1000 0.0145
2.5000 0.1000 0.0195
2.6000 0.1000 0.0278
2.7000 0.1000 0.0256
2.8000 0.1000 0.0363
2.9000 0.1000 0.0301
3.0000 0.1000 0.0292
3.1000 0.1000 0.0428
3.2000 0.1000 0.0610
3.3000 0.1000 0.0757
3.4000 0.1000 0.0759
3.5000 0.1000 0.0710
3.6000 0.1000 0.0757
3.7000 0.1000 0.0606
3.8000 0.1000 0.0480
3.9000 0.1000 0.0206
4.0000 0.1000 0.0159
4.1000 0.1000 0.0218
4.2000 0.1000 0.0330
4.3000 0.1000 0.0429
4.4000 0.1000 0.0451
4.5000 0.1000 0.0441
4.6000 0.1000 0.0373
4.7000 0.1000 0.0352
4.8000 0.1000 0.0386
4.9000 0.1000 0.0290
0.0000 0.2000 0.0475
0.1000 0.2000 0.0352
0.2000 0.2000 0.0309
0.3000 0.2000 0.0368
0.4000 0.2000 0.0323
0.5000 0.2000 0.0312
0.6000 0.2000 0.0439
0.7000 0.2000 0.0538
0.8000 0.2000 0.0567
0.9000 0.2000 0.0517
1.0000 0.2000 0.0562
1.1000 0.2000 0.0566
1.2000 0.2000 0.0549
1.3000 0.2000 0.0337
1.4000 0.2000 0.0101
1.5000 0.2000 -0.0042
1.6000 0.2000 -0.0128
1.7000 0.2000 -0.0117
1.8000 0.2000 -0.0223
1.9000 0.2000 -0.0267
2.0000 0.2000 -0.0272
2.1000 0.2000 -0.0210
2.2000 0.2000 -0.0090
2.3000 0.2000 -0.0085
2.4000 0.2000 -0.0126
2.5000 0.2000 -0.0009
2.6000 0.2000 0.0133
2.7000 0.2000 0.0222
2.8000 0.2000 0.0264
2.9000 0.2000 0.0183
3.0000 0.2000 0.0184
3.1000 0.2000 0.0297
3.2000 0.2000 0.0467
3.3000 0.2000 0.0573
3.4000 0.2000 0.0649
3.5000 0.2000 0.0762
3.6000 0.2000 0.0714
3.7000 0.2000 0.0623
3.8000 0.2000 0.0521
3.9000 0.2000 0.0319
4.0000 0.2000 0.0217
4.1000 0.2000 0.0190
4.2000 0.2000 0.0313
4.3000 0.2000 0.0332
4.4000 0.2000 0.0300
4.5000 0.2000 0.0393
4.6000 0.2000 0.0321
4.7000 0.2000 0.0359
4.8000 0.2000 0.0489
4.9000 0.2000 0.0404
0.0000 0.3000 0.0592
0.1000 0.3000 0.0579
0.2000 0.3000 0.0514
0.3000 0.3000 0.0419
0.4000 0.3000 0.0451
0.5000 0.3000 0.0387
0.6000 0.3000 0.0461
0.7000 0.3000 0.0578
0.8000 0.3000 0.0589
0.9000 0.3000 0.0658
1.0000 0.3000 0.0631
1.1000 0.3000 0.0601
1.2000 0.3000 0.0528
1.3000 0.3000 0.0336
1.4000 0.3000 0.0116
1.5000 0.3000 0.0008
1.6000 0.3000 -0.0032
1.7000 0.3000 -0.0214
1.8000 0.3000 -0.0281
1.9000 0.3000 -0.0335
2.0000 0.3000 -0.0197
2.1000 0.3000 -0.0138
2.2000 0.3000 -0.0170
2.3000 0.3000 -0.0183
2.4000 0.3000 -0.0211
2.5000 0.3000 -0.0092
2.6000 0.3000 -0.0007
2.7000 0.3000 0.0156
2.8000 0.3000 0.0290
2.9000 0.3000 0.0241
3.0000 0.3000 0.0253
3.1000 0.3000 0.0323
3.2000 0.3000 0.0503
3.3000 0.3000 0.0578
3.4000 0.3000 0.0692
3.5000 0.3000 0.0791
3.6000 0.3000 0.0668
3.7000 0.3000 0.0712
3.8000 0.3000 0.0667
3.9000 0.3000 0.0430
4.0000 0.3000 0.0303
4.1000 0.3000 0.0366
4.2000 0.3000 0.0435
4.3000 0.3000 0.0404
4.4000 0.3000 0.0317
4.5000 0.3000 0.0429
4.6000 0.3000 0.0457
4.7000 0.3000 0.0493
4.8000 0.3000 0.0567
4.9000 0.3000 0.0564
0.0000 0.4000 0.0795
0.1000 0.4000 0.0759
0.2000 0.4000 0.0678
0.3000 0.4000 0.0498
0.4000 0.4000 0.0449
0.5000 0.4000 0.0467
0.6000 0.4000 0.0424
0.7000 0.4000 0.0544
0.8000 0.4000 0.0558
0.9000 0.4000 0.0498
1.0000 0.4000 0.0434
1.1000 0.4000 0.0453
1.2000 0.4000 0.0372
1.3000 0.4000 0.0256
1.4000 0.4000 0.0133
1.5000 0.4000 -0.0044
1.6000 0.4000 -0.0122
1.7000 0.4000 -0.0232
1.8000 0.4000 -0.0283
1.9000 0.4000 -0.0300
2.0000 0.4000 -0.0225
2.1000 0.4000 -0.0190
2.2000 0.4000 -0.0098
2.3000 0.4000 -0.0136
2.4000 0.4000 -0.0091
2.5000 0.4000 0.0003
2.6000 0.4000 0.0098
2.7000 0.4000 0.0156
2.8000 0.4000 0.0259
2.9000 0.4000 0.0271
3.0000 0.4000 0.0234
3.1000 0.4000 0.0327
3.2000 0.4000 0.0465
3.3000 0.4000 0.0490
3.4000 0.4000 0.0581
3.5000 0.4000 0.0692
3.6000 0.4000 0.0725
3.7000 0.4000 0.0712
3.8000 0.4000 0.0619
3.9000 0.4000 0.0439
4.0000 0.4000 0.0337
4.1000 0.4000 0.0441
4.2000 0.4000 0.0529
4.3000 0.4000 0.0586
4.4000 0.4000 0.0498
4.5000 0.4000 0.0377
4.6000 0.4000 0.0373
4.7000 0.4000 0.0503
4.8000 0.4000 0.0648
4.9000 0.4000 0.0745
0.0000 0.5000 0.0971
0.1000 0.5000 0.0923
0.2000 0.5000 0.0791
0.3000 0.5000 0.0614
0.4000 0.5000 0.0576
0.5000 0.5000 0.0543
0.6000 0.5000 0.0465
0.7000 0.5000 0.0373
0.8000 0.5000 0.0348
0.9000 0.5000 0.0247
1.0000 0.5000 0.0150
1.1000 0.5000 0.0272
1.2000 0.5000 0.0356
1.3000 0.5000 0.0322
1.4000 0.5000 0.0120
1.5000 0.5000 -0.0129
1.6000 0.5000 -0.0261
1.7000 0.5000 -0.0333
1.8000 0.5000 -0.0405
1.9000 0.5000 -0.0412
2.0000 0.5000 -0.0391
2.1000 0.5000 -0.0303
2.2000 0.5000 -0.0216
2.3000 0.5000 -0.0104
2.4000 0.5000 0.0006
2.5000 0.5000 0.0117
2.6000 0.5000 0.0155
2.7000 0.5000 0.0127
2.8000 0.5000 0.0173
2.9000 0.5000 0.0198
3.0000 0.5000 0.0113
3.1000 0.5000 0.0244
3.2000 0.5000 0.0452
3.3000 0.5000 0.0494
3.4000 0.5000 0.0588
3.5000 0.5000 0.0812
3.6000 0.5000 0.0863
3.7000 0.5000 0.0734
3.8000 0.5000 0.0576
3.9000 0.5000 0.0488
4.0000 0.5000 0.0532
4.1000 0.5000 0.0627
4.2000 0.5000 0.0547
4.3000 0.5000 0.0640
4.4000 0.5000 0.0631
4.5000 0.5000 0.0443
4.6000 0.5000 0.0588
4.7000 0.5000 0.0697
4.8000 0.5000 0.0808
4.9000 0.5000 0.0946
0.0000 0.6000 0.0933
0.1000 0.6000 0.0964
0.2000 0.6000 0.0817
0.3000 0.6000 0.0716
0.4000 0.6000 0.0680
0.5000 0.6000 0.0595
0.6000 0.6000 0.0408
0.7000 0.6000 0.0240
0.8000 0.6000 0.0212
0.9000 0.6000 0.0124
1.0000 0.6000 0.0052
1.1000 0.6000 0.0072
1.2000 0.6000 0.0127
1.3000 0.6000 0.0118
1.4000 0.6000 -0.0016
1.5000 0.6000 -0.0144
1.6000 0.6000 -0.0249
1.7000 0.6000 -0.0400
1.8000 0.6000 -0.0584
1.9000 0.6000 -0.0602
2.0000 0.6000 -0.0533
2.1000 0.6000 -0.0436
2.2000 0.6000 -0.0228
2.3000 0.6000 -0.0102
2.4000 0.6000 0.0023
2.5000 0.6000 0.0139
2.6000 0.6000 0.0165
2.7000 0.6000 0.0111
2.8000 0.6000 0.0145
2.9000 0.6000 0.0095
3.0000 0.6000 0.0089
3.1000 0.6000 0.0151
3.2000 0.6000 0.0435
3.3000 0.6000 0.0482
3.4000 0.6000 0.0662
3.5000 0.6000 0.0846
3.6000 0.6000 0.0924
3.7000 0.6000 0.0751
3.8000 0.6000 0.0649
3.9000 0.6000 0.0454
4.0000 0.6000 0.0476
4.1000 0.6000 0.0485
4.2000 0.6000 0.0555
4.3000 0.6000 0.0661
4.4000 0.6000 0.0710
4.5000 0.6000 0.0637
4.6000 0.6000 0.0694
4.7000 0.6000 0.0895
4.8000 0.6000 0.0916
4.9000 0.6000 0.0886
0.0000 0.7000 0.1009
0.1000 0.7000 0.0995
0.2000 0.7000 0.0853
0.3000 0.7000 0.0660
0.4000 0.7000 0.0573
0.5000 0.7000 0.0578
0.6000 0.7000 0.0355
0.7000 0.7000 0.0223
0.8000 0.7000 0.0288
0.9000 0.7000 0.0259
1.0000 0.7000 0.0138
1.1000 0.7000 -0.0094
1.2000 0.7000 -0.0174
1.3000 0.7000 -0.0143
1.4000 0.7000 -0.0171
1.5000 0.7000 -0.0281
1.6000 0.7000 -0.0335
1.7000 0.7000 -0.0424
1.8000 0.7000 -0.0684
1.9000 0.7000 -0.0674
2.0000 0.7000 -0.0543
2.1000 0.7000 -0.0254
2.2000 0.7000 -0.0161
2.3000 0.7000 -0.0027
2.4000 0.7000 -0.0056
2.5000 0.7000 0.0057
2.6000 0.7000 0.0095
2.7000 0.7000 0.0059
2.8000 0.7000 -0.0064
2.9000 0.7000 -0.0116
3.0000 0.7000 -0.0062
3.1000 0.7000 0.0151
3.2000 0.7000 0.0451
3.3000 0.7000 0.0643
3.4000 0.7000 0.0765
3.5000 0.7000 0.0831
3.6000 0.7000 0.0738
3.7000 0.7000 0.0696
3.8000 0.7000 0.0643
3.9000 0.7000 0.0507
4.0000 0.7000 0.0414
4.1000 0.7000 0.0448
4.2000 0.7000 0.0445
4.3000 0.7000 0.0621
4.4000 0.7000 0.0707
4.5000 0.7000 0.0724
4.6000 0.7000 0.0743
4.7000 0.7000 0.0948
4.8000 0.7000 0.1039
4.9000 0.7000 0.1019
0.0000 0.8000 0.0856
0.1000 0.8000 0.0859
0.2000 0.8000 0.0721
0.3000 0.8000 0.0582
0.4000 0.8000 0.0471
0.5000 0.8000 0.0521
0.6000 0.8000 0.0379
0.7000 0.8000 0.0261
0.8000 0.8000 0.0341
0.9000 0.8000 0.0247
1.0000 0.8000 0.0085
1.1000 0.8000 -0.0085
1.2000 0.8000 -0.0229
1.3000 0.8000 -0.0218
1.4000 0.8000 -0.0251
1.5000 0.8000 -0.0353
1.6000 0.8000 -0.0405
1.7000 0.8000 -0.0484
1.8000 0.8000 -0.0540
1.9000 0.8000 -0.0412
2.0000 0.8000 -0.0251
2.1000 0.8000 -0.0114
2.2000 0.8000 -0.0043
2.3000 0.8000 -0.0097
2.4000 0.8000 -0.0169
2.5000 0.8000 -0.0131
2.6000 0.8000 -0.0051
2.7000 0.8000 -0.0027
2.8000 0.8000 -0.0198
2.9000 0.8000 -0.0248
3.0000 0.8000 -0.0143
3.1000 0.8000 0.0129
3.2000 0.8000 0.0388
3.3000 0.8000 0.0635
3.4000 0.8000 0.0788
3.5000 0.8000 0.0702
3.6000 0.8000 0.0646
3.7000 0.8000 0.0519
3.8000 0.8000 0.0490
3.9000 0.8000 0.0392
4.0000 0.8000 0.0394
4.1000 0.8000 0.0347
4.2000 0.8000 0.0400
4.3000 0.8000 0.0494
4.4000 0.8000 0.0729
4.5000 0.8000 0.0806
4.6000 0.8000 0.0774
4.7000 0.8000 0.0871
4.8000 0.8000 0.0900
4.9000 0.8000 0.0901
0.0000 0.9000 0.0695
0.1000 0.9000 0.0621
0.2000 0.9000 0.0557
0.3000 0.9000 0.0458
0.4000 0.9000 0.0365
0.5000 0.9000 0.0427
0.6000 0.9000 0.0370
0.7000 0.9000 0.0254
0.8000 0.9000 0.0228
0.9000 0.9000 0.0120
1.0000 0.9000 0.0050
1.1000 0.9000 -0.0117
1.2000 0.9000 -0.0221
1.3000 0.9000 -0.0189
1.4000 0.9000 -0.0196
1.5000 0.9000 -0.0338
1.6000 0.9000 -0.0326
1.7000 0.9000 -0.0416
1.8000 0.9000 -0.0378
1.9000 0.9000 -0.0217
2.0000 0.9000 -0.0074
2.1000 0.9000 -0.0090
2.2000 0.9000 -0.0078
2.3000 0.9000 -0.0109
2.4000 0.9000 -0.0246
2.5000 0.9000 -0.0288
2.6000 0.9000 -0.0210
2.7000 0.9000 -0.0168
2.8000 0.9000 -0.0279
2.9000 0.9000 -0.0293
3.0000 0.9000 -0.0193
3.1000 0.9000 0.0096
3.2000 0.9000 0.0276
3.3000 0.9000 0.0484
3.4000 0.9000 0.0584
3.5000 0.9000 0.0491
3.6000 0.9000 0.0477
3.7000 0.9000 0.0415
3.8000 0.9000 0.0364
3.9000 0.9000 0.0320
4.0000 0.9000 0.0270
4.1000 0.9000 0.0262
4.2000 0.9000 0.0290
4.3000 0.9000 0.0326
4.4000 0.9000 0.0588
4.5000 0.9000 0.0857
4.6000 0.9000 0.0914
4.7000 0.9000 0.0926
4.8000 0.9000 0.0856
4.9000 0.9000 0.0809
0.0000 1.0000 0.0623
0.1000 1.0000 0.0567
0.2000 1.0000 0.0549
0.3000 1.0000 0.0443
0.4000 1.0000 0.0256
0.5000 1.0000 0.0265
0.6000 1.0000 0.0168
0.7000 1.0000 0.0222
0.8000 1.0000 0.0216
0.9000 1.0000 0.0114
1.0000 1.0000 -0.0075
1.1000 1.0000 -0.0165
1.2000 1.0000 -0.0125
1.3000 1.0000 -0.0186
1.4000 1.0000 -0.0174
1.5000 1.0000 -0.0222
1.6000 1.0000 -0.0312
1.7000 1.0000 -0.0292
1.8000 1.0000 -0.0185
1.9000 1.0000 -0.0051
2.0000 1.0000 -0.0021
2.1000 1.0000 -0.0112
2.2000 1.0000 -0.0172
2.3000 1.0000 -0.0156
2.4000 1.0000 -0.0274
2.5000 1.0000 -0.0235
2.6000 1.0000 -0.0189
2.7000 1.0000 -0.0241
2.8000 1.0000 -0.0257
2.9000 1.0000 -0.0199
3.0000 1.0000 -0.0160
3.1000 1.0000 0.0030
3.2000 1.0000 0.0145
3.3000 1.0000 0.0343
3.4000 1.0000 0.0410
3.5000 1.0000 0.0352
3.6000 1.0000 0.0365
3.7000 1.0000 0.0219
3.8000 1.0000 0.0126
3.9000 1.0000 0.0090
4.0000 1.0000 0.0070
4.1000 1.0000 0.0145
4.2000 1.0000 0.0139
4.3000 1.0000 0.0183
4.4000 1.0000 0.0444
4.5000 1.0000 0.0810
4.6000 1.0000 0.0934
4.7000 1.0000 0.0939
4.8000 1.0000 0.0862
4.9000 1.0000 0.0714
0.0000 1.1000 0.0628
0.1000 1.1000 0.0565
0.2000 1.1000 0.0511
0.3000 1.1000 0.0382
0.4000 1.1000 0.0242
0.5000 1.1000 0.0243
0.6000 1.1000 0.0131
0.7000 1.1000 0.0185
0.8000 1.1000 0.0258
0.9000 1.1000 0.0076
1.0000 1.1000 -0.0092
1.1000 1.1000 -0.0184
1.2000 1.1000 -0.0180
1.3000 1.1000 -0.0178
1.4000 1.1000 -0.0188
1.5000 1.1000 -0.0184
1.6000 1.1000 -0.0190
1.7000 1.1000 -0.0140
1.8000 1.1000 -0.0074
1.9000 1.1000 -0.0005
2.0000 1.1000 0.0068
2.1000 1.1000 -0.0022
2.2000 1.1000 -0.0108
2.3000 1.1000 -0.0244
2.4000 1.1000 -0.0237
2.5000 1.1000 -0.0176
2.6000 1.1000 -0.0121
2.7000 1.1000 -0.0171
2.8000 1.1000 -0.0232
2.9000 1.1000 -0.0067
3.0000 1.1000 -0.0106
3.1000 1.1000 -0.0031
3.2000 1.1000 0.0055
3.3000 1.1000 0.0109
3.4000 1.1000 0.0179
3.5000 1.1000 0.0182
3.6000 1.1000 0.0196
3.7000 1.1000 0.0054
3.8000 1.1000 -0.0027
3.9000 1.1000 0.0001
4.0000 1.1000 -0.0094
4.1000 1.1000 0.0049
4.2000 1.1000 0.0140
4.3000 1.1000 0.0240
4.4000 1.1000 0.0444
4.5000 1.1000 0.0718
4.6000 1.1000 0.0894
4.7000 1.1000 0.1007
4.8000 1.1000 0.0927
4.9000 1.1000 0.0769
0.0000 1.2000 0.0766
0.1000 1.2000 0.0613
0.2000 1.2000 0.0514
0.3000 1.2000 0.0363
0.4000 1.2000 0.0333
0.5000 1.2000 0.0173
0.6000 1.2000 0.0076
0.7000 1.2000 0.0195
0.8000 1.2000 0.0259
0.9000 1.2000 0.0029
1.0000 1.2000 0.0071
1.1000 1.2000 -0.0034
1.2000 1.2000 -0.0096
1.3000 1.2000 -0.0122
1.4000 1.2000 -0.0167
1.5000 1.2000 -0.0156
1.6000 1.2000 -0.0150
1.7000 1.2000 -0.0118
1.8000 1.2000 -0.0113
1.9000 1.2000 -0.0059
2.0000 1.2000 -0.0042
2.1000 1.2000 -0.0051
2.2000 1.2000 -0.0072
2.3000 1.2000 -0.0189
2.4000 1.2000 -0.0167
2.5000 1.2000 -0.0111
2.6000 1.2000 -0.0078
2.7000 1.2000 -0.0089
2.8000 1.2000 -0.0190
2.9000 1.2000 -0.0129
3.0000 1.2000 -0.0071
3.1000 1.2000 0.0070
3.2000 1.2000 0.0105
3.3000 1.2000 0.0193
3.4000 1.2000 0.0104
3.5000 1.2000 -0.0039
3.6000 1.2000 -0.0170
3.7000 1.2000 -0.0153
3.8000 1.2000 -0.0004
3.9000 1.2000 -0.0093
4.0000 1.2000 -0.0075
4.1000 1.2000 0.0010
4.2000 1.2000 0.0074
4.3000 1.2000 0.0229
4.4000 1.2000 0.0424
4.5000 1.2000 0.0653
4.6000 1.2000 0.0819
4.7000 1.2000 0.1030
4.8000 1.2000 0.1124
4.9000 1.2000 0.1031
0.0000 1.3000 0.0948
0.1000 1.3000 0.0697
0.2000 1.3000 0.0474
0.3000 1.3000 0.0375
0.4000 1.3000 0.0434
0.5000 1.3000 0.0162
0.6000 1.3000 0.0115
0.7000 1.3000 0.0135
0.8000 1.3000 0.0177
0.9000 1.3000 0.0225
1.0000 1.3000 0.0245
1.1000 1.3000 0.0165
1.2000 1.3000 0.0017
1.3000 1.3000 -0.0164
1.4000 1.3000 -0.0211
1.5000 1.3000 -0.0233
1.6000 1.3000 -0.0195
1.7000 1.3000 -0.0236
1.8000 1.3000 -0.0213
1.9000 1.3000 -0.0248
2.0000 1.3000 -0.0287
2.1000 1.3000 -0.0160
2.2000 1.3000 -0.0076
2.3000 1.3000 -0.0047
2.4000 1.3000 -0.0048
2.5000 1.3000 -0.0014
2.6000 1.3000 -0.0027
2.7000 1.3000 -0.0005
2.8000 1.3000 -0.0144
2.9000 1.3000 -0.0213
3.0000 1.3000 -0.0072
3.1000 1.3000 0.0088
3.2000 1.3000 0.0257
3.3000 1.3000 0.0192
3.4000 1.3000 0.0086
3.5000 1.3000 -0.0145
3.6000 1.3000 -0.0283
3.7000 1.3000 -0.0331
3.8000 1.3000 -0.0024
3.9000 1.3000 -0.0012
4.0000 1.3000 0.0070
4.1000 1.3000 0.0095
4.2000 1.3000 0.0163
4.3000 1.3000 0.0252
4.4000 1.3000 0.0410
4.5000 1.3000 0.0660
4.6000 1.3000 0.0814
4.7000 1.3000 0.1019
4.8000 1.3000 0.1207
4.9000 1.3000 0.1120
0.0000 1.4000 0.0935
0.1000 1.4000 0.0755
0.2000 1.4000 0.0594
0.3000 1.4000 0.0556
0.4000 1.4000 0.0499
0.5000 1.4000 0.0258
0.6000 1.4000 0.0173
0.7000 1.4000 0.0114
0.8000 1.4000 -0.0038
0.9000 1.4000 0.0091
1.0000 1.4000 0.0132
1.1000 1.4000 0.0088
1.2000 1.4000 0.0007
1.3000 1.4000 -0.0154
1.4000 1.4000 -0.0155
1.5000 1.4000 -0.0145
1.6000 1.4000 -0.0107
1.7000 1.4000 -0.0172
1.8000 1.4000 -0.0283
1.9000 1.4000 -0.0267
2.0000 1.4000 -0.0316
2.1000 1.4000 -0.0122
2.2000 1.4000 0.0020
2.3000 1.4000 -0.0027
2.4000 1.4000 -0.0010
2.5000 1.4000 0.0027
2.6000 1.4000 0.0036
2.7000 1.4000 0.0068
2.8000 1.4000 -0.0013
2.9000 1.4000 -0.0103
3.0000 1.4000 -0.0089
3.1000 1.4000 0.0012
3.2000 1.4000 0.0198
3.3000 1.4000 0.0109
3.4000 1.4000 0.0047
3.5000 1.4000 -0.0172
3.6000 1.4000 -0.0241
3.7000 1.4000 -0.0169
3.8000 1.4000 0.0021
3.9000 1.4000 0.0059
4.0000 1.4000 0.0185
4.1000 1.4000 0.0202
4.2000 1.4000 0.0266
4.3000 1.4000 0.0391
4.4000 1.4000 0.0557
4.5000 1.4000 0.0742
4.6000 1.4000 0.0874
4.7000 1.4000 0.0940
4.8000 1.4000 0.1153
4.9000 1.4000 0.1178
0.0000 1.5000 0.1079
0.1000 1.5000 0.0756
0.2000 1.5000 0.0589
0.3000 1.5000 0.0550
0.4000 1.5000 0.0449
0.5000 1.5000 0.0319
0.6000 1.5000 0.0170
0.7000 1.5000 0.0145
0.8000 1.5000 0.0021
0.9000 1.5000 0.0049
1.0000 1.5000 0.0036
1.1000 1.5000 -0.0054
1.2000 1.5000 -0.0108
1.3000 1.5000 -0.0186
1.4000 1.5000 -0.0075
1.5000 1.5000 -0.0022
1.6000 1.5000 -0.0052
1.7000 1.5000 -0.0092
1.8000 1.5000 -0.0263
1.9000 1.5000 -0.0182
2.0000 1.5000 -0.0028
2.1000 1.5000 0.0064
2.2000 1.5000 0.0063
2.3000 1.5000 0.0093
2.4000 1.5000 0.0181
2.5000 1.5000 0.0130
2.6000 1.5000 0.0141
2.7000 1.5000 0.0022
2.8000 1.5000 -0.0016
2.9000 1.5000 0.0019
3.0000 1.5000 0.0049
3.1000 1.5000 0.0079
3.2000 1.5000 0.0121
3.3000 1.5000 0.0081
3.4000 1.5000 0.0029
3.5000 1.5000 -0.0092
3.6000 1.5000 -0.0204
3.7000 1.5000 -0.0146
3.8000 1.5000 -0.0023
3.9000 1.5000 -0.0004
4.0000 1.5000 0.0024
4.1000 1.5000 0.0171
4.2000 1.5000 0.0312
4.3000 1.5000 0.0458
4.4000 1.5000 0.0776
4.5000 1.5000 0.0873
4.6000 1.5000 0.0997
4.7000 1.5000 0.0960
4.8000 1.5000 0.1139
4.9000 1.5000 0.1317
0.0000 1.6000 0.1079
0.1000 1.6000 0.0822
0.2000 1.6000 0.0489
0.3000 1.6000 0.0410
0.4000 1.6000 0.0426
0.5000 1.6000 0.0398
0.6000 1.6000 0.0237
0.7000 1.6000 0.0224
0.8000 1.6000 0.0117
0.9000 1.6000 0.0009
1.0000 1.6000 -0.0057
1.1000 1.6000 -0.0109
1.2000 1.6000 -0.0158
1.3000 1.6000 -0.0138
1.4000 1.6000 -0.0074
1.5000 1.6000 -0.0082
1.6000 1.6000 -0.0081
1.7000 1.6000 -0.0105
1.8000 1.6000 -0.0195
1.9000 1.6000 -0.0121
2.0000 1.6000 0.0059
2.1000 1.6000 0.0139
2.2000 1.6000 0.0200
2.3000 1.6000 0.0237
2.4000 1.6000 0.0120
2.5000 1.6000 0.0014
2.6000 1.6000 -0.0019
2.7000 1.6000 0.0033
2.8000 1.6000 0.0147
2.9000 1.6000 0.0181
3.0000 1.6000 0.0210
3.1000 1.6000 0.0161
3.2000 1.6000 0.0126
3.3000 1.6000 0.0132
3.4000 1.6000 0.0061
3.5000 1.6000 -0.0003
3.6000 1.6000 -0.0176
3.7000 1.6000 -0.0167
3.8000 1.6000 -0.0076
3.9000 1.6000 -0.0002
4.0000 1.6000 0.0035
4.1000 1.6000 0.0108
4.2000 1.6000 0.0242
4.3000 1.6000 0.0527
4.4000 1.6000 0.0759
4.5000 1.6000 0.0954
4.6000 1.6000 0.1004
4.7000 1.6000 0.1052
4.8000 1.6000 0.1172
4.9000 1.6000 0.1251
0.0000 1.7000 0.1022
0.1000 1.7000 0.0844
0.2000 1.7000 0.0655
0.3000 1.7000 0.0532
0.4000 1.7000 0.0496
0.5000 1.7000 0.0379
0.6000 1.7000 0.0152
0.7000 1.7000 0.0104
0.8000 1.7000 0.0128
0.9000 1.7000 0.0085
1.0000 1.7000 -0.0032
1.1000 1.7000 -0.0072
1.2000 1.7000 -0.0199
1.3000 1.7000 -0.0141
1.4000 1.7000 -0.0201
1.5000 1.7000 -0.0085
1.6000 1.7000 -0.0084
1.7000 1.7000 -0.0179
1.8000 1.7000 -0.0177
1.9000 1.7000 -0.0160
2.0000 1.7000 -0.0058
2.1000 1.7000 0.0092
2.2000 1.7000 0.0123
2.3000 1.7000 0.0201
2.4000 1.7000 0.0065
2.5000 1.7000 -0.0076
2.6000 1.7000 -0.0067
2.7000 1.7000 0.0035
2.8000 1.7000 0.0121
2.9000 1.7000 0.0185
3.0000 1.7000 0.0187
3.1000 1.7000 0.0171
3.2000 1.7000 0.0163
3.3000 1.7000 0.0143
3.4000 1.7000 -0.0002
3.5000 1.7000 -0.0059
3.6000 1.7000 -0.0132
3.7000 1.7000 -0.0129
3.8000 1.7000 -0.0148
3.9000 1.7000 0.0023
4.0000 1.7000 0.0052
4.1000 1.7000 0.0117
4.2000 1.7000 0.0274
4.3000 1.7000 0.0534
4.4000 1.7000 0.0734
4.5000 1.7000 0.0830
4.6000 1.7000 0.0987
4.7000 1.7000 0.1061
4.8000 1.7000 0.1135
4.9000 1.7000 0.1090
0.0000 1.8000 0.0859
0.1000 1.8000 0.0657
0.2000 1.8000 0.0669
0.3000 1.8000 0.0466
0.4000 1.8000 0.0421
0.5000 1.8000 0.0239
0.6000 1.8000 0.0098
0.7000 1.8000 0.0107
0.8000 1.8000 0.0112
0.9000 1.8000 0.0071
1.0000 1.8000 0.0022
1.1000 1.8000 -0.0038
1.2000 1.8000 -0.0103
1.3000 1.8000 -0.0192
1.4000 1.8000 -0.0093
1.5000 1.8000 0.0032
1.6000 1.8000 0.0070
1.7000 1.8000 0.0022
1.8000 1.8000 -0.0035
1.9000 1.8000 -0.0072
2.0000 1.8000 -0.0133
2.1000 1.8000 -0.0009
2.2000 1.8000 0.0042
2.3000 1.8000 0.0111
2.4000 1.8000 0.0078
2.5000 1.8000 0.0070
2.6000 1.8000 0.0143
2.7000 1.8000 0.0110
2.8000 1.8000 0.0178
2.9000 1.8000 0.0148
3.0000 1.8000 0.0099
3.1000 1.8000 0.0128
3.2000 1.8000 0.0207
3.3000 1.8000 0.0200
3.4000 1.8000 0.0057
3.5000 1.8000 0.0013
3.6000 1.8000 -0.0136
3.7000 1.8000 -0.0229
3.8000 1.8000 -0.0156
3.9000 1.8000 0.0052
4.0000 1.8000 0.0122
4.1000 1.8000 0.0110
4.2000 1.8000 0.0335
4.3000 1.8000 0.0518
4.4000 1.8000 0.0622
4.5000 1.8000 0.0780
4.6000 1.8000 0.0951
4.7000 1.8000 0.1022
4.8000 1.8000 0.0995
4.9000 1.8000 0.0924
0.0000 1.9000 0.0752
0.1000 1.9000 0.0580
0.2000 1.9000 0.0488
0.3000 1.9000 0.0354
0.4000 1.9000 0.0235
0.5000 1.9000 0.0061
0.6000 1.9000 0.0012
0.7000 1.9000 0.0098
0.8000 1.9000 0.0214
0.9000 1.9000 0.0170
1.0000 1.9000 0.0161
1.1000 1.9000 0.0024
1.2000 1.9000 -0.0023
1.3000 1.9000 -0.0058
1.4000 1.9000 -0.0007
1.5000 1.9000 0.0067
1.6000 1.9000 0.0224
1.7000 1.9000 0.0237
1.8000 1.9000 0.0118
1.9000 1.9000 -0.0047
2.0000 1.9000 -0.0025
2.1000 1.9000 0.0001
2.2000 1.9000 0.0008
2.3000 1.9000 0.0008
2.4000 1.9000 0.0076
2.5000 1.9000 0.0181
2.6000 1.9000 0.0179
2.7000 1.9000 0.0269
2.8000 1.9000 0.0297
2.9000 1.9000 0.0156
3.0000 1.9000 0.0119
3.1000 1.9000 0.0099
3.2000 1.9000 0.0261
3.3000 1.9000 0.0255
3.4000 1.9000 0.0142
3.5000 1.9000 0.0120
3.6000 1.9000 -0.0051
3.7000 1.9000 -0.0147
3.8000 1.9000 -0.0083
3.9000 1.9000 0.0097
4.0000 1.9000 0.0115
4.1000 1.9000 0.0134
4.2000 1.9000 0.0309
4.3000 1.9000 0.0526
4.4000 1.9000 0.0708
4.5000 1.9000 0.0871
4.6000 1.9000 0.0926
4.7000 1.9000 0.1028
4.8000 1.9000 0.0862
4.9000 1.9000 0.0832
0.0000 2.0000 0.0457
0.1000 2.0000 0.0362
0.2000 2.0000 0.0283
0.3000 2.0000 0.0127
0.4000 2.0000 0.0101
0.5000 2.0000 -0.0062
0.6000 2.0000 -0.0068
0.7000 2.0000 0.0047
0.8000 2.0000 0.0194
0.9000 2.0000 0.0247
1.0000 2.0000 0.0211
1.1000 2.0000 0.0242
1.2000 2.0000 0.0262
1.3000 2.0000 0.0181
1.4000 2.0000 0.0083
1.5000 2.0000 0.0077
1.6000 2.0000 0.0250
1.7000 2.0000 0.0221
1.8000 2.0000 0.0090
1.9000 2.0000 0.0069
2.0000 2.0000 0.0136
2.1000 2.0000 0.0116
2.2000 2.0000 0.0125
2.3000 2.0000 0.0050
2.4000 2.0000 0.0240
2.5000 2.0000 0.0323
2.6000 2.0000 0.0418
2.7000 2.0000 0.0433
2.8000 2.0000 0.0395
2.9000 2.0000 0.0261
3.0000 2.0000 0.0184
3.1000 2.0000 0.0213
3.2000 2.0000 0.0355
3.3000 2.0000 0.0398
3.4000 2.0000 0.0286
3.5000 2.0000 0.0222
3.6000 2.0000 0.0179
3.7000 2.0000 0.0054
3.8000 2.0000 0.0007
3.9000 2.0000 0.0117
4.0000 2.0000 0.0039
4.1000 2.0000 0.0159
4.2000 2.0000 0.0356
4.3000 2.0000 0.0580
4.4000 2.0000 0.0661
4.5000 2.0000 0.0808
4.6000 2.0000 0.0847
4.7000 2.0000 0.0819
4.8000 2.0000 0.0614
4.9000 2.0000 0.0523
0.0000 2.1000 0.0303
0.1000 2.1000 0.0216
0.2000 2.1000 0.0094
0.3000 2.1000 -0.0014
0.4000 2.1000 -0.0075
0.5000 2.1000 -0.0095
0.6000 2.1000 -0.0099
0.7000 2.1000 0.0007
0.8000 2.1000 0.0152
0.9000 2.1000 0.0195
1.0000 2.1000 0.0329
1.1000 2.1000 0.0411
1.2000 2.1000 0.0433
1.3000 2.1000 0.0267
1.4000 2.1000 0.0113
1.5000 2.1000 0.0155
1.6000 2.1000 0.0225
1.7000 2.1000 0.0200
1.8000 2.1000 0.0129
1.9000 2.1000 0.0143
2.0000 2.1000 0.0306
2.1000 2.1000 0.0255
2.2000 2.1000 0.0278
2.3000 2.1000 0.0333
2.4000 2.1000 0.0441
2.5000 2.1000 0.0449
2.6000 2.1000 0.0455
2.7000 2.1000 0.0492
2.8000 2.1000 0.0398
2.9000 2.1000 0.0313
3.0000 2.1000 0.0352
3.1000 2.1000 0.0419
3.2000 2.1000 0.0514
3.3000 2.1000 0.0500
3.4000 2.1000 0.0451
3.5000 2.1000 0.0348
3.6000 2.1000 0.0321
3.7000 2.1000 0.0331
3.8000 2.1000 0.0287
3.9000 2.1000 0.0271
4.0000 2.1000 0.0196
4.1000 2.1000 0.0308
4.2000 2.1000 0.0461
4.3000 2.1000 0.0567
4.4000 2.1000 0.0606
4.5000 2.1000 0.0688
4.6000 2.1000 0.0773
4.7000 2.1000 0.0716
4.8000 2.1000 0.0618
4.9000 2.1000 0.0491
0.0000 2.2000 0.0339
0.1000 2.2000 0.0221
0.2000 2.2000 0.0121
0.3000 2.2000 -0.0081
0.4000 2.2000 -0.0121
0.5000 2.2000 -0.0037
0.6000 2.2000 -0.0051
0.7000 2.2000 -0.0007
0.8000 2.2000 0.0118
0.9000 2.2000 0.0202
1.0000 2.2000 0.0237
1.1000 2.2000 0.0292
1.2000 2.2000 0.0289
1.3000 2.2000 0.0317
1.4000 2.2000 0.0311
1.5000 2.2000 0.0276
1.6000 2.2000 0.0165
1.7000 2.2000 0.0237
1.8000 2.2000 0.0279
1.9000 2.2000 0.0265
2.0000 2.2000 0.0311
2.1000 2.2000 0.0299
2.2000 2.2000 0.0401
2.3000 2.2000 0.0500
2.4000 2.2000 0.0497
2.5000 2.2000 0.0557
2.6000 2.2000 0.0550
2.7000 2.2000 0.0563
2.8000 2.2000 0.0396
2.9000 2.2000 0.0413
3.0000 2.2000 0.0511
3.1000 2.2000 0.0688
3.2000 2.2000 0.0627
3.3000 2.2000 0.0605
3.4000 2.2000 0.0540
3.5000 2.2000 0.0382
3.6000 2.2000 0.0403
3.7000 2.2000 0.0423
3.8000 2.2000 0.0499
3.9000 2.2000 0.0507
4.0000 2.2000 0.0451
4.1000 2.2000 0.0482
4.2000 2.2000 0.0493
4.3000 2.2000 0.0588
4.4000 2.2000 0.0615
4.5000 2.2000 0.0633
4.6000 2.2000 0.0658
4.7000 2.2000 0.0657
4.8000 2.2000 0.0573
4.9000 2.2000 0.0456
0.0000 2.3000 0.0362
0.1000 2.3000 0.0356
0.2000 2.3000 0.0239
0.3000 2.3000 0.0126
0.4000 2.3000 0.0044
0.5000 2.3000 -0.0001
0.6000 2.3000 -0.0122
0.7000 2.3000 -0.0126
0.8000 2.3000 0.0121
0.9000 2.3000 0.0115
1.0000 2.3000 0.0167
1.1000 2.3000 0.0182
1.2000 2.3000 0.0212
1.3000 2.3000 0.0441
1.4000 2.3000 0.0396
1.5000 2.3000 0.0273
1.6000 2.3000 0.0100
1.7000 2.3000 0.0214
1.8000 2.3000 0.0356
1.9000 2.3000 0.0332
2.0000 2.3000 0.0289
2.1000 2.3000 0.0351
2.2000 2.3000 0.0491
2.3000 2.3000 0.0489
2.4000 2.3000 0.0463
2.5000 2.3000 0.0570
2.6000 2.3000 0.0675
2.7000 2.3000 0.0654
2.8000 2.3000 0.0589
2.9000 2.3000 0.0561
3.0000 2.3000 0.0652
3.1000 2.3000 0.0703
3.2000 2.3000 0.0656
3.3000 2.3000 0.0605
3.4000 2.3000 0.0566
3.5000 2.3000 0.0450
3.6000 2.3000 0.0466
3.7000 2.3000 0.0560
3.8000 2.3000 0.0677
3.9000 2.3000 0.0680
4.0000 2.3000 0.0694
4.1000 2.3000 0.0572
4.2000 2.3000 0.0619
4.3000 2.3000 0.0671
4.4000 2.3000 0.0707
4.5000 2.3000 0.0656
4.6000 2.3000 0.0627
4.7000 2.3000 0.0629
4.8000 2.3000 0.0495
4.9000 2.3000 0.0469
0.0000 2.4000 0.0525
0.1000 2.4000 0.0414
0.2000 2.4000 0.0328
0.3000 2.4000 0.0379
0.4000 2.4000 0.0267
0.5000 2.4000 0.0055
0.6000 2.4000 -0.0064
0.7000 2.4000 -0.0080
0.8000 2.4000 0.0047
0.9000 2.4000 0.0116
1.0000 2.4000 0.0134
1.1000 2.4000 0.0214
1.2000 2.4000 0.0224
1.3000 2.4000 0.0351
1.4000 2.4000 0.0365
1.5000 2.4000 0.0161
1.6000 2.4000 0.0025
1.7000 2.4000 0.0200
1.8000 2.4000 0.0217
1.9000 2.4000 0.0174
2.0000 2.4000 0.0188
2.1000 2.4000 0.0493
2.2000 2.4000 0.0621
2.3000 2.4000 0.0570
2.4000 2.4000 0.0592
2.5000 2.4000 0.0688
2.6000 2.4000 0.0813
2.7000 2.4000 0.0832
2.8000 2.4000 0.0821
2.9000 2.4000 0.0822
3.0000 2.4000 0.0756
3.1000 2.4000 0.0665
3.2000 2.4000 0.0693
3.3000 2.4000 0.0788
3.4000 2.4000 0.0741
3.5000 2.4000 0.0655
3.6000 2.4000 0.0668
3.7000 2.4000 0.0731
3.8000 2.4000 0.0808
3.9000 2.4000 0.0719
4.0000 2.4000 0.0722
4.1000 2.4000 0.0673
4.2000 2.4000 0.0620
4.3000 2.4000 0.0677
4.4000 2.4000 0.0630
4.5000 2.4000 0.0568
4.6000 2.4000 0.0660
4.7000 2.4000 0.0616
4.8000 2.4000 0.0510
4.9000 2.4000 0.0495
0.0000 2.5000 0.0490
0.1000 2.5000 0.0338
0.2000 2.5000 0.0324
0.3000 2.5000 0.0314
0.4000 2.5000 0.0281
0.5000 2.5000 0.0167
0.6000 2.5000 0.0092
0.7000 2.5000 0.0112
0.8000 2.5000 0.0032
0.9000 2.5000 0.0148
1.0000 2.5000 0.0220
1.1000 2.5000 0.0263
1.2000 2.5000 0.0357
1.3000 2.5000 0.0425
1.4000 2.5000 0.0430
1.5000 2.5000 0.0257
1.6000 2.5000 0.0176
1.7000 2.5000 0.0202
1.8000 2.5000 0.0097
1.9000 2.5000 0.0077
2.0000 2.5000 0.0174
2.1000 2.5000 0.0464
2.2000 2.5000 0.0623
2.3000 2.5000 0.0652
2.4000 2.5000 0.0597
2.5000 2.5000 0.0759
2.6000 2.5000 0.0888
2.7000 2.5000 0.1003
2.8000 2.5000 0.1054
2.9000 2.5000 0.1011
3.0000 2.5000 0.0917
3.1000 2.5000 0.0835
3.2000 2.5000 0.0827
3.3000 2.5000 0.0981
3.4000 2.5000 0.1012
3.5000 2.5000 0.0877
3.6000 2.5000 0.0961
3.7000 2.5000 0.0951
3.8000 2.5000 0.0869
3.9000 2.5000 0.0657
4.0000 2.5000 0.0646
4.1000 2.5000 0.0694
4.2000 2.5000 0.0632
4.3000 2.5000 0.0507
4.4000 2.5000 0.0439
4.5000 2.5000 0.0397
4.6000 2.5000 0.0565
4.7000 2.5000 0.0580
4.8000 2.5000 0.0502
4.9000 2.5000 0.0526
0.0000 2.6000 0.0435
0.1000 2.6000 0.0325
0.2000 2.6000 0.0268
0.3000 2.6000 0.0256
0.4000 2.6000 0.0222
0.5000 2.6000 0.0141
0.6000 2.6000 0.0106
0.7000 2.6000 0.0169
0.8000 2.6000 0.0215
0.9000 2.6000 0.0274
1.0000 2.6000 0.0232
1.1000 2.6000 0.0309
1.2000 2.6000 0.0439
1.3000 2.6000 0.0526
1.4000 2.6000 0.0480
1.5000 2.6000 0.0341
1.6000 2.6000 0.0253
1.7000 2.6000 0.0226
1.8000 2.6000 0.0086
1.9000 2.6000 -0.0048
2.0000 2.6000 0.0070
2.1000 2.6000 0.0397
2.2000 2.6000 0.0555
2.3000 2.6000 0.0639
2.4000 2.6000 0.0668
2.5000 2.6000 0.0770
2.6000 2.6000 0.0909
2.7000 2.6000 0.1013
2.8000 2.6000 0.1064
2.9000 2.6000 0.1073
3.0000 2.6000 0.1050
3.1000 2.6000 0.0940
3.2000 2.6000 0.0850
3.3000 2.6000 0.0919
3.4000 2.6000 0.1040
3.5000 2.6000 0.1050
3.6000 2.6000 0.0981
3.7000 2.6000 0.0968
3.8000 2.6000 0.0834
3.9000 2.6000 0.0656
4.0000 2.6000 0.0625
4.1000 2.6000 0.0551
4.2000 2.6000 0.0489
4.3000 2.6000 0.0423
4.4000 2.6000 0.0400
4.5000 2.6000 0.0421
4.6000 2.6000 0.0486
4.7000 2.6000 0.0439
4.8000 2.6000 0.0460
4.9000 2.6000 0.0473
0.0000 2.7000 0.0264
0.1000 2.7000 0.0176
0.2000 2.7000 0.0222
0.3000 2.7000 0.0213
0.4000 2.7000 0.0100
0.5000 2.7000 0.0043
0.6000 2.7000 0.0044
0.7000 2.7000 0.0167
0.8000 2.7000 0.0333
0.9000 2.7000 0.0314
1.0000 2.7000 0.0328
1.1000 2.7000 0.0342
1.2000 2.7000 0.0490
1.3000 2.7000 0.0556
1.4000 2.7000 0.0485
1.5000 2.7000 0.0420
1.6000 2.7000 0.0372
1.7000 2.7000 0.0265
1.8000 2.7000 0.0120
1.9000 2.7000 -0.0120
2.0000 2.7000 0.0050
2.1000 2.7000 0.0264
2.2000 2.7000 0.0450
2.3000 2.7000 0.0507
2.4000 2.7000 0.0600
2.5000 2.7000 0.0707
2.6000 2.7000 0.0817
2.7000 2.7000 0.0916
2.8000 2.7000 0.1078
2.9000 2.7000 0.1099
3.0000 2.7000 0.1029
3.1000 2.7000 0.0939
3.2000 2.7000 0.0852
3.3000 2.7000 0.0850
3.4000 2.7000 0.0941
3.5000 2.7000 0.0967
3.6000 2.7000 0.0856
3.7000 2.7000 0.0791
3.8000 2.7000 0.0757
3.9000 2.7000 0.0677
4.0000 2.7000 0.0671
4.1000 2.7000 0.0600
4.2000 2.7000 0.0456
4.3000 2.7000 0.0469
4.4000 2.7000 0.0504
4.5000 2.7000 0.0452
4.6000 2.7000 0.0406
4.7000 2.7000 0.0279
4.8000 2.7000 0.0264
4.9000 2.7000 0.0283
0.0000 2.8000 0.0130
0.1000 2.8000 0.0130
0.2000 2.8000 0.0177
0.3000 2.8000 0.0168
0.4000 2.8000 0.0127
0.5000 2.8000 0.0063
0.6000 2.8000 0.0134
0.7000 2.8000 0.0246
0.8000 2.8000 0.0262
0.9000 2.8000 0.0220
1.0000 2.8000 0.0334
1.1000 2.8000 0.0465
1.2000 2.8000 0.0563
1.3000 2.8000 0.0566
1.4000 2.8000 0.0348
1.5000 2.8000 0.0291
1.6000 2.8000 0.0228
1.7000 2.8000 0.0143
1.8000 2.8000 0.0059
1.9000 2.8000 -0.0066
2.0000 2.8000 -0.0002
2.1000 2.8000 0.0189
2.2000 2.8000 0.0298
2.3000 2.8000 0.0330
2.4000 2.8000 0.0517
2.5000 2.8000 0.0703
2.6000 2.8000 0.0772
2.7000 2.8000 0.0783
2.8000 2.8000 0.0862
2.9000 2.8000 0.0961
3.0000 2.8000 0.0876
3.1000 2.8000 0.0838
3.2000 2.8000 0.0849
3.3000 2.8000 0.0783
3.4000 2.8000 0.0834
3.5000 2.8000 0.0832
3.6000 2.8000 0.0746
3.7000 2.8000 0.0752
3.8000 2.8000 0.0738
3.9000 2.8000 0.0582
4.0000 2.8000 0.0587
4.1000 2.8000 0.0466
4.2000 2.8000 0.0404
4.3000 2.8000 0.0407
4.4000 2.8000 0.0551
4.5000 2.8000 0.0447
4.6000 2.8000 0.0349
4.7000 2.8000 0.0223
4.8000 2.8000 0.0230
4.9000 2.8000 0.0231
0.0000 2.9000 0.0042
0.1000 2.9000 0.0054
0.2000 2.9000 0.0065
0.3000 2.9000 0.0155
0.4000 2.9000 0.0098
0.5000 2.9000 0.0077
0.6000 2.9000 0.0252
0.7000 2.9000 0.0316
0.8000 2.9000 0.0236
0.9000 2.9000 0.0155
1.0000 2.9000 0.0294
1.1000 2.9000 0.0402
1.2000 2.9000 0.0530
1.3000 2.9000 0.0439
1.4000 2.9000 0.0241
1.5000 2.9000 0.0173
1.6000 2.9000 0.0067
1.7000 2.9000 -0.0045
1.8000 2.9000 -0.0051
1.9000 2.9000 -0.0127
2.0000 2.9000 -0.0065
2.1000 2.9000 0.0131
2.2000 2.9000 0.0197
2.3000 2.9000 0.0264
2.4000 2.9000 0.0396
2.5000 2.9000 0.0636
2.6000 2.9000 0.0675
2.7000 2.9000 0.0661
2.8000 2.9000 0.0663
2.9000 2.9000 0.0678
3.0000 2.9000 0.0616
3.1000 2.9000 0.0683
3.2000 2.9000 0.0824
3.3000 2.9000 0.0846
3.4000 2.9000 0.0792
3.5000 2.9000 0.0719
3.6000 2.9000 0.0735
3.7000 2.9000 0.0701
3.8000 2.9000 0.0560
3.9000 2.9000 0.0427
4.0000 2.9000 0.0355
4.1000 2.9000 0.0301
4.2000 2.9000 0.0283
4.3000 2.9000 0.0237
4.4000 2.9000 0.0357
4.5000 2.9000 0.0420
4.6000 2.9000 0.0380
4.7000 2.9000 0.0360
4.8000 2.9000 0.0245
4.9000 2.9000 0.0145


==> files/rmse_letkf.csv <==
# x, y, err
0.0000 0.0000 0.0106
0.1000 0.0000 0.0042
0.2000 0.0000 0.0113
0.3000 0.0000 0.0208
0.4000 0.0000 0.0163
0.5000 0.0000 0.0276
0.6000 0.0000 0.0342
0.7000 0.0000 0.0232
0.8000 0.0000 0.0077
0.9000 0.0000 -0.0062
1.0000 0.0000 -0.0174
1.1000 0.0000 -0.0041
1.2000 0.0000 0.0086
1.3000 0.0000 0.0147
1.4000 0.0000 0.0249
1.5000 0.0000 0.0186
1.6000 0.0000 0.0070
1.7000 0.0000 0.0047
1.8000 0.0000 -0.0021
1.9000 0.0000 0.0076
2.0000 0.0000 -0.0053
2.1000 0.0000 0.0004
2.2000 0.0000 0.0163
2.3000 0.0000 0.0308
2.4000 0.0000 0.0382
2.5000 0.0000 0.0450
2.6000 0.0000 0.0371
2.7000 0.0000 0.0147
2.8000 0.0000 -0.0157
2.9000 0.0000 -0.0179
3.0000 0.0000 0.0010
3.1000 0.0000 0.0096
3.2000 0.0000 0.0405
3.3000 0.0000 0.0742
3.4000 0.0000 0.0840
3.5000 0.0000 0.0849
3.6000 0.0000 0.0831
3.7000 0.0000 0.0910
3.8000 0.0000 0.0609
3.9000 0.0000 0.0211
4.0000 0.0000 0.0054
4.1000 0.0000 0.0237
4.2000 0.0000 0.0595
4.3000 0.0000 0.0790
4.4000 0.0000 0.0829
4.5000 0.0000 0.0650
4.6000 0.0000 0.0499
4.7000 0.0000 0.0316
4.8000 0.0000 0.0297
4.9000 0.0000 0.0228
0.0000 0.1000 0.0209
0.1000 0.1000 0.0218
0.2000 0.1000 0.0297
0.3000 0.1000 0.0358
0.4000 0.1000 0.0415
0.5000 0.1000 0.0436
0.6000 0.1000 0.0503
0.7000 0.1000 0.0275
0.8000 0.1000 0.0156
0.9000 0.1000 0.0097
1.0000 0.1000 -0.0020
1.1000 0.1000 0.0091
1.2000 0.1000 0.0179
1.3000 0.1000 0.0134
1.4000 0.1000 0.0189
1.5000 0.1000 0.0032
1.6000 0.1000 -0.0049
1.7000 0.1000 -0.0334
1.8000 0.1000 -0.0298
1.9000 0.1000 -0.0183
2.0000 0.1000 -0.0237
2.1000 0.1000 -0.0227
2.2000 0.1000 -0.0193
2.3000 0.1000 -0.0033
2.4000 0.1000 0.0177
2.5000 0.1000 0.0251
2.6000 0.1000 0.0273
2.7000 0.1000 0.0199
2.8000 0.1000 0.0062
2.9000 0.1000 -0.0054
3.0000 0.1000 0.0103
3.1000 0.1000 0.0168
3.2000 0.1000 0.0491
3.3000 0.1000 0.0646
3.4000 0.1000 0.0678
3.5000 0.1000 0.0646
3.6000 0.1000 0.0798
3.7000 0.1000 0.0920
3.8000 0.1000 0.0522
3.9000 0.1000 0.0150
4.0000 0.1000 -0.0029
4.1000 0.1000 0.0103
4.2000 0.1000 0.0439
4.3000 0.1000 0.0709
4.4000 0.1000 0.0858
4.5000 0.1000 0.0740
4.6000 0.1000 0.0710
4.7000 0.1000 0.0589
4.8000 0.1000 0.0551
4.9000 0.1000 0.0432
0.0000 0.2000 0.0330
0.1000 0.2000 0.0370
0.2000 0.2000 0.0449
0.3000 0.2000 0.0421
0.4000 0.2000 0.0513
0.5000 0.2000 0.0577
0.6000 0.2000 0.0566
0.7000 0.2000 0.0380
0.8000 0.2000 0.0290
0.9000 0.2000 0.0258
1.0000 0.2000 0.0266
1.1000 0.2000 0.0423
1.2000 0.2000 0.0404
1.3000 0.2000 0.0315
1.4000 0.2000 0.0172
1.5000 0.2000 -0.0031
1.6000 0.2000 -0.0130
1.7000 0.2000 -0.0504
1.8000 0.2000 -0.0459
1.9000 0.2000 -0.0425
2.0000 0.2000 -0.0511
2.1000 0.2000 -0.0509
2.2000 0.2000 -0.0441
2.3000 0.2000 -0.0253
2.4000 0.2000 0.0099
2.5000 0.2000 0.0197
2.6000 0.2000 0.0309
2.7000 0.2000 0.0357
2.8000 0.2000 0.0342
2.9000 0.2000 0.0313
3.0000 0.2000 0.0471
3.1000 0.2000 0.0227
3.2000 0.2000 0.0251
3.3000 0.2000 0.0463
3.4000 0.2000 0.0582
3.5000 0.2000 0.0653
3.6000 0.2000 0.0907
3.7000 0.2000 0.1047
3.8000 0.2000 0.0766
3.9000 0.2000 0.0316
4.0000 0.2000 -0.0022
4.1000 0.2000 0.0013
4.2000 0.2000 0.0384
4.3000 0.2000 0.0742
4.4000 0.2000 0.0866
4.5000 0.2000 0.0859
4.6000 0.2000 0.0945
4.7000 0.2000 0.0869
4.8000 0.2000 0.0727
4.9000 0.2000 0.0489
0.0000 0.3000 0.0373
0.1000 0.3000 0.0377
0.2000 0.3000 0.0416
0.3000 0.3000 0.0522
0.4000 0.3000 0.0594
0.5000 0.3000 0.0706
0.6000 0.3000 0.0656
0.7000 0.3000 0.0525
0.8000 0.3000 0.0554
0.9000 0.3000 0.0494
1.0000 0.3000 0.0437
1.1000 0.3000 0.0536
1.2000 0.3000 0.0453
1.3000 0.3000 0.0310
1.4000 0.3000 0.0160
1.5000 0.3000 -0.0045
1.6000 0.3000 -0.0188
1.7000 0.3000 -0.0540
1.8000 0.3000 -0.0523
1.9000 0.3000 -0.0483
2.0000 0.3000 -0.0599
2.1000 0.3000 -0.0708
2.2000 0.3000 -0.0687
2.3000 0.3000 -0.0397
2.4000 0.3000 -0.0074
2.5000 0.3000 0.0079
2.6000 0.3000 0.0250
2.7000 0.3000 0.0421
2.8000 0.3000 0.0411
2.9000 0.3000 0.0454
3.0000 0.3000 0.0529
3.1000 0.3000 0.0261
3.2000 0.3000 0.0267
3.3000 0.3000 0.0414
3.4000 0.3000 0.0602
3.5000 0.3000 0.0723
3.6000 0.3000 0.0886
3.7000 0.3000 0.0999
3.8000 0.3000 0.0905
3.9000 0.3000 0.0555
4.0000 0.3000 0.0283
4.1000 0.3000 0.0119
4.2000 0.3000 0.0478
4.3000 0.3000 0.0861
4.4000 0.3000 0.1042
4.5000 0.3000 0.1076
4.6000 0.3000 0.1001
4.7000 0.3000 0.0965
4.8000 0.3000 0.0683
4.9000 0.3000 0.0481
0.0000 0.4000 0.0568
0.1000 0.4000 0.0574
0.2000 0.4000 0.0627
0.3000 0.4000 0.0708
0.4000 0.4000 0.0816
0.5000 0.4000 0.0831
0.6000 0.4000 0.0764
0.7000 0.4000 0.0731
0.8000 0.4000 0.0634
0.9000 0.4000 0.0631
1.0000 0.4000 0.0638
1.1000 0.4000 0.0491
1.2000 0.4000 0.0345
1.3000 0.4000 0.0248
1.4000 0.4000 0.0082
1.5000 0.4000 -0.0119
1.6000 0.4000 -0.0312
1.7000 0.4000 -0.0579
1.8000 0.4000 -0.0643
1.9000 0.4000 -0.0558
2.0000 0.4000 -0.0656
2.1000 0.4000 -0.0676
2.2000 0.4000 -0.0609
2.3000 0.4000 -0.0516
2.4000 0.4000 -0.0443
2.5000 0.4000 -0.0294
2.6000 0.4000 0.0076
2.7000 0.4000 0.0291
2.8000 0.4000 0.0329
2.9000 0.4000 0.0451
3.0000 0.4000 0.0461
3.1000 0.4000 0.0449
3.2000 0.4000 0.0468
3.3000 0.4000 0.0592
3.4000 0.4000 0.0586
3.5000 0.4000 0.0727
3.6000 0.4000 0.0847
3.7000 0.4000 0.0886
3.8000 0.4000 0.0941
3.9000 0.4000 0.0838
4.0000 0.4000 0.0668
4.1000 0.4000 0.0544
4.2000 0.4000 0.0711
4.3000 0.4000 0.0862
4.4000 0.4000 0.0994
4.5000 0.4000 0.1202
4.6000 0.4000 0.1123
4.7000 0.4000 0.0919
4.8000 0.4000 0.0697
4.9000 0.4000 0.0585
0.0000 0.5000 0.0734
0.1000 0.5000 0.0825
0.2000 0.5000 0.0921
0.3000 0.5000 0.1009
0.4000 0.5000 0.1084
0.5000 0.5000 0.0953
0.6000 0.5000 0.0872
0.7000 0.5000 0.0754
0.8000 0.5000 0.0671
0.9000 0.5000 0.0636
1.0000 0.5000 0.0621
1.1000 0.5000 0.0538
1.2000 0.5000 0.0331
1.3000 0.5000 0.0227
1.4000 0.5000 0.0077
1.5000 0.5000 -0.0218
1.6000 0.5000 -0.0519
1.7000 0.5000 -0.0723
1.8000 0.5000 -0.0931
1.9000 0.5000 -0.0728
2.0000 0.5000 -0.0580
2.1000 0.5000 -0.0564
2.2000 0.5000 -0.0458
2.3000 0.5000 -0.0495
2.4000 0.5000 -0.0573
2.5000 0.5000 -0.0496
2.6000 0.5000 -0.0135
2.7000 0.5000 0.0153
2.8000 0.5000 0.0239
2.9000 0.5000 0.0289
3.0000 0.5000 0.0343
3.1000 0.5000 0.0408
3.2000 0.5000 0.0455
3.3000 0.5000 0.0504
3.4000 0.5000 0.0672
3.5000 0.5000 0.0761
3.6000 0.5000 0.0709
3.7000 0.5000 0.0795
3.8000 0.5000 0.0958
3.9000 0.5000 0.0834
4.0000 0.5000 0.0733
4.1000 0.5000 0.0722
4.2000 0.5000 0.0801
4.3000 0.5000 0.0900
4.4000 0.5000 0.1036
4.5000 0.5000 0.1164
4.6000 0.5000 0.1131
4.7000 0.5000 0.0972
4.8000 0.5000 0.0871
4.9000 0.5000 0.0687
0.0000 0.6000 0.0952
0.1000 0.6000 0.0953
0.2000 0.6000 0.0991
0.3000 0.6000 0.1076
0.4000 0.6000 0.1156
0.5000 0.6000 0.1051
0.6000 0.6000 0.0917
0.7000 0.6000 0.0888
0.8000 0.6000 0.0756
0.9000 0.6000 0.0617
1.0000 0.6000 0.0570
1.1000 0.6000 0.0619
1.2000 0.6000 0.0491
1.3000 0.6000 0.0265
1.4000 0.6000 0.0022
1.5000 0.6000 -0.0182
1.6000 0.6000 -0.0534
1.7000 0.6000 -0.0761
1.8000 0.6000 -0.0921
1.9000 0.6000 -0.0825
2.0000 0.6000 -0.0697
2.1000 0.6000 -0.0515
2.2000 0.6000 -0.0524
2.3000 0.6000 -0.0552
2.4000 0.6000 -0.0559
2.5000 0.6000 -0.0411
2.6000 0.6000 -0.0203
2.7000 0.6000 0.0067
2.8000 0.6000 0.0289
2.9000 0.6000 0.0314
3.0000 0.6000 0.0280
3.1000 0.6000 0.0405
3.2000 0.6000 0.0390
3.3000 0.6000 0.0343
3.4000 0.6000 0.0361
3.5000 0.6000 0.0358
3.6000 0.6000 0.0484
3.7000 0.6000 0.0599
3.8000 0.6000 0.0780
3.9000 0.6000 0.0746
4.0000 0.6000 0.0762
4.1000 0.6000 0.0852
4.2000 0.6000 0.0867
4.3000 0.6000 0.0990
4.4000 0.6000 0.1024
4.5000 0.6000 0.1135
4.6000 0.6000 0.1199
4.7000 0.6000 0.1108
4.8000 0.6000 0.1008
4.9000 0.6000 0.0860
0.0000 0.7000 0.0858
0.1000 0.7000 0.0936
0.2000 0.7000 0.1032
0.3000 0.7000 0.1010
0.4000 0.7000 0.1088
0.5000 0.7000 0.0940
0.6000 0.7000 0.0884
0.7000 0.7000 0.0900
0.8000 0.7000 0.0798
0.9000 0.7000 0.0575
1.0000 0.7000 0.0430
1.1000 0.7000 0.0502
1.2000 0.7000 0.0402
1.3000 0.7000 0.0068
1.4000 0.7000 -0.0103
1.5000 0.7000 -0.0270
1.6000 0.7000 -0.0412
1.7000 0.7000 -0.0681
1.8000 0.7000 -0.0844
1.9000 0.7000 -0.0717
2.0000 0.7000 -0.0681
2.1000 0.7000 -0.0566
2.2000 0.7000 -0.0651
2.3000 0.7000 -0.0674
2.4000 0.7000 -0.0534
2.5000 0.7000 -0.0353
2.6000 0.7000 -0.0263
2.7000 0.7000 -0.0045
2.8000 0.7000 0.0205
2.9000 0.7000 0.0271
3.0000 0.7000 0.0282
3.1000 0.7000 0.0406
3.2000 0.7000 0.0244
3.3000 0.7000 0.0045
3.4000 0.7000 0.0013
3.5000 0.7000 0.0156
3.6000 0.7000 0.0325
3.7000 0.7000 0.0426
3.8000 0.7000 0.0578
3.9000 0.7000 0.0603
4.0000 0.7000 0.0645
4.1000 0.7000 0.0840
4.2000 0.7000 0.0939
4.3000 0.7000 0.1002
4.4000 0.7000 0.1006
4.5000 0.7000 0.0962
4.6000 0.7000 0.1021
4.7000 0.7000 0.1085
4.8000 0.7000 0.1042
4.9000 0.7000 0.0966
0.0000 0.8000 0.0774
0.1000 0.8000 0.0718
0.2000 0.8000 0.1000
0.3000 0.8000 0.1040
0.4000 0.8000 0.1036
0.5000 0.8000 0.0871
0.6000 0.8000 0.0801
0.7000 0.8000 0.0786
0.8000 0.8000 0.0713
0.9000 0.8000 0.0374
1.0000 0.8000 0.0226
1.1000 0.8000 0.0205
1.2000 0.8000 0.0227
1.3000 0.8000 0.0038
1.4000 0.8000 -0.0156
1.5000 0.8000 -0.0318
1.6000 0.8000 -0.0441
1.7000 0.8000 -0.0548
1.8000 0.8000 -0.0662
1.9000 0.8000 -0.0644
2.0000 0.8000 -0.0577
2.1000 0.8000 -0.0529
2.2000 0.8000 -0.0487
2.3000 0.8000 -0.0475
2.4000 0.8000 -0.0395
2.5000 0.8000 -0.0317
2.6000 0.8000 -0.0229
2.7000 0.8000 -0.0065
2.8000 0.8000 0.0146
2.9000 0.8000 0.0094
3.0000 0.8000 0.0236
3.1000 0.8000 0.0409
3.2000 0.8000 0.0225
3.3000 0.8000 -0.0055
3.4000 0.8000 -0.0037
3.5000 0.8000 0.0096
3.6000 0.8000 0.0189
3.7000 0.8000 0.0281
3.8000 0.8000 0.0406
3.9000 0.8000 0.0405
4.0000 0.8000 0.0483
4.1000 0.8000 0.0711
4.2000 0.8000 0.0836
4.3000 0.8000 0.1027
4.4000 0.8000 0.1040
4.5000 0.8000 0.1045
4.6000 0.8000 0.1036
4.7000 0.8000 0.1127
4.8000 0.8000 0.1099
4.9000 0.8000 0.1060
0.0000 0.9000 0.0339
0.1000 0.9000 0.0381
0.2000 0.9000 0.0698
0.3000 0.9000 0.0748
0.4000 0.9000 0.0742
0.5000 0.9000 0.0739
0.6000 0.9000 0.0708
0.7000 0.9000 0.0725
0.8000 0.9000 0.0643
0.9000 0.9000 0.0316
1.0000 0.9000 0.0048
1.1000 0.9000 -0.0055
1.2000 0.9000 -0.0049
1.3000 0.9000 -0.0150
1.4000 0.9000 -0.0142
1.5000 0.9000 -0.0302
1.6000 0.9000 -0.0486
1.7000 0.9000 -0.0485
1.8000 0.9000 -0.0525
1.9000 0.9000 -0.0629
2.0000 0.9000 -0.0521
2.1000 0.9000 -0.0461
2.2000 0.9000 -0.0415
2.3000 0.9000 -0.0496
2.4000 0.9000 -0.0525
2.5000 0.9000 -0.0467
2.6000 0.9000 -0.0231
2.7000 0.9000 -0.0066
2.8000 0.9000 0.0073
2.9000 0.9000 0.0176
3.0000 0.9000 0.0334
3.1000 0.9000 0.0414
3.2000 0.9000 0.0151
3.3000 0.9000 -0.0145
3.4000 0.9000 -0.0188
3.5000 0.9000 -0.0017
3.6000 0.9000 0.0154
3.7000 0.9000 0.0158
3.8000 0.9000 0.0248
3.9000 0.9000 0.0361
4.0000 0.9000 0.0389
4.1000 0.9000 0.0508
4.2000 0.9000 0.0695
4.3000 0.9000 0.0952
4.4000 0.9000 0.1134
4.5000 0.9000 0.1253
4.6000 0.9000 0.1220
4.7000 0.9000 0.1116
4.8000 0.9000 0.1010
4.9000 0.9000 0.1038
0.0000 1.0000 -0.0005
0.1000 1.0000 0.0054
0.2000 1.0000 0.0324
0.3000 1.0000 0.0546
0.4000 1.0000 0.0658
0.5000 1.0000 0.0691
0.6000 1.0000 0.0755
0.7000 1.0000 0.0711
0.8000 1.0000 0.0452
0.9000 1.0000 0.0143
1.0000 1.0000 0.0004
1.1000 1.0000 -0.0079
1.2000 1.0000 -0.0203
1.3000 1.0000 -0.0179
1.4000 1.0000 -0.0117
1.5000 1.0000 -0.0169
1.6000 1.0000 -0.0357
1.7000 1.0000 -0.0464
1.8000 1.0000 -0.0418
1.9000 1.0000 -0.0274
2.0000 1.0000 -0.0202
2.1000 1.0000 -0.0245
2.2000 1.0000 -0.0364
2.3000 1.0000 -0.0551
2.4000 1.0000 -0.0649
2.5000 1.0000 -0.0529
2.6000 1.0000 -0.0209
2.7000 1.0000 -0.0128
2.8000 1.0000 0.0019
2.9000 1.0000 0.0106
3.0000 1.0000 0.0266
3.1000 1.0000 0.0249
3.2000 1.0000 0.0027
3.3000 1.0000 -0.0213
3.4000 1.0000 -0.0169
3.5000 1.0000 0.0018
3.6000 1.0000 0.0180
3.7000 1.0000 0.0215
3.8000 1.0000 0.0158
3.9000 1.0000 0.0167
4.0000 1.0000 0.0231
4.1000 1.0000 0.0356
4.2000 1.0000 0.0589
4.3000 1.0000 0.0839
4.4000 1.0000 0.1051
4.5000 1.0000 0.1120
4.6000 1.0000 0.1156
4.7000 1.0000 0.0949
4.8000 1.0000 0.0790
4.9000 1.0000 0.0481
0.0000 1.1000 -0.0081
0.1000 1.1000 -0.0001
0.2000 1.1000 0.0419
0.3000 1.1000 0.0546
0.4000 1.1000 0.0729
0.5000 1.1000 0.0780
0.6000 1.1000 0.0649
0.7000 1.1000 0.0419
0.8000 1.1000 0.0257
0.9000 1.1000 0.0178
1.0000 1.1000 0.0008
1.1000 1.1000 -0.0227
1.2000 1.1000 -0.0330
1.3000 1.1000 -0.0253
1.4000 1.1000 -0.0024
1.5000 1.1000 -0.0130
1.6000 1.1000 -0.0419
1.7000 1.1000 -0.0522
1.8000 1.1000 -0.0390
1.9000 1.1000 -0.0192
2.0000 1.1000 -0.0259
2.1000 1.1000 -0.0332
2.2000 1.1000 -0.0531
2.3000 1.1000 -0.0672
2.4000 1.1000 -0.0667
2.5000 1.1000 -0.0370
2.6000 1.1000 -0.0124
2.7000 1.1000 0.0009
2.8000 1.1000 0.0101
2.9000 1.1000 0.0252
3.0000 1.1000 0.0276
3.1000 1.1000 0.0140
3.2000 1.1000 -0.0049
3.3000 1.1000 -0.0128
3.4000 1.1000 -0.0039
3.5000 1.1000 0.0057
3.6000 1.1000 0.0154
3.7000 1.1000 0.0174
3.8000 1.1000 0.0208
3.9000 1.1000 0.0109
4.0000 1.1000 0.0208
4.1000 1.1000 0.0367
4.2000 1.1000 0.0517
4.3000 1.1000 0.0734
4.4000 1.1000 0.1010
4.5000 1.1000 0.1082
4.6000 1.1000 0.1110
4.7000 1.1000 0.1140
4.8000 1.1000 0.0807
4.9000 1.1000 0.0534
0.0000 1.2000 0.0569
0.1000 1.2000 0.0568
0.2000 1.2000 0.0674
0.3000 1.2000 0.0618
0.4000 1.2000 0.0733
0.5000 1.2000 0.0754
0.6000 1.2000 0.0556
0.7000 1.2000 0.0278
0.8000 1.2000 0.0183
0.9000 1.2000 0.0098
1.0000 1.2000 -0.0110
1.1000 1.2000 -0.0325
1.2000 1.2000 -0.0294
1.3000 1.2000 -0.0188
1.4000 1.2000 -0.0071
1.5000 1.2000 -0.0147
1.6000 1.2000 -0.0467
1.7000 1.2000 -0.0581
1.8000 1.2000 -0.0459
1.9000 1.2000 -0.0413
2.0000 1.2000 -0.0466
2.1000 1.2000 -0.0407
2.2000 1.2000 -0.0536
2.3000 1.2000 -0.0622
2.4000 1.2000 -0.0499
2.5000 1.2000 -0.0203
2.6000 1.2000 -0.0009
2.7000 1.2000 0.0098
2.8000 1.2000 0.0158
2.9000 1.2000 0.0230
3.0000 1.2000 0.0312
3.1000 1.2000 0.0132
3.2000 1.2000 -0.0037
3.3000 1.2000 -0.0025
3.4000 1.2000 -0.0053
3.5000 1.2000 -0.0059
3.6000 1.2000 -0.0008
3.7000 1.2000 0.0141
3.8000 1.2000 0.0148
3.9000 1.2000 0.0223
4.0000 1.2000 0.0355
4.1000 1.2000 0.0437
4.2000 1.2000 0.0541
4.3000 1.2000 0.0714
4.4000 1.2000 0.0997
4.5000 1.2000 0.1078
4.6000 1.2000 0.1228
4.7000 1.2000 0.1251
4.8000 1.2000 0.0885
4.9000 1.2000 0.0621
0.0000 1.3000 0.1101
0.1000 1.3000 0.1071
0.2000 1.3000 0.1029
0.3000 1.3000 0.0977
0.4000 1.3000 0.0901
0.5000 1.3000 0.0686
0.6000 1.3000 0.0500
0.7000 1.3000 0.0329
0.8000 1.3000 0.0256
0.9000 1.3000 0.0124
1.0000 1.3000 -0.0074
1.1000 1.3000 -0.0116
1.2000 1.3000 -0.0138
1.3000 1.3000 -0.0137
1.4000 1.3000 -0.0227
1.5000 1.3000 -0.0248
1.6000 1.3000 -0.0421
1.7000 1.3000 -0.0501
1.8000 1.3000 -0.0377
1.9000 1.3000 -0.0430
2.0000 1.3000 -0.0519
2.1000 1.3000 -0.0517
2.2000 1.3000 -0.0569
2.3000 1.3000 -0.0488
2.4000 1.3000 -0.0340
2.5000 1.3000 -0.0004
2.6000 1.3000 0.0136
2.7000 1.3000 0.0120
2.8000 1.3000 0.0193
2.9000 1.3000 0.0347
3.0000 1.3000 0.0181
3.1000 1.3000 0.0091
3.2000 1.3000 0.0012
3.3000 1.3000 -0.0103
3.4000 1.3000 -0.0246
3.5000 1.3000 -0.0174
3.6000 1.3000 -0.0070
3.7000 1.3000 0.0040
3.8000 1.3000 0.0106
3.9000 1.3000 0.0348
4.0000 1.3000 0.0589
4.1000 1.3000 0.0588
4.2000 1.3000 0.0639
4.3000 1.3000 0.0827
4.4000 1.3000 0.1012
4.5000 1.3000 0.1105
4.6000 1.3000 0.1316
4.7000 1.3000 0.1411
4.8000 1.3000 0.1263
4.9000 1.3000 0.1088
0.0000 1.4000 0.1416
0.1000 1.4000 0.1383
0.2000 1.4000 0.1320
0.3000 1.4000 0.1171
0.4000 1.4000 0.0977
0.5000 1.4000 0.0747
0.6000 1.4000 0.0488
0.7000 1.4000 0.0499
0.8000 1.4000 0.0338
0.9000 1.4000 0.0128
1.0000 1.4000 -0.0045
1.1000 1.4000 0.0004
1.2000 1.4000 0.0020
1.3000 1.4000 -0.0103
1.4000 1.4000 -0.0262
1.5000 1.4000 -0.0199
1.6000 1.4000 -0.0278
1.7000 1.4000 -0.0415
1.8000 1.4000 -0.0272
1.9000 1.4000 -0.0246
2.0000 1.4000 -0.0386
2.1000 1.4000 -0.0452
2.2000 1.4000 -0.0428
2.3000 1.4000 -0.0245
2.4000 1.4000 -0.0051
2.5000 1.4000 0.0109
2.6000 1.4000 0.0140
2.7000 1.4000 0.0147
2.8000 1.4000 0.0090
2.9000 1.4000 0.0169
3.0000 1.4000 0.0160
3.1000 1.4000 0.0162
3.2000 1.4000 -0.0009
3.3000 1.4000 -0.0205
3.4000 1.4000 -0.0208
3.5000 1.4000 -0.0181
3.6000 1.4000 -0.0133
3.7000 1.4000 0.0008
3.8000 1.4000 0.0190
3.9000 1.4000 0.0511
4.0000 1.4000 0.0678
4.1000 1.4000 0.0736
4.2000 1.4000 0.0600
4.3000 1.4000 0.0769
4.4000 1.4000 0.1020
4.5000 1.4000 0.1260
4.6000 1.4000 0.1468
4.7000 1.4000 0.1652
4.8000 1.4000 0.1517
4.9000 1.4000 0.1305
0.0000 1.5000 0.1482
0.1000 1.5000 0.1507
0.2000 1.5000 0.1330
0.3000 1.5000 0.1232
0.4000 1.5000 0.1084
0.5000 1.5000 0.0855
0.6000 1.5000 0.0609
0.7000 1.5000 0.0537
0.8000 1.5000 0.0442
0.9000 1.5000 0.0156
1.0000 1.5000 0.0001
1.1000 1.5000 -0.0001
1.2000 1.5000 -0.0035
1.3000 1.5000 -0.0075
1.4000 1.5000 -0.0113
1.5000 1.5000 -0.0073
1.6000 1.5000 -0.0064
1.7000 1.5000 -0.0120
1.8000 1.5000 -0.0097
1.9000 1.5000 -0.0021
2.0000 1.5000 -0.0097
2.1000 1.5000 -0.0169
2.2000 1.5000 -0.0170
2.3000 1.5000 -0.0056
2.4000 1.5000 0.0057
2.5000 1.5000 0.0062
2.6000 1.5000 0.0084
2.7000 1.5000 0.0054
2.8000 1.5000 -0.0062
2.9000 1.5000 0.0031
3.0000 1.5000 0.0136
3.1000 1.5000 0.0127
3.2000 1.5000 -0.0051
3.3000 1.5000 -0.0183
3.4000 1.5000 -0.0074
3.5000 1.5000 -0.0142
3.6000 1.5000 -0.0218
3.7000 1.5000 -0.0141
3.8000 1.5000 0.0034
3.9000 1.5000 0.0360
4.0000 1.5000 0.0637
4.1000 1.5000 0.0657
4.2000 1.5000 0.0536
4.3000 1.5000 0.0762
4.4000 1.5000 0.1120
4.5000 1.5000 0.1332
4.6000 1.5000 0.1405
4.7000 1.5000 0.1487
4.8000 1.5000 0.1537
4.9000 1.5000 0.1486
0.0000 1.6000 0.1356
0.1000 1.6000 0.1298
0.2000 1.6000 0.1217
0.3000 1.6000 0.1208
0.4000 1.6000 0.1009
0.5000 1.6000 0.0849
0.6000 1.6000 0.0570
0.7000 1.6000 0.0387
0.8000 1.6000 0.0333
0.9000 1.6000 0.0198
1.0000 1.6000 0.0053
1.1000 1.6000 -0.0004
1.2000 1.6000 0.0025
1.3000 1.6000 0.0055
1.4000 1.6000 0.0147
1.5000 1.6000 0.0121
1.6000 1.6000 0.0231
1.7000 1.6000 0.0141
1.8000 1.6000 0.0155
1.9000 1.6000 0.0094
2.0000 1.6000 0.0103
2.1000 1.6000 -0.0013
2.2000 1.6000 0.0013
2.3000 1.6000 0.0073
2.4000 1.6000 0.0123
2.5000 1.6000 0.0031
2.6000 1.6000 -0.0023
2.7000 1.6000 -0.0070
2.8000 1.6000 -0.0083
2.9000 1.6000 -0.0001
3.0000 1.6000 0.0065
3.1000 1.6000 0.0004
3.2000 1.6000 -0.0157
3.3000 1.6000 -0.0126
3.4000 1.6000 -0.0005
3.5000 1.6000 -0.0009
3.6000 1.6000 -0.0141
3.7000 1.6000 -0.0067
3.8000 1.6000 -0.0049
3.9000 1.6000 0.0197
4.0000 1.6000 0.0413
4.1000 1.6000 0.0567
4.2000 1.6000 0.0702
4.3000 1.6000 0.0840
4.4000 1.6000 0.1003
4.5000 1.6000 0.1197
4.6000 1.6000 0.1106
4.7000 1.6000 0.1370
4.8000 1.6000 0.1468
4.9000 1.6000 0.1368
0.0000 1.7000 0.1129
0.1000 1.7000 0.1015
0.2000 1.7000 0.0918
0.3000 1.7000 0.0837
0.4000 1.7000 0.0818
0.5000 1.7000 0.0650
0.6000 1.7000 0.0513
0.7000 1.7000 0.0367
0.8000 1.7000 0.0253
0.9000 1.7000 0.0240
1.0000 1.7000 0.0012
1.1000 1.7000 -0.0173
1.2000 1.7000 -0.0077
1.3000 1.7000 0.0115
1.4000 1.7000 0.0211
1.5000 1.7000 0.0268
1.6000 1.7000 0.0277
1.7000 1.7000 0.0292
1.8000 1.7000 0.0244
1.9000 1.7000 0.0180
2.0000 1.7000 0.0211
2.1000 1.7000 0.0145
2.2000 1.7000 0.0085
2.3000 1.7000 0.0222
2.4000 1.7000 0.0299
2.5000 1.7000 0.0107
2.6000 1.7000 0.0106
2.7000 1.7000 0.0041
2.8000 1.7000 0.0046
2.9000 1.7000 0.0038
3.0000 1.7000 -0.0021
3.1000 1.7000 -0.0036
3.2000 1.7000 0.0026
3.3000 1.7000 0.0025
3.4000 1.7000 0.0061
3.5000 1.7000 0.0008
3.6000 1.7000 -0.0027
3.7000 1.7000 -0.0026
3.8000 1.7000 -0.0005
3.9000 1.7000 0.0124
4.0000 1.7000 0.0297
4.1000 1.7000 0.0499
4.2000 1.7000 0.0674
4.3000 1.7000 0.0818
4.4000 1.7000 0.1052
4.5000 1.7000 0.1073
4.6000 1.7000 0.1127
4.7000 1.7000 0.1394
4.8000 1.7000 0.1498
4.9000 1.7000 0.1246
0.0000 1.8000 0.1001
0.1000 1.8000 0.0764
0.2000 1.8000 0.0448
0.3000 1.8000 0.0571
0.4000 1.8000 0.0728
0.5000 1.8000 0.0589
0.6000 1.8000 0.0487
0.7000 1.8000 0.0420
0.8000 1.8000 0.0434
0.9000 1.8000 0.0292
1.0000 1.8000 -0.0027
1.1000 1.8000 -0.0141
1.2000 1.8000 -0.0026
1.3000 1.8000 0.0085
1.4000 1.8000 0.0172
1.5000 1.8000 0.0279
1.6000 1.8000 0.0250
1.7000 1.8000 0.0250
1.8000 1.8000 0.0243
1.9000 1.8000 0.0252
2.0000 1.8000 0.0201
2.1000 1.8000 0.0181
2.2000 1.8000 0.0239
2.3000 1.8000 0.0353
2.4000 1.8000 0.0275
2.5000 1.8000 0.0227
2.6000 1.8000 0.0188
2.7000 1.8000 0.0202
2.8000 1.8000 0.0122
2.9000 1.8000 -0.0018
3.0000 1.8000 -0.0039
3.1000 1.8000 0.0053
3.2000 1.8000 0.0068
3.3000 1.8000 0.0026
3.4000 1.8000 0.0133
3.5000 1.8000 0.0143
3.6000 1.8000 0.0044
3.7000 1.8000 -0.0052
3.8000 1.8000 -0.0022
3.9000 1.8000 0.0033
4.0000 1.8000 0.0162
4.1000 1.8000 0.0249
4.2000 1.8000 0.0467
4.3000 1.8000 0.0649
4.4000 1.8000 0.0881
4.5000 1.8000 0.1053
4.6000 1.8000 0.1251
4.7000 1.8000 0.1402
4.8000 1.8000 0.1512
4.9000 1.8000 0.1243
0.0000 1.9000 0.0730
0.1000 1.9000 0.0474
0.2000 1.9000 0.0149
0.3000 1.9000 0.0447
0.4000 1.9000 0.0707
0.5000 1.9000 0.0632
0.6000 1.9000 0.0531
0.7000 1.9000 0.0456
0.8000 1.9000 0.0407
0.9000 1.9000 0.0141
1.0000 1.9000 -0.0102
1.1000 1.9000 -0.0092
1.2000 1.9000 0.0005
1.3000 1.9000 0.0025
1.4000 1.9000 0.0107
1.5000 1.9000 0.0263
1.6000 1.9000 0.0259
1.7000 1.9000 0.0172
1.8000 1.9000 0.0133
1.9000 1.9000 0.0103
2.0000 1.9000 0.0155
2.1000 1.9000 0.0227
2.2000 1.9000 0.0330
2.3000 1.9000 0.0331
2.4000 1.9000 0.0307
2.5000 1.9000 0.0259
2.6000 1.9000 0.0338
2.7000 1.9000 0.0389
2.8000 1.9000 0.0262
2.9000 1.9000 0.0093
3.0000 1.9000 -0.0077
3.1000 1.9000 -0.0037
3.2000 1.9000 0.0112
3.3000 1.9000 0.0200
3.4000 1.9000 0.0201
3.5000 1.9000 0.0232
3.6000 1.9000 0.0136
3.7000 1.9000 0.0017
3.8000 1.9000 -0.0018
3.9000 1.9000 -0.0021
4.0000 1.9000 0.0086
4.1000 1.9000 0.0125
4.2000 1.9000 0.0264
4.3000 1.9000 0.0371
4.4000 1.9000 0.0660
4.5000 1.9000 0.0902
4.6000 1.9000 0.0984
4.7000 1.9000 0.1245
4.8000 1.9000 0.1165
4.9000 1.9000 0.1004
0.0000 2.0000 0.0421
0.1000 2.0000 0.0234
0.2000 2.0000 0.0009
0.3000 2.0000 0.0281
0.4000 2.0000 0.0583
0.5000 2.0000 0.0605
0.6000 2.0000 0.0559
0.7000 2.0000 0.0433
0.8000 2.0000 0.0329
0.9000 2.0000 0.0084
1.0000 2.0000 -0.0051
1.1000 2.0000 0.0082
1.2000 2.0000 0.0164
1.3000 2.0000 0.0215
1.4000 2.0000 0.0220
1.5000 2.0000 0.0219
1.6000 2.0000 0.0194
1.7000 2.0000 0.0142
1.8000 2.0000 0.0071
1.9000 2.0000 0.0107
2.0000 2.0000 0.0152
2.1000 2.0000 0.0208
2.2000 2.0000 0.0471
2.3000 2.0000 0.0456
2.4000 2.0000 0.0394
2.5000 2.0000 0.0437
2.6000 2.0000 0.0588
2.7000 2.0000 0.0613
2.8000 2.0000 0.0441
2.9000 2.0000 0.0168
3.0000 2.0000 0.0012
3.1000 2.0000 0.0084
3.2000 2.0000 0.0288
3.3000 2.0000 0.0373
3.4000 2.0000 0.0462
3.5000 2.0000 0.0480
3.6000 2.0000 0.0298
3.7000 2.0000 0.0009
3.8000 2.0000 0.0041
3.9000 2.0000 0.0110
4.0000 2.0000 0.0092
4.1000 2.0000 0.0100
4.2000 2.0000 0.0121
4.3000 2.0000 0.0235
4.4000 2.0000 0.0381
4.5000 2.0000 0.0623
4.6000 2.0000 0.0671
4.7000 2.0000 0.0835
4.8000 2.0000 0.0851
4.9000 2.0000 0.0786
0.0000 2.1000 0.0554
0.1000 2.1000 0.0375
0.2000 2.1000 0.0104
0.3000 2.1000 0.0201
0.4000 2.1000 0.0515
0.5000 2.1000 0.0658
0.6000 2.1000 0.0513
0.7000 2.1000 0.0484
0.8000 2.1000 0.0398
0.9000 2.1000 0.0174
1.0000 2.1000 0.0210
1.1000 2.1000 0.0165
1.2000 2.1000 0.0335
1.3000 2.1000 0.0413
1.4000 2.1000 0.0219
1.5000 2.1000 0.0168
1.6000 2.1000 0.0186
1.7000 2.1000 0.0182
1.8000 2.1000 0.0188
1.9000 2.1000 0.0227
2.0000 2.1000 0.0133
2.1000 2.1000 0.0243
2.2000 2.1000 0.0443
2.3000 2.1000 0.0425
2.4000 2.1000 0.0523
2.5000 2.1000 0.0578
2.6000 2.1000 0.0652
2.7000 2.1000 0.0725
2.8000 2.1000 0.0662
2.9000 2.1000 0.0350
3.0000 2.1000 0.0248
3.1000 2.1000 0.0243
3.2000 2.1000 0.0391
3.3000 2.1000 0.0566
3.4000 2.1000 0.0663
3.5000 2.1000 0.0561
3.6000 2.1000 0.0320
3.7000 2.1000 0.0143
3.8000 2.1000 0.0076
3.9000 2.1000 0.0076
4.0000 2.1000 0.0142
4.1000 2.1000 0.0188
4.2000 2.1000 0.0134
4.3000 2.1000 0.0140
4.4000 2.1000 0.0341
4.5000 2.1000 0.0608
4.6000 2.1000 0.0583
4.7000 2.1000 0.0869
4.8000 2.1000 0.1111
4.9000 2.1000 0.0733
0.0000 2.2000 0.0915
0.1000 2.2000 0.0640
0.2000 2.2000 0.0271
0.3000 2.2000 0.0333
0.4000 2.2000 0.0526
0.5000 2.2000 0.0613
0.6000 2.2000 0.0508
0.7000 2.2000 0.0437
0.8000 2.2000 0.0428
0.9000 2.2000 0.0262
1.0000 2.2000 0.0318
1.1000 2.2000 0.0365
1.2000 2.2000 0.0477
1.3000 2.2000 0.0514
1.4000 2.2000 0.0225
1.5000 2.2000 0.0106
1.6000 2.2000 0.0182
1.7000 2.2000 0.0305
1.8000 2.2000 0.0253
1.9000 2.2000 0.0291
2.0000 2.2000 0.0217
2.1000 2.2000 0.0297
2.2000 2.2000 0.0350
2.3000 2.2000 0.0404
2.4000 2.2000 0.0535
2.5000 2.2000 0.0478
2.6000 2.2000 0.0597
2.7000 2.2000 0.0689
2.8000 2.2000 0.0657
2.9000 2.2000 0.0613
3.0000 2.2000 0.0664
3.1000 2.2000 0.0625
3.2000 2.2000 0.0638
3.3000 2.2000 0.0786
3.4000 2.2000 0.0749
3.5000 2.2000 0.0628
3.6000 2.2000 0.0440
3.7000 2.2000 0.0288
3.8000 2.2000 0.0168
3.9000 2.2000 0.0242
4.0000 2.2000 0.0354
4.1000 2.2000 0.0428
4.2000 2.2000 0.0275
4.3000 2.2000 0.0244
4.4000 2.2000 0.0517
4.5000 2.2000 0.0663
4.6000 2.2000 0.0695
4.7000 2.2000 0.0908
4.8000 2.2000 0.1040
4.9000 2.2000 0.1105
0.0000 2.3000 0.1147
0.1000 2.3000 0.0853
0.2000 2.3000 0.0401
0.3000 2.3000 0.0316
0.4000 2.3000 0.0402
0.5000 2.3000 0.0574
0.6000 2.3000 0.0481
0.7000 2.3000 0.0412
0.8000 2.3000 0.0463
0.9000 2.3000 0.0348
1.0000 2.3000 0.0451
1.1000 2.3000 0.0490
1.2000 2.3000 0.0453
1.3000 2.3000 0.0460
1.4000 2.3000 0.0300
1.5000 2.3000 0.0212
1.6000 2.3000 0.0303
1.7000 2.3000 0.0482
1.8000 2.3000 0.0400
1.9000 2.3000 0.0264
2.0000 2.3000 0.0238
2.1000 2.3000 0.0170
2.2000 2.3000 0.0439
2.3000 2.3000 0.0440
2.4000 2.3000 0.0489
2.5000 2.3000 0.0536
2.6000 2.3000 0.0649
2.7000 2.3000 0.0702
2.8000 2.3000 0.0653
2.9000 2.3000 0.0818
3.0000 2.3000 0.0930
3.1000 2.3000 0.0894
3.2000 2.3000 0.0943
3.3000 2.3000 0.0782
3.4000 2.3000 0.0782
3.5000 2.3000 0.0716
3.6000 2.3000 0.0671
3.7000 2.3000 0.0508
3.8000 2.3000 0.0389
3.9000 2.3000 0.0433
4.0000 2.3000 0.0571
4.1000 2.3000 0.0592
4.2000 2.3000 0.0510
4.3000 2.3000 0.0394
4.4000 2.3000 0.0546
4.5000 2.3000 0.0607
4.6000 2.3000 0.0780
4.7000 2.3000 0.0788
4.8000 2.3000 0.0873
4.9000 2.3000 0.1124
0.0000 2.4000 0.0767
0.1000 2.4000 0.0569
0.2000 2.4000 0.0368
0.3000 2.4000 0.0234
0.4000 2.4000 0.0350
0.5000 2.4000 0.0445
0.6000 2.4000 0.0510
0.7000 2.4000 0.0533
0.8000 2.4000 0.0564
0.9000 2.4000 0.0509
1.0000 2.4000 0.0508
1.1000 2.4000 0.0498
1.2000 2.4000 0.0491
1.3000 2.4000 0.0485
1.4000 2.4000 0.0438
1.5000 2.4000 0.0317
1.6000 2.4000 0.0436
1.7000 2.4000 0.0459
1.8000 2.4000 0.0340
1.9000 2.4000 0.0274
2.0000 2.4000 0.0130
2.1000 2.4000 0.0185
2.2000 2.4000 0.0443
2.3000 2.4000 0.0550
2.4000 2.4000 0.0615
2.5000 2.4000 0.0683
2.6000 2.4000 0.0700
2.7000 2.4000 0.0722
2.8000 2.4000 0.0721
2.9000 2.4000 0.0995
3.0000 2.4000 0.1043
3.1000 2.4000 0.1009
3.2000 2.4000 0.1005
3.3000 2.4000 0.0903
3.4000 2.4000 0.0879
3.5000 2.4000 0.0863
3.6000 2.4000 0.0801
3.7000 2.4000 0.0782
3.8000 2.4000 0.0700
3.9000 2.4000 0.0638
4.0000 2.4000 0.0617
4.1000 2.4000 0.0671
4.2000 2.4000 0.0655
4.3000 2.4000 0.0570
4.4000 2.4000 0.0559
4.5000 2.4000 0.0622
4.6000 2.4000 0.0660
4.7000 2.4000 0.0698
4.8000 2.4000 0.0824
4.9000 2.4000 0.0834
0.0000 2.5000 0.0389
0.1000 2.5000 0.0391
0.2000 2.5000 0.0400
0.3000 2.5000 0.0232
0.4000 2.5000 0.0269
0.5000 2.5000 0.0330
0.6000 2.5000 0.0455
0.7000 2.5000 0.0445
0.8000 2.5000 0.0521
0.9000 2.5000 0.0503
1.0000 2.5000 0.0382
1.1000 2.5000 0.0453
1.2000 2.5000 0.0527
1.3000 2.5000 0.0528
1.4000 2.5000 0.0417
1.5000 2.5000 0.0384
1.6000 2.5000 0.0426
1.7000 2.5000 0.0370
1.8000 2.5000 0.0334
1.9000 2.5000 0.0285
2.0000 2.5000 0.0173
2.1000 2.5000 0.0397
2.2000 2.5000 0.0558
2.3000 2.5000 0.0626
2.4000 2.5000 0.0721
2.5000 2.5000 0.0780
2.6000 2.5000 0.0745
2.7000 2.5000 0.0736
2.8000 2.5000 0.0810
2.9000 2.5000 0.1060
3.0000 2.5000 0.1175
3.1000 2.5000 0.1104
3.2000 2.5000 0.1178
3.3000 2.5000 0.0945
3.4000 2.5000 0.0938
3.5000 2.5000 0.1101
3.6000 2.5000 0.1012
3.7000 2.5000 0.0990
3.8000 2.5000 0.0987
3.9000 2.5000 0.0867
4.0000 2.5000 0.0695
4.1000 2.5000 0.0686
4.2000 2.5000 0.0698
4.3000 2.5000 0.0600
4.4000 2.5000 0.0590
4.5000 2.5000 0.0677
4.6000 2.5000 0.0746
4.7000 2.5000 0.0645
4.8000 2.5000 0.0659
4.9000 2.5000 0.0557
0.0000 2.6000 0.0236
0.1000 2.6000 0.0234
0.2000 2.6000 0.0290
0.3000 2.6000 0.0334
0.4000 2.6000 0.0331
0.5000 2.6000 0.0340
0.6000 2.6000 0.0335
0.7000 2.6000 0.0307
0.8000 2.6000 0.0367
0.9000 2.6000 0.0406
1.0000 2.6000 0.0349
1.1000 2.6000 0.0344
1.2000 2.6000 0.0566
1.3000 2.6000 0.0659
1.4000 2.6000 0.0474
1.5000 2.6000 0.0338
1.6000 2.6000 0.0215
1.7000 2.6000 0.0290
1.8000 2.6000 0.0451
1.9000 2.6000 0.0475
2.0000 2.6000 0.0327
2.1000 2.6000 0.0358
2.2000 2.6000 0.0447
2.3000 2.6000 0.0562
2.4000 2.6000 0.0814
2.5000 2.6000 0.0857
2.6000 2.6000 0.0802
2.7000 2.6000 0.0753
2.8000 2.6000 0.0858
2.9000 2.6000 0.1025
3.0000 2.6000 0.1162
3.1000 2.6000 0.1054
3.2000 2.6000 0.1173
3.3000 2.6000 0.1040
3.4000 2.6000 0.1082
3.5000 2.6000 0.1193
3.6000 2.6000 0.1197
3.7000 2.6000 0.1093
3.8000 2.6000 0.1062
3.9000 2.6000 0.0958
4.0000 2.6000 0.0721
4.1000 2.6000 0.0660
4.2000 2.6000 0.0623
4.3000 2.6000 0.0602
4.4000 2.6000 0.0594
4.5000 2.6000 0.0577
4.6000 2.6000 0.0598
4.7000 2.6000 0.0555
4.8000 2.6000 0.0563
4.9000 2.6000 0.0504
0.0000 2.7000 0.0156
0.1000 2.7000 0.0196
0.2000 2.7000 0.0268
0.3000 2.7000 0.0356
0.4000 2.7000 0.0352
0.5000 2.7000 0.0366
0.6000 2.7000 0.0263
0.7000 2.7000 0.0154
0.8000 2.7000 0.0155
0.9000 2.7000 0.0257
1.0000 2.7000 0.0253
1.1000 2.7000 0.0186
1.2000 2.7000 0.0528
1.3000 2.7000 0.0665
1.4000 2.7000 0.0471
1.5000 2.7000 0.0387
1.6000 2.7000 0.0227
1.7000 2.7000 0.0329
1.8000 2.7000 0.0510
1.9000 2.7000 0.0515
2.0000 2.7000 0.0369
2.1000 2.7000 0.0303
2.2000 2.7000 0.0398
2.3000 2.7000 0.0589
2.4000 2.7000 0.0724
2.5000 2.7000 0.0751
2.6000 2.7000 0.0849
2.7000 2.7000 0.0717
2.8000 2.7000 0.0725
2.9000 2.7000 0.0796
3.0000 2.7000 0.0855
3.1000 2.7000 0.0914
3.2000 2.7000 0.0965
3.3000 2.7000 0.0995
3.4000 2.7000 0.1122
3.5000 2.7000 0.1265
3.6000 2.7000 0.1264
3.7000 2.7000 0.1167
3.8000 2.7000 0.0970
3.9000 2.7000 0.0856
4.0000 2.7000 0.0615
4.1000 2.7000 0.0585
4.2000 2.7000 0.0639
4.3000 2.7000 0.0588
4.4000 2.7000 0.0612
4.5000 2.7000 0.0552
4.6000 2.7000 0.0485
4.7000 2.7000 0.0480
4.8000 2.7000 0.0411
4.9000 2.7000 0.0317
0.0000 2.8000 0.0130
0.1000 2.8000 0.0191
0.2000 2.8000 0.0309
0.3000 2.8000 0.0333
0.4000 2.8000 0.0290
0.5000 2.8000 0.0282
0.6000 2.8000 0.0141
0.7000 2.8000 0.0177
0.8000 2.8000 0.0183
0.9000 2.8000 0.0164
1.0000 2.8000 0.0114
1.1000 2.8000 0.0032
1.2000 2.8000 0.0155
1.3000 2.8000 0.0409
1.4000 2.8000 0.0439
1.5000 2.8000 0.0371
1.6000 2.8000 0.0425
1.7000 2.8000 0.0414
1.8000 2.8000 0.0438
1.9000 2.8000 0.0421
2.0000 2.8000 0.0403
2.1000 2.8000 0.0335
2.2000 2.8000 0.0434
2.3000 2.8000 0.0475
2.4000 2.8000 0.0588
2.5000 2.8000 0.0643
2.6000 2.8000 0.0772
2.7000 2.8000 0.0647
2.8000 2.8000 0.0590
2.9000 2.8000 0.0532
3.0000 2.8000 0.0456
3.1000 2.8000 0.0528
3.2000 2.8000 0.0600
3.3000 2.8000 0.0812
3.4000 2.8000 0.0994
3.5000 2.8000 0.1258
3.6000 2.8000 0.1237
3.7000 2.8000 0.1176
3.8000 2.8000 0.0898
3.9000 2.8000 0.0627
4.0000 2.8000 0.0407
4.1000 2.8000 0.0543
4.2000 2.8000 0.0606
4.3000 2.8000 0.0636
4.4000 2.8000 0.0730
4.5000 2.8000 0.0574
4.6000 2.8000 0.0402
4.7000 2.8000 0.0391
4.8000 2.8000 0.0258
4.9000 2.8000 0.0185
0.0000 2.9000 0.0093
0.1000 2.9000 0.0066
0.2000 2.9000 0.0122
0.3000 2.9000 0.0248
0.4000 2.9000 0.0301
0.5000 2.9000 0.0311
0.6000 2.9000 0.0221
0.7000 2.9000 0.0142
0.8000 2.9000 0.0081
0.9000 2.9000 0.0004
1.0000 2.9000 -0.0204
1.1000 2.9000 -0.0157
1.2000 2.9000 0.0031
1.3000 2.9000 0.0264
1.4000 2.9000 0.0364
1.5000 2.9000 0.0288
1.6000 2.9000 0.0274
1.7000 2.9000 0.0267
1.8000 2.9000 0.0202
1.9000 2.9000 0.0235
2.0000 2.9000 0.0181
2.1000 2.9000 0.0238
2.2000 2.9000 0.0294
2.3000 2.9000 0.0435
2.4000 2.9000 0.0510
2.5000 2.9000 0.0546
2.6000 2.9000 0.0534
2.7000 2.9000 0.0390
2.8000 2.9000 0.0034
2.9000 2.9000 0.0102
3.0000 2.9000 0.0125
3.1000 2.9000 0.0211
3.2000 2.9000 0.0512
3.3000 2.9000 0.0788
3.4000 2.9000 0.0951
3.5000 2.9000 0.1029
3.6000 2.9000 0.1009
3.7000 2.9000 0.1017
3.8000 2.9000 0.0811
3.9000 2.9000 0.0384
4.0000 2.9000 0.0231
4.1000 2.9000 0.0318
4.2000 2.9000 0.0630
4.3000 2.9000 0.0778
4.4000 2.9000 0.0775
4.5000 2.9000 0.0607
4.6000 2.9000 0.0464
4.7000 2.9000 0.0314
4.8000 2.9000 0.0160
4.9000 2.9000 0.0207


==> files/scoresIEWPF.csv <==
# bias MSE CRPS
-2.092689633550007144e+00 2.913278737232232629e+01 1.717884442271114764e+01
-1.714355040392884888e+00 2.286820265380542949e+01 1.525763785256741478e+01
-1.398157969915505783e+00 1.783071939150962848e+01 1.344015436318603385e+01
-1.325124585029583191e+00 1.387525783206376140e+01 1.181813702531903409e+01
-1.346580886081232276e+00 1.077198430106394511e+01 1.033491435819225934e+01
-9.128498990742582864e-01 8.528480016850387813e+00 9.213910338176587445e+00
-8.237707513742121845e-01 6.635340735235765841e+00 8.053094549752369602e+00
-6.130591885377222328e-01 5.366079130705211142e+00 7.356127377665686140e+00
-6.760003954323192676e-01 4.264220281121909650e+00 6.565131942114902586e+00
-6.176311652814399089e-01 3.448821681357399971e+00 5.857619250905662156e+00
-5.251230576907919279e-01 2.799696169823408187e+00 5.299427723709696281e+00
-4.941635873423538272e-01 2.323087566140442650e+00 4.885902541740553495e+00
-4.583252497424067928e-01 1.876984474958944160e+00 4.313852699729720186e+00
-4.776139762889706208e-01 1.565188249815161026e+00 3.912391077890695179e+00
-4.185042004468839116e-01 1.353526505821349257e+00 3.637505261546792656e+00
-2.787184911558628353e-01 1.170953993947643434e+00 3.386768282015581555e+00
-3.690265564813023369e-01 1.040578029512362779e+00 3.231751311444121644e+00
-4.243910597591280531e-01 9.778716699058270789e-01 3.236922552469859493e+00
-1.433029322947683981e-01 8.879824189315880245e-01 3.019214686914615253e+00
2.689026055977178017e-02 8.349913889138166345e-01 2.906678001857225802e+00
-8.122455675108834761e-02 7.649627907102097835e-01 2.815196592299557654e+00
6.515071364131251597e-02 7.369793391039396457e-01 2.709183155477849159e+00
3.744773938938366492e-02 7.258771249794037095e-01 2.686788606151754966e+00
-4.195115743649798553e-04 7.031121272376357201e-01 2.613813574677808393e+00
1.615111173472025541e-01 7.037969406000517125e-01 2.623466501311075394e+00
3.570058353154142994e-01 7.250979634804572971e-01 2.709937417006189619e+00
5.343495360600515331e-01 6.921822462657089003e-01 2.577920432603815204e+00
1.580850773176232793e-01 7.284596573971447997e-01 2.627896818576616944e+00
1.562263818879947863e-01 7.616113535951996028e-01 2.759233198781810170e+00
2.232476203087732369e-01 7.505497446284186136e-01 2.716074237915476530e+00
2.089947997624405363e-01 7.850913335526417125e-01 2.756369588260648040e+00
9.545291555188543595e-03 7.973411625366855215e-01 2.854975196978110308e+00
2.247368700959452015e-01 8.295403504598146682e-01 2.906376745883858526e+00
4.252623910309395461e-01 8.704183737851640679e-01 2.989333665863950884e+00
1.914118437884004265e-01 8.594292692564846625e-01 2.930610832505701868e+00
1.175778135461956198e-01 8.858636238963951692e-01 2.979524517591547461e+00
3.990164604618995359e-01 8.667668793058941334e-01 2.942547844312743521e+00
3.587918475943409069e-01 8.805192154268919325e-01 2.933080887930508585e+00
3.688012263881480512e-01 8.739934193792414652e-01 2.936420456004268598e+00
2.051115323134822532e-01 9.352778553243794590e-01 3.049202788772056305e+00
8.131449002863470887e-02 9.392232248914712534e-01 3.048082939119244106e+00
3.631434822872536272e-01 9.416478230055163046e-01 2.973884194056478414e+00
4.748882322919759091e-01 9.907107450671468474e-01 3.145879495975148821e+00
4.953574622710457676e-01 9.904970541867665901e-01 3.050610964693462268e+00
3.360974719198578931e-01 1.029904543924932137e+00 3.163634216873983274e+00
1.828413237745250552e-01 1.004466865043769808e+00 3.055695764334576570e+00
2.091113729832579093e-01 1.017851674403679629e+00 3.110620595920595477e+00
1.813515341996806141e-01 1.014881797315086764e+00 3.023992916990830171e+00
2.098450252221677192e-01 1.049645534858968610e+00 3.075004756101429759e+00
2.393627154811589774e-01 1.102061193705020203e+00 3.183628637865327349e+00
6.552119233572474555e-02 1.050889108859476062e+00 3.019285344229466705e+00
2.562026721485311520e-01 1.063515345613531338e+00 3.015246143954520619e+00
3.797877885561544153e-01 1.131097786274011252e+00 3.231456018585240120e+00
1.947524339366518975e-01 1.175303311823988173e+00 3.298929246779095159e+00
-6.692899684046699216e-02 1.182892957507752696e+00 3.260379446435989870e+00
7.246983040757252852e-03 1.201382755960350490e+00 3.259314264884929369e+00
1.722048278874953042e-01 1.199851351073262462e+00 3.276310793183443870e+00
-6.076402154089193680e-02 1.235393749104567451e+00 3.287736839293384783e+00
-2.711940888051514800e-02 1.297698785644272768e+00 3.479264477959469026e+00
-5.891949406558761454e-02 1.270217370561636416e+00 3.385972382222291799e+00
3.489168749478403775e-02 1.242859102239025626e+00 3.311798332450195836e+00
1.362471925790498944e-02 1.290324172949657955e+00 3.375107061792114838e+00
2.748296470273415282e-01 1.256140442479394048e+00 3.230769678518403243e+00
2.357951805479862328e-01 1.222275973644917135e+00 3.094515253930322451e+00
3.965568549756204875e-01 1.265532907317362898e+00 3.177600701579335052e+00
2.886048982943307806e-01 1.313212734153874628e+00 3.253879993272113413e+00
2.687747768928490655e-01 1.381645392271037664e+00 3.416962654875909777e+00
3.109438768748654103e-01 1.434365860371872303e+00 3.529930670889816380e+00
2.559193959183333478e-01 1.432628426989042136e+00 3.533411343529371695e+00
7.868233776101582477e-02 1.407154080647639249e+00 3.407041501847302811e+00
2.023580840998353558e-01 1.494378020024964782e+00 3.539771199759710996e+00
3.758966517259987317e-01 1.475901074292479187e+00 3.604265496112320388e+00
5.596933767935204918e-01 1.505630871099237655e+00 3.608389976429251966e+00
3.664154963925394526e-01 1.463314432964510248e+00 3.521278229415761185e+00
9.408591508332109221e-02 1.461011862429100416e+00 3.450449859636650629e+00
1.896752528614576716e-01 1.528278749555268767e+00 3.576242923100389159e+00
3.415117449360295376e-01 1.534322060554287104e+00 3.560574348001277922e+00
3.479005710660134643e-01 1.577874434258133673e+00 3.657847805031467558e+00
1.083779466067767427e-01 1.637729138938949669e+00 3.734305548481674286e+00
3.666857654888623363e-01 1.597741079598242075e+00 3.630220309768994014e+00
1.375246824904277632e-01 1.564552352868719298e+00 3.542233565605012569e+00
1.697391914467662744e-01 1.587683306293564467e+00 3.582178032032337978e+00
2.096080602883882427e-01 1.561224179623251107e+00 3.556765579818258693e+00
1.697647960671655187e-01 1.629255589967725681e+00 3.660015012288835301e+00
-2.675078090107305823e-02 1.622534389490932316e+00 3.655645309624398376e+00
-6.732428764718417780e-02 1.683849704899318178e+00 3.719193074331531346e+00
9.079269271562558086e-03 1.699401276599412647e+00 3.739968696190159037e+00
1.081491213834608750e-01 1.723311052206648375e+00 3.832496535828799455e+00
2.130664452590010638e-01 1.703964404677905220e+00 3.721723988849787723e+00
7.809775146403682977e-02 1.727925633636616665e+00 3.780267194789985297e+00
1.885809167225159511e-01 1.749478295106751125e+00 3.823587030132410192e+00
1.640445419264807969e-01 1.843946515077629300e+00 4.012645709447696163e+00
1.480539544014016218e-01 1.836961960945559635e+00 3.904350396658630373e+00
8.844281486856904462e-02 1.889535760632681471e+00 3.982303353954208980e+00
-1.403212740626559041e-01 1.941262222169533480e+00 3.989241344615266360e+00
2.180708940310965571e-01 1.918224880498895502e+00 3.984479128462294462e+00
1.829346874930632694e-01 1.905715999756635526e+00 3.951901024591945699e+00
2.743041556409919202e-01 1.959096404643139389e+00 4.066751504856097377e+00
2.463121841821274693e-01 2.008851416899791076e+00 4.144961723194316328e+00
1.076656644577889260e-01 1.924189796460040069e+00 3.930675806636600100e+00
1.310803195890823392e-01 1.895660246264801785e+00 3.945803481725580930e+00
-2.475079673311887662e-02 1.900789786443691565e+00 3.976987377582140493e+00
-1.488107825376350918e-02 1.975930467130040613e+00 4.119962562439993370e+00
3.094534032185788375e-01 2.001913288513137434e+00 4.121068576387322047e+00
-1.202789971515411394e-01 1.963492589872909422e+00 4.084428044395230550e+00
-5.148122901379123019e-03 1.917909056483823038e+00 3.992412040059982292e+00
-2.339916222933156875e-01 2.010121251969614331e+00 4.103192462343391966e+00
-2.714482436407502086e-01 1.998355713725816329e+00 4.119015952669616176e+00
-6.157029859507228559e-02 2.025382384365649102e+00 4.185139990872608351e+00
-4.143446494394219526e-01 2.042180769037335697e+00 4.216268136698654523e+00
-1.579652138509574436e-02 2.014594506953093944e+00 4.185026656200352413e+00
1.806977218015865319e-02 2.018803125591498215e+00 4.211619497186213756e+00
-9.472057929540676768e-02 2.083790944138862677e+00 4.270073643793139695e+00
-1.740805241949335280e-01 2.079837325157519956e+00 4.210928673984811077e+00
-2.529611851461681105e-01 2.133460371197031247e+00 4.380623828975187095e+00
-6.195185356227964624e-01 2.143360314421498103e+00 4.343956296230046199e+00
-5.231418915688773597e-01 2.171186870800063229e+00 4.363906428301201679e+00
-5.738535976930312366e-01 2.236052972939667871e+00 4.484218585658231504e+00
-3.702214263483734058e-01 2.280000297322307912e+00 4.510774112213685072e+00
-2.915810323772665691e-01 2.209122528332903457e+00 4.397137905049409490e+00
-2.769794143014951970e-01 2.223123385939066221e+00 4.374973938537550566e+00
-3.421083436901518060e-01 2.294033010049782995e+00 4.565205624275520790e+00
-3.699860854017439915e-01 2.223072921977173877e+00 4.438186617644389820e+00
-4.669328443350674318e-01 2.285838363993748068e+00 4.574879306907913445e+00
-2.248345060166288822e-01 2.315936884818720731e+00 4.511172403524322583e+00
-4.350582236356986265e-01 2.264774419093075863e+00 4.484987996084687900e+00
-3.199698795811851681e-01 2.279481280621634909e+00 4.451851285635711974e+00
-2.387599003937624365e-01 2.230814135122482167e+00 4.429049278621869590e+00
-4.206013589317852963e-01 2.228382582562987491e+00 4.351529000696262806e+00
-4.978173720299327587e-01 2.329402956303799677e+00 4.425490827007952710e+00
-3.155655185328167245e-01 2.319278721797772391e+00 4.406082528876976490e+00
-1.873740887824041634e-01 2.330869225587946847e+00 4.365562323452691906e+00
-1.536301365714596578e-01 2.303940120712606010e+00 4.256688178898461850e+00
-2.019116508730638970e-01 2.339807314137718475e+00 4.332328859205271776e+00
1.365760367715318779e-01 2.299262977721711287e+00 4.159019488885038029e+00
-7.063387983692927252e-02 2.288521356826800801e+00 4.174145986614838044e+00
-9.801322814931356930e-02 2.379832714481711076e+00 4.258124894475374234e+00
7.966346307936005011e-02 2.482949394855122449e+00 4.511039288088873001e+00
8.646701757916035180e-02 2.485588587451962539e+00 4.504638248886215557e+00
3.492206536157069219e-01 2.524222808031325371e+00 4.524564645478412750e+00
2.135755767594006982e-01 2.512934776470024723e+00 4.510827204873885776e+00
-4.619814526188079779e-02 2.572758153849257212e+00 4.523176330832776593e+00
6.888938862121340989e-02 2.541468452849523274e+00 4.453946664598897875e+00
1.366322562563392906e-01 2.622128244921246853e+00 4.638302436248088689e+00
4.791584120099488114e-02 2.610840945645838129e+00 4.521125377279372692e+00
1.942120197500242784e-01 2.649053465082765957e+00 4.565892453239831283e+00
3.869307498514482080e-01 2.657895995035336245e+00 4.508857482913552595e+00
2.242598007975731278e-01 2.762764009217794747e+00 4.638836097792747637e+00
4.821542338779254977e-01 2.720257921944624790e+00 4.623254995989674931e+00
4.416800077030933469e-01 2.748528784393770685e+00 4.710338688482337943e+00
1.144673882148082300e-01 2.744283112389080515e+00 4.651490441908344486e+00
3.907162252235751310e-01 2.792753923518677350e+00 4.644110126771663793e+00
1.923839661441296423e-01 2.776347917355909800e+00 4.624898065390643964e+00
4.495204131346236531e-01 2.828282527301174465e+00 4.683558436127117197e+00
2.054976199297966211e-01 2.794248769460910609e+00 4.572176798337745929e+00
2.120240274237785161e-01 2.809970073395696044e+00 4.575384846859301469e+00
5.192162564956848136e-01 2.808451728252713497e+00 4.547246450035747678e+00
4.804348295522943291e-01 2.860962758013616103e+00 4.548903325033965217e+00
2.491030966605473351e-01 2.825184827512881469e+00 4.522293276220919367e+00
4.833092848123224927e-01 2.960131562256582249e+00 4.766029188058799271e+00
1.057215559933866317e-01 2.935520506411831487e+00 4.764868271996038906e+00
1.171989322272999276e-02 3.040881944379025814e+00 4.750031441269774390e+00
-1.580716614926830632e-01 2.981498383840847755e+00 4.647421268816264828e+00
-8.390442244342934119e-02 3.015654473108310807e+00 4.659268019625267598e+00
-2.211810724496281536e-02 3.092472833416731071e+00 4.795496237003635365e+00
1.621075207486019909e-01 3.018704950038902268e+00 4.594542942960308629e+00
2.226342970683401756e-01 3.066795358264724936e+00 4.723312944890919240e+00
-1.742304140011589550e-02 3.044478267883299338e+00 4.646870828043345725e+00
4.416109434009320156e-02 3.104678847499622307e+00 4.742463020844501997e+00
-1.900889282112857570e-01 3.174641133511955982e+00 4.770008283038619901e+00
5.397222866511543204e-02 3.171724395809428554e+00 4.752525943696396027e+00
-3.936177451904221414e-03 3.205017682141697133e+00 4.764891151375830525e+00
-1.363921563797737546e-01 3.230881529786689299e+00 4.837071763967873750e+00
-1.367195573810550957e-01 3.301002551461616807e+00 4.941636055929356175e+00
-3.201908410173731623e-01 3.338280765836580066e+00 4.844495234738571909e+00
-2.499148672190306189e-02 3.279921296087118687e+00 4.926069219991779491e+00
-7.081341459347001432e-02 3.269435683199487741e+00 4.967878801964715763e+00
-8.953170861092943356e-02 3.268602133577058755e+00 4.900069442374668682e+00
-2.411241573463528409e-01 3.297047292477223390e+00 4.925118233646744059e+00
3.948948619918007247e-02 3.374761256702398349e+00 4.991351437167526051e+00
5.994775357866366505e-02 3.390938341902404840e+00 5.128121512144598881e+00
5.336823472569331844e-02 3.441541991559826208e+00 5.198620019917877144e+00
1.381087255504252591e-02 3.355947702195923643e+00 5.040550957770733476e+00
1.067029011579793546e-01 3.424517819702198373e+00 5.076820218260698958e+00
-1.126509754599873958e-01 3.386838865105068930e+00 4.980492400107179307e+00
-2.886636719634713688e-01 3.398306402564899020e+00 5.030066943198668206e+00
-2.792488803036760614e-01 3.330416004186483203e+00 5.012957890032185837e+00
-3.537040682020378690e-01 3.411965287669554314e+00 5.003951563172711836e+00
-3.214350847458557481e-01 3.466478893900935443e+00 5.097826518215684111e+00
-3.956480797587180742e-01 3.463268316443929074e+00 4.982183209172474037e+00
-1.192193010867587943e-01 3.506529810903184163e+00 5.152246571483074966e+00
-1.456181398318520948e-01 3.450738967031683035e+00 4.986454056503034415e+00
-9.482770511917418266e-02 3.499523390661650968e+00 5.034633048675690503e+00
-1.165235038032609721e-01 3.487473094792588491e+00 5.063293087797911873e+00
-1.289688810996796053e-01 3.471762794576549016e+00 5.094339818745229564e+00
-1.904048463166861938e-01 3.501994027049873726e+00 5.034611509985349009e+00
-3.054285057930442582e-01 3.480283802572157636e+00 5.025270742800467261e+00
-1.193058731140923256e-01 3.462966511487807431e+00 5.024522237581839690e+00
-6.258848609681970376e-02 3.612795279280237803e+00 5.144411161606782912e+00
-8.354473746790039290e-02 3.516143670962875056e+00 5.083757390876581184e+00
-9.180348803987238571e-02 3.555417563863772390e+00 5.169358152322035771e+00
4.904026602452790651e-02 3.539649235316929765e+00 5.142870513743796224e+00
-2.940408203109562066e-02 3.557635554177322579e+00 5.124212098836872009e+00
-5.671280723777497035e-02 3.640952390122298432e+00 5.155509766464384747e+00
-1.162167630582794098e-01 3.510742064608186386e+00 5.033971249948913318e+00
1.204838489331857276e-01 3.673628994408888015e+00 5.307044284854216976e+00
-1.075349009776556918e-03 3.738040291923434122e+00 5.417636697531448498e+00
-4.805433411924576320e-02 3.638762951621985930e+00 5.339720445549592576e+00
-1.134280873265304697e-02 3.637740054172381221e+00 5.315873896032410784e+00
1.694152040411545188e-03 3.744094377594605838e+00 5.360426329701809323e+00
-4.184986911834449180e-02 3.692445323704704130e+00 5.448164377963255589e+00
1.292936972972781040e-01 3.755487274646483353e+00 5.398384820444092291e+00
1.825702132877480011e-01 3.673444138722994357e+00 5.417108764166899348e+00
-4.399481212203149028e-02 3.653727676124486567e+00 5.384222991484128862e+00
-4.023988627091747983e-01 3.661120662762397338e+00 5.378916555041283409e+00
-4.587923496856117223e-01 3.595634504569780621e+00 5.241953618224579614e+00
-3.625280619986758213e-01 3.565910071528890057e+00 5.204676522255484272e+00
-2.273002534313627032e-01 3.688969939968823830e+00 5.304769188308525507e+00
-1.332415608604550217e-01 3.637603203117380168e+00 5.205542917302312667e+00
-2.415759240496704874e-01 3.667483921910040578e+00 5.215862699613231790e+00
-1.242356246545070347e-01 3.628680340005271177e+00 5.224640863715149131e+00
-9.931604696187150416e-02 3.710427742941213580e+00 5.290773144563771346e+00
-4.157265622449882701e-03 3.701194309522307879e+00 5.256887146278812040e+00
-4.098931135597450037e-02 3.663183116502580994e+00 5.096676220626291887e+00
-1.069250718192126803e-01 3.641662025755508569e+00 5.134727123680662864e+00
-5.301244125771985977e-02 3.701868081748879824e+00 5.283837695878238705e+00
-7.240418466291996535e-02 3.685541409988843942e+00 5.307010082145112939e+00
-1.947715356336052195e-01 3.740214438612448955e+00 5.330186874351237947e+00
-2.782877918080629565e-01 3.685961510624461202e+00 5.292726558376239510e+00
-2.213545760584912925e-01 3.706858815714402677e+00 5.393147173830349139e+00
-2.439136707814137661e-01 3.709496700571094596e+00 5.285507392496694656e+00
-4.558433768950415077e-01 3.752371051363923460e+00 5.276122444373281262e+00
-2.256867903007336862e-01 3.794749269785588019e+00 5.405864348283490273e+00
-2.743831421889961208e-01 3.801442820581344417e+00 5.364992024712502250e+00
-5.047868692580631533e-01 3.820622685112526451e+00 5.459713316634122293e+00
-2.961798864393610509e-01 3.759603806171801565e+00 5.312366105377152259e+00
-1.650694242256073307e-01 3.757306605767924523e+00 5.390230967738941281e+00
3.828929717386996001e-02 3.796443015347796379e+00 5.461274352934357701e+00
4.980228788195961015e-02 3.789511097704898468e+00 5.432976529060326243e+00
-9.176242321809784108e-02 3.797692599737378938e+00 5.429440808280372011e+00
-1.397041251153909869e-01 3.847366102817976863e+00 5.595441528757120864e+00
-5.896305655845554550e-02 3.787583740413405842e+00 5.322469515744489676e+00
-3.604631489196471472e-01 3.760554751463756062e+00 5.361042477674183182e+00
-1.946491956811905455e-01 3.861447903415510918e+00 5.475453873425099260e+00
-2.034342222849961357e-01 3.815765275918292510e+00 5.333506772443262989e+00
-2.991012431269530203e-01 3.842143030420291261e+00 5.430926106963291922e+00
-9.497730706003223999e-02 3.928469249090130067e+00 5.586110895784461405e+00
-3.775645518868238071e-01 3.857303249788826882e+00 5.524607384510356489e+00
-1.920116540184435283e-01 3.953695733237807985e+00 5.613411857215001355e+00
-4.197008838826209454e-01 3.931201839859814307e+00 5.614668976468929706e+00
-8.310996105610767015e-02 3.858497889380959833e+00 5.448741022384887778e+00
-3.553846034303173584e-01 3.917284273582536169e+00 5.558994131135786887e+00
-3.208281017978383831e-01 3.843856023746717199e+00 5.560874495947333074e+00
-4.852870361538964006e-01 3.886215119123627382e+00 5.649427255981606777e+00
-5.102359752270265725e-01 3.884014585659376184e+00 5.577983416806629791e+00
-4.454874516199334722e-01 3.880598810090107431e+00 5.558029152834363273e+00
-4.283551430815092376e-01 3.896516569031001076e+00 5.579744178589559844e+00
-2.859581768860959827e-01 3.950190752817270390e+00 5.496606381527658236e+00
-5.208705476163386638e-01 3.951379396478628347e+00 5.545043886771893860e+00
-4.266892591410679780e-01 3.867152797327745528e+00 5.420086683002846684e+00
-2.773944484222852225e-01 3.861710750398047676e+00 5.465047460270193724e+00
-2.850598773587096901e-01 3.896663246822221094e+00 5.498067426754919218e+00
-5.813470991576365210e-02 3.845902140253317558e+00 5.438105656211280170e+00
-2.009946442218187856e-01 3.860856879653970619e+00 5.527941388198984285e+00
1.001860133908292483e-01 3.938235425884998531e+00 5.600724872167946344e+00
9.675976687220462502e-02 3.802709962317427639e+00 5.343768463472717833e+00
3.502756410995881003e-02 3.808440674999423070e+00 5.412602194193154581e+00
2.615049356765884736e-02 3.830597006005084459e+00 5.383872257836401332e+00
-2.742937336235617973e-01 3.863670769424606188e+00 5.395435527707159729e+00
-8.628538532260782157e-02 3.840222821799177400e+00 5.430575513720551584e+00
-2.108442476816468902e-01 3.856673421934295742e+00 5.447732628212010653e+00
-3.303244360989183170e-01 3.933726092477602521e+00 5.578124378658473326e+00
-1.815236914542240343e-01 3.875941230375212321e+00 5.646828468297413472e+00
-2.963462967935194259e-01 3.848423766880732622e+00 5.610736624001335215e+00
-1.697293231976774452e-01 3.971510269233733847e+00 5.784955558339897941e+00
-2.596200639706110480e-01 3.940959332566148277e+00 5.738729506159325311e+00
-1.968234476703946967e-01 3.864291322506252513e+00 5.562709029476424760e+00
1.317349253902349304e-01 3.810794218444081061e+00 5.477575135856695532e+00
-6.124100161872429032e-03 3.788372486564892228e+00 5.555787530987916334e+00
-5.584815131584259795e-01 3.871948431716442318e+00 5.651771201546753609e+00
-1.908732684715810646e-01 3.888185120844865672e+00 5.589814958666255329e+00
9.581918376024317618e-02 3.825328854362408659e+00 5.335683800658025611e+00
-8.559159574934879430e-03 3.822841036972489004e+00 5.373394348204054261e+00
-5.523629739478893436e-02 3.802531609326360140e+00 5.430235502498050870e+00
-2.652279003942812352e-01 3.830956327409536843e+00 5.500093568960810586e+00
5.885953206978226937e-02 3.824120133175362035e+00 5.451570701064415658e+00
5.260161487360522081e-02 3.890088300831156864e+00 5.447169452467917061e+00
1.111692314910368296e-01 3.820123271282043653e+00 5.358823428934145205e+00
1.614201889021096153e-02 3.862819735361043616e+00 5.490268306343127236e+00
9.825567070916572943e-02 3.837528648009705723e+00 5.426776870133493524e+00
1.245299594933114151e-01 3.795000557402754104e+00 5.440127192104957210e+00
-2.731415609982423831e-02 3.832708440255881754e+00 5.468796665961998649e+00
3.008726023077578082e-01 3.820639902152644929e+00 5.403899611576476580e+00
3.574584785403530085e-01 3.835201975766489912e+00 5.443364179069735798e+00
3.049739267060036507e-01 3.873904273777182272e+00 5.610573052558788909e+00
3.356455176574913990e-01 3.769020858833463716e+00 5.390981309580700653e+00
2.105714893824591483e-01 3.781372836715561014e+00 5.529212578963975666e+00
3.156210868487792087e-01 3.719099249179424138e+00 5.448251374378481948e+00
3.873930263333277280e-01 3.770858323163828185e+00 5.550845765169031054e+00
3.331347560318669854e-01 3.698273722091473648e+00 5.534896433386172099e+00
2.191795694686906881e-01 3.737438048464146512e+00 5.559502124313818960e+00
1.637104103261742549e-02 3.721600041198012576e+00 5.574532669518320382e+00
7.156373807927535191e-02 3.752720509831194651e+00 5.573403638832960638e+00
9.966463647523819344e-03 3.760957029789672834e+00 5.627241045373538419e+00
6.364343005860684244e-02 3.797107173291761395e+00 5.692990066535216442e+00
1.918700212781745268e-02 3.734413569626896745e+00 5.559965215333055433e+00
-3.424489833400956584e-02 3.725240843625919229e+00 5.564736669867929031e+00
2.173431625001214784e-01 3.739901374398697520e+00 5.591165751485719149e+00
3.307888933362659878e-01 3.777269812760107648e+00 5.597586647063748977e+00
3.469110745454573319e-01 3.649347608866221115e+00 5.467463796297595380e+00
3.481918209254117325e-01 3.648283105574971596e+00 5.508327995349353579e+00
2.899589912081392828e-01 3.630006079824513954e+00 5.424787129195019375e+00
3.071857043340232574e-01 3.593660925971283948e+00 5.401200615375515213e+00
-7.342207566058611343e-03 3.637817550973232006e+00 5.529263343908126238e+00
3.667676733271944545e-01 3.666908295963166697e+00 5.557757164422579166e+00
2.123954124340158844e-01 3.517639784649899681e+00 5.285028729080153198e+00
3.422482207825537914e-01 3.577655520425371716e+00 5.298342543449269471e+00
6.446353720434981893e-01 3.688611376965519106e+00 5.525211885130944189e+00
4.702867206225909147e-01 3.640033695901689903e+00 5.461083485295735507e+00
4.313604979713502874e-01 3.751504730685911060e+00 5.675731121765537956e+00
3.423146104469274587e-01 3.749364978767578460e+00 5.614004938430970704e+00
5.498412161451711189e-01 3.746447079549767967e+00 5.613216070432481608e+00
3.870598794628480332e-01 3.811245620103460130e+00 5.776164233990485286e+00
4.999806757912841904e-01 3.820512995503575482e+00 5.767718845412545647e+00
4.604243887144484071e-01 3.804291649538892539e+00 5.808622736437737188e+00
4.811330852366131339e-01 3.846403471192485490e+00 5.843268955656989228e+00
1.562910309696084743e-01 3.809485151791843105e+00 5.805702942593034876e+00
2.659893662958129346e-01 3.798061921418536713e+00 5.760053542948568861e+00
7.815366506670831659e-02 3.851382220481852414e+00 5.807455973750895062e+00
2.177882430748306064e-01 3.809136585994202129e+00 5.724659869031719417e+00
1.018575446618976976e-01 3.865690662461222171e+00 5.777901646669554303e+00
1.628334203225186572e-01 3.834589468063511308e+00 5.883508299848583256e+00
8.301913114123297965e-02 3.989436821749168693e+00 5.983343700351194450e+00
1.663882407570730082e-01 3.922457018867605338e+00 5.943355217661959067e+00
-2.913062332290451972e-01 3.938300885368839044e+00 5.993762881561249145e+00
-1.589956158386144902e-01 3.784805807863251381e+00 5.846612404945616959e+00
-1.546209329297953267e-02 3.820793463029565018e+00 5.807541241683661148e+00
-2.827355250656830576e-01 3.792400058923976580e+00 5.805853047968716929e+00
-8.313642193696060834e-02 3.735992757987329327e+00 5.770799188037273986e+00
-1.118104900669840696e-01 3.703752157596402750e+00 5.593798803593492686e+00
-1.460467613938236098e-01 3.632752703230457403e+00 5.601644049524685975e+00
-1.785614336782594680e-01 3.601297470752816032e+00 5.465482046111547199e+00
-3.070008812689908329e-01 3.660184298315837914e+00 5.618781690345711510e+00
-2.576619612283423399e-01 3.568540971794465388e+00 5.510373287259232811e+00
-3.422085853396515387e-01 3.555527313031252135e+00 5.496461250046616343e+00
-5.086170286750649749e-01 3.586139488370207573e+00 5.539164344572601983e+00
-4.310818808682102543e-01 3.675822238357114191e+00 5.649840283340911817e+00
-4.320423499676964707e-01 3.625983199461678019e+00 5.672177001841603783e+00
-5.918358559266195806e-01 3.631789236746219007e+00 5.635789974666817415e+00
-3.300139552171849067e-01 3.758563672065496686e+00 5.757297231428911033e+00
-6.002599653259385049e-01 3.659205674286312160e+00 5.577273564838348463e+00
-2.495983578934616309e-01 3.774724170102546239e+00 5.739794183752826129e+00
-3.904405962288836629e-01 3.678433696394072694e+00 5.528533660504606040e+00
-5.720773787307734670e-01 3.600882567921977362e+00 5.389805844019933012e+00
-7.554524281299376254e-01 3.748559954935872796e+00 5.687696878491663277e+00
-5.708404565089704175e-01 3.636567535448091970e+00 5.559290151232645805e+00
-5.792140679855982688e-01 3.720173119296331876e+00 5.703964888745237438e+00
-5.127587105941089352e-01 3.664519588275101825e+00 5.548712239999165519e+00
-4.714567660922385217e-01 3.581842181403343872e+00 5.445436005254124190e+00
-3.143418133366970846e-01 3.646028013548777480e+00 5.557857685241378576e+00
-2.933234380910015315e-01 3.593473801662490974e+00 5.488392951473615611e+00
-3.674714084751850574e-01 3.633598794187308023e+00 5.485104078154597218e+00
-5.590769330207571164e-01 3.626051600340606473e+00 5.552515674760396536e+00
-4.084905358197470915e-01 3.465526216299127160e+00 5.253466465219243986e+00
-4.504249884764910949e-01 3.481293760013474348e+00 5.278986670229932621e+00
-7.401820444915908626e-01 3.526890029184728714e+00 5.371477272709124229e+00
-6.144508163446010807e-01 3.523195862360769759e+00 5.342807629488348198e+00
-3.731909407152019242e-01 3.493904711285518605e+00 5.348391192564713847e+00
-5.643397603436050014e-01 3.501614617095360593e+00 5.320745894464954162e+00
-7.718778328054669569e-01 3.404615810825571742e+00 5.180242210633030808e+00
-6.934095148589042301e-01 3.471846962216829091e+00 5.218456287256312720e+00
-8.171055632766983656e-01 3.507283863198043861e+00 5.375064490276454165e+00
-7.025769541234132554e-01 3.486195701869500674e+00 5.233058042926340470e+00
-5.773021319950665253e-01 3.511807383063471288e+00 5.376096119840968690e+00
-6.110328052132107945e-01 3.553250315022075778e+00 5.341720524817486826e+00
-6.975096076036123582e-01 3.510392683353294352e+00 5.342507815807816307e+00
-5.944318023848353949e-01 3.428225522971164008e+00 5.291618644154365114e+00
-7.440782090686762773e-01 3.526471747769125198e+00 5.321537701434831291e+00
-6.859067461775224528e-01 3.513674769116217345e+00 5.344829981392846818e+00
-7.094673294185898094e-01 3.482434350035374493e+00 5.186570976069225125e+00
-7.621910410150166681e-01 3.548568118285218009e+00 5.308884059480123874e+00
-7.696902707316385372e-01 3.594219648591447047e+00 5.385454385468989358e+00
-6.358426915209230978e-01 3.580495690091097138e+00 5.357015510799360669e+00
-7.396537556016075099e-01 3.624809070752359474e+00 5.318847686555675303e+00
-6.842391587591427626e-01 3.543996406419285705e+00 5.259946513873262397e+00
-5.819818828957480372e-01 3.665749386748324401e+00 5.463798276165799273e+00
-6.381785146312763946e-01 3.549781809575456748e+00 5.259048489780732361e+00
-3.878694698836669397e-01 3.652729319967633170e+00 5.387034420640291366e+00
-3.383702060340837980e-01 3.484885501335227787e+00 5.190447524039024429e+00
-5.803894079851373844e-01 3.543172207954771391e+00 5.263170269492089659e+00
-2.789317476218811653e-01 3.611828116872588090e+00 5.431753654096704409e+00
-7.066853549198323092e-01 3.622656927027809726e+00 5.385368986866652108e+00
-5.284654439921675495e-01 3.684667893912133785e+00 5.439097199999944010e+00
-5.150279951399530098e-01 3.601384621823749299e+00 5.329091906790217159e+00
-4.417234681308345734e-01 3.604839405586857115e+00 5.270975794535039505e+00
-4.635631518885541258e-01 3.623986771340880875e+00 5.345974270037678444e+00
-3.781034850088608734e-01 3.568263456021570246e+00 5.327473336382390734e+00
-2.331150617591649099e-01 3.578086756039443372e+00 5.261093873627979534e+00
-3.216071389249329227e-01 3.522526460667682269e+00 5.211762624542783939e+00
-3.434221522861662379e-01 3.564180504144375483e+00 5.170260375573226597e+00
-2.896476353395446499e-02 3.548761721178251616e+00 5.176895398328166031e+00
-4.302906237415321522e-01 3.516724168512641580e+00 5.122073338911076412e+00
-3.018619260178277974e-01 3.537074399104048528e+00 5.154181332793521086e+00
-5.489534232763267907e-01 3.531669832674972032e+00 5.123724965996583336e+00
-4.258154600439613691e-01 3.509530467935817022e+00 5.057603673247146325e+00
-5.688724304437037249e-01 3.619206860013667537e+00 5.260653354843543461e+00
-4.199167936651661548e-01 3.527363186493559510e+00 5.125289474458887717e+00
-3.831410105261936483e-01 3.579010968450352603e+00 5.244043130755593474e+00
-3.973709957851058183e-01 3.559939981463943859e+00 5.158874356166958108e+00
-5.679255481695650865e-01 3.497669905824005721e+00 5.041118052513057002e+00
-5.473405562213513598e-01 3.701300182017924989e+00 5.318335151571714547e+00
-3.650526985446244099e-01 3.688973585638383845e+00 5.298914424591805172e+00
-4.244873983834361875e-01 3.737426460799599948e+00 5.325219850692905155e+00
-3.454532461484391970e-01 3.692721040703125457e+00 5.331540825974231623e+00
-4.779727659134200279e-01 3.646297330929070046e+00 5.315607850025529046e+00
-5.847760185941824895e-01 3.645995247899702640e+00 5.294916511506616352e+00
-3.191447973058482157e-01 3.706355166739199625e+00 5.313212196055480341e+00
-5.045217267317864129e-01 3.800550768431356641e+00 5.451747205016626907e+00
-6.727124469854186550e-01 3.839904441075583819e+00 5.434043673105690253e+00
-7.968103970940590974e-01 3.820228188660154789e+00 5.402362303436683888e+00
-6.238331795392699775e-01 3.861751415588416503e+00 5.436664664674117020e+00
-4.877262752475454155e-01 3.789245752010067747e+00 5.314598240353431535e+00
-5.855966178181444270e-01 3.853332470697241607e+00 5.488383168851105331e+00
-7.559190931894822496e-01 3.809492493469323726e+00 5.406056776048342449e+00
-7.546292131957028637e-01 3.785111162210362146e+00 5.370938892887355820e+00
-5.437777660211423614e-01 3.807236884969064761e+00 5.463577215239532769e+00
-5.783720120318370794e-01 3.821683944496799601e+00 5.417794310620367426e+00
-7.960077324198789883e-01 3.881963451213889638e+00 5.492437476794695073e+00
-6.834721226983138109e-01 3.912081456611247177e+00 5.601005014996237819e+00
-7.086039612256946896e-01 3.924903842903221474e+00 5.508810404293043028e+00
-6.785487230349522836e-01 3.871511509338523727e+00 5.434240172761773735e+00
-7.577962476624978683e-01 3.817374810428213028e+00 5.380645016719550533e+00
-7.579394502912418785e-01 3.827296238080047708e+00 5.328515186690390593e+00
-6.068069984525628069e-01 3.880483687397476178e+00 5.426003200880407995e+00
-5.737118127587751415e-01 3.891408243787353616e+00 5.494797746274980632e+00
-7.168487870734456813e-01 3.903702144833451460e+00 5.506477337653147508e+00
-4.907016016867554731e-01 4.013815953376551171e+00 5.582697734358496255e+00
-7.297969917973831100e-01 4.105105612175487195e+00 5.780158519161888719e+00
-6.742804397623086698e-01 4.023731510545729861e+00 5.679744846505004219e+00
-6.525567088140759031e-01 4.135108028296246907e+00 5.774657720451510379e+00
-7.703291515653892807e-01 4.114874629394671857e+00 5.760369521490417810e+00
-6.069340210992059115e-01 4.070642744648471201e+00 5.700975638040554294e+00
-6.566925034096645630e-01 4.030880807261130627e+00 5.695376702159000715e+00
-5.932817411076581893e-01 4.039921394000316468e+00 5.714216993478934192e+00
-6.871783703319758185e-01 4.032173496049264116e+00 5.710176462562501776e+00
-5.755057315318233835e-01 3.966523424197724523e+00 5.677231691841066130e+00
-7.228798744622254580e-01 3.914485978162168589e+00 5.689992514901271115e+00
-6.656314842376050978e-01 4.091595852239260367e+00 5.927367541618938418e+00
-5.891047385899755851e-01 4.039059413721751035e+00 5.801494741172295022e+00
-4.835182349448746697e-01 4.030479701112565927e+00 5.699896846564939779e+00
-6.221494234999579431e-01 4.025006435460008802e+00 5.773648595490926461e+00
-5.141037083384587536e-01 4.054062753917843764e+00 5.778355719201893947e+00
-4.122819651109139172e-01 4.030950938709396247e+00 5.719425342065312279e+00
-2.102383997495043677e-01 4.001620233588065290e+00 5.705625391862736429e+00
-2.841449026681619472e-01 4.156175405508461651e+00 5.857367780060557472e+00
-2.450345164927410779e-01 3.958098022123545334e+00 5.605124848798535453e+00
-1.699355375606356189e-01 3.962239948619123542e+00 5.628056187807172428e+00
-2.600609967001853845e-02 3.954205478053245848e+00 5.577629295180560831e+00
3.447277985945691459e-01 3.936508626567850833e+00 5.521553066172789848e+00
8.651529549116455942e-02 4.024710579795492293e+00 5.702256082737742204e+00
4.737336475726792312e-02 3.887959002983942369e+00 5.494538490437068212e+00
6.167806476298138413e-02 3.915698876154256158e+00 5.459416088229946951e+00
7.273905285364608286e-02 3.849624644589881850e+00 5.369866495653671912e+00
1.000727784714140201e-01 3.943098828320208860e+00 5.556743647312432088e+00
6.050886519848149014e-02 3.911189024026710648e+00 5.525436746279361877e+00
5.569187659970786797e-02 3.907626827435064065e+00 5.485814631093805183e+00
-6.721865041050088807e-02 3.957016848203745329e+00 5.623890640400268204e+00
-1.409926953667496319e-01 3.925695734687869809e+00 5.503884714911299270e+00
-9.761439074089572898e-02 4.008568320083539582e+00 5.608903697985743619e+00
-1.424912544128255631e-01 3.819539791542958529e+00 5.395565677270810490e+00
1.948456137892546139e-02 4.029519052006210522e+00 5.698214835627411823e+00
1.371505354503438912e-01 4.141074267917750795e+00 5.800601166541415665e+00
1.441053114101743804e-01 4.079062057504748928e+00 5.688783383335983324e+00
1.194411348844119786e-01 4.176350413216714408e+00 5.881732302232717480e+00
3.240665410259779833e-01 4.227884498188585027e+00 5.841045296600237080e+00
2.629201504141293055e-01 4.216389727979944269e+00 5.815554467672656713e+00
4.695369778055215604e-01 4.237919408258986387e+00 5.849632891591836525e+00
3.590715972736806538e-01 4.268006292301996574e+00 5.836352004667455518e+00
2.280289043777486424e-01 4.392320107926360073e+00 6.129890378696734032e+00
3.592518450574558875e-01 4.442022347652098802e+00 6.196560793199081374e+00
4.394325248579110110e-01 4.395301446359531461e+00 6.067058289446160657e+00
4.914097474661039966e-01 4.412465326086849160e+00 6.105707969770298504e+00
5.375310120353034016e-01 4.427700536282827670e+00 6.131935786405202649e+00
5.101465037492347587e-01 4.418442580884239135e+00 6.109236211110813386e+00
5.553933862890723105e-01 4.421875447417806804e+00 6.180671231652623554e+00
6.970069925220655493e-01 4.378661455457229401e+00 6.022511663792046832e+00
5.985022570656705065e-01 4.391155838494902319e+00 6.116808812426747899e+00
9.332191714686700612e-01 4.368147417859960413e+00 5.951810164500439093e+00
6.720638621469859908e-01 4.439952760422325007e+00 6.161033684185279746e+00
8.636592976991780413e-01 4.540303559176749104e+00 6.214711694334985381e+00
7.067955504744093398e-01 4.431121048765992221e+00 6.109733680503191877e+00
8.005110125929654208e-01 4.442336945201585507e+00 6.153949898160084864e+00
1.016341745877751501e+00 4.541729595104419204e+00 6.283999670592233855e+00
1.120397083893850398e+00 4.526181066148646792e+00 6.192000322602142504e+00
1.201102607514502152e+00 4.529060660078353173e+00 6.174268804416639611e+00
1.168127243364214696e+00 4.456613100344597456e+00 6.134076259601527248e+00
1.353125919398199040e+00 4.427101035195987855e+00 6.123985403626179824e+00
1.119240726140098952e+00 4.440448288525164600e+00 6.102164927694578189e+00
1.292828395460215996e+00 4.405004860917796528e+00 6.016246287834015938e+00
1.021902570324486836e+00 4.436437857524354378e+00 6.028129980143311251e+00
1.036244080557271907e+00 4.428110828321501380e+00 5.967481723115006353e+00
9.213883240972112754e-01 4.484377858145528251e+00 6.084515434661663669e+00
9.076255648577737922e-01 4.519158794173998572e+00 6.119879221322499951e+00
7.749607709445185399e-01 4.466239642675102317e+00 6.117896009780400490e+00
8.865977988012317956e-01 4.465463431557820329e+00 6.041467655186683494e+00
7.430250354170744309e-01 4.463940502786884146e+00 6.039041352512859007e+00
1.013135609778296642e+00 4.467536334394321074e+00 6.053479305492332152e+00
1.062950655986447446e+00 4.498431664114939110e+00 6.097334514800826000e+00
1.030433253309672503e+00 4.512002846909244802e+00 6.073938865021717426e+00
9.850634214447409054e-01 4.472256775389623407e+00 6.010020615030198243e+00
7.783921715373688377e-01 4.522339631890596401e+00 6.156188814734290915e+00
1.019195434065423678e+00 4.547213251617775676e+00 6.151050701850429014e+00
1.129827459955111690e+00 4.539485148361049660e+00 6.163451486467558915e+00
1.091437860502902035e+00 4.537284358327696943e+00 6.097262507103883955e+00
1.042583432824762957e+00 4.581340513007115867e+00 6.119288481994797912e+00
1.034472855150140758e+00 4.595222808509267232e+00 6.108855979315324980e+00
1.021328479010454204e+00 4.568943077275102738e+00 6.110339268810461633e+00
9.980673664300170334e-01 4.512847900088266861e+00 5.998003322920824942e+00
8.731216403474543197e-01 4.448560874609213123e+00 5.942045849319876005e+00
9.271894350372913429e-01 4.559037877240405656e+00 6.076346112222512197e+00
7.623405293053260312e-01 4.582941669405550478e+00 6.151045775359927248e+00
5.712159733621819946e-01 4.485039849810039669e+00 5.955283047132538421e+00
7.020422742124096116e-01 4.587317438436993022e+00 6.105233224691451355e+00
6.423355778081389911e-01 4.530020093560285233e+00 5.965146068071394581e+00
4.729338470885725010e-01 4.616964578396325791e+00 6.089907004066168028e+00
6.293927605022457961e-01 4.563270565593196437e+00 6.054279664861820898e+00
7.241164946829743432e-01 4.532586451709234687e+00 5.931711677465741239e+00
4.518970721543656976e-01 4.569537979083925450e+00 5.957930760106908252e+00
2.785547031779049831e-01 4.540258561218895927e+00 5.963919419670994593e+00
6.148254251074823928e-01 4.504599118021826776e+00 5.937387213491303051e+00
6.734845436747745051e-01 4.559223771688611038e+00 5.980469612168275440e+00
1.212751067603322908e-01 4.586518988710579947e+00 5.999070677288133702e+00
1.320084993103857185e-01 4.649738469214599768e+00 6.030643548105613760e+00
3.107133540889231438e-01 4.736548637349482505e+00 6.202545001679101055e+00
2.100118997615073313e-01 4.575091991281986736e+00 5.948821206078779511e+00
2.114811631968732328e-02 4.674444192070343007e+00 6.184695765531758482e+00
-9.508202325290256163e-02 4.790589477898830495e+00 6.255153410958658178e+00
-1.905648473807791121e-01 4.846009867395829396e+00 6.377702519973979634e+00
-2.732992194639643699e-02 4.851021439843824723e+00 6.318664666834289179e+00
-2.073003295498345583e-02 4.843309706945514215e+00 6.270362193532526440e+00
-7.427886605759764782e-02 4.817696828685458676e+00 6.252507347247518332e+00
2.167309562292795422e-01 4.923251647201027481e+00 6.379034236817546777e+00
1.772474351332736231e-01 4.979171017746510941e+00 6.444735673817289623e+00
2.204598122355996836e-01 5.062021053742460808e+00 6.533934570498072247e+00
7.311720933721457816e-02 4.947253139205123773e+00 6.398481605934476235e+00
-8.349031035146298185e-02 4.802065577272187191e+00 6.204907481017968074e+00
9.308493489867769588e-02 4.839026564591226709e+00 6.241632548754067145e+00
1.010516269287329259e-02 4.915263666778542984e+00 6.429278347352225254e+00
3.240899241119781643e-02 4.854950626366855815e+00 6.360517768557031992e+00
1.967324164496459249e-01 4.903282402030446185e+00 6.411044512585492683e+00
4.350382989361779029e-01 4.829820991739962821e+00 6.218393662352430518e+00
2.684825077579612862e-01 4.820267675806609198e+00 6.195925264232572616e+00
3.756630644490396853e-01 4.841091281723175044e+00 6.242951217250928941e+00
2.608008003154965726e-01 4.866045411217704064e+00 6.301691526921373132e+00
9.173453924935687231e-02 4.896652981719269881e+00 6.344628758816680758e+00
-8.174683619228204079e-02 4.917794056697633032e+00 6.364749726121436524e+00
2.188333842822607622e-01 4.858819176641442361e+00 6.255804460990860960e+00
3.036917202878391953e-01 4.910728817020737935e+00 6.336150104349716372e+00
1.919791680205329143e-01 4.960027363390737243e+00 6.378463827655391327e+00
1.049001028436186700e-01 4.915403711144525900e+00 6.320341422317593327e+00
2.233136650055733696e-01 4.906849612664659688e+00 6.270357180913466166e+00
3.820050710085435286e-01 5.054229981019360274e+00 6.513518427989135162e+00
4.997244186775701841e-02 5.048842722951443207e+00 6.452626763644276231e+00
3.052404674563592435e-01 4.982422357196362839e+00 6.338849266126340254e+00
1.313853861721099858e-01 4.943538053460220461e+00 6.280993456183540324e+00
2.508492400338265815e-01 4.989061984651752546e+00 6.393780484408039477e+00
2.012748998889283825e-01 4.917619904996117342e+00 6.278333299406487100e+00
1.691351072476988265e-02 5.007008017509050113e+00 6.481180083870962783e+00
-1.002251352351429120e-01 4.943700305448573751e+00 6.391125583627164097e+00
2.032592709445122520e-02 5.054993794593140244e+00 6.467477195760436892e+00
6.595822071822184107e-02 4.980109090371355407e+00 6.288345036084019846e+00
-9.678271863402265057e-03 4.972554814529562606e+00 6.306047060808387172e+00
2.329255244200799380e-02 5.012983747226964937e+00 6.342729968877638846e+00
4.666375553752803718e-02 4.967480300515194180e+00 6.333617694739132276e+00
1.039603899331483505e-01 4.881596975769948443e+00 6.153899814768493570e+00
8.643638870563581655e-02 4.915967053516494545e+00 6.239212085309063127e+00
2.268137565950971435e-01 4.959116627411401801e+00 6.281597958856205643e+00
6.509814050171934541e-02 5.049133785593395096e+00 6.417152981758585284e+00
2.310382487180222821e-01 5.074566836159395855e+00 6.434386177733765422e+00
-1.028813965808078948e-02 5.126427998026680477e+00 6.597130819752787367e+00
-9.457090541438617493e-02 5.076550397046736052e+00 6.466617458897444770e+00
3.708803027573655264e-02 5.167716013232690031e+00 6.564959177796540146e+00
2.854580444295684027e-01 5.237108560281459546e+00 6.628946856748210159e+00
4.572452064401701793e-02 5.263698111212894659e+00 6.690988841750898253e+00
7.278334529115154661e-02 5.269081442173710883e+00 6.708784302550876433e+00
-3.494606155629054883e-02 5.285426426004969258e+00 6.686701616767442680e+00
-2.087272066386744104e-02 5.311113745395056540e+00 6.710496753184973073e+00
-3.128526303991593233e-02 5.355407028248080792e+00 6.756982083564770036e+00
-2.117490211862628202e-01 5.290823784679649755e+00 6.636970592021116389e+00
3.541215308265861089e-02 5.225395728383266380e+00 6.547440200398535026e+00
1.492251068033953187e-01 5.245693905586723993e+00 6.554506755285093966e+00
-2.439451151685361197e-01 5.271845301531203454e+00 6.607611483202543212e+00
-7.290922014047603039e-02 5.213271089418539006e+00 6.493106626530349423e+00
-2.270694892633348116e-01 5.242619309541315609e+00 6.526471267238846075e+00
-2.811105027825770986e-01 5.265753481373464773e+00 6.569871261865017686e+00
-2.032199607954835729e-01 5.416044156119439457e+00 6.703102391360465262e+00
-3.329519803169445069e-01 5.410197440858611095e+00 6.714424250707935471e+00
-1.775693165855899980e-01 5.402127700681639055e+00 6.646876216164335993e+00
-3.731655771684804779e-01 5.361185426155185674e+00 6.565971161873358497e+00
-4.602246927620910477e-01 5.414858282331656447e+00 6.707717016690456724e+00
-3.629263379965376179e-01 5.328329243921822389e+00 6.554903967745635995e+00
-2.260293533966168111e-01 5.389418863325478704e+00 6.641683342466404127e+00
-1.865505046935791722e-01 5.444041238684157236e+00 6.715905804176204086e+00
-5.182746438334929762e-01 5.451646344987435278e+00 6.677199898543581646e+00
-5.082449193508297158e-01 5.398289825336721748e+00 6.643038200021899264e+00
-5.468660062927424015e-01 5.371649919138854479e+00 6.573276991368934397e+00
-4.863208226484021512e-01 5.365238454702244475e+00 6.651387836129346809e+00
-7.301170793796328828e-01 5.473137804015141938e+00 6.726386982959846605e+00
-6.827584014057089812e-01 5.460644475945194642e+00 6.743973396845733603e+00
-5.882243075083415373e-01 5.496154942096906915e+00 6.727494794648048781e+00
-7.669761878143613876e-01 5.447245901931040635e+00 6.728320047041675522e+00
-7.856838877860518044e-01 5.392525558035839772e+00 6.626679053256392393e+00
-8.447433448438477210e-01 5.523961731075021753e+00 6.860467138001661525e+00
-5.947183015496542158e-01 5.456985965469939082e+00 6.804547665768181375e+00
-5.799103067264084199e-01 5.467870231717068208e+00 6.858911476494641946e+00
-7.500469931639360821e-01 5.379844015545288904e+00 6.700820792192778264e+00
-5.522095129175984551e-01 5.429178772361289873e+00 6.742202896116364030e+00
-7.798624870878810844e-01 5.410346262975217257e+00 6.751061456635538249e+00
-4.379274622322678057e-01 5.330261301818957520e+00 6.618346703796971653e+00
-6.813092388695877188e-01 5.397557836400872056e+00 6.699096415377692182e+00
-6.268383082219946001e-01 5.266518234734843595e+00 6.615249917443818184e+00
-6.696421710433360097e-01 5.233165749920686949e+00 6.530877287003937326e+00
-6.354234237616082082e-01 5.264110906131799439e+00 6.598815892978760367e+00
-8.280316882768771203e-01 5.322720156719511486e+00 6.665328305834718137e+00
-7.298569756732687930e-01 5.326170970291750351e+00 6.701273879084049589e+00
-5.933198723451560408e-01 5.367282201380486839e+00 6.705788800662186411e+00
-5.893212910330043464e-01 5.359974061648555832e+00 6.774095464971698455e+00
-9.529992559312746581e-01 5.306560243720142900e+00 6.701602078186350120e+00
-7.305227827742226676e-01 5.275012205194673065e+00 6.639881192026965806e+00
-8.801102071506065050e-01 5.295425955971221121e+00 6.674225034828966230e+00
-4.166835954454038426e-01 5.288760245706132679e+00 6.688551631476347126e+00
-4.603743200456090756e-01 5.421206371722059991e+00 6.851130724005426664e+00
-2.642289230490331708e-01 5.302905791191066420e+00 6.666818954076675574e+00
-2.459580268012990234e-01 5.277102857590289631e+00 6.600092281266163319e+00
-2.750487326677926725e-01 5.387016042884469336e+00 6.696060643160487658e+00
-4.574889410727828731e-01 5.276068412454297807e+00 6.616010933412787232e+00
-2.978137224823532159e-01 5.377561854590266144e+00 6.653459987950231636e+00
-3.992235178572637877e-01 5.353624364196152285e+00 6.584865854644451844e+00
-1.623025413966120920e-02 5.227741903387219224e+00 6.528787312533779641e+00
-7.345358589133503535e-02 5.262913222704954208e+00 6.540220188699591652e+00
-1.536632345283530654e-01 5.166019900216229033e+00 6.378027466462395267e+00
-1.862973347165769455e-01 5.158003789448905252e+00 6.320651840842094416e+00
-4.001260168399690259e-02 5.040672692293566293e+00 6.161663049416684856e+00
-1.112429408829898464e-01 5.146756236273074769e+00 6.345635848257964007e+00
-4.179006219412425560e-01 5.124704818373987614e+00 6.412912576661400799e+00
-1.686916183059067320e-01 5.060994311584454231e+00 6.304880568241169492e+00
-2.245979375093300479e-01 5.051868110225330000e+00 6.333106910886641572e+00
-2.360262660809212265e-01 5.218486790837223666e+00 6.481603749706850159e+00
-1.222877539362870608e-01 5.158465857411326461e+00 6.379372352434281801e+00
-2.885496896296250169e-01 5.052923179376909602e+00 6.302425792942190519e+00
-3.051170123735847395e-01 5.185442782106846060e+00 6.449468860659938407e+00
-1.380840929333637390e-01 5.235988511795915734e+00 6.418371329277667847e+00
-9.422522848374334514e-02 5.249208526788365248e+00 6.428380874744900275e+00
-3.098294406068713980e-01 5.313775507030732648e+00 6.419479490655608522e+00
-2.810759458499087482e-01 5.308794427081860334e+00 6.444817818444390944e+00
-4.413668184061337318e-01 5.338688954421853872e+00 6.528389538737604525e+00
-4.597133366785278175e-01 5.284806251431676039e+00 6.448716218450289084e+00
-1.973695607394900520e-01 5.372425888934867722e+00 6.521150374460924937e+00
-3.687774884757569760e-01 5.433504518546185658e+00 6.605138510105608596e+00
-4.663694680650607438e-01 5.408989954892802210e+00 6.578985062031236453e+00
-3.689509660456528062e-01 5.373650445976810630e+00 6.465302873692698959e+00
-3.297729237091272525e-01 5.405493141610302033e+00 6.550291291171486563e+00
-4.272669532851040008e-01 5.224486409410764587e+00 6.238811397644250967e+00
-6.320554483008196112e-01 5.304430822065165252e+00 6.442429694054111700e+00
-6.096635255005701248e-01 5.383616876637330684e+00 6.499542460684681444e+00
-5.555466268743153302e-01 5.386240894404884294e+00 6.457328454536782836e+00
-9.154036857630987178e-01 5.279185198888027841e+00 6.400499123037394433e+00
-5.649855293643019083e-01 5.299113709920590054e+00 6.410338820925526981e+00
-6.865680184381205420e-01 5.324450213204819704e+00 6.461581555547939892e+00
-5.295651278409553298e-01 5.388997351175436989e+00 6.524646515223605725e+00
-6.143379180509117576e-01 5.377981543368127504e+00 6.442607689493754286e+00
-6.215117715538169829e-01 5.394640781683675002e+00 6.560792562094041713e+00
-7.676854989113763850e-01 5.429142167465720092e+00 6.586424544058260722e+00
-5.446613502904932291e-01 5.409993964935186916e+00 6.581218395085842943e+00
-6.153698480929100656e-01 5.332658681355960439e+00 6.466447702901460204e+00
-6.200545774571584179e-01 5.317664231001418607e+00 6.476178358314347960e+00
-5.902021337625846797e-01 5.300632946635928988e+00 6.465286761716005692e+00
-7.041918428117417417e-01 5.198073998851613808e+00 6.362573785504222812e+00
-4.703498167758939918e-01 5.222831997757265476e+00 6.367774272999343843e+00
-5.900954329854142255e-01 5.155619899390845973e+00 6.326636128746677024e+00
-4.163005961836503399e-01 5.190961636315705618e+00 6.459905584989853899e+00
-2.263445576449906738e-01 5.057999356745216168e+00 6.234967608914749881e+00
-2.385399529953975972e-01 5.040726023799424915e+00 6.223735723148373644e+00
-1.763377621055015054e-01 5.005166410814076094e+00 6.170725295279894773e+00
-2.547182909094044545e-01 5.027802779752311046e+00 6.174096380793899108e+00
-2.925853204583039324e-01 4.955338782470776415e+00 6.148439372027083571e+00
-3.622101140600876290e-01 5.001782949037346881e+00 6.170942398362679882e+00
-1.133268463503634693e-01 4.963183051890049491e+00 6.164795816315432830e+00
-2.171152202759973338e-01 4.977944760376921352e+00 6.128653771253531168e+00
-4.012032782305479522e-02 4.945916651484368209e+00 6.117952041790270634e+00
-1.502818079992434830e-01 4.940071843350034797e+00 6.022066638846538034e+00
-3.002394352530632915e-01 4.861062868144283122e+00 6.037349036397284152e+00
-1.506096157671251434e-01 4.871033350293621389e+00 6.033473761905153943e+00
7.487418081278374160e-02 4.832153399741488720e+00 5.929400160563139011e+00
-1.835085874840884299e-02 4.761522339960822414e+00 5.826195473437008054e+00
2.029233217672773149e-01 4.736993774051130757e+00 5.800877947286187108e+00
7.057267560094562797e-02 4.701778583934997258e+00 5.699601662513344991e+00
-1.435752882395539831e-01 4.808181119509304935e+00 5.852308586315912997e+00
-1.372245252266112159e-01 4.746635633152516576e+00 5.769934411956571196e+00
-1.406315525822989798e-01 4.774989922007415011e+00 5.849224706342750046e+00
2.176568785017505558e-01 4.750961184895318823e+00 5.855095998906208798e+00
-4.632947246126349894e-01 4.898726801930031627e+00 6.086134966410833513e+00
-1.642213759950002239e-01 4.774032158485757904e+00 5.919486480752468971e+00
-3.655819283819295995e-01 4.720690933364340758e+00 5.839996009857433279e+00
-5.949994438382991691e-01 4.710411148619778388e+00 5.780066391369408585e+00
-4.858506842614230270e-01 4.646309242944737683e+00 5.700555398557942688e+00
-6.392853706842752670e-01 4.619784417985715486e+00 5.675476918001655768e+00
-6.237355614514572544e-01 4.595871874087366749e+00 5.633850853496971567e+00
-4.598684539710519714e-01 4.615631308902412577e+00 5.635851425594138320e+00
-5.028520789108015254e-01 4.693999138071092148e+00 5.773946901802049503e+00
-7.527407685196604303e-01 4.725768014947864692e+00 5.813072715854306516e+00
-5.028093748423135834e-01 4.716815747351216004e+00 5.882326587030373588e+00
-6.805221291908859493e-01 4.664683300087597573e+00 5.777679637923858635e+00
-9.133421297818492546e-01 4.641287517607182167e+00 5.741790160652830544e+00
-8.552207750880030934e-01 4.556541309948913820e+00 5.658900065829314485e+00
-8.030751928812224216e-01 4.523325047819318989e+00 5.608294512772016738e+00
-9.294046372129880496e-01 4.439356214362619291e+00 5.514118000828911015e+00
-8.510414490591223791e-01 4.476732325769072318e+00 5.634461632448657831e+00
-7.307862056047400579e-01 4.474681287545227981e+00 5.628280617619385140e+00
-4.710115113232282713e-01 4.536448681459117616e+00 5.566749392802240237e+00
-6.896480492221870318e-01 4.530737621277787675e+00 5.504172503430894814e+00
-6.745722469042407798e-01 4.580186414208125001e+00 5.575855491445480538e+00
-5.608242683830693132e-01 4.516177583427996467e+00 5.498096095792093685e+00
-7.753182012370127829e-01 4.512848414233015859e+00 5.526494554951930205e+00
-4.462765449022241815e-01 4.561038241966454798e+00 5.617814197859986258e+00
-5.917425848909930730e-01 4.428898162955547058e+00 5.450149675642776081e+00
-4.317277853518019515e-01 4.419043165246840488e+00 5.434032837262904536e+00
-2.546159772630554041e-01 4.291536702117543456e+00 5.328813954427161548e+00
-4.524888973217479071e-01 4.389491455080616333e+00 5.438117279567284967e+00
-5.698775775140634270e-01 4.334671908416281916e+00 5.473230844140609896e+00
-5.969601018866012021e-01 4.265411919194490586e+00 5.320189222825335129e+00
-5.515081403865301768e-01 4.268301017139527254e+00 5.319872091567575900e+00
-4.338703531371845279e-01 4.165064090055746959e+00 5.298794709187605534e+00
-1.931387993717926521e-01 4.211445585481036424e+00 5.330686480907349534e+00
-3.541255170792674822e-01 4.167005151853087064e+00 5.220729798446693160e+00
-5.453178203226658471e-01 4.180558894225589128e+00 5.266724676368093938e+00
-8.316070185282370408e-01 4.010796136702590609e+00 5.077574116074055510e+00
-6.383947837095312883e-01 4.028743485825732940e+00 5.099016130275993319e+00
-5.459938384743875384e-01 3.961532969183636954e+00 5.011430996355672463e+00
-5.576258647545866420e-01 3.981681931073893121e+00 5.030118081538365260e+00
-1.822392760682234325e-01 3.963866059869026959e+00 5.014625174397644436e+00
-4.137208420441998435e-01 3.901558343439405441e+00 4.903702829187242429e+00
-5.155775110840290498e-01 4.011329444103037822e+00 5.065099542360475660e+00
-3.183937848190969699e-01 3.845827354681699450e+00 4.857524104684037169e+00
-4.693660617664091039e-01 3.852371463964133103e+00 4.771675265418073408e+00
-4.091509211629394960e-01 3.870537498442954139e+00 4.852111906685461662e+00
-3.306321088809778819e-01 3.906491568639368861e+00 4.939929013481725306e+00
-4.082067988962022609e-01 3.901989860729682569e+00 4.952668503238700559e+00
-3.241867000420019518e-01 3.946391489792301144e+00 4.991315971555334130e+00
-2.567345998364466975e-01 3.907589123683724353e+00 4.934122101387134585e+00
-3.763457397748463107e-01 3.989318512993590637e+00 5.021198775493212807e+00
-2.371528062318063457e-01 3.930208002467173056e+00 4.884296210741014832e+00
-8.184111741320601596e-02 3.984676006689255257e+00 4.986544592953226385e+00
-1.633412003212409980e-01 3.932181449020390573e+00 4.943155784072276404e+00
-6.428130835321305137e-02 4.022096270228193049e+00 5.096516684013552734e+00
-5.982323773357940688e-02 4.023190262660609307e+00 5.096436228565321969e+00
-6.695585795474248703e-02 4.038875486696544392e+00 5.072449747610833448e+00
1.129938648536187584e-01 4.115629634591575048e+00 5.172741204441448026e+00
7.031723954591335979e-02 4.052362275819543669e+00 5.086821003754866233e+00
1.353167672417568412e-01 4.020595640160053996e+00 4.954369837610856031e+00
2.480851705624753933e-01 4.021964435992098075e+00 4.911508835912524518e+00
3.358150024933708733e-01 4.112444994656337727e+00 5.061995298859530479e+00
2.566969184675618743e-01 4.060794336076955169e+00 5.057143312283685965e+00
1.382825361843376399e-01 4.129603224566098518e+00 5.125489423821208312e+00
3.363587932876720143e-02 4.064923240538701243e+00 5.050841759646578666e+00
-1.001612322242408232e-01 4.102266887562657338e+00 5.103852143114963269e+00
-7.768592709438711108e-02 4.153700878408751684e+00 5.137132502716485583e+00
-4.449818988317012503e-01 4.067006318934862641e+00 5.049662456961589996e+00
-3.289327970893966557e-01 4.099567278214705013e+00 5.078210473727712504e+00
-1.393803535785781700e-01 4.126273479788092224e+00 5.088435168092492411e+00
-7.908926650264962166e-02 4.161517143355481174e+00 5.077177896245702371e+00
-2.470922560338687513e-01 4.132897293959649332e+00 5.125692891153866171e+00
2.453510515915953080e-02 4.202808526439307357e+00 5.228200313865755788e+00
-6.428616385043769976e-02 4.111767956326824347e+00 5.102240636038357202e+00
7.663565031689506535e-02 4.057550858975638164e+00 5.078232740355833386e+00
2.259649366127535614e-02 4.119965544250567824e+00 5.166881949307495780e+00
-1.710274766352794518e-01 4.109404781180470145e+00 5.193211344069704083e+00
5.023833360360499545e-02 4.104668546137212992e+00 5.211459857920683447e+00
-4.497602084621613820e-04 4.060066353133823469e+00 5.169340980621263348e+00
-2.516079444138376031e-01 4.063998636360896199e+00 5.188602085783812434e+00
1.552216242785219580e-01 4.123909436971712417e+00 5.345078428467681775e+00
-1.261895560484316003e-01 4.088167863180210304e+00 5.161811279047989309e+00
-1.520315894587959404e-01 4.054503736556461568e+00 5.132241267631516557e+00
-1.295920258695873739e-01 3.981304861861354016e+00 5.009963226184576790e+00
-3.870033185653566910e-01 4.061239314641138520e+00 5.099465321722592037e+00
-3.470910507050503635e-01 3.924389746382509259e+00 4.893358652263179565e+00
-2.826665935316905465e-01 3.945371814378465736e+00 4.939369440456567339e+00
-9.963026624990245494e-02 4.042855451120995980e+00 5.124217856078047362e+00
-6.720965783930582527e-02 3.999453122319437171e+00 5.053516078857269278e+00
-1.208596689300617810e-01 3.908663778239839903e+00 4.887850264459986604e+00
-1.115172739617857345e-01 3.937175374251899562e+00 4.921263809215290941e+00
-1.351444473684954573e-01 3.933591902768397652e+00 4.937003310362384489e+00
3.622326058767483259e-01 3.943769035985122073e+00 4.939061133688070981e+00
1.702732351351888829e-01 3.907921228514871892e+00 4.908467813867917862e+00
1.014997261983796306e-01 3.986485940001216921e+00 4.981101359552747354e+00
3.467116088733009360e-01 3.965611372127006540e+00 4.925847298499286708e+00
-2.625849648747608997e-02 3.954822703491733815e+00 4.823903785417886780e+00
1.600941351908336807e-01 3.984464846432157259e+00 4.857006929320258237e+00
3.193846522889286915e-02 4.042837534944919931e+00 4.992599744507901782e+00
7.487825282793184045e-02 4.013964846497040106e+00 4.923640063082795670e+00
1.249736025371956799e-01 4.030934198550775172e+00 4.886492717743446512e+00
4.774218440981536915e-01 4.060176737949253045e+00 4.947707313824144748e+00
4.191887549684973346e-01 4.093457762524805865e+00 5.030731571824978765e+00
4.134379583728456931e-01 4.106163261736502257e+00 4.995901644668935049e+00
2.872235764631287935e-01 4.101084877939833895e+00 5.066146013925193259e+00
5.082261521769920742e-01 4.122206437245647059e+00 5.076598352397782676e+00
6.248001958136666367e-01 4.053347810409997365e+00 4.886345966324690870e+00
3.412985184598733013e-01 4.093327595744954195e+00 4.889397465992830760e+00
2.235625208159652266e-01 4.061962674877509727e+00 4.859572516174614165e+00
-3.236873777617290532e-02 4.025169036360825459e+00 4.844200402811950745e+00
1.456137167741173299e-01 4.110040197571025899e+00 5.010272435818440506e+00
-1.573370452932902619e-01 4.041863917959413577e+00 4.846464271921205658e+00
1.504836305374925021e-01 4.036719821280276399e+00 4.940444093541373149e+00
1.828577877714029354e-01 3.990076721117067127e+00 4.814837321256717040e+00
3.137554812977647739e-02 4.006779899215904273e+00 4.864157583043030364e+00
1.677293165012478382e-01 4.005213419100607908e+00 4.866737117198542961e+00
7.561971920196637609e-02 4.035790306745552947e+00 4.840026585811443738e+00
2.391185734550129172e-01 4.079240678684518784e+00 4.886511997027942478e+00
7.133179855293754479e-02 4.059525495891250557e+00 4.850545698728410571e+00
9.143919552342895385e-02 4.142949064480005994e+00 5.001431227556139447e+00
3.463957641180802072e-01 4.139427821189003431e+00 5.026804100791660623e+00
1.648821080445086185e-01 4.145541803670060865e+00 5.056771596831285187e+00
3.814932867285670270e-01 4.104890557140756790e+00 4.929222604648250794e+00
2.151700109678062189e-01 4.186945420084107639e+00 4.949679713033874329e+00
2.578641206950919029e-01 4.129800718689299543e+00 4.905650464509826669e+00
1.174329361260849497e-01 4.242292049287711642e+00 5.059394640848024594e+00
5.432934639480719446e-02 4.192633018587462068e+00 4.982997463340607780e+00
2.908200723736023563e-01 4.217975146224665295e+00 4.987066961335350435e+00
2.816835709193917237e-01 4.308509595311617701e+00 5.175655259533486152e+00
4.752658045166008871e-01 4.244245028454922242e+00 5.034267495954286353e+00
6.520609861581834199e-01 4.260182862435849316e+00 5.045524198264225824e+00
4.628362677740779918e-01 4.201847869963891036e+00 4.974945782304902586e+00
8.024363537885468300e-01 4.263748210477213973e+00 5.068356074180388582e+00
8.570654180802876887e-01 4.178296179714382497e+00 4.955867513467321572e+00
9.902373925345905326e-01 4.178005024423947944e+00 4.987735677586844218e+00
1.117523233944219818e+00 4.118705164877310310e+00 4.875709768510820830e+00
9.983869228327473255e-01 4.172256835204884773e+00 4.933164967997117678e+00
1.246650247662206334e+00 4.129030422047911486e+00 4.859440151639264904e+00
8.114159679046545337e-01 4.119114111459259320e+00 4.942822539851863262e+00
9.958919719093870526e-01 4.063508757612122047e+00 4.846596408912912324e+00
1.107551339833782400e+00 4.113059589367623836e+00 4.908955100037166730e+00
1.002062287180774947e+00 4.202551780676563986e+00 5.020100612897942405e+00
1.418221944029334658e+00 4.196260063277337693e+00 4.955713223246562826e+00
1.260077288827408104e+00 4.153990794563325650e+00 4.922569926831196874e+00
1.060743543932663124e+00 4.110460712241902570e+00 4.816307695017390422e+00
1.400925967350480583e+00 4.163735112341374389e+00 4.991978314029199559e+00
1.091737983809952350e+00 4.121606663371827572e+00 4.921421338251191102e+00
9.028425875806145307e-01 4.148120388220369215e+00 4.894807630506363694e+00
1.011480642471859870e+00 4.204126488914075033e+00 4.874582924512996129e+00
1.071446609829918462e+00 4.047911605369804988e+00 4.721106491899587532e+00
9.808491681993907196e-01 4.094620078637643878e+00 4.831200655475586636e+00
6.520676633054879323e-01 4.074276899708015875e+00 4.775532832452887178e+00
7.215302585793668122e-01 4.065747400324358551e+00 4.782756884248413165e+00
8.759669278354794697e-01 4.091215887583206090e+00 4.885090006897973680e+00
8.465862421303450569e-01 4.120834848706151909e+00 4.918526949695894324e+00
8.090734000885141386e-01 4.060673682195477419e+00 4.815187755842267769e+00
5.800141753245657839e-01 3.988961606949819938e+00 4.745859397086380937e+00
7.863036229370445884e-01 4.058315597620020476e+00 4.813795800480169973e+00
8.319895655404271340e-01 4.042544986007588825e+00 4.797921536090110628e+00
7.752866806576990122e-01 4.052408991156639217e+00 4.860195836503066857e+00
8.419427192809604277e-01 4.099450241095232705e+00 4.936934532627010874e+00
6.038094759903726017e-01 4.109439078501973874e+00 4.901637293099664561e+00
5.068936740171003930e-01 4.100458158719560764e+00 4.934977577603052445e+00
9.234248992381824950e-01 4.140693706033349741e+00 4.929332396499978231e+00
1.004685795298300821e+00 4.071377055880401663e+00 4.815808514620320224e+00
1.043576787274763440e+00 4.122076922579089420e+00 4.843920982329485092e+00
9.898860760745269438e-01 4.086586019556619931e+00 4.860578431218970152e+00
1.052256158288925159e+00 4.140732496586284839e+00 4.925791865330552355e+00
1.088145437855620790e+00 4.054967046242100359e+00 4.841004294692789145e+00
1.330412119587526698e+00 4.070546344541866368e+00 4.809998812260199763e+00
1.291435557351866326e+00 4.018675844895095217e+00 4.782927007084238902e+00
1.020723606681716911e+00 4.066573359019921341e+00 4.845167156589953450e+00
9.938498210000027422e-01 4.065860771286844866e+00 4.824871081928842287e+00
1.013018898213874808e+00 4.061424553394203940e+00 4.829086499207998706e+00
9.589384035167540787e-01 4.062042943090109048e+00 4.799133140364888916e+00
8.001294068189476194e-01 4.094652191266728636e+00 4.966159918761292147e+00
8.996187645425240964e-01 4.120304189188938260e+00 5.022468285667780030e+00
7.462150368076023721e-01 4.110645620812886314e+00 4.942541708484188945e+00
7.990767563308203147e-01 4.086946662652453988e+00 4.943995098604102800e+00
7.878721829325999737e-01 4.166771802563940419e+00 5.053745753924387962e+00
4.753196620314696363e-01 4.117272170027550970e+00 4.973859727927977481e+00
5.889737964401047243e-01 4.169260317813340500e+00 5.050682249751318409e+00
4.362479828798473958e-01 4.119238075466120641e+00 4.994777126875279194e+00
6.791683888217239229e-01 4.238749449816821446e+00 5.139524360462137231e+00
9.758591944021515197e-01 4.240984680963904907e+00 5.209848454127092410e+00
1.222716604546806529e+00 4.229895962651237795e+00 5.157910625300035079e+00
1.050398751208085013e+00 4.251919671758757069e+00 5.150940755200443810e+00
1.375259843958551720e+00 4.356953557164072954e+00 5.222714500375118973e+00
1.103978508899153610e+00 4.325746330721451649e+00 5.202798496515297799e+00
1.056769106784700041e+00 4.316541411532531569e+00 5.136001156597985506e+00
1.134015919340283451e+00 4.464500109441327247e+00 5.293805536537332657e+00
1.375693621122735966e+00 4.390765510457133480e+00 5.235237432308908367e+00
1.094829427972316305e+00 4.366895664033400237e+00 5.205655598827632957e+00
1.287176299182957395e+00 4.445071755137806058e+00 5.395381815474440401e+00
1.248712539252007980e+00 4.438010105397471428e+00 5.349114292771478318e+00
1.110260821381795715e+00 4.397600881480629553e+00 5.297441792381966330e+00
1.418537908755723942e+00 4.480888152989201956e+00 5.339533346768268629e+00
1.411233606804892293e+00 4.533543766656479512e+00 5.442449508724629403e+00
1.351382340229345447e+00 4.580653338659174345e+00 5.493185484716800460e+00
1.385789465627116579e+00 4.589125257496634802e+00 5.516447522631286127e+00
1.374877817097995392e+00 4.566021683059763525e+00 5.470074829005877604e+00
1.157425857344797970e+00 4.592759499993981365e+00 5.493233370236003665e+00
1.190130415231476890e+00 4.534594959757463961e+00 5.369065019450633969e+00
9.684754016502694629e-01 4.575495863148385745e+00 5.450325063602550202e+00
1.033109038971613325e+00 4.685743268053452759e+00 5.623155007693369178e+00
1.137988220708247011e+00 4.657134102646210749e+00 5.586944707010039757e+00
1.157469326315512914e+00 4.677687768241749922e+00 5.707403561287221372e+00
1.377088057235940521e+00 4.660111392826186361e+00 5.606099253476694244e+00
1.202300492604459370e+00 4.600447239421788126e+00 5.555978583693598871e+00
1.398283873914773823e+00 4.552903849578941120e+00 5.439672412255357692e+00
9.961034555709590288e-01 4.473829363704804329e+00 5.409494683884869204e+00
1.033004188757315367e+00 4.507156270875010584e+00 5.406338756982934868e+00
1.364562333577650666e+00 4.479261831694347329e+00 5.353578284423376132e+00
1.253604681608859961e+00 4.570731108840864643e+00 5.471031034485254629e+00
1.346340496683524401e+00 4.513246186496712831e+00 5.397359137316974476e+00
1.230574397677186571e+00 4.571382740004443335e+00 5.429989843054882748e+00
1.202312022797689561e+00 4.528074545066267831e+00 5.392241815343828293e+00
1.376990048139021594e+00 4.492656207855544537e+00 5.372775325649238098e+00
1.070475216380979200e+00 4.499268979754600828e+00 5.424689395304314488e+00
1.335532601456825175e+00 4.519381888101577260e+00 5.483110611397093770e+00
1.096389211020458498e+00 4.620816042568200999e+00 5.574135872331336117e+00
9.577897299890167915e-01 4.624376790310977370e+00 5.574597154563554646e+00
1.013895466703602866e+00 4.644409303567852199e+00 5.646914348057148203e+00
1.290507998032819570e+00 4.701513705995604475e+00 5.653259893392188928e+00
1.173050353215024710e+00 4.722688823806236336e+00 5.765155109283349510e+00
1.054582443061479191e+00 4.784516118534138940e+00 5.869486479291611936e+00
1.471380508141029164e+00 4.723133994513103673e+00 5.793078013296822704e+00
1.113363676462679308e+00 4.804026013727618505e+00 5.927632776463847009e+00
1.331274466583856064e+00 4.727611709756370573e+00 5.739033357582886907e+00
1.232759461812096946e+00 4.694762190168506599e+00 5.686318319492710494e+00
1.258231258953670384e+00 4.691568134429962456e+00 5.644187664460084797e+00
1.288272464820632290e+00 4.699848082534630933e+00 5.690003933113112033e+00
1.388114000019175620e+00 4.816675386253781888e+00 5.809374929727685100e+00
1.210772591563653577e+00 4.713928450787044255e+00 5.713233398604628199e+00
1.109027790477267628e+00 4.705253602522780021e+00 5.699804389186009956e+00
1.224505953601705777e+00 4.745109647101651618e+00 5.695335302158450297e+00
1.015785626591418689e+00 4.773292217253174208e+00 5.735760833753234422e+00
9.442071277082045855e-01 4.716478836404447428e+00 5.640697584664291497e+00
9.541792251762406529e-01 4.793355328540493510e+00 5.712821446839657646e+00
7.557666309109843938e-01 4.765166098999116251e+00 5.713770684804299727e+00
5.236842836524909783e-01 4.688140011092036374e+00 5.540463560957064715e+00
6.793593015644467936e-01 4.826686834477420973e+00 5.728047576012335718e+00
6.046141934316968669e-01 4.821752218604937745e+00 5.763173256211366002e+00
8.884688388595843866e-01 4.842126964411349377e+00 5.753213319673936788e+00
7.355253110416768436e-01 4.802454980599316414e+00 5.746256952626859871e+00
5.726309783200738135e-01 4.823192760238831589e+00 5.763482332244793227e+00
7.916546160448798553e-01 4.863218625647993676e+00 5.812067035409387294e+00
8.091599364203826417e-01 4.866747286527167482e+00 5.807944197194105485e+00
7.506069102325961806e-01 4.802134499429477899e+00 5.697021833638757471e+00
6.118370108230786197e-01 4.795572251738744463e+00 5.774042690461531180e+00
8.508995287834389964e-01 4.799740283777128802e+00 5.780291222690850717e+00
8.099008159478662261e-01 4.854879326769329317e+00 5.811126586145375583e+00
9.051312321244168180e-01 4.832053316658964981e+00 5.813002199974991235e+00
8.298298785772849628e-01 4.883212803216404829e+00 5.915117711426311153e+00
6.677528231645993850e-01 4.804665525644661983e+00 5.740426256769645796e+00
7.534724928704267244e-01 4.914262044025850429e+00 5.884327885940482616e+00
9.268694281468962126e-01 4.859207457446522049e+00 5.838154595875368891e+00
1.029702387812213127e+00 4.855065528716989043e+00 5.828307346879463502e+00
7.858891802863520182e-01 4.861599113575741704e+00 5.863645713594006992e+00
8.816117384962777193e-01 4.793420499770297383e+00 5.777976071975928996e+00
1.106408003730887435e+00 4.824047057384990289e+00 5.799138489813453923e+00
7.733018013600185814e-01 4.898959574612263168e+00 5.959596886096145241e+00
7.400387411542905802e-01 4.790816468813761553e+00 5.771136570610752692e+00
8.574027063691797013e-01 4.699126742250398614e+00 5.698196347905078341e+00
9.167569111360275302e-01 4.808705148412166785e+00 5.867889119921104069e+00
1.050424825064639522e+00 4.706086345498963652e+00 5.641238602089627463e+00
8.761292765834646223e-01 4.713042960631707246e+00 5.616689440706013947e+00
9.784714491141975889e-01 4.602786349179145198e+00 5.511132557193013426e+00
1.092952863213480397e+00 4.591761824209154241e+00 5.542449523453648830e+00
1.087243594563213289e+00 4.760090005714880057e+00 5.792002828496970679e+00
1.066673501981744154e+00 4.779792308063579576e+00 5.839639901679122502e+00
1.054262826838294975e+00 4.736837157705402035e+00 5.703049332680040884e+00
7.848355473241184210e-01 4.683916783380078108e+00 5.638868922662791050e+00
9.995626642803123740e-01 4.622495644780603818e+00 5.505822713080442021e+00
1.139858121415109116e+00 4.657943205521002383e+00 5.606014015319109589e+00
1.014223914123162817e+00 4.715005474400166818e+00 5.709544596251723725e+00
8.539684207422834072e-01 4.757557475920925150e+00 5.769223773596701577e+00
7.367647723850666575e-01 4.768444976209176289e+00 5.761869783113519716e+00
1.024364054801020663e+00 4.816843164331725546e+00 5.821283995539050515e+00
1.148100659130190104e+00 4.867981828479338802e+00 5.925364398843577796e+00
1.135544285650748941e+00 4.875944755820798449e+00 6.001892713491264963e+00
1.209576525410273051e+00 4.906938574627396576e+00 5.956415175668195339e+00
1.091985229634297561e+00 4.912770021550580068e+00 5.998102025573048834e+00
1.232194555451666007e+00 4.867907463830887238e+00 5.936952988137121245e+00
1.018666301492165305e+00 4.886687735424613876e+00 5.984845997409524720e+00
9.678771503259834263e-01 4.860043801356922266e+00 5.911971813636000661e+00
6.667979287093468432e-01 4.932498137369785596e+00 5.963432090496090687e+00
8.445629765687707735e-01 4.835187021963913701e+00 5.819120534979767889e+00
4.929789739275466376e-01 5.049226381574460021e+00 6.102335377862349475e+00
1.816639543547080848e-01 4.959518389028160001e+00 5.995171660222958998e+00
3.815829133304896037e-01 4.976263070010646494e+00 6.037121438359487335e+00
5.607519301064278761e-01 4.925466033677142086e+00 5.949686185272469174e+00
6.144313442907828327e-01 4.931148358913534757e+00 5.967875609388780589e+00
5.738683792394415617e-01 4.894438180836867325e+00 5.938144793197198901e+00
4.136423624799335785e-01 4.955849496671061338e+00 5.940385245822705329e+00
2.749259430366208790e-01 4.994395998234323564e+00 6.010103649646066692e+00
1.132727824392749938e-01 4.949928461307528060e+00 5.941614918086068009e+00
1.847547338802755373e-02 4.958993926066247226e+00 5.987366018814043400e+00
7.364120243854900549e-02 4.908196717111857232e+00 5.906093111086868852e+00
1.862588098351774801e-01 4.919394268951598370e+00 5.874083438631455323e+00
2.529872511471171759e-01 4.877832557932710422e+00 5.815283826045115845e+00
1.352936540902763551e-01 4.905912374409524546e+00 5.835957247092505185e+00
-1.912367605702660345e-01 4.876903913774350841e+00 5.831942688158536114e+00
-1.409089814149001030e-01 4.789301085856476625e+00 5.748441519178773440e+00
1.872415300374016822e-01 4.808088032252860522e+00 5.758445541637079224e+00
8.889999251059291230e-02 4.767046131061388969e+00 5.741491551848225683e+00
9.192499880305753102e-02 4.841691601213654828e+00 5.908032700188202035e+00
9.325018462553522069e-02 4.901107366148495181e+00 5.923200239425140623e+00
1.223048073217996717e-01 4.909716410464418423e+00 5.891901899983086111e+00
1.418016070642993953e-01 4.934473350779185807e+00 5.940771802045781591e+00
1.982567399318806989e-01 4.938403565914827986e+00 5.913021440390353156e+00
3.256964340107825762e-01 4.955881507449907630e+00 5.985628555592995781e+00
6.992884047423354732e-02 4.914636876613363903e+00 5.951967446878223100e+00
9.923026148107123856e-02 4.999764180505945177e+00 6.031203136399297726e+00
1.803844354703301178e-01 4.946262842408536642e+00 5.986657725981810785e+00
1.615306745289059875e-01 5.050992066978412076e+00 6.107611058944812044e+00
-1.253243569857313269e-03 4.998885530137311406e+00 6.053171681191128251e+00
9.924493201810342946e-02 4.937060240613900142e+00 5.972681511317357028e+00
2.302457780088211226e-01 5.028129723518174110e+00 6.035473498185746521e+00
-3.178471465282086544e-02 4.981762305317080752e+00 5.961989839745992725e+00
1.291315051201372965e-01 5.028110776072225008e+00 6.025434414203823863e+00
-2.350000896669008840e-02 5.020990372479893438e+00 6.063721121452092078e+00
-1.324994869115062868e-01 5.103172628561424062e+00 6.135554609074763910e+00
-1.312477504782569582e-01 5.131382968927666433e+00 6.169784914813154053e+00
2.803174481852011013e-02 5.186334777847394051e+00 6.234451913643102472e+00
-1.163779022029132220e-04 5.130338679035181038e+00 6.186621269067322793e+00
1.914828236729277863e-02 5.212477945891748732e+00 6.348133379490543682e+00
-1.317137549689045839e-01 5.137596228966387457e+00 6.222012339745570664e+00
-1.017857186797783697e-01 5.094239373541964433e+00 6.131559464481309618e+00
-2.506374085513386474e-01 5.058266556865808283e+00 6.058167643666300783e+00
9.004838464504463791e-02 5.065199287191662236e+00 6.104371029259215931e+00
-2.105196623882021612e-01 4.980699943935546159e+00 6.012615698229656580e+00
1.035493495563561822e-01 5.098740596291543525e+00 6.143420517343077591e+00
1.281799591192009646e-01 4.991131537880650448e+00 5.981191129519618066e+00
1.740979593473216680e-01 5.082269190184962149e+00 6.130966173892793414e+00
-1.108630062165052721e-01 5.200733399423509873e+00 6.279971185931164435e+00
-2.720499160301849684e-01 5.254050919672109465e+00 6.322178844252188235e+00
3.985720505750751236e-02 5.201981372317321828e+00 6.158106377432150502e+00
-1.089745957652835280e-02 5.256706701157942696e+00 6.146779786887189623e+00
-9.830454064663042557e-02 5.251120764863934198e+00 6.179866732848269706e+00
2.253021510636024627e-01 5.281317044290574358e+00 6.186179245529030091e+00
9.462264464515625362e-02 5.261242316051269796e+00 6.194580076981387684e+00
4.284188132951195771e-02 5.203654157615183351e+00 6.058037804170036900e+00
4.126316617609700893e-02 5.273181452443943762e+00 6.207905424134334105e+00
1.549913787606251592e-01 5.312404139290777039e+00 6.235485171292979523e+00
3.068925564981986320e-01 5.273669971452739524e+00 6.140858339685021150e+00
3.231679786846310409e-01 5.329200651650256582e+00 6.198846253622264157e+00
2.069526237223421050e-01 5.291736895741104618e+00 6.175490535958839011e+00
3.067246274418291563e-01 5.360944226204078511e+00 6.294399503442613231e+00
4.404693708996513732e-03 5.355222700138870806e+00 6.222682307630443610e+00
1.287507110927955667e-01 5.365757929693667272e+00 6.237326845247226359e+00
4.133410266288457813e-02 5.268088302811555046e+00 6.128179918545471949e+00
6.107441710871507751e-02 5.255808130589511684e+00 6.016328098069637420e+00
1.324596071608016845e-01 5.401124423447501322e+00 6.287902933452246046e+00
2.297651469445014666e-02 5.399331994534056101e+00 6.244503983650558254e+00
-2.720860653198463042e-01 5.332819142622531317e+00 6.156445314408286684e+00
-1.483967439462347271e-01 5.349640699830224833e+00 6.234635241117524984e+00
-1.296566838038312741e-01 5.334521820521240798e+00 6.152831766643665823e+00
-4.030524188850771738e-02 5.282320071495799851e+00 6.104173657017692989e+00
8.054963772729534233e-02 5.291406572531970554e+00 6.058361348725556539e+00
-1.544992654529111220e-01 5.453483538125286856e+00 6.284828399645143726e+00
1.011248406212104066e-02 5.389536657382069329e+00 6.228798292152584182e+00
1.516380621866408318e-01 5.331463247465182853e+00 6.107600575121000297e+00
2.545594266731872682e-02 5.319888960163570601e+00 6.044094532533025088e+00
4.744673642149142834e-02 5.355649436073399272e+00 6.094905694526109308e+00
4.960340464866443144e-02 5.259239890301517839e+00 5.944883054880661710e+00
5.749838890597468860e-02 5.243622872425333981e+00 5.981209864130140552e+00
3.909836597524440349e-01 5.275509684393330012e+00 5.988384222012395952e+00
2.139941194744865993e-01 5.257349765296711830e+00 5.956236613546102454e+00
3.218673567266294722e-01 5.298562957573050625e+00 5.961252762915734138e+00
4.863349307167774138e-01 5.203669975924820612e+00 5.820734412124291879e+00
4.955999750809639837e-01 5.223725131286196977e+00 5.816374522338293218e+00
4.791082322042166108e-01 5.129515511456924415e+00 5.749251314807774627e+00
5.055253890152956453e-01 5.163166848104662421e+00 5.752873802213191112e+00
2.945573773782833027e-01 5.102879682005155182e+00 5.748395474907458613e+00
3.865189101420554163e-01 5.096163853487504447e+00 5.733016958839850297e+00
4.719342356945679384e-01 5.175652082891035732e+00 5.819444752991842051e+00
6.844278390830351722e-01 5.170378566632003903e+00 5.835103929140100121e+00
4.323637730355452402e-01 5.132424828917447890e+00 5.765541908735229981e+00
8.233276477712118124e-01 5.117441642299733751e+00 5.794018514640778328e+00
7.482216472967289089e-01 5.199290055638033259e+00 5.884393199198441060e+00
7.191891417552097598e-01 5.150842351407011854e+00 5.792628707240942809e+00
6.551739921976255099e-01 5.197290185201708823e+00 5.809365286821966734e+00
6.369272067082744071e-01 5.193441435476432666e+00 5.836784896841674453e+00
9.157731066574593681e-01 5.208519128682164379e+00 5.813916112210085529e+00
8.180550357484305257e-01 5.208692357975261089e+00 5.812990215611710809e+00
6.844497523333537004e-01 5.239462623777304984e+00 5.827783129165521991e+00
5.579627961415520865e-01 5.270641724613272849e+00 5.890904369843813271e+00
4.873335935495558546e-01 5.427589830312409269e+00 6.068067656158575573e+00
6.494804573687590343e-01 5.422056669291803743e+00 6.001953650311498301e+00
7.925302768628034178e-01 5.403426175840762014e+00 6.001281279936238278e+00
7.323222319784342682e-01 5.513139731553250655e+00 6.103168178220022888e+00
7.550389776812443943e-01 5.551476575907742017e+00 6.126197007951875051e+00
6.598698120185242377e-01 5.596262044738267605e+00 6.133258970895766993e+00
6.540801540130751768e-01 5.670699211846774723e+00 6.222123673680461486e+00
5.733950390866432434e-01 5.645364350118482477e+00 6.176648329916248237e+00
4.555079580021811902e-01 5.611409058272033512e+00 6.137200117248772457e+00
4.002128494668987790e-01 5.594016032905767766e+00 6.048988495093352569e+00
5.268648527894310707e-01 5.613933903047160001e+00 6.077499647739730726e+00
4.912354438903486775e-01 5.596789951900512428e+00 6.063886895060189630e+00
4.417684267818941524e-01 5.723339548645882680e+00 6.183772957247327007e+00
4.349561473683377089e-01 5.639851300609064921e+00 6.061838896934101051e+00
5.738488269577020073e-01 5.686915682889297052e+00 6.140212705575942564e+00
4.931707334751854743e-01 5.785189502131938610e+00 6.243868920970977676e+00
3.652258536161747671e-01 5.725600370115755844e+00 6.206447908001377023e+00
2.236940439407640868e-01 5.682427037786064616e+00 6.120494174488921857e+00
-2.524289982060871074e-01 5.662137533418683866e+00 6.153232540918971871e+00
-8.239325238077827018e-02 5.698511616971231319e+00 6.070743387465116214e+00
-3.633975792472062816e-01 5.720417062753933912e+00 6.110809396834969043e+00
-3.866151805990363788e-01 5.846233942237851977e+00 6.187096090792412184e+00
-1.173922857183144486e-01 5.857878441712734308e+00 6.217734087487086114e+00
-5.011901959135706131e-01 5.768978921250512037e+00 6.070161783931325772e+00
-2.124704178569263857e-01 5.866829852100167386e+00 6.193038823975217433e+00
-4.535874729105630054e-01 5.808739076810780055e+00 6.160887573646508741e+00
-5.514743303962585941e-01 5.756891631223771455e+00 6.081931023829915794e+00
-7.082601891177804365e-01 5.746042826697398631e+00 6.056873081597447417e+00
-7.137251969330318246e-01 5.817354980324251912e+00 6.114197689525550317e+00
-5.227261987419844491e-01 5.741784013181228552e+00 6.026780468036093907e+00
-7.499459438518992771e-01 5.689785044714525064e+00 6.025249393562192246e+00
-5.922406170856751029e-01 5.783925775230097877e+00 6.098360200458285085e+00
-7.004603422786286337e-01 5.771642179612626045e+00 6.078271988108403967e+00
-7.247917923842818189e-01 5.732022760510929515e+00 6.076989860549431910e+00
-8.230346747227336168e-01 5.740829769341711852e+00 6.012590178416903797e+00
-9.849252453739741897e-01 5.610971573238122900e+00 5.909916167345434346e+00
-1.056994021788907112e+00 5.711849903036910980e+00 6.027956825378753436e+00
-9.145453097939617582e-01 5.681488105432576319e+00 5.965594120253210342e+00
-1.042940678505217100e+00 5.792822951983227497e+00 6.069839950763326719e+00
-7.653503415890147155e-01 5.817243446612570423e+00 6.098075582572403341e+00
-1.065238445438022596e+00 5.736370295530534236e+00 6.014258369572143437e+00
-7.720706747351423482e-01 5.811256850003172936e+00 6.081820240497150643e+00
-9.868660580118060466e-01 5.807512379401944536e+00 6.084905235105860122e+00
-7.901722434734033129e-01 5.906506545462523405e+00 6.218189681953606218e+00
-1.005619268069345873e+00 5.888322849167474615e+00 6.103769673336906898e+00
-5.597856695176502972e-01 5.981431433583100699e+00 6.195437698460872333e+00
-4.281470398585672799e-01 5.959241802952575107e+00 6.109284625452619188e+00
-2.400821768801430778e-01 5.963759940554786532e+00 6.091192829213285087e+00
-3.739025296675809185e-01 5.999523643490176639e+00 6.160995232830117629e+00
-5.513590969433965761e-01 6.038904638113242740e+00 6.179706701690445669e+00
-5.410874433387380389e-01 5.951726333323091644e+00 6.141007800825923013e+00
-4.340791385770065292e-01 5.947263994280254096e+00 6.170454420548399099e+00
-6.146738566494416300e-01 5.844752511406299256e+00 6.091867392147181093e+00
-4.652116896325190210e-01 5.918148133358884344e+00 6.063849464751413620e+00
-4.158255812322394496e-01 5.944001959197543705e+00 6.142227068809414270e+00
-2.055847732126076244e-01 5.981330994783547794e+00 6.176221800303766329e+00
-3.032742184111290595e-01 5.812306429830190524e+00 5.971588388080774301e+00
-4.674703585949402940e-01 5.853193459203638760e+00 6.071857832733528859e+00
-2.792087917084883908e-01 5.848136895934602286e+00 6.013428067438754354e+00
-3.274473241530013318e-02 5.889347824186984326e+00 6.016145454575108076e+00
-2.556530688897561410e-01 5.893979755956439526e+00 6.082796398084225231e+00
-3.365349216572652291e-01 5.922966205598900302e+00 6.068362134628455529e+00
-7.469115543746931984e-02 5.917074592193023896e+00 6.003027515453415397e+00
9.774531434393676776e-02 5.914553409247550242e+00 5.955572886861905779e+00
-1.074896813913627652e-02 5.921418601607618015e+00 5.939819148114074743e+00
-8.607868318842308575e-02 5.996748252387283706e+00 5.988036983570314220e+00
1.065708448827295540e-01 5.909730122443271227e+00 5.906213059774978902e+00
-9.560904245698503834e-02 6.034965450561585953e+00 6.061590784528193332e+00
-2.693816762612367133e-01 6.073043364151223145e+00 6.027074570673099707e+00
-2.398411613341975834e-01 6.080288444867825604e+00 5.984041629215910874e+00
-4.187041495434098981e-01 6.058540526892798539e+00 5.987054300350566294e+00
-8.311341176506843731e-02 6.101886079764326176e+00 5.977964356258864242e+00
-1.015589752676391948e-02 6.118029265020258123e+00 6.010128381185191770e+00
1.176587766595280221e-01 6.026237461898682923e+00 5.950111046637415413e+00
-1.371744968109037954e-01 5.995796795639590115e+00 5.990629883523397758e+00
-9.441339564786152549e-02 6.074993223167594714e+00 6.047171242923102596e+00
-6.809016284634822336e-02 6.077708664453780329e+00 6.034785851145297642e+00
2.112825730913841724e-02 6.142764123884605354e+00 6.158067892695020085e+00
7.214788098007988981e-02 6.065669434691275619e+00 6.051636795443724459e+00
9.963608035763951709e-02 6.033152245190430918e+00 6.011842508146080455e+00
2.245923990343756671e-01 5.993474274674726487e+00 5.939939069302586638e+00
1.709685654396646826e-01 6.016424570305840547e+00 6.001041474002721365e+00
2.426689055144526097e-01 6.082611888388852250e+00 6.116877445811085501e+00
4.535407352635588696e-01 6.119082713992359146e+00 6.064327212779124565e+00
5.759779351675897718e-01 6.121412101566984454e+00 6.017265168511156226e+00
6.498121128042907424e-01 6.044188999043813126e+00 5.921153373564925992e+00
6.378958626842922142e-01 6.200672037720988072e+00 6.129206743054733231e+00
4.820404390974097897e-01 6.237904748639982344e+00 6.231723005012937300e+00
1.036188102190473082e+00 6.128376095082765040e+00 6.030097799445998774e+00
7.265690353981628657e-01 6.220397785890825482e+00 6.182013615763141345e+00
7.320586448952539627e-01 6.188850995453885950e+00 6.132572121850373925e+00
8.735456929798288694e-01 6.217699764065161006e+00 6.193236263376656225e+00
8.125293679197301833e-01 6.171573097361341631e+00 6.093837504814312744e+00
4.350387730575363543e-01 6.199714170406180891e+00 6.176022700399213861e+00
6.455911577920211419e-01 6.136175674185519568e+00 6.052961656615347685e+00
5.236777216384201905e-01 6.155264192496280096e+00 6.081473254903801084e+00
6.467630385948991423e-01 6.096359727742187928e+00 6.067239851518118066e+00
8.447980252482137908e-01 6.142155424274128528e+00 6.151644662541382758e+00
7.826918139415102171e-01 6.115199370602026896e+00 6.103986523546779175e+00
5.753673572380144652e-01 6.246050623310059002e+00 6.201757675501112566e+00
6.746925464571831288e-01 6.173651811025157699e+00 6.117387682354327616e+00
6.347451421778580460e-01 6.180252377204572767e+00 6.143797020889181226e+00
3.423598718004581820e-01 6.149518958550973302e+00 6.086245772838803525e+00
5.132218190139007374e-01 6.217597896437599303e+00 6.182738899656535558e+00
4.694886899119830592e-01 6.165048507634890207e+00 6.147239989736219101e+00
2.414066515868083518e-01 6.087903865706648432e+00 6.056941389509926665e+00
3.809954460242662155e-01 6.042785948044532951e+00 6.013605093212894381e+00
4.244788989126423440e-01 6.153598478125359428e+00 6.138327752201009346e+00
4.397750538869288905e-01 6.141999516708058771e+00 6.101130236958562492e+00
4.343685686846124328e-01 6.112545512321351460e+00 6.188729107629544757e+00
3.981979725317142949e-01 6.205107050317252515e+00 6.236686385371482899e+00
3.539618680577617527e-01 6.386778004048732527e+00 6.397549994248419303e+00
3.871600673705856699e-01 6.416736280192629316e+00 6.375999633304291869e+00
2.634403459918646662e-01 6.279964598467023151e+00 6.256293387411163032e+00
4.631178911167604384e-01 6.301571732906484868e+00 6.254049452758357219e+00
7.604285397882259989e-01 6.377552491560765979e+00 6.396863765301860738e+00
6.266107636599758113e-01 6.275372174156504279e+00 6.323063887973731312e+00
3.347267401131960307e-01 6.261802137401246249e+00 6.259892759097721360e+00
3.589521980582552341e-01 6.347914810757174564e+00 6.348091859959491323e+00
2.554867354900933196e-01 6.384807361634909029e+00 6.366757621938550216e+00
3.186551202603960520e-01 6.214420914896496839e+00 6.183765846435710145e+00
3.851639110823882883e-01 6.265265534346602827e+00 6.233077852941578456e+00
5.228170538079012220e-01 6.188296760397097529e+00 6.152907554141284763e+00
3.475539182456348075e-01 6.107192020948006395e+00 5.998525134129162772e+00
4.586102051735967411e-01 6.269912793247880423e+00 6.218779609235615347e+00
4.561197418124473546e-01 6.142607531559365341e+00 6.043576269129217415e+00
2.615607766074675711e-01 6.339743852522762957e+00 6.219704728168865770e+00
1.854315492937207710e-01 6.355550982780926894e+00 6.271007933405485346e+00
3.899229151104515179e-01 6.294027090497972488e+00 6.216369079332315195e+00
8.848032303309784352e-02 6.163402946486320033e+00 6.067599244121581137e+00
1.721975311330015967e-01 6.224971448785848516e+00 6.153888183728480676e+00
2.903444728076581272e-01 6.139533688897397035e+00 6.000682841781230792e+00
6.422426900166124941e-01 6.317712118591350290e+00 6.246751217750984964e+00
4.472093077360976832e-01 6.275263854665506180e+00 6.173206996201491492e+00
5.145660425698989071e-01 6.250414653001425513e+00 6.168964616774977650e+00
2.844176254511034951e-01 6.222572074811272280e+00 6.176292495135803584e+00
4.382313727253757119e-01 6.263443458217987647e+00 6.195008389207719901e+00
2.503201953716088779e-01 6.279605168331928944e+00 6.180933750831521856e+00
4.576581123383940269e-02 6.267756610216355995e+00 6.178700971152985666e+00
2.929320786558687328e-01 6.354224350904750906e+00 6.254964095160980619e+00
3.545331708127130166e-01 6.291207619245547278e+00 6.148002576313515100e+00
3.122719017908568984e-01 6.367886579571310435e+00 6.181829308996486638e+00
3.886604278783941657e-01 6.341220986335541099e+00 6.206637807356497838e+00
3.732653056462188063e-02 6.287481518737810582e+00 6.132816273058316447e+00
-1.038869085018642308e-01 6.271983755651200809e+00 6.127767977726514381e+00
-1.691518503868684464e-01 6.219346942032158765e+00 5.993106809857985162e+00
1.518936210070757631e-01 6.301751018798388948e+00 6.116245415377623118e+00
2.016523676389248097e-03 6.184437905482693232e+00 6.052622389729752861e+00
1.218363077002881517e-01 6.170538161734357097e+00 6.056270176386617798e+00
2.575231689054617058e-03 6.074946330054311616e+00 5.920692193248720869e+00
1.176272772812366058e-01 6.136312274629893260e+00 5.944646798998507897e+00
-1.203002645822121713e-01 6.258440357502323970e+00 6.121975551965447515e+00
-5.709654127503564075e-02 6.219020121843369608e+00 6.050082811444010389e+00
-6.684587540323644328e-02 6.056206274582550897e+00 5.911036281530646974e+00
-1.225741069333374234e-01 6.094231342370254545e+00 5.899011491686675157e+00
5.584434755510659515e-02 6.161202441795762930e+00 6.016532245033043402e+00
2.418278184107418016e-01 6.174361684922073046e+00 6.081922346705288973e+00
1.749302359602795398e-01 6.118104551000586255e+00 6.018702483874616149e+00
3.821279169295426215e-01 6.190155329914688309e+00 6.074432252646683850e+00
4.311400823292445283e-02 6.137808479359249780e+00 6.075781187900990865e+00
-4.311588208684901530e-02 6.086595298266805898e+00 5.975421977810968066e+00
4.470347395023903658e-01 6.084337208529518648e+00 5.920613292304197195e+00
5.572188491207945571e-01 6.009209616277829014e+00 5.799042687369164284e+00
6.059924815386996677e-01 6.001907584142538887e+00 5.792697661235698625e+00
4.029365824006522212e-01 6.030116806780063676e+00 5.786500258228755023e+00
3.343514015365623981e-01 6.128153588167733368e+00 5.946036550579437474e+00
4.350460003165854683e-01 6.060129586789517298e+00 5.779477648182590244e+00
2.604745719871887077e-01 6.045747953736573699e+00 5.775159826883307090e+00
1.000174896027231364e-01 6.024198412749879772e+00 5.764692118278668787e+00
6.878658105715355908e-02 6.076959558316821663e+00 5.778817479527642575e+00
9.550338837185072538e-02 5.981301127289083475e+00 5.636720201639551675e+00
-6.109521077554446941e-03 6.126100107413316564e+00 5.837311277216432615e+00
-6.842650440466722939e-02 6.074674633992932726e+00 5.712550798660639195e+00
2.246791535772250936e-02 5.994397269977931764e+00 5.636377446510613787e+00
-1.508133873825455717e-01 5.920632539942001671e+00 5.595085809447999381e+00
6.701190388913283447e-02 5.911758809827756700e+00 5.583696461333359728e+00
1.591193169557983955e-01 5.912348860261224637e+00 5.529309639001886545e+00
3.434917036246193933e-01 5.967895763753643834e+00 5.571810647048689447e+00
4.636372902599406043e-01 6.020059975349590253e+00 5.638919825548269316e+00
9.928865564979290348e-02 6.035835095487010804e+00 5.682798070572916416e+00
2.669765113440256687e-01 6.155215518493060145e+00 5.788760485692322710e+00
3.405082947160630313e-01 6.135492117654207433e+00 5.800920544601700257e+00
3.302774896531900373e-01 6.121418735649674758e+00 5.729651607577864070e+00
3.975267281510984074e-01 6.128619230454809497e+00 5.745421491188813512e+00
4.773163371636524599e-01 6.150524139488084074e+00 5.800022692293471671e+00
4.860091519612007582e-01 6.115114540992724557e+00 5.705745897784126441e+00
5.160758517489990593e-01 6.135772013781998879e+00 5.771440108642169164e+00
6.520188595302981449e-01 6.144590825659157041e+00 5.812774302627009781e+00
5.849590899285463941e-01 6.095102813875935333e+00 5.702592756471540625e+00
7.408589630384049274e-01 6.002124187679460654e+00 5.597996178477374407e+00
3.497160319179840049e-01 5.958775273433586150e+00 5.567006217885888120e+00
6.404203348268368012e-01 5.992166073430506223e+00 5.571146792460149655e+00
6.383495264994021312e-01 5.991232021517726380e+00 5.583724055379135187e+00
5.341051311490905285e-01 6.027918006114171945e+00 5.637637317103481038e+00
4.710665103132061771e-01 5.985861955631126996e+00 5.600740613887554176e+00
6.265128263112209606e-01 6.085244823759873078e+00 5.695046426394370087e+00
5.205304419157097406e-01 6.086188839181549071e+00 5.705930464377050093e+00
2.532415748559884716e-01 6.098253152718824843e+00 5.701344278742831229e+00
1.103838013606290858e-01 6.034019615014512894e+00 5.634245232273476844e+00
5.516992915454098645e-01 6.120120073883313694e+00 5.794425375996414829e+00
4.525774581799254515e-01 6.082427230563540732e+00 5.772258726115418348e+00
2.546172601208331332e-01 6.024512857122506837e+00 5.651267836278825563e+00
4.366940274026825386e-01 6.105313311527538644e+00 5.767574705578215166e+00
4.103426292185778368e-01 6.167662438139157821e+00 5.804903632374765365e+00
1.624006969869995487e-01 6.121654047001283239e+00 5.775689793644612102e+00
5.805781660157403046e-01 6.171711952322181283e+00 5.791001320455320567e+00
6.191599056240713050e-01 6.191695895444737197e+00 5.823408073264856988e+00
1.696410398213038517e-01 6.173563062520877054e+00 5.861339414693019556e+00
2.680158802506972804e-01 6.172538133868295418e+00 5.865896195911687983e+00
5.859611028747553352e-01 6.127997676572552344e+00 5.756543393938335029e+00
4.303525054073492617e-01 6.085444951173777817e+00 5.731419624994602557e+00
2.945565402583581460e-01 6.091664188836556804e+00 5.700888936540819962e+00
5.576256916833390864e-01 6.037609991802721510e+00 5.569553467313634876e+00
5.601196855745307346e-01 6.084540995835306276e+00 5.715586673737354850e+00
4.740514682779419231e-01 6.187303296240444617e+00 5.817091066069598249e+00
5.425207416935009519e-01 6.158334458184245186e+00 5.766421139155769815e+00
4.323429190920226040e-01 6.196924756318289873e+00 5.848161764020727738e+00
5.704882231366099621e-01 6.254446765564025235e+00 5.927474515756263607e+00
5.975514199045506292e-01 6.264056369445919259e+00 5.916653158177903826e+00
5.964616204724496606e-01 6.271732553630548601e+00 5.931365434545383231e+00
4.000319040914229185e-01 6.201992210165076180e+00 5.835529523400641239e+00
6.317486107740898360e-01 6.187260780638039748e+00 5.823317348839778695e+00
5.474788697574080043e-01 6.233404192774878894e+00 5.837543748703914126e+00
7.113114505242846830e-01 6.110165005754987888e+00 5.677803885082457924e+00
7.400968171327689804e-01 6.275102001348329850e+00 5.838830234218099768e+00
7.939146491238542325e-01 6.267679195272158665e+00 5.818579401834316656e+00
8.268413263257194945e-01 6.184396665573504315e+00 5.750018420259996432e+00
8.911844963755821691e-01 6.243458946031894108e+00 5.790687817735976850e+00
9.485737158988620799e-01 6.321583446584154053e+00 5.908751719080418852e+00
6.695725287575196027e-01 6.339257932278393959e+00 5.887275638539616551e+00
1.016024994676741899e+00 6.354290579383887305e+00 5.882950709630210717e+00
1.023557779626928843e+00 6.412323523118170776e+00 5.957360100595360919e+00
9.381935957301456019e-01 6.386001578369382869e+00 5.956269073235342049e+00
8.012977680293288385e-01 6.362260081800804379e+00 5.884773662943333150e+00
7.541097409473628277e-01 6.411448157548245597e+00 5.944209537780568375e+00
7.814734332323942656e-01 6.437951254306764071e+00 5.921034530472983448e+00
6.243576616347794594e-01 6.443274070328768310e+00 5.994054744018141534e+00
7.393881539822666493e-01 6.367270494688188620e+00 5.857197137641260376e+00
6.093729389980501177e-01 6.363243988195133483e+00 5.887500586759198740e+00
4.439766931892167867e-01 6.411315990025422629e+00 5.944025980622444472e+00
4.993267058532038782e-01 6.463477924854601042e+00 5.987106651896315412e+00
5.275320868850934541e-01 6.480198216498908259e+00 6.056524111078113393e+00
9.541711460960675684e-01 6.531300076263907073e+00 6.057147919066395936e+00
7.537295396417765803e-01 6.591399461843753471e+00 6.192700177068778622e+00
5.571575295259489913e-01 6.574072090723421802e+00 6.168687772167673167e+00
3.444303342046258765e-01 6.592702943298386131e+00 6.208739236319950727e+00
2.155042981044525130e-01 6.489539187370418460e+00 6.062967718343340806e+00
4.028364728325096733e-01 6.555080515303241206e+00 6.189046202145148001e+00
2.419080289630791691e-01 6.560043428467334792e+00 6.157603475178331287e+00
1.437167931892660566e-01 6.570910645384024029e+00 6.142179463933374883e+00
2.758871525293990490e-01 6.533080436784056033e+00 6.144320131811148222e+00
2.452518615139900326e-01 6.470848604406928217e+00 6.052742911473456111e+00
-1.221715731999613872e-03 6.529086207414441567e+00 6.124980454231577554e+00
2.556900775920276092e-01 6.554901471977527372e+00 6.183152107776093587e+00
3.513726577865820822e-02 6.546856937364909257e+00 6.206683279693957722e+00
-5.281552177404928326e-04 6.611412635423881134e+00 6.287426645814245596e+00
-7.471528120426788877e-02 6.642409614139882734e+00 6.370543866738000993e+00
-6.099480133691770334e-02 6.511811271517633060e+00 6.139711878415265112e+00
2.035678726206106501e-02 6.562488126702034741e+00 6.228166648871941824e+00
-2.031626672579150417e-01 6.542821780309692414e+00 6.188176077089229565e+00
1.343660221581626998e-02 6.424103958562975336e+00 6.041621278292211628e+00
-3.897202865796816629e-01 6.435755012598129099e+00 6.120655658427864410e+00
-1.072851898253306402e-01 6.413413830804596927e+00 6.037989993599547134e+00
-4.997289817748053198e-02 6.454465311410895190e+00 6.172615415490977142e+00
-6.164137914750943137e-02 6.411528207600474261e+00 6.124420858596013595e+00
2.150981421942628757e-01 6.438751183013046386e+00 6.079324988420433229e+00
-3.936302527883626251e-02 6.338074987206115729e+00 5.962234363789576719e+00
-7.995282968711135696e-02 6.466719539987502152e+00 6.109341885722697540e+00
-7.331126663608790450e-02 6.378950915593661009e+00 6.014443105925310284e+00
-1.284065339496933689e-01 6.363798614413915367e+00 5.952978645654813050e+00
-6.110528825710671158e-02 6.343471744257970890e+00 5.966204923976164309e+00
-4.187423342805907112e-02 6.425236980171871615e+00 6.029217833752844591e+00
-2.696919796488330551e-02 6.397455081848786307e+00 6.050558202856759493e+00
3.605453804891958075e-02 6.378109015228903722e+00 5.983713206634021731e+00
1.416552277054563581e-02 6.384831207139563425e+00 6.000424376422376582e+00
-6.643234031949123153e-02 6.338480331580470306e+00 5.975196644824024794e+00
1.570595481892503587e-01 6.266885094109873044e+00 5.912563242448523049e+00
1.488381693482933033e-01 6.340027463866682922e+00 5.981106083155593112e+00
4.935371079178878240e-02 6.360088527131694924e+00 6.019326956193683742e+00
2.023091209575474947e-01 6.330800020360573654e+00 5.965795011594264174e+00
1.824782608448588250e-01 6.339971158112666316e+00 6.007078615883066242e+00
1.741670363061409432e-01 6.297957546167204157e+00 5.954947019910937556e+00
1.155865455956755911e-01 6.318387558105202473e+00 5.893645318194061566e+00
-1.357550549069408332e-03 6.234518810280057721e+00 5.795574202542367104e+00
-3.415658791976715070e-01 6.227803385752034515e+00 5.798458348417637076e+00
-7.442995460589614531e-02 6.285603528883160429e+00 5.849058715799271724e+00
-1.058299749295122383e-01 6.360699424648756484e+00 5.952928928333070857e+00
5.484713557789303029e-02 6.313474200313774709e+00 5.852528195829770574e+00
1.136710982834345657e-01 6.285234861160624575e+00 5.788295739087216951e+00
9.954683778409254002e-02 6.267824308935031397e+00 5.802843727399378260e+00
-2.219881601766478599e-03 6.290107845468750014e+00 5.831263242048949635e+00
-2.158669528290602015e-03 6.234545672915662529e+00 5.731515593172073153e+00
-2.714522753263892696e-02 6.275629434236368986e+00 5.819243519176556134e+00
-2.390702162926239965e-02 6.259876180808394253e+00 5.802393978790039597e+00
8.105141554952363658e-02 6.281423044965491975e+00 5.797988623092355631e+00
-3.815003352278024951e-02 6.238669582006788339e+00 5.740223764250296234e+00
4.905644662642488080e-02 6.154668477898930234e+00 5.663902439987567483e+00
-1.185665612796788296e-02 6.177130847804935598e+00 5.654425523136166198e+00
8.810346263756467511e-02 6.161117086549644739e+00 5.608991976258546508e+00
1.533028668268038019e-01 6.166998318303492432e+00 5.617653141500012381e+00
2.259059365601411712e-02 6.174487958935911180e+00 5.627879208706201730e+00
2.892754844474542120e-01 6.147624178472542944e+00 5.566458796670565867e+00
8.814807071961361373e-02 6.214057432934172454e+00 5.670196537722455687e+00
1.079582657378248128e-01 6.212946057580569281e+00 5.681813093014715932e+00
-3.023422735891880681e-02 6.153491836307359186e+00 5.607482937407235468e+00
7.936225382567313469e-02 6.206297931950292224e+00 5.717094624697429239e+00
-6.043565510569350041e-02 6.281492462877239724e+00 5.824523755928323610e+00
-9.608678756915717267e-02 6.280553815066059364e+00 5.781208031168491246e+00
-1.159228140165651511e-01 6.238200832435282450e+00 5.700863576110161368e+00
-1.371705157725587043e-01 6.274229133324981333e+00 5.707169295206947268e+00
-2.054324496062283345e-01 6.354277652040262403e+00 5.848549663870344695e+00
-2.353368301467322621e-01 6.256114420609172555e+00 5.703184089857957773e+00
1.082180053460075342e-01 6.311571471548235834e+00 5.728938099736439860e+00
7.871295785652847321e-02 6.278539685189524100e+00 5.738899248204200276e+00
-4.039562348839043082e-01 6.264063361139315944e+00 5.676684832856158991e+00
-1.572908327814268037e-01 6.340535705538352218e+00 5.818987686798674730e+00
-1.016130116252014631e-01 6.239565960000697409e+00 5.698874684429811488e+00
-2.658939811849865831e-01 6.280280079260911918e+00 5.709770232529853828e+00
-3.541677727196154701e-02 6.265329580937788911e+00 5.671472402122216039e+00
6.896122092572590234e-02 6.243207341367880581e+00 5.619833999803663716e+00
-1.596761373554844710e-01 6.265845618024193264e+00 5.659372966481644340e+00
-1.945059658267433988e-01 6.289557765737422201e+00 5.727807526085222811e+00
-3.377420679083729671e-01 6.371718527238193985e+00 5.792270950136821916e+00
-3.016417804291099958e-01 6.331039172062220999e+00 5.764601511316008065e+00
-2.324016149593642611e-01 6.345870207046776734e+00 5.693737256505466249e+00
-5.459695709056866519e-02 6.341285835429089524e+00 5.710391749586415600e+00
2.068751979817597675e-01 6.353888515380087476e+00 5.676597223394980851e+00
1.186040054806425104e-01 6.325442001809860493e+00 5.654117958058687776e+00
4.232468360811268010e-02 6.353954300216857476e+00 5.705154549052830149e+00
-1.070573387569897506e-01 6.413777392953460499e+00 5.764697844348313893e+00
6.183589259038981684e-02 6.431556044552571905e+00 5.756524316117816120e+00
2.044035697708842803e-01 6.365892735651112133e+00 5.698125575080903893e+00
-1.145838179610631641e-01 6.497832836993631567e+00 5.868754106276567128e+00
2.928169296491533458e-01 6.445257861635216301e+00 5.797318792401449983e+00
5.649753608436920010e-02 6.379131032365500609e+00 5.748315382973079757e+00
-1.325065286846574715e-02 6.334661768979604979e+00 5.729075061994425511e+00
-2.052024895234048074e-01 6.417020493177954421e+00 5.776683821944485153e+00
-2.147996149798873378e-01 6.301779127544920200e+00 5.670004012770814228e+00
-1.012906972182380655e-01 6.293989646827728990e+00 5.682507383440764670e+00
-4.973838356652420800e-01 6.245155366899719951e+00 5.626603636982433265e+00
-3.457142621154048467e-01 6.225082820087983748e+00 5.602292586945571529e+00
-3.046982547084410853e-01 6.271618415824868897e+00 5.619027405458939306e+00
-2.143473389275135643e-01 6.217571952031116567e+00 5.566762898091808687e+00
-5.779436268609649402e-02 6.271002692992774463e+00 5.594657313316827363e+00
-1.525389650674776297e-02 6.440800071926346959e+00 5.862811556128778356e+00
-1.598839839293794141e-01 6.285640128143233696e+00 5.663706352154042278e+00
-8.345056087339770834e-02 6.342739513436806753e+00 5.805106292994793193e+00
-4.748457031614185531e-01 6.379305799522000164e+00 5.852609913297576405e+00
-5.562312742188818548e-01 6.293746366839751971e+00 5.669329164537404431e+00
-4.332623021792031959e-01 6.324217120396150804e+00 5.677332944272641235e+00
-4.031313373091746644e-01 6.275248978381864795e+00 5.584230493721025645e+00
-5.298760535154052320e-01 6.317783514582401949e+00 5.679062428765866422e+00
-2.666840331696730404e-01 6.280609293706535645e+00 5.670356059867645016e+00
-2.514236187266902789e-01 6.392188997603573064e+00 5.779390182139183096e+00
-2.599601577528955487e-01 6.402345227204022216e+00 5.812690805281210515e+00
-2.121341837679262821e-01 6.375785917563241867e+00 5.774230748205695818e+00
-2.318603974817960434e-01 6.414015707394348453e+00 5.836279382868286625e+00
-2.410901263960000540e-01 6.536022629406564199e+00 6.018489828775555495e+00
-3.681882178622191137e-01 6.517758879184206044e+00 5.887685489547782147e+00
-1.549617649400740205e-01 6.557890058265327227e+00 5.996011200884463044e+00
-9.996837154757312605e-02 6.548555724212876683e+00 5.945830787091495040e+00
-3.545549198655783413e-02 6.510062285414385030e+00 5.914872674810943032e+00
1.196814026309090395e-01 6.624992937732407938e+00 6.063540318945160656e+00
-3.524436350416236818e-01 6.594130326784101825e+00 6.007048529810017357e+00
-1.886726712414876772e-01 6.554786555051586916e+00 5.962951040712524353e+00
-3.062214325059322007e-01 6.621450838385976922e+00 6.069646057766497016e+00
-1.770474767234495317e-01 6.688442829286514346e+00 6.129567445096645528e+00
-9.465039470070889249e-02 6.768986700232139775e+00 6.163854448778654849e+00
6.405394811218935447e-02 6.757683165818749949e+00 6.140947222387188376e+00
1.448151064547777422e-01 6.769000476893949347e+00 6.154053777157946215e+00
4.097685467074757559e-01 6.693821733650390016e+00 6.105852651593735025e+00
-3.572586648284049177e-02 6.579224749252901461e+00 5.931310814288374367e+00
-7.272541660132200714e-02 6.509215927630561005e+00 5.836294169992317649e+00
-4.233353436399240471e-02 6.576207228622040546e+00 5.905937232220238364e+00
7.731850673838221166e-02 6.551094438665614028e+00 5.834914776052029239e+00
1.716086980038837584e-01 6.591864532010276001e+00 5.849828161548993322e+00
-5.792514800969327665e-02 6.534039193699306303e+00 5.817749142733041445e+00
-1.492582949238986656e-01 6.518484889621421807e+00 5.780752397161665002e+00
-7.423255665358302613e-02 6.585827788478017197e+00 5.889674269221379710e+00
7.671780589406793083e-02 6.487563183287005764e+00 5.742140120159143990e+00
-3.655202553495703020e-03 6.455117120894601435e+00 5.688199347934946637e+00
-2.166830687034436709e-01 6.449389431295149855e+00 5.653984774246166189e+00
1.349558664756524140e-01 6.470443817194230007e+00 5.679975467785687293e+00
-3.096591250058284076e-02 6.487342917221397443e+00 5.649615017885516899e+00
-2.640663792775080690e-02 6.493313630521073243e+00 5.745066449533861253e+00
-7.995522270771140971e-02 6.586378113028003689e+00 5.871646030250681214e+00
1.146178844755532146e-02 6.629144165552395940e+00 5.976458830012751022e+00
7.681806247465162996e-02 6.664125442294874802e+00 5.999343081243137199e+00
1.110072171987397938e-01 6.588639387237159362e+00 5.882618942405183127e+00
-8.262237688020827864e-02 6.618921015866110480e+00 5.860848938202242842e+00
2.566501658096533023e-02 6.614690598302925828e+00 5.809801766514648413e+00
1.050807696201060820e-01 6.593135366673336328e+00 5.778956070606451334e+00
-2.803599286415838637e-02 6.609139579196037673e+00 5.781319702235411029e+00
6.235507207681655756e-02 6.517199692518302001e+00 5.597786036612774296e+00
5.907811117150251617e-02 6.557345443595848700e+00 5.646117541551224583e+00
-3.229915775311986009e-02 6.603999312394014609e+00 5.636921631945464917e+00
8.901549169891177782e-02 6.725902949764033245e+00 5.755404695573060891e+00
1.805991352660607230e-01 6.684574525341528961e+00 5.723963854786122241e+00
4.622663332348878606e-01 6.689285820329561538e+00 5.688508357721373976e+00
6.158332042292067321e-01 6.655601365000008762e+00 5.632305030218746289e+00
4.589411267175485531e-01 6.779174350205350308e+00 5.801269313639144443e+00
3.293540289927214815e-01 6.710701166678183505e+00 5.733317878119360778e+00
1.379493825709073307e-01 6.767378110319232754e+00 5.755955684533022421e+00
4.045757377165852264e-01 6.730667052475761025e+00 5.690644189389505669e+00
3.379156812950547817e-01 6.758505338578761013e+00 5.654654106213737208e+00
2.440644333295126645e-01 6.709167640293071777e+00 5.669050156361820747e+00
2.347994218493745788e-01 6.715050190300312138e+00 5.634458506798332600e+00
4.508557219543047889e-01 6.684988524142831956e+00 5.615183050500568207e+00
3.488133942426857037e-01 6.715147207729625478e+00 5.601829140893202386e+00
3.170587276757366180e-01 6.710440401446829739e+00 5.614366119970889635e+00
3.652965305120334794e-01 6.718772021958153040e+00 5.559312013275659048e+00
2.137357794301095182e-01 6.690283092146239952e+00 5.518587682081081525e+00
2.266711974540515373e-01 6.729693355664417176e+00 5.517467939563553081e+00
2.200245115509561200e-01 6.786055349801221048e+00 5.605488750796496333e+00
4.513744277948777417e-01 6.857917457098318792e+00 5.702088436406051564e+00
1.223238425445341143e-01 6.909895219784095488e+00 5.683428335884779692e+00
2.602455563107379799e-01 6.895075051558922752e+00 5.655434150947161065e+00
1.403954604137444828e-01 6.904590017058948703e+00 5.732516853327314976e+00
1.046433356569987094e-01 6.893517736200861279e+00 5.689368923868026506e+00
-3.766446965968708871e-02 6.992417366058875317e+00 5.760515608805459209e+00
1.834044708789049349e-01 7.035437865424396975e+00 5.829928033034499357e+00
5.170787579894356445e-02 7.028066363934577510e+00 5.840657139835415457e+00
8.378270053647320081e-02 7.019226563260968277e+00 5.831702207695999007e+00
2.623972032262307796e-01 7.100467576161206829e+00 5.869405124352168102e+00
6.133242322517974687e-02 7.113905543949210042e+00 5.893695925401090996e+00
-8.744769405173895283e-02 7.109733163868409811e+00 5.919353826183887612e+00
-3.572234143819235097e-01 7.207801745588203524e+00 5.959431035570021074e+00
-2.399960357788932241e-01 7.120799031716313898e+00 5.892134648494785409e+00
-1.011995606589870672e-01 7.081837072631329555e+00 5.802188587115967522e+00
-7.008373061146591643e-02 7.132386519474115616e+00 5.846825343390378293e+00
8.981745712501204570e-02 7.147409941407478762e+00 5.825072109220945649e+00
6.743320269296576575e-02 7.151589754292827728e+00 5.817269871891837418e+00
3.436232005488850660e-01 7.124071261888275330e+00 5.711685230518887657e+00
2.115907452926245880e-01 7.236503310388829213e+00 5.827346211361279060e+00
3.468838161241663554e-01 7.269461046168038898e+00 5.820403091657305517e+00
1.804886975241931368e-01 7.223814459669401167e+00 5.804063343481081994e+00
1.271068888491749815e-01 7.255482341700735915e+00 5.742869711285750078e+00
3.892248137897222349e-01 7.233768491837170522e+00 5.748948092580222990e+00
1.498835545262863778e-01 7.200280752389420336e+00 5.683013855794195379e+00
1.401028465446581828e-01 7.247026526869813523e+00 5.706834230445879896e+00
8.521917499155376441e-02 7.298483530242602768e+00 5.743050790796764282e+00
9.357263900604810558e-02 7.288227590857586868e+00 5.718755173689007876e+00
1.486174355949819170e-01 7.366350997013722868e+00 5.732455644825419583e+00
2.834146725537324274e-01 7.350042363699198056e+00 5.686861733388732354e+00
1.418397120566648184e-01 7.325946943911299414e+00 5.673539232896986917e+00
3.111680305343521025e-01 7.387373950348555596e+00 5.749769757856877384e+00
2.891490927566296026e-02 7.386380126878211883e+00 5.715438808265800752e+00
-1.888446634960847803e-01 7.385059098551050916e+00 5.712980952282426195e+00
9.601952255628824762e-02 7.483068806841616905e+00 5.781847350681768916e+00
5.801250001930332439e-02 7.535346717365285052e+00 5.854586532941876698e+00
-7.013836300843595550e-02 7.585201643080559997e+00 5.872762011818609018e+00
2.893044083928284493e-01 7.555362765779405798e+00 5.889643140051721737e+00
5.040658631213242868e-01 7.479126545498617773e+00 5.760472792241627893e+00
2.484126597873486941e-01 7.536048008564252498e+00 5.830502002998533051e+00
5.261118833573288356e-01 7.495963150036557998e+00 5.781950877477336270e+00
3.937321828789331901e-01 7.522603781385870825e+00 5.802970317635828046e+00
4.552178035490469510e-01 7.476258835703171179e+00 5.738823564294964541e+00
5.127418746892673518e-01 7.602384827861353500e+00 5.920246701199451955e+00
5.054603202430667519e-01 7.485097012267633687e+00 5.719406836076757372e+00
5.865518192577614531e-01 7.639040362532206530e+00 5.933433696919951039e+00
8.078699224931565892e-01 7.721855370415155129e+00 6.067123862852771943e+00
5.271445506754985910e-01 7.798515317272129543e+00 6.161474145918841572e+00
7.499396086445079268e-01 7.766709746476315068e+00 6.139096052772341494e+00
7.235971742497674386e-01 7.757552357695638001e+00 6.119163846899473569e+00
4.947398850779717860e-01 7.784221641535673974e+00 6.154638765587599814e+00
7.515249459214687899e-01 7.792904315910957891e+00 6.198943432769045359e+00
6.389394877833239894e-01 7.796949129795757827e+00 6.106248044212209791e+00
5.429412311586870876e-01 7.941612389136722072e+00 6.284104003936104910e+00
9.408380101620448244e-01 7.878006948175489299e+00 6.208609450864603474e+00
8.083667626685867580e-01 7.879503627116045017e+00 6.194623660244117147e+00
6.528228114393522796e-01 7.819416227376492223e+00 6.133882295821623032e+00
8.394258120833028025e-01 7.926692630083302937e+00 6.235982880491195424e+00
1.001770423319743308e+00 7.821551637314013483e+00 6.144946246240459153e+00
7.128603626387983727e-01 7.754625049078455845e+00 6.040989099323412326e+00
8.231117129535232557e-01 7.797272792709371458e+00 6.084248198949227415e+00
1.008299831866975804e+00 7.855174641863915674e+00 6.148871847932850798e+00
8.841037844662840151e-01 7.851136531722576528e+00 6.108149957683981945e+00
8.567133264088252487e-01 7.904397138725415495e+00 6.204592633299744087e+00
6.626872077346633860e-01 7.822312907915404345e+00 6.132478671044115259e+00
6.407146927068346765e-01 7.810694160229386007e+00 6.117933422260986021e+00
4.586590778816000968e-01 7.679042150567661373e+00 5.990200117942900526e+00
5.401103851481336982e-01 7.743862661435674255e+00 6.045922179805046426e+00
8.420844702977710039e-01 7.789539015632165331e+00 6.087317864078650054e+00
5.991906915763838271e-01 7.732465662583408950e+00 6.041562299212271725e+00
8.939040701936079580e-01 7.722005289408843787e+00 5.964304324894211362e+00
9.617676603921894163e-01 7.892536005347579042e+00 6.157026946359682285e+00
9.727466623411158420e-01 7.867679704378730321e+00 6.171494727313548090e+00
5.109371378643540185e-01 7.860604862555347516e+00 6.105408968711128814e+00
5.241447003129666715e-01 7.952484181292490462e+00 6.178576554171789859e+00
5.885008853651854110e-01 7.837680573126385219e+00 6.057040078679601258e+00
6.035369271843972205e-01 7.927232612901472741e+00 6.099681253936919845e+00
8.850418861979308938e-01 7.879307874931534172e+00 6.105111867253956603e+00
7.579357590591381255e-01 7.863981076139906712e+00 6.083191340250067469e+00
5.950548361981979895e-01 7.883508629246590793e+00 6.135081368639972332e+00
6.140057132851417521e-01 7.774944622759350388e+00 6.002693154068595049e+00
6.537295956436149913e-01 7.752303837750238458e+00 5.931376039523452270e+00
4.944933062876871177e-01 7.850588610347590368e+00 6.007755076098892921e+00
5.445812706021914140e-01 7.896485049333679562e+00 6.032753270044620919e+00
6.700928975580180413e-01 7.756808875567027250e+00 5.912897885812407495e+00
9.483596673722821668e-01 7.863750977044585255e+00 5.976972371005094153e+00
9.157102199298791101e-01 7.850069695147970705e+00 5.998737547949172466e+00
9.610256414496926025e-01 7.843043758331432080e+00 5.979303498476555845e+00
8.237507275703102039e-01 7.892297577939089592e+00 6.012601215817261036e+00
8.215296436439383232e-01 7.894607210590213420e+00 6.013316108525390113e+00
9.677813930031459178e-01 7.903750051828392742e+00 6.030419481719354380e+00
7.405423431306651372e-01 7.911066149299615269e+00 5.993919692944739808e+00
9.373128203298374261e-01 7.913872386284128702e+00 5.971320043452008619e+00
8.107744542009318600e-01 8.051900710919614568e+00 6.091115318524401800e+00
7.344267252358799292e-01 7.898673255932116888e+00 5.963168963357247776e+00
5.885503762310523301e-01 7.843818035116969511e+00 5.903540713968093101e+00
4.258524653855694231e-01 7.884775196378932094e+00 5.988298475768023543e+00
7.713843458954935395e-01 7.970138924940892267e+00 6.032566720193085708e+00
5.176898711766841910e-01 7.968190128936825545e+00 6.075945213595868921e+00
5.210502915036206995e-01 7.838890013308358995e+00 5.971492817586353752e+00
4.265430073616059414e-01 7.985111684245958408e+00 6.059384965176290549e+00
2.771399690203490973e-01 7.973128189822970668e+00 6.055265114990609376e+00
1.633251011441167744e-01 7.986416807327409551e+00 6.052879974665442475e+00
2.211160933136599727e-01 7.994386753696979930e+00 6.049394875003412331e+00
3.556595032786126209e-01 8.013964824837826129e+00 5.994786412558910094e+00
3.895665768226243553e-01 8.063933671746800869e+00 6.110971139861103296e+00
8.965162761944241165e-02 8.088901006017923834e+00 6.143966158058032256e+00
3.982388278938060466e-01 8.115336423003725486e+00 6.128975576132230429e+00
4.384387278890784501e-01 8.113053197859995791e+00 6.112543862144959483e+00
3.155248523880114786e-01 8.157957554459269289e+00 6.187601673799659530e+00
1.457904079032587286e-01 8.125443470150161218e+00 6.114117012393165851e+00
3.689584652714534285e-01 8.151791637868695872e+00 6.169613810241821206e+00
2.048346354414977977e-01 8.127724013501397948e+00 6.176761963187198390e+00
4.035213642219986352e-01 8.113850713251961722e+00 6.148863481927677732e+00
-1.046202814037372059e-01 8.130262118183901876e+00 6.180791070538497856e+00
6.899655695672175792e-02 8.206587891643573940e+00 6.250821134806769486e+00
-4.689866406300478158e-02 8.223976131896472808e+00 6.321373669269320317e+00
8.377716174000807148e-02 8.123055070450021731e+00 6.146727978379472823e+00
-8.834084489465468537e-02 8.176166446544126387e+00 6.252980042093666313e+00
-6.429496805606423060e-02 8.135641258806385778e+00 6.119255765844829220e+00
7.515028449014650447e-02 8.188525116676233395e+00 6.208411685926289003e+00
-1.191731481206888960e-01 8.224572232296855745e+00 6.216474840647829403e+00
-1.378230653704043962e-01 8.150338407148211672e+00 6.138901576398726689e+00
2.759336264475683795e-02 8.275932671840635635e+00 6.279284479593387758e+00
1.520723867472875412e-01 8.138486503070639699e+00 6.097886364994681507e+00
4.406242740458718998e-01 8.243034459833415539e+00 6.198680839547287214e+00
1.881890683959140387e-01 8.283147871634284343e+00 6.255023498439597596e+00
5.193711661761322151e-01 8.308777355123435626e+00 6.273959658738667677e+00
7.660996793747496536e-01 8.367942572404759360e+00 6.243449774719887380e+00
5.306665532978477318e-01 8.417709052115844415e+00 6.274866024150961508e+00
5.695767097849456784e-01 8.433402393661292962e+00 6.373032160421036707e+00
4.854997801006675773e-01 8.375417239477725317e+00 6.293873697360239383e+00
4.188035031489386051e-01 8.466116786129770588e+00 6.386697309063608330e+00
1.276168742567161674e-01 8.567716311781488514e+00 6.404894579653362285e+00
2.678910547707568646e-01 8.603671336372093137e+00 6.421549789413885989e+00
2.529810487635112959e-01 8.653960580051949236e+00 6.417801290427161298e+00
2.865353792681319955e-01 8.640768759363000484e+00 6.429488459431158986e+00
2.150138382379105095e-01 8.717287147966274574e+00 6.405538075130077225e+00
2.815326070305153583e-01 8.668005794318856871e+00 6.355871204538103392e+00
2.886548735000049049e-01 8.727994968049117119e+00 6.434456869971330484e+00
3.112284336071155511e-01 8.641732981401640146e+00 6.308751556728077858e+00
1.550201520334942018e-01 8.818931914060623711e+00 6.427587589240825849e+00
1.238887418096396992e-01 8.723698784754223112e+00 6.341081345017898663e+00
3.030662054488413373e-02 8.779795105292116375e+00 6.420351007273620958e+00
1.692303590799918711e-01 8.749901956264734437e+00 6.410341840864238527e+00
2.839623671024808504e-01 8.710857076153944334e+00 6.397159471055681834e+00
7.963647419727036547e-02 8.707023652385581514e+00 6.315534695702798018e+00
6.384207448722326039e-02 8.731799390830969898e+00 6.409962393325683294e+00
2.090018986908774024e-01 8.770372150985959792e+00 6.432784152567762703e+00
-1.866233463459513256e-02 8.781179152689649214e+00 6.439570374774016948e+00
2.756001103348006409e-01 8.733164602661881659e+00 6.327221553124771525e+00
3.628843786505970836e-01 8.885024716392955213e+00 6.431451100433007717e+00
4.228184190299378309e-01 8.831714392500963129e+00 6.383261709666935957e+00
6.122066938744410436e-01 8.881671326642537778e+00 6.387369934520859438e+00
8.368249238780870458e-01 8.982528770063773038e+00 6.465106219451767444e+00
7.277592226218535520e-01 8.916201163855900447e+00 6.375229022851537586e+00
6.916749788346797656e-01 9.045137864727424315e+00 6.489614430518648724e+00
7.137249490769707050e-01 8.906936823263574610e+00 6.335339943226139248e+00
5.901580826250787393e-01 8.925630879949672192e+00 6.316529928305186559e+00
5.842726963318514155e-01 9.082835557525656967e+00 6.470919076952798221e+00
6.988626863772577913e-01 9.082426254331254611e+00 6.450547873838411661e+00
7.397372061383670205e-01 9.148921670933399142e+00 6.460084891552217101e+00
6.733190675052127538e-01 9.193558354485157125e+00 6.517155633341632281e+00
5.815887388284040060e-01 9.240865040938640362e+00 6.556950661184000495e+00
4.883282199634910725e-01 9.248885333080400173e+00 6.566028573863633255e+00
8.137760325489422630e-01 9.256520910478812425e+00 6.629907144210457126e+00
7.506999890809548104e-01 9.242768139579290221e+00 6.559266165403905724e+00
5.128195914207288597e-01 9.356818469645389769e+00 6.645351580095037569e+00
6.458984369362964495e-01 9.399897681284748785e+00 6.699417959236890319e+00
6.142761506602103516e-01 9.332964622223249407e+00 6.595986921421583382e+00
5.801891238085888913e-01 9.278054183924657750e+00 6.537803033620755322e+00
8.467694489176335049e-01 9.345651386404568939e+00 6.627809537926725447e+00
1.058825883152251679e+00 9.305054821216389271e+00 6.523460486573721795e+00
8.911547694424317712e-01 9.450044165203442148e+00 6.664629973387997453e+00
5.450202785023722241e-01 9.388455090719149965e+00 6.598691017637333900e+00
7.806860788663017026e-01 9.443830307645706412e+00 6.621183984579120718e+00
5.039533936788658242e-01 9.414266628974505835e+00 6.601533749122614481e+00
5.413694917688125496e-01 9.327902801441133818e+00 6.504280991340933404e+00
7.679122789328813870e-01 9.404457854675927209e+00 6.533173988119286513e+00
6.969706305050507034e-01 9.245199670672134218e+00 6.402721165392204483e+00
8.259083597407690380e-01 9.411588880702096205e+00 6.512968315665990104e+00
7.998503676421180320e-01 9.472457442533462668e+00 6.492605616667976420e+00
6.376609855910206903e-01 9.491157920018128635e+00 6.558958431870836492e+00
7.485937664019831628e-01 9.556178609420557635e+00 6.621333754822464890e+00
9.131347744063781358e-01 9.532945471506753421e+00 6.533664890555320071e+00
1.169878182078135431e+00 9.592014592167458886e+00 6.545599110389296094e+00
8.449037449549922085e-01 9.678406389332140591e+00 6.695161578526766633e+00
7.451050627908030188e-01 9.645664633828173962e+00 6.660723833990644493e+00
8.563203336278029099e-01 9.710067393569037364e+00 6.708024549416160554e+00
7.393529586054561342e-01 9.705047230309682860e+00 6.633064915649523385e+00
1.017950489405289538e+00 9.734617015546451313e+00 6.656907378590998903e+00
7.186983848295488420e-01 9.722383045858379091e+00 6.652096502272262235e+00
7.269337211153827916e-01 9.678112389306583907e+00 6.542705655177429414e+00
7.847334141512495309e-01 9.670563876414083992e+00 6.489566442687304537e+00
7.198026196994490311e-01 9.740339080365570723e+00 6.656826406460486290e+00
8.036145578681571644e-01 9.763610081200498669e+00 6.587044554419993148e+00
7.402130047514174915e-01 9.672717215777520749e+00 6.495187141680211163e+00
6.903749498981988086e-01 9.673633332885161806e+00 6.457888233896481367e+00
7.480035342309687696e-01 9.700440781707508009e+00 6.521471296515526817e+00
6.195349122183174684e-01 9.716639421756021022e+00 6.501950888253589689e+00
7.338700942263087779e-01 9.697455416790763394e+00 6.450636240346534933e+00
6.116927496123885089e-01 9.740422944885322565e+00 6.541835383251067171e+00
5.531129375291320427e-01 9.717348682436695029e+00 6.507809991787426362e+00
5.563491032524511271e-01 9.699485290668839355e+00 6.500606667091288315e+00
2.696100791119516171e-01 9.758723898878312042e+00 6.539383135965092464e+00
4.362058194381141507e-01 9.751498676759071671e+00 6.476152657603663876e+00
5.377805339835000087e-01 9.721633015976356873e+00 6.515267326638298329e+00
5.835697902867053033e-01 9.928928007398349465e+00 6.586067462293708097e+00
5.215234188270726490e-01 9.838607079169241487e+00 6.484296751094460021e+00
6.895305651134424618e-01 9.851702429963710372e+00 6.547764524836699351e+00
5.885489052402824717e-01 9.806545270339331211e+00 6.513074235744737983e+00
4.152680222019767275e-01 9.844031338021173028e+00 6.546234013566100352e+00
3.368449893816930496e-01 9.916704966543033350e+00 6.600101048892216049e+00
3.191683419822542445e-01 1.000955208032941890e+01 6.739926038017726384e+00
3.729298199198751718e-01 9.985380567656985562e+00 6.697573237898842180e+00
4.203536559245930060e-01 1.004209510712765940e+01 6.706121453768531637e+00
4.779837738441999329e-01 1.010043989811203602e+01 6.807339116346446062e+00
2.048331104972146988e-01 1.013132804729684011e+01 6.841992798004071119e+00
2.369839965821503580e-01 1.024828352056739256e+01 6.929656231760524143e+00
1.310000686775358858e-01 1.027665614582841336e+01 6.911681253908137812e+00
3.361585078364601742e-01 1.031026199290016443e+01 6.923878019694954311e+00
6.907103852746161454e-01 1.030772728902847568e+01 6.922952030583304328e+00
2.617455673611994715e-01 1.029520711626695473e+01 6.794276475268135052e+00
4.068070765633694519e-01 1.026972314597496982e+01 6.824152298894206936e+00
2.999512809055873697e-01 1.033784016294632302e+01 6.856750085972432629e+00
4.732593852655023747e-01 1.033318555830520680e+01 6.906255415714806389e+00
4.273869535560376742e-01 1.032665113380539523e+01 6.825119579708636586e+00
2.256986521012026015e-01 1.036233010857911196e+01 6.809416029161644346e+00
3.588385664635425631e-01 1.042475243093807791e+01 6.849436171947959728e+00
5.410433213542279463e-01 1.040147218977300092e+01 6.827723065220065557e+00
5.867163224896262408e-01 1.036701054551291179e+01 6.698421013961401549e+00
6.693071275124606867e-01 1.038246210171950246e+01 6.767321832976036511e+00
7.473648528800022062e-01 1.035019373334695736e+01 6.771643367504039723e+00
6.779949715991314685e-01 1.037386994351665948e+01 6.773368690547769688e+00
9.984277374964275475e-01 1.031444141081873056e+01 6.714099520436862534e+00
8.143600180175253334e-01 1.027008929518687275e+01 6.644811881037226975e+00
9.757680483501737223e-01 1.044988869197087844e+01 6.829686819099380912e+00
7.451846080534195726e-01 1.034634743683526992e+01 6.732473126717168910e+00
9.593538106423765699e-01 1.040045855483177739e+01 6.754710761328038160e+00
6.653845621227696405e-01 1.035512457465791414e+01 6.644900311377848645e+00
5.479786300854443404e-01 1.030969089254531568e+01 6.620082080496380250e+00
8.040970704298723293e-01 1.048430606088793660e+01 6.791361212922935486e+00
6.872776007864845882e-01 1.048020405164375113e+01 6.770059559616695921e+00
5.039715077573012625e-01 1.061085216651980900e+01 6.814890417528233435e+00
6.128377473246494622e-01 1.048457886175085996e+01 6.683955702872307114e+00
5.599004795354074471e-01 1.053383555976430230e+01 6.699588553861395290e+00
5.810687750054984724e-01 1.058682322895773353e+01 6.717277315555273631e+00
4.296467619112868674e-01 1.061915483265445026e+01 6.670382785761230338e+00
4.173292539039243354e-01 1.065986190812549061e+01 6.748581017617718558e+00
3.191560848858424060e-01 1.053862745449229799e+01 6.601632157218334740e+00
1.381202889052377258e-01 1.068564861966321367e+01 6.712511996091635069e+00
4.910683852796439708e-01 1.061766814462664499e+01 6.612301665868318246e+00
3.069214573393452272e-01 1.059584120023078313e+01 6.639575759975804736e+00
2.595981938789723165e-01 1.064752018012380397e+01 6.710650004247693090e+00
2.779913960309302046e-01 1.075147726583125696e+01 6.705903125184033975e+00
4.867957243610977480e-01 1.075242458364382259e+01 6.766547655682279228e+00
4.150688875989241300e-01 1.076398529922646397e+01 6.730072596679180563e+00
5.454474203734704929e-01 1.082930602142415033e+01 6.780359316994262642e+00
3.981005713587620343e-01 1.101854167283634389e+01 6.879634236174734241e+00
5.337636821018553190e-01 1.090079816580500882e+01 6.765349855827020420e+00
3.930735456308236397e-01 1.092969916559191468e+01 6.696517577877534322e+00
2.426384023720109806e-01 1.095542907129299870e+01 6.758937857252757198e+00
2.428996844586450155e-01 1.098845065135430765e+01 6.695596959223337308e+00
2.669677629033557764e-01 1.097417647562249776e+01 6.655696210754880937e+00
7.279374129128016180e-02 1.106015849648282590e+01 6.815431485141936641e+00
9.528805223630894272e-02 1.109187433422562030e+01 6.861941431679167813e+00
-1.854282698909207883e-01 1.106629232953911846e+01 6.797934776844213545e+00
-1.597871769006723452e-01 1.121294564142744932e+01 6.885992028569324575e+00
-1.301035416565422820e-01 1.115408961818667954e+01 6.836072832015685385e+00
1.104047460725314095e-01 1.110459840864932168e+01 6.827201515537361765e+00
1.206714888310273237e-01 1.111224233555500263e+01 6.825923134061010700e+00
7.326666516605228989e-03 1.114348036851392898e+01 6.852700660838732638e+00
7.486315785289096580e-02 1.106150278681007393e+01 6.805187990715008794e+00
-1.004231364177889281e-02 1.115846170075871235e+01 6.861509373858138083e+00
1.336842327665368202e-01 1.118834597679744114e+01 6.887294027664554008e+00
1.087462300042211366e-01 1.097345042455988207e+01 6.641728113345171103e+00
8.017597694017108978e-02 1.117526794383317323e+01 6.834664394480976846e+00
1.369360080361490817e-01 1.111016733987143468e+01 6.717341461874904773e+00
2.133416337107129079e-01 1.115241452039134629e+01 6.729929707122733085e+00
2.468412769030858545e-01 1.109083866902072657e+01 6.636543529564821853e+00
4.486467681956393672e-02 1.127485504994474041e+01 6.787743569329056648e+00
-4.054126969759745073e-04 1.127872177080381988e+01 6.820158875852330382e+00
9.799243780178663876e-02 1.127621822862782608e+01 6.815224064356458555e+00
-1.386680085333789336e-01 1.139588796029833873e+01 6.926363228926986082e+00
2.690180379990465484e-02 1.137451115982445948e+01 6.857133107597557675e+00
6.912741998414280442e-02 1.155948081921826365e+01 6.964284202285859315e+00
-9.112617178263064666e-02 1.156062887089651525e+01 6.978952367987636407e+00
-2.381693043738907223e-01 1.151061270343019061e+01 6.960246586479503783e+00
-3.001637514867390721e-01 1.161849328236830559e+01 7.047664584699182555e+00
-3.470591418325500999e-01 1.166045820402485411e+01 7.075957956267902915e+00
-3.026960194681772021e-01 1.170514638880297653e+01 7.073726593192396273e+00
2.663133159064644956e-02 1.172932552953298746e+01 7.047567526472392707e+00
-1.719827304285219127e-01 1.173717200654501092e+01 7.090424971510155494e+00
1.072926263551568227e-01 1.181335818242464342e+01 7.218160516226826751e+00
1.926682277834004253e-01 1.181369551146991270e+01 7.157061283029611864e+00
-1.120696925303725222e-01 1.177587995275342436e+01 7.121356254777579053e+00
-1.819167671875969103e-02 1.175423223908549275e+01 7.064361419000361408e+00
-2.542539531688891019e-01 1.185849333600628519e+01 7.098205693329517452e+00
-2.298434460869566154e-01 1.173654154233777724e+01 6.923066120549576929e+00
-3.569479182256791172e-01 1.173730380978092391e+01 6.903364623823381230e+00
-1.009662778206560502e-01 1.186246803238587511e+01 7.020340265825484316e+00
-2.349210869117323852e-01 1.181723084007034963e+01 7.030700777938792001e+00
-2.801181307553645694e-01 1.181331204091295284e+01 7.000104312746050716e+00
-5.984440720605286312e-01 1.184524580867133814e+01 7.055785059124235481e+00
-3.205822787226865755e-01 1.172855399162664725e+01 6.983901506890149768e+00
-2.334098145244832834e-01 1.173290298250024044e+01 6.978290486209542287e+00
-2.497399177227704881e-01 1.179206420214824469e+01 6.949433621755792601e+00
-2.140743471588754943e-01 1.178735877170706203e+01 7.029750145760529811e+00
-1.455818282115761420e-01 1.186579979703690313e+01 7.098612526577359638e+00
-1.578367702765331726e-01 1.177899291845979057e+01 7.025591676714769029e+00
8.132500412307303028e-02 1.194452282622446582e+01 7.105909954875005319e+00
-3.056971164536186406e-02 1.204187863686963667e+01 7.143449886113370617e+00
-1.040280607685480363e-01 1.216282788454130959e+01 7.308287854794980554e+00
2.102881860742271056e-02 1.214649055963676361e+01 7.257725908216822397e+00
-2.410368182576230756e-01 1.223145550301139473e+01 7.327233531108271691e+00
-2.035770394986581022e-01 1.218479279659250736e+01 7.240978025195206058e+00
-5.604192097714649073e-02 1.222189355758852614e+01 7.209661547519313984e+00
4.126912120930600891e-01 1.228637502628681766e+01 7.313491505488219246e+00
3.132356359243786414e-01 1.224173684622795300e+01 7.207498489415909759e+00
1.978638772378875643e-01 1.237833563786321633e+01 7.335197869392844794e+00
4.278026779197371399e-01 1.238559509757030241e+01 7.340039606546167938e+00
3.538769873480165362e-01 1.240936898299541902e+01 7.348714209316710821e+00
4.770213973437121835e-01 1.248949352059355888e+01 7.405170061181086893e+00
5.022332561032061271e-01 1.257519779775257263e+01 7.445655295364984383e+00
4.433870248057387164e-01 1.258192024598566228e+01 7.466090547669856470e+00
4.771269938431437763e-01 1.262413010474676156e+01 7.441879701450577755e+00
7.172009368698186726e-01 1.258435216539106882e+01 7.414887963524817494e+00
6.974868545393483332e-01 1.252571163193386461e+01 7.321135870199401374e+00
8.806944397688141191e-01 1.251667179911314776e+01 7.278348998187563978e+00
9.601411592127695460e-01 1.259898763046635395e+01 7.333588512836596962e+00
1.038161013582114212e+00 1.260483307505746353e+01 7.313096315837199768e+00
7.422627625703724918e-01 1.256610901875461650e+01 7.337245154992316110e+00
6.895981938262036870e-01 1.256191823088232162e+01 7.288567785481354200e+00
8.409553900265408499e-01 1.261794965456033069e+01 7.290280763454478397e+00
7.144014614798676055e-01 1.249851643366534937e+01 7.138412905157712984e+00
6.982426836217288102e-01 1.249316972107685508e+01 7.142963002231855540e+00
6.190839169420985222e-01 1.255398401781778794e+01 7.166432225510466658e+00
6.691512351230917144e-01 1.271682273931834217e+01 7.289252331443315747e+00
6.405893062390392023e-01 1.273345928924707060e+01 7.345441996690729169e+00
5.489779836012286252e-01 1.271405675084353959e+01 7.326342079496379611e+00
6.537720441873552391e-01 1.270055013570828351e+01 7.234951806466239255e+00
4.805316015439174970e-01 1.288447430852727038e+01 7.448649009103330165e+00
3.296715532930213910e-01 1.278542988160843308e+01 7.345468609597962661e+00
6.479402735616424103e-01 1.277907385752039460e+01 7.351451852967719525e+00
7.070535144830422114e-01 1.290593753762737705e+01 7.382305715850312922e+00
8.092531719601825380e-01 1.288183098017912265e+01 7.387915270975461191e+00
5.370574423153162691e-01 1.293173115294322351e+01 7.381896332203266908e+00
7.249202977767374989e-01 1.303242556420928544e+01 7.417419310363141172e+00
5.588882090650151291e-01 1.300908256072552049e+01 7.281863479343282819e+00
4.677198522040562634e-01 1.302780307864150444e+01 7.311899087541214648e+00
6.321083284725543816e-01 1.311481447393855149e+01 7.387368071849056861e+00
6.096236079249904849e-01 1.307742768617900175e+01 7.345629039002955274e+00
7.314792437247992218e-01 1.300752469825024349e+01 7.302297003534618192e+00
7.125951342112987197e-01 1.314407266953344333e+01 7.415618749285378009e+00
8.132116877204939032e-01 1.317933326301155716e+01 7.457089671393830166e+00
6.133576632654411664e-01 1.322118225784631385e+01 7.498489622170065871e+00
6.484894323708928487e-01 1.329117345585831877e+01 7.495757139389727541e+00
5.462525000478671844e-01 1.321598409755018899e+01 7.398982762920315537e+00
7.209492026890812477e-01 1.318455465226927004e+01 7.389930461333404033e+00
3.204084574793827356e-01 1.331225217130770311e+01 7.418965880046841654e+00
3.826479086743953678e-02 1.355731028837188745e+01 7.604556200518373998e+00
6.255607165481607002e-01 1.357622311676573013e+01 7.640744437488248053e+00
3.918431996504978532e-01 1.349832280495359704e+01 7.593336786315373566e+00
4.591832757118502473e-01 1.361693593445557937e+01 7.722500600661586390e+00
3.481448418704281567e-01 1.363211731567563234e+01 7.687893234295874123e+00
4.759050874415659549e-01 1.355916422864958371e+01 7.613364224717994233e+00
2.929629984657224351e-01 1.379894508642235174e+01 7.654664866029961878e+00
3.138073365594303832e-01 1.374557689331030019e+01 7.690498540874495248e+00
3.661202480661935321e-01 1.368610014567737565e+01 7.620859443258643395e+00
1.885799471085766732e-01 1.379926405570361148e+01 7.694018534645465479e+00
-5.916623837650138856e-02 1.374378082460406070e+01 7.624569832408176318e+00
5.341787111683817674e-02 1.394629362464361222e+01 7.805231084951401499e+00
2.879927369446451113e-01 1.378714865126374534e+01 7.688321692831389775e+00
2.585357939664251758e-01 1.389849416725849274e+01 7.725801582077739482e+00
2.220188505124860157e-01 1.389090832085838656e+01 7.794892899686927557e+00
2.661573836657415426e-01 1.383951826852553424e+01 7.686767936484081964e+00
2.366506773164259725e-01 1.394126989951912243e+01 7.760538274389536362e+00
4.144988468857840336e-01 1.423205173220270048e+01 7.937138436992132284e+00
2.603847986759967870e-01 1.411254994224035109e+01 7.849626818712008181e+00
4.139979418129797195e-01 1.416976248796968640e+01 7.809052844470763866e+00
5.112055217710265165e-01 1.416299406823579687e+01 7.935501504498938985e+00
5.230010014664925322e-01 1.434934683535919930e+01 7.990953948686692954e+00
6.632458537365482076e-01 1.425978973701330865e+01 7.847379093801515992e+00
6.120891215546433450e-01 1.433513477236946088e+01 7.847225767525041640e+00
5.614425315182315357e-01 1.444628840669834346e+01 7.942765680361408620e+00
4.871493755864884090e-01 1.442597410210820996e+01 7.943314944694060742e+00
5.096403058809602094e-01 1.458586119274005632e+01 7.973943623665794789e+00
4.426222593815772877e-01 1.453648261485750304e+01 7.959877982084858417e+00
6.516540783020149386e-01 1.464900207675948884e+01 8.043704245797554719e+00
5.570640667389360479e-01 1.452923536509293889e+01 7.973218914528214185e+00
6.907302859718116306e-01 1.463027348886306100e+01 7.948804374499076175e+00
5.938707943931862410e-01 1.465000256684957591e+01 7.936533630619539537e+00
7.809660421016227927e-01 1.457914655238567470e+01 7.880553858144804025e+00
6.543221702309125476e-01 1.468903486269594083e+01 7.896089192042626159e+00
6.956770178719343667e-01 1.463449151024055084e+01 7.913503808803187489e+00
6.205155951969840711e-01 1.472313903220287656e+01 7.942989838659602064e+00
8.178234006125576494e-01 1.484401464775333679e+01 8.013746990023491890e+00
5.692707827415091071e-01 1.474328202524953824e+01 7.937062432317883776e+00
7.791424504751385260e-01 1.473771184278415447e+01 7.935600764976741495e+00
7.179180955827527688e-01 1.494783147653155098e+01 8.052928278793753947e+00
1.213618946736224391e+00 1.498255691041626214e+01 8.047320608781928897e+00
9.160235631724060745e-01 1.489652130989526846e+01 7.986250672308458753e+00
8.117738472225075608e-01 1.478066754813828254e+01 7.838443745574382504e+00
8.958983700147430396e-01 1.490059585138578591e+01 7.874349065422753036e+00
8.648746171345866873e-01 1.492429207270166991e+01 7.879335457800232589e+00
8.257778439700123041e-01 1.515381624527081073e+01 8.032276500622595350e+00
9.203008330124781144e-01 1.500671192959648437e+01 7.899227112822180707e+00
9.253235668187296259e-01 1.500938111987605694e+01 7.845287695093035474e+00
9.449153495751626552e-01 1.511578835634140283e+01 7.893488059279925473e+00
1.195279613480856318e+00 1.507046745300536905e+01 7.860435779801150602e+00
1.240145488535012719e+00 1.511701595592615455e+01 7.887886652622018602e+00
1.390203463456955113e+00 1.525710690067174724e+01 7.887102105831416132e+00
1.134974361455185043e+00 1.507502135286167366e+01 7.854555059815846008e+00
1.194117922890778560e+00 1.526387617932874541e+01 7.930995845605076866e+00
1.040528244392099344e+00 1.528857421558098117e+01 7.955515213258795626e+00
1.275628799332532592e+00 1.544758694225968831e+01 8.116865989287749272e+00
1.120163003895706222e+00 1.548322224921664336e+01 8.108108867463183600e+00
1.052465037892057031e+00 1.545475255256193670e+01 8.127463838012173980e+00
1.393624125118458901e+00 1.556528388070397106e+01 8.143839566272905728e+00
1.315659849859595054e+00 1.563043098780685192e+01 8.210309423810578267e+00
1.227764103576856503e+00 1.564194440201760194e+01 8.275168646772202763e+00
1.163275472059165816e+00 1.562019984827626295e+01 8.197333612312041495e+00
1.336775466208121266e+00 1.567562982100187874e+01 8.191326551254265453e+00
1.360153940243734372e+00 1.562598561094759475e+01 8.139334648260934557e+00
1.349014917544786085e+00 1.568703262142847699e+01 8.210179173213369097e+00
1.552686055128251308e+00 1.576711525343806386e+01 8.299199841771930153e+00
1.228595359821760269e+00 1.557451566244476027e+01 8.151575188216712675e+00
1.512460731465462782e+00 1.560098317000432822e+01 8.145916727101914390e+00
1.307056140589694104e+00 1.558008862418656726e+01 8.194286112342300754e+00
1.352733262284798510e+00 1.541998130491503005e+01 8.047105468394825323e+00
1.309967013720104267e+00 1.524756630354524489e+01 7.929374537296692615e+00
1.086319855554573222e+00 1.536511109547911680e+01 8.021998401676253110e+00
1.097697319721218978e+00 1.531846545079416977e+01 7.990086509492991595e+00
1.157442092504864295e+00 1.539444352145284434e+01 7.978762282039438603e+00
1.092975533233254248e+00 1.542351671650944134e+01 8.018392930389746098e+00
9.271624649346869029e-01 1.531603301466089029e+01 7.895468669588423971e+00
9.796610895081412362e-01 1.540845620073124067e+01 7.993275833651609652e+00
8.563606117090345471e-01 1.536420481406324257e+01 7.995242208253241500e+00
5.476505616766673690e-01 1.535364916747053776e+01 8.019254961616661959e+00
5.534179095798752446e-01 1.537807756721874419e+01 8.043567852695510112e+00
6.861993047337960894e-01 1.539534453235496692e+01 8.029576273878278769e+00
8.554911220576961739e-01 1.549659393237755367e+01 8.100542867103817102e+00
7.437880890730604877e-01 1.561387549000317598e+01 8.178119030111687948e+00
8.680840379477482438e-01 1.560340284049387094e+01 8.131388111828501408e+00
8.892717578425036740e-01 1.555463607219863675e+01 8.120013966639351821e+00
9.562939309616178551e-01 1.550740043978615290e+01 8.061523751525124126e+00
9.185659344241222657e-01 1.562166985173131195e+01 8.096217940145878700e+00
7.963148004652875755e-01 1.575276223383791319e+01 8.105503942485963620e+00
9.542765080100326092e-01 1.583090119635020088e+01 8.124528527608104511e+00
1.089496638839849929e+00 1.590510635657433802e+01 8.189711759698317550e+00
1.155891491585445907e+00 1.593923131752544897e+01 8.217717551949082377e+00
1.181564842392366810e+00 1.578711168613056159e+01 8.120479353368212472e+00
1.036773011989011728e+00 1.594869062221822986e+01 8.201529442239046119e+00
7.929591528760799868e-01 1.608255824376154663e+01 8.267456707646037017e+00
1.183313841518511378e+00 1.614542835394202314e+01 8.305970629005313910e+00
1.016245800007838707e+00 1.613195939559072656e+01 8.249015738614239979e+00
9.628737016993612619e-01 1.615091437068813818e+01 8.311875605861718697e+00
1.090529144900361347e+00 1.610100672022997514e+01 8.248342729661336747e+00
1.271828204309595645e+00 1.601048281263000561e+01 8.219836021487548550e+00
1.264874811671622412e+00 1.600065560785033014e+01 8.164819674324265364e+00
1.132700677087855157e+00 1.607617251720968810e+01 8.197840143391628587e+00
1.076043226950512244e+00 1.594801313199076276e+01 8.174671219773635755e+00
1.227223004930322325e+00 1.595344085337043083e+01 8.105056644371137153e+00
1.396926657423256168e+00 1.605738984220900178e+01 8.208657602635785366e+00
1.266553162652923392e+00 1.611316901224331133e+01 8.221000607315493980e+00
1.211810204685886072e+00 1.624237212052905832e+01 8.305799785476482455e+00
1.101969044855454660e+00 1.613448848365221266e+01 8.229632651941367172e+00
9.920577446879388361e-01 1.620726955951168335e+01 8.272089787527068694e+00
7.798678656693431854e-01 1.632184585925850229e+01 8.399696482992808910e+00
7.426037926829744951e-01 1.631664738138372783e+01 8.347906861562156777e+00
8.365833650177965097e-01 1.632793071685371800e+01 8.344228447275231275e+00
8.430582168908274943e-01 1.615704249297038331e+01 8.160491575420623533e+00
6.516969412619997293e-01 1.634162579972722895e+01 8.294087519016999366e+00
1.076117742491026208e+00 1.648231139405274348e+01 8.357788970184833133e+00
7.510184938862410897e-01 1.653233041536547887e+01 8.407520111982485389e+00
7.517217498918192797e-01 1.654043428532368054e+01 8.369827956073043751e+00
4.880958924036728486e-01 1.670186647655453882e+01 8.467086007750905807e+00
5.995788667393434634e-01 1.663358419833645740e+01 8.408353187571465881e+00
4.309689071339125599e-01 1.675347175964986235e+01 8.493484907221240832e+00
5.944223241026745930e-01 1.681582966964599635e+01 8.499615787255907051e+00
4.663978807140615745e-01 1.689525366797207795e+01 8.532103869219177739e+00
2.929674097027805124e-01 1.700184488127028359e+01 8.586867081906682131e+00
4.061061050137100836e-01 1.706376718734874487e+01 8.665121283004701525e+00
4.603578557909051572e-01 1.708239871068516891e+01 8.622233021853109136e+00
5.021614720941209864e-01 1.706377501344980985e+01 8.613739491616472677e+00
5.775879322288679507e-01 1.715173676801320468e+01 8.610500308424347438e+00
7.896525880761479099e-01 1.723402732657923409e+01 8.708585939872905968e+00
7.575012876568548714e-01 1.726345205298307306e+01 8.634662586765832870e+00
9.224736939463681340e-01 1.732684448181839798e+01 8.691473445141289389e+00
6.511557550748674483e-01 1.733387267401697684e+01 8.629172525008796057e+00
7.962804769801548055e-01 1.733480741060493813e+01 8.524816600828708957e+00
6.665967929454102991e-01 1.736730690366195518e+01 8.663884418562824763e+00
6.123817070923555095e-01 1.734506334954069473e+01 8.576212997187273146e+00
7.851296991773609735e-01 1.720908567446362625e+01 8.485005689413345209e+00
7.728973186978116416e-01 1.725738645781026648e+01 8.518051276940061811e+00
6.389229391075673670e-01 1.732123017071138094e+01 8.531797696980074619e+00
5.786332144433748992e-01 1.740932830109354512e+01 8.566976993798936846e+00
6.121559461039097760e-01 1.731624831933546815e+01 8.497765505835054967e+00
3.884071310078612838e-01 1.739997778356926261e+01 8.529109131668553445e+00
5.282837242451415838e-01 1.743717212649275439e+01 8.658343266020796847e+00
6.700591864944148712e-01 1.736662704178090522e+01 8.508186454439044866e+00
3.836292781747402958e-01 1.730031001544685765e+01 8.453087981202617840e+00
5.923095632865942317e-01 1.726766906694764714e+01 8.489737565696636068e+00
5.631072617286998483e-01 1.747554957683814436e+01 8.600694556429363757e+00
3.873771499078407232e-01 1.740100782459778372e+01 8.463743259368689209e+00
-8.318512550689523624e-03 1.731288971887428119e+01 8.463882063143740808e+00
6.978000515565886408e-01 1.749215537671968690e+01 8.548076140395705735e+00
4.462238010763724394e-01 1.754609698292238917e+01 8.544150824720395221e+00
6.082776242464401628e-01 1.762671098159039573e+01 8.585396149445621461e+00
6.301141377875517646e-01 1.755310331630517950e+01 8.463990226616378010e+00
7.952776511324892716e-01 1.766188851599379106e+01 8.545536770185858444e+00
8.265119686765541873e-01 1.767879628331583675e+01 8.526102602521946849e+00
6.747199270035364460e-01 1.780788042646061342e+01 8.644504088558470301e+00
6.052251228251375181e-01 1.792846393317008591e+01 8.685771149311895201e+00


==> files/scoresLETKF025.csv <==
# bias MSE CRPS
-2.086972682522339362e+00 2.909321563534034993e+01 1.718900348469355421e+01
-1.547044899559006037e+00 1.912055245443271545e+01 1.389982568855126033e+01
-1.206244709899537471e+00 1.464680133591518363e+01 1.208267284617757475e+01
-1.135132058881137107e+00 1.171864847838295987e+01 1.072031952784459641e+01
-1.130930801416341502e+00 9.286367900690617461e+00 9.413263879529264244e+00
-6.566341142434396483e-01 7.441892298390608396e+00 8.401484140923406230e+00
-5.633787379887863489e-01 5.833001847093750136e+00 7.359065358625713316e+00
-3.080431938807348669e-01 4.756842781809918819e+00 6.761741634085399077e+00
-3.945939910862464872e-01 3.812536248603156430e+00 6.042167724860923350e+00
-3.574339883110544402e-01 3.082889872437291512e+00 5.433908693954509594e+00
-2.454819967707471406e-01 2.524723534916176071e+00 4.883886750135360444e+00
-1.851542651246097793e-01 2.160421819553342004e+00 4.584088022466798584e+00
-2.115478668181863253e-01 1.789057475491711457e+00 4.111403001941533297e+00
-2.866903104272182090e-01 1.550109926522859505e+00 3.851587677189086012e+00
-2.365496232182091318e-01 1.401637297521728609e+00 3.679668640857288064e+00
-4.598644972993763680e-02 1.273281585993220721e+00 3.523991790540472735e+00
-8.557505278010285599e-02 1.119596476282686215e+00 3.328939247643729615e+00
-1.315088930186433802e-01 1.017041354851798696e+00 3.191758971827220126e+00
9.599856103981559141e-02 8.785896659880251258e-01 2.886030717150978475e+00
1.607450827606476396e-01 7.896404415215177997e-01 2.696796347284284412e+00
-1.482558319469736395e-02 7.004347503824316368e-01 2.558668721074430774e+00
1.383092267334375403e-01 6.786740140556035694e-01 2.515870711913795521e+00
1.287469424099021986e-01 6.589989787576523428e-01 2.477179117979569689e+00
1.297347470972412264e-01 5.992382906800349796e-01 2.350629240617858162e+00
3.319814537328936721e-01 5.774171451931042753e-01 2.341493705084948473e+00
4.399969261115252439e-01 5.847118262447875692e-01 2.431098709787570478e+00
5.207681533408715646e-01 5.124312475214740648e-01 2.182730197631633118e+00
1.356083673929817379e-01 4.809821464825357329e-01 2.061148654706355998e+00
1.709041281578463356e-01 5.030636884149742860e-01 2.210583278933929918e+00
1.711619196242354091e-01 4.665420689799080756e-01 2.114322965333130799e+00
1.564821882720768553e-01 4.545530925632269015e-01 2.062213037685622918e+00
-5.640926802299261848e-03 4.633823200576925871e-01 2.186734830495054016e+00
2.195880750771988799e-01 4.756081300113500498e-01 2.207132277025624312e+00
3.505559557080235034e-01 5.105155909001152237e-01 2.374730337653130796e+00
7.442800428304693905e-02 4.768899832957920193e-01 2.250429690524629045e+00
-4.682214786741608140e-03 4.806928883834676314e-01 2.258756457704537812e+00
2.306939320493333612e-01 4.526602894810177191e-01 2.233832952945822736e+00
1.842110908339811004e-01 4.395854269930171698e-01 2.156795656960542651e+00
3.146097115273114864e-01 4.451847660015723629e-01 2.182144740179763343e+00
1.983538858909589531e-01 4.534756941875036085e-01 2.195283059870294817e+00
1.054498662471544355e-02 4.693220726884398952e-01 2.315012808044281112e+00
2.434227539569411847e-01 4.109903346807752267e-01 2.062776006685906882e+00
3.286177440384909776e-01 4.360376188409103015e-01 2.230300528926837611e+00
3.177310430987344003e-01 4.122808772836685232e-01 2.044507587100811374e+00
1.926792315527337263e-01 3.848657199321247058e-01 1.932247668754180747e+00
1.211036340625964158e-01 3.705422596903108490e-01 1.834749794621349572e+00
1.617044079754065833e-01 3.787547486543590414e-01 1.837283149350979583e+00
9.886903971535759839e-02 3.583230940721237046e-01 1.746844780526314755e+00
7.735954784466277101e-02 3.538687700832761629e-01 1.755638553281386960e+00
8.114949159432856274e-02 3.925096928575608213e-01 1.908281807635577421e+00
-8.763699864793365879e-02 3.835389866605294906e-01 1.870823947704139512e+00
1.080519674318873719e-01 3.654090870746279918e-01 1.738850779959533188e+00
2.234605788655665559e-01 4.012835788716730412e-01 1.975411153830528566e+00
2.586565901610366966e-02 4.017411502919806532e-01 1.937048519846080064e+00
-1.607662019968436884e-01 3.867678212868392862e-01 1.918898816154338327e+00
-2.895955025062035837e-02 3.740522299168677067e-01 1.866609186622048888e+00
1.100389511456643932e-01 3.972689575467299172e-01 1.983027983581274079e+00
-1.989003933130100432e-01 3.719647684352736516e-01 1.857380378841890556e+00
-1.376283693909629291e-01 3.932886070859257788e-01 1.952854742662448517e+00
-1.486183054169102902e-01 3.861485755211710447e-01 1.950554532213671699e+00
-4.370985840346048451e-02 3.800411814911594521e-01 1.910228683799482186e+00
-8.547873361838605188e-03 3.890802541114456448e-01 1.923027712004036660e+00
3.081519586705441793e-01 3.698625929360305209e-01 1.813497705717081798e+00
2.067933245506182738e-01 3.623831576080395744e-01 1.764872504065206238e+00
3.027361154071766536e-01 3.847825716311654709e-01 1.866014670524098085e+00
1.806642702860344618e-01 3.938666998265498709e-01 1.892971693527353727e+00
2.248494782535865044e-01 3.851880788170472525e-01 1.879846135472180935e+00
2.417499401984557761e-01 4.231461291019128490e-01 2.036474907743504037e+00
1.521905277439671578e-01 4.031057357857580348e-01 1.934045387064258215e+00
-5.476616437454924838e-03 3.956218351855323445e-01 1.856449417631437004e+00
1.579335645957267997e-01 4.178245836099816479e-01 1.973485606509091772e+00
3.046916727697803751e-01 3.999394573786246299e-01 1.935991730742531836e+00
4.119326749069874838e-01 4.153754908018609249e-01 1.967903932011519252e+00
2.032892914408745144e-01 3.913026772850561330e-01 1.879622407285844066e+00
-4.586643083808586430e-02 3.898564768527869595e-01 1.847678964918533007e+00
8.652839725538150062e-02 4.103381333094112682e-01 1.968402126838318056e+00
2.210428907388840292e-01 3.933704468644650398e-01 1.852882972426628250e+00
2.281093084710295038e-01 4.101370286803026621e-01 1.960829405122564983e+00
-4.089144996746082311e-02 4.134843335385771090e-01 1.939260564550524091e+00
1.880756960131045041e-01 3.727542290304093897e-01 1.746197132650478601e+00
-9.274119150766561848e-02 3.583440724404817757e-01 1.704473999706583198e+00
-4.992864398533768122e-02 3.552305424609121243e-01 1.693026546905928909e+00
-1.087235576955472745e-02 3.316556945179612859e-01 1.616950169245595204e+00
-5.541757357510557896e-02 3.525842313249395454e-01 1.706393803176158519e+00
-2.236906386199195296e-01 3.574897087448135613e-01 1.733559707840949260e+00
-1.876113559815948961e-01 3.406964083739565941e-01 1.612310865085840428e+00
-9.578089008924048353e-02 3.496504411480926278e-01 1.647729317362266022e+00
-7.251952321320655204e-02 3.818247806467732763e-01 1.852811795032711428e+00
-2.371565314978611380e-02 3.792297800721848855e-01 1.831726059790096839e+00
-1.778818759184387088e-01 4.059975384782916752e-01 1.975398899290967014e+00
-6.907537705831797575e-03 4.057396112265815313e-01 1.978705762221514730e+00
-3.621690305224512657e-02 4.373208459629477352e-01 2.144647742604556928e+00
-1.952965453760171360e-02 3.916315297070936396e-01 1.929050651486492240e+00
-1.357176541163998031e-02 4.221702887854809627e-01 2.068905850791931567e+00
-2.485143945478274219e-01 4.188788363855461827e-01 1.959574494816660462e+00
1.077623118304277539e-01 4.083892064386525633e-01 1.915753106784537918e+00
2.892331144804055967e-02 4.051432429667494728e-01 1.916932720881159513e+00
1.259011196152500789e-01 4.029197822081817537e-01 1.951822637476619660e+00
6.462979271338066545e-02 4.022697724554018528e-01 1.917641799377367118e+00
-4.493888746334197964e-02 3.623592897044039529e-01 1.747703302162171290e+00
8.718339825367292517e-02 3.602153407058755752e-01 1.770419901952383190e+00
-2.531525768655562558e-03 3.582645863582705759e-01 1.744624945850597131e+00
-6.737230302171469398e-02 3.519955968331825447e-01 1.741017502764641733e+00
1.801530152799172835e-01 3.695005088171090524e-01 1.817204311482829127e+00
-2.363221232813953465e-01 3.504678506948146754e-01 1.744694233720076593e+00
-3.598813571079568369e-02 3.528004910251318904e-01 1.721187859402061315e+00
-2.113421316494027979e-01 3.648171243810303666e-01 1.756969297628799609e+00
-1.837864524544352840e-01 3.755704621018402523e-01 1.834056964378071530e+00
6.595190833413176745e-02 3.804795493339925283e-01 1.886730981688758302e+00
-3.159454104900918936e-01 3.841658617465471548e-01 1.883094077089309870e+00
6.988227144018231696e-02 3.890147745958346115e-01 1.941427084839021155e+00
8.690211625209848245e-02 3.884231813167087766e-01 1.932335197955019401e+00
-7.750412458439844606e-04 3.830993161148188997e-01 1.868882735945852858e+00
-6.924788397545530994e-02 3.827773380429333461e-01 1.899535661284701638e+00
-9.948564759366869403e-02 3.788704957807831342e-01 1.898103411888084846e+00
-4.095113228653543547e-01 3.828505637225692593e-01 1.890275999920763006e+00
-2.243776276002705516e-01 3.914411316222616288e-01 1.902100456245628957e+00
-2.738667606418419553e-01 4.063862157781319984e-01 1.983812122427950353e+00
-1.316602444021814644e-01 4.170591674569635310e-01 1.994973523260811232e+00
-1.362949202252247971e-01 3.861040279366438344e-01 1.881356667479211264e+00
-1.394168677791368660e-01 3.856565187816924367e-01 1.845038175937219194e+00
-1.793214662895998290e-01 4.028528660760107294e-01 1.968278616046454266e+00
-1.812251724528358976e-01 3.642620134727866943e-01 1.800679786546419248e+00
-2.344416068374899353e-01 3.743396712491116052e-01 1.843212285109277371e+00
3.084671030711856263e-02 3.765321824293167974e-01 1.854264577914951140e+00
-2.465305804730978934e-01 3.919961552492787216e-01 1.979592982089599218e+00
-2.040424560779351137e-01 3.685913302643254452e-01 1.834007909492614941e+00
-1.698470391968167348e-01 3.671553644371354230e-01 1.875244460880366670e+00
-3.242426334172139324e-01 3.600983407289849447e-01 1.830749181905493073e+00
-3.624193495660802955e-01 3.746014177324845096e-01 1.887261440147990799e+00
-1.861111391515148372e-01 3.415904201197668133e-01 1.720012604070675799e+00
-4.684318903730327194e-02 3.512975988819473372e-01 1.817323918388572768e+00
-1.541367765650330027e-02 3.422131116597192935e-01 1.742249813952507109e+00
-8.695151571072377850e-02 3.299315748570039730e-01 1.661712558323520161e+00
2.359896901879365017e-01 3.284097273892302993e-01 1.653629627145826175e+00
3.373788104112040998e-03 3.350685749535706193e-01 1.724587193090164838e+00
1.787918146000620073e-02 3.165467352528987810e-01 1.605702957928948349e+00
1.748360980385817443e-01 3.296145842114682201e-01 1.706091574101144426e+00
1.888300126380784150e-01 3.331114451329656445e-01 1.708432384611595412e+00
5.439662311047326337e-01 3.400879947311682971e-01 1.729219381751792239e+00
3.778801989069430767e-01 3.484713641078895363e-01 1.791926151190347039e+00
6.035985969450088223e-02 3.676820048623533066e-01 1.849133408947728707e+00
1.340679092713532861e-01 3.502782181807806428e-01 1.748863238484342997e+00
1.815842812661249694e-01 3.540966569971730205e-01 1.786409542276518048e+00
7.109018410911494001e-02 3.595240832244570028e-01 1.797447252150231600e+00
2.152879656870981262e-01 3.705324753070948218e-01 1.855481720514118305e+00
4.035255359163013034e-01 3.481187445834880156e-01 1.725145444529840200e+00
2.378300464624480137e-01 3.686727124813669598e-01 1.817771557742835276e+00
4.931943469073062913e-01 3.582663843487465249e-01 1.780473281502792826e+00
3.992028672137498124e-01 3.611719006935662502e-01 1.810054285429684828e+00
1.213055835952522449e-01 3.539277312052440672e-01 1.817414673966880834e+00
4.707610067085259975e-01 3.400865359215469175e-01 1.745522943931921978e+00
2.107160154504566230e-01 3.414629678144025515e-01 1.757761030866157537e+00
3.902007299916845917e-01 3.529909682551225503e-01 1.852525014055522501e+00
9.965663395099587374e-02 3.333477909471251333e-01 1.755904139194897517e+00
1.702056997174718478e-01 3.551160399023039482e-01 1.886162374451210155e+00
4.657568168647546747e-01 3.470537046221257582e-01 1.792679366641327876e+00
3.991429998700294912e-01 3.328559385621484568e-01 1.729845219211511465e+00
1.806782831108924570e-01 3.171045903764598273e-01 1.673104203107147692e+00
3.919544115397317063e-01 3.470196199561136341e-01 1.795147790928684595e+00
-3.980692586155468865e-02 3.338481299110911960e-01 1.769154578085582186e+00
-1.251184974623433255e-01 3.317018637058885000e-01 1.713367595331109827e+00
-3.098521526453062447e-01 3.296821408978275469e-01 1.704604953579091475e+00
-2.517352126989593208e-01 3.335661101721235089e-01 1.734211085216413428e+00
-2.396817080614170037e-01 3.491855112665692151e-01 1.806904382764672246e+00
-5.464291921392663842e-02 3.128530940642855751e-01 1.607718794460556877e+00
-2.844107071935718378e-02 3.154304567150191252e-01 1.651605754446692664e+00
-2.728435075598953374e-01 3.289797380216974987e-01 1.707143574830487953e+00
-1.725066728240483849e-01 3.279722939771583246e-01 1.711761665057520254e+00
-4.278581609359232707e-01 3.138583868187643233e-01 1.614288473149052106e+00
-1.680896087165673902e-01 3.281829799465035835e-01 1.707693499720794206e+00
-2.500474455364000703e-01 3.389925616929739260e-01 1.787568485032265730e+00
-4.148408505319873263e-01 3.568092696332217373e-01 1.857669932263378509e+00
-4.345676095254174531e-01 3.532027403469706894e-01 1.843642287937707236e+00
-5.921872589129540954e-01 3.484344334927721443e-01 1.767960681213253338e+00
-2.651086294439148894e-01 3.333548369190643124e-01 1.777542336607486728e+00
-3.180278621051414456e-01 3.360919188351815801e-01 1.752305014694500063e+00
-3.037985693528959530e-01 3.524636769135742198e-01 1.830038801840712326e+00
-3.776759122599551710e-01 3.408434833112117257e-01 1.808479891132221296e+00
-9.150782276534995263e-02 3.470019037151216845e-01 1.858417556144108085e+00
-1.439449021354397840e-01 3.670611478364980140e-01 1.961305762262885111e+00
-1.369954736917028681e-01 3.750641959207476339e-01 2.009587690229637680e+00
-1.331619985175476473e-01 3.301304803430938906e-01 1.792821644834673211e+00
-1.964190223646064201e-02 3.241713395219608107e-01 1.736891407939418874e+00
-2.372456894300750685e-01 3.219422580696337799e-01 1.703049288148872353e+00
-3.766509650764927053e-01 3.186774855505790094e-01 1.722473210695914414e+00
-3.970622258495785095e-01 3.389561337367229532e-01 1.837395971680647389e+00
-5.267856644241233344e-01 3.352202835117862323e-01 1.804386824111184229e+00
-4.894245077477407113e-01 3.349504987784193699e-01 1.821325072913943854e+00
-4.449949905500334979e-01 3.393163031739815372e-01 1.819417632106406835e+00
-1.168268890707442331e-01 3.485766248673256573e-01 1.864435062776963026e+00
-1.503312410291970935e-01 3.331378978235186583e-01 1.780429447250305053e+00
-3.302401585370583204e-02 3.426762006738063304e-01 1.847224467921238622e+00
-3.838457544978532421e-02 3.460692624390691030e-01 1.849148883517228059e+00
-1.493042362469759396e-02 3.573830896174575722e-01 1.952046073973512597e+00
-3.656999715589967503e-02 3.445992273442193277e-01 1.836031666083985714e+00
-1.456046439770775081e-01 3.463350093644175787e-01 1.868637869570812349e+00
1.796161375060817064e-02 3.602620788909722260e-01 1.956292413848539136e+00
5.804673195537398550e-02 3.286320857815998586e-01 1.775774371048878697e+00
9.313435028053930476e-02 3.372012491630206332e-01 1.821833460093311041e+00
1.262902826613717111e-01 3.121703349619943113e-01 1.697112004372013372e+00
2.949427639467534501e-01 3.310251052720477039e-01 1.756721806114379669e+00
1.708951211912116408e-01 3.049661479006990916e-01 1.638325256558456955e+00
1.337546266981873289e-01 3.127569096416962235e-01 1.676848736556618480e+00
5.685865966119101056e-02 2.940498675155104324e-01 1.602541750476474958e+00
3.229439298549905968e-01 3.470716620678928610e-01 1.855024481634596212e+00
1.997697603230413899e-01 3.364106533043417224e-01 1.836538190443684382e+00
7.251463000261733349e-02 3.152890794070926650e-01 1.743141767156657362e+00
7.969567542130608084e-02 3.227055966701461998e-01 1.767839725553436381e+00
1.107297768228104329e-01 3.275273453826642034e-01 1.749076099302466103e+00
8.856068626282845302e-02 3.304049386020105894e-01 1.786335905634801380e+00
2.784541811887327745e-01 3.221484708589110180e-01 1.754287404235815195e+00
3.625547233059275287e-01 3.426925184969277227e-01 1.891821837101487436e+00
1.117273738965263441e-01 2.953900351145377079e-01 1.638390061601386671e+00
-2.722944673705300911e-01 3.146439473126907416e-01 1.757482144503913934e+00
-3.667654157973284645e-01 2.934774760151470097e-01 1.623583177110202058e+00
-2.593064521976218839e-01 3.149651431751054331e-01 1.740886636451556946e+00
-1.679665654084844806e-01 3.176984671949714123e-01 1.779034224842679590e+00
-1.486407407766629774e-01 3.129345162456522722e-01 1.753309629272529424e+00
-2.676379871162696822e-01 2.945932461309830885e-01 1.654209813292098374e+00
-9.733422337058919571e-02 3.026517459581345437e-01 1.724332764691789199e+00
-6.607985984097296261e-02 3.106495114542832670e-01 1.785903857458029043e+00
5.338706112221137945e-02 2.984581012473753181e-01 1.706991440119071557e+00
-8.616709476755812086e-03 2.642473843852543025e-01 1.488137731804946240e+00
-1.034783645158859622e-01 2.712045786807732450e-01 1.524494629759266306e+00
-5.136490669032341139e-02 2.960770717261377305e-01 1.698779096293947077e+00
-9.320347979589987952e-02 3.018773119191840992e-01 1.700363985400946243e+00
-2.513816642505199428e-01 3.138470492749551033e-01 1.760160793433402926e+00
-3.439371695868560508e-01 3.243229567908632038e-01 1.778140637851940209e+00
-2.379669918759018121e-01 3.185456313708321940e-01 1.801386291021384478e+00
-2.590017660170505498e-01 2.909668011710150326e-01 1.627330388938849071e+00
-4.868656467850644987e-01 2.799332754386867905e-01 1.583379818650537008e+00
-2.425154598754668822e-01 2.848084158673870880e-01 1.627539249714889058e+00
-3.299840572478225931e-01 3.052499870547096261e-01 1.727489768727611397e+00
-6.323764872404141757e-01 3.003809708711509541e-01 1.726118631414329530e+00
-4.420983732536844513e-01 2.828686086701692748e-01 1.633809695385977312e+00
-2.820691790375539632e-01 3.001496483694375828e-01 1.666265137283658326e+00
-2.564671968142680572e-02 2.810637767822186661e-01 1.574253978499842388e+00
-4.195679364066154382e-02 2.737117008080744984e-01 1.581587037082082370e+00
-1.843130502448055708e-01 2.881298402268487324e-01 1.614940177139521982e+00
-2.142240186560794568e-01 3.167139284332008420e-01 1.801003248778552335e+00
-1.222796877316250225e-01 2.789099142435187417e-01 1.588037307572097268e+00
-4.976986815126303587e-01 2.996544283340166759e-01 1.709580242667893213e+00
-3.433083932016557926e-01 3.123099122222253721e-01 1.753655906761954375e+00
-3.118096839658113795e-01 3.015129425120505191e-01 1.673013244525399124e+00
-4.044788603847542796e-01 2.861116525289429946e-01 1.612358757191104663e+00
-1.932757008447422709e-01 2.830039010662223076e-01 1.609846784847124068e+00
-4.202962081047702525e-01 2.713423523037481466e-01 1.555818502512924750e+00
-2.207728055371139253e-01 2.616803809845058559e-01 1.497811248479934410e+00
-4.674278636986426982e-01 2.692110599703143592e-01 1.567611927964027041e+00
-1.376244169612914903e-01 2.548952621247268513e-01 1.475837840635574105e+00
-4.381096592643622389e-01 2.723459537856929846e-01 1.572491972968268703e+00
-3.906105800872073930e-01 2.679324240445610239e-01 1.564917633837300981e+00
-5.692563932195968679e-01 2.908882023667846983e-01 1.683195233876136454e+00
-5.680029537162610831e-01 2.797574777019651848e-01 1.607134296948224961e+00
-4.119353024467491964e-01 2.933786288834903111e-01 1.723824531323461917e+00
-4.470952858834422172e-01 2.903129763780192274e-01 1.694885537321763946e+00
-3.406922045406481914e-01 3.019586852848443748e-01 1.681029244800451794e+00
-5.597949374216744101e-01 3.001232463866222444e-01 1.684940856789146402e+00
-4.382551294242389428e-01 2.924979857768585934e-01 1.644190020873114166e+00
-2.955723427108042922e-01 2.901495366616115290e-01 1.631291981029639349e+00
-2.845940328723360890e-01 2.866708692787361956e-01 1.599700564260748026e+00
-3.243668591106415450e-02 2.846651208825562440e-01 1.635587476412751595e+00
-2.027410192889773366e-01 3.152053856787067621e-01 1.781678468751024758e+00
9.634173908121028418e-02 3.091691602058040389e-01 1.736352702052193830e+00
7.530643298431266563e-02 2.907724615092369125e-01 1.618860772965579509e+00
3.384343311847063957e-03 2.843873610997478263e-01 1.634218467920694584e+00
-8.906653514519299875e-02 2.935052647862881336e-01 1.640975939256719585e+00
-3.879617804997291808e-01 3.032187337914198921e-01 1.691742860092697809e+00
-1.300594159266948158e-01 3.047532478059024608e-01 1.688900140226202051e+00
-2.989440000317361013e-01 3.072491525746564589e-01 1.737492241712080832e+00
-4.637325654010814868e-01 3.108656267082173796e-01 1.741240235925269442e+00
-3.099298792161087612e-01 3.114282869358360184e-01 1.793389572008503796e+00
-4.554166462154928818e-01 3.009124202356275868e-01 1.741147027288682203e+00
-3.381376530669880642e-01 3.104911814663315339e-01 1.800369440183188008e+00
-3.871091330443828804e-01 2.996930560030999224e-01 1.721414372569912921e+00
-2.999992458093077574e-01 2.949197966206146826e-01 1.709582003311056919e+00
1.154911502762726895e-02 2.608057915891335843e-01 1.534519223973852764e+00
-1.523949036330843054e-01 2.778365157712748279e-01 1.639088415481375183e+00
-6.820554283658712968e-01 2.765237262104899285e-01 1.635270200479628899e+00
-3.307385242455802010e-01 2.634057471731127142e-01 1.542717933148554765e+00
-1.263702529796893737e-01 2.544019927606730458e-01 1.476582999094355309e+00
-2.481893610498550062e-01 2.550112752270212169e-01 1.492259091569692053e+00
-2.635939352448919970e-01 2.615865303219426785e-01 1.550490237446797925e+00
-5.103904495248233752e-01 2.725177289080871201e-01 1.625745529488700880e+00
-1.490946522609064850e-01 2.708325708718355984e-01 1.607006629633294770e+00
-1.442536000711237276e-01 2.567400679129553942e-01 1.509707304358018920e+00
-1.510604975719949394e-01 2.589957949833681661e-01 1.530507348552318625e+00
-3.790547315800714689e-01 2.588699802138701989e-01 1.526089969308340288e+00
-2.901111468739336341e-01 2.708397319935480496e-01 1.595342602066561088e+00
-1.869311160511996917e-01 2.680836430367077861e-01 1.589794136212392184e+00
-3.623517279668203028e-01 2.544699974801996611e-01 1.504776974892879204e+00
-5.238821437809629278e-02 2.631538038624806619e-01 1.527998427472646137e+00
1.347143528658762898e-02 2.701023568725967050e-01 1.553988683879983013e+00
-2.995348234482658398e-02 2.877681896404677420e-01 1.690383817939242306e+00
-2.223161903863887442e-02 2.438557709756057346e-01 1.432123258354926376e+00
-1.482270310141602099e-01 2.801297852716320147e-01 1.662984640325256391e+00
-2.187392007012941078e-02 2.606358816203031004e-01 1.571151721786972821e+00
1.763085885255320090e-02 2.624440396369501771e-01 1.541449931676591278e+00
-7.465263655336119852e-02 2.634712273900570167e-01 1.586927904102388709e+00
-2.098446148385083587e-01 2.657822619223131344e-01 1.581729969286309823e+00
-3.865427752927485527e-01 2.690398213068576072e-01 1.614095089675962935e+00
-2.890021356362858507e-01 2.818270127599493136e-01 1.698638014842269728e+00
-3.811569922686975365e-01 2.870215334283041098e-01 1.729510912612171492e+00
-3.582277905016715280e-01 3.046851598082008228e-01 1.755153201604827684e+00
-3.653437412857888922e-01 2.765536940764375395e-01 1.645454224964578271e+00
-3.469305183721581587e-01 2.645540667232086363e-01 1.586790123009619302e+00
-7.480056445101181117e-02 2.985910582208984865e-01 1.767275930193384692e+00
-5.817653420855991436e-03 2.944668776337736604e-01 1.708482139450263615e+00
-6.499413416964206110e-03 2.848648525297674539e-01 1.646189977670809990e+00
1.688914127678938989e-02 2.862374286840653759e-01 1.639552498262434321e+00
-4.657975039721647115e-02 2.674470286086184645e-01 1.542508258144902555e+00
-1.645950316823636614e-02 2.812368978312815848e-01 1.613202736789471459e+00
-3.227054861152236498e-01 2.812782204289007715e-01 1.598410853803152509e+00
6.281125771897914933e-02 2.837896247031982400e-01 1.643717789234838245e+00
-1.213569260002437811e-01 2.647869106179756016e-01 1.533925281572255050e+00
2.082273749167334528e-02 2.684084837977220861e-01 1.567018378295888636e+00
3.342684651214986591e-01 2.924213715954768755e-01 1.704365025714425608e+00
1.538236222182816360e-01 2.768991890220577901e-01 1.581750767724453111e+00
1.279134044418779870e-01 2.926798244475821154e-01 1.695688432510426003e+00
3.187192046126976347e-02 2.940874330059771724e-01 1.670801705572660945e+00
2.331678749114227955e-01 3.001286620124832827e-01 1.717523302084305259e+00
6.977739838672994410e-02 3.287905513006876279e-01 1.894468391888622261e+00
1.794465318960611344e-01 3.087537496786942892e-01 1.775645495654450068e+00
9.573937380050288881e-02 3.000212162818291506e-01 1.759017612238335415e+00
9.946900515448656166e-02 3.034647031434964393e-01 1.756301167066397273e+00
-1.670718011744481701e-01 2.760789596982751171e-01 1.596459698590273701e+00
-2.399317446779166904e-02 2.755544363614476633e-01 1.600757202720425987e+00
-2.547624734570149707e-01 2.813261280499520511e-01 1.618978375940457237e+00
-2.047153467878396263e-02 2.666673265913376834e-01 1.556885661276035115e+00
-1.794987132570119714e-01 2.583021864104563803e-01 1.480889521719065183e+00
-1.868520111234296677e-01 2.727833930609244173e-01 1.614230015200143420e+00
-3.176752312380674570e-01 2.790649812061646862e-01 1.635613012606293104e+00
-1.481960962203789367e-01 2.649306328058934068e-01 1.563463247246344112e+00
-5.473560084144182269e-01 2.842170721537890521e-01 1.639101896448302398e+00
-3.603108655843482167e-01 2.710733231934921994e-01 1.576596589890662869e+00
-2.111197137745053354e-01 2.732236665576674994e-01 1.578787791158430043e+00
-4.858686777012974356e-01 2.842505506040711172e-01 1.622672104427103523e+00
-2.931755544354773813e-01 2.799441203218186458e-01 1.630954706347676364e+00
-3.160642438068580473e-01 2.585486345512694184e-01 1.472353552844066771e+00
-3.199257893459517277e-01 2.548205514662864601e-01 1.457502443766475198e+00
-3.378582973186081140e-01 2.560604132114726039e-01 1.448526886445878681e+00
-4.444901229453975811e-01 2.819500250308810130e-01 1.646148995954192618e+00
-3.655532978929021959e-01 2.560763685694023573e-01 1.425768853734286079e+00
-3.982149916294891456e-01 2.516118806833301802e-01 1.407558899677386899e+00
-5.329578348906783836e-01 2.586572725855260657e-01 1.455026827523751454e+00
-4.595836844814002453e-01 2.553448208854150470e-01 1.465009392863804827e+00
-4.812769340505458904e-01 2.629587981359168825e-01 1.517651619412346609e+00
-6.354688881184761273e-01 2.627698240255115225e-01 1.539768163625897524e+00
-3.178999164205541517e-01 3.093169394386893756e-01 1.799287852100617924e+00
-5.123364576741579191e-01 2.687862190678850793e-01 1.540704244452832494e+00
-5.833457672061858473e-02 2.866700110746004948e-01 1.639461000118431766e+00
-2.028213528743468552e-01 2.955454119731606433e-01 1.724130121207846811e+00
-3.459614126084868957e-01 2.597555254252995049e-01 1.496424096054286057e+00
-5.414239034413538265e-01 3.010585179722808924e-01 1.719945079492177342e+00
-3.512053715461872505e-01 2.704255136486347633e-01 1.576002634828494120e+00
-3.467628157889925400e-01 2.715859271507223283e-01 1.581428028256943286e+00
-2.170133331149872169e-01 2.621784903003980816e-01 1.515171858381488157e+00
-1.264679533451367188e-01 2.592467840249220723e-01 1.539694074424294179e+00
5.658215789897968334e-02 2.569242225567240911e-01 1.514720231110844306e+00
1.073290568086153612e-01 2.571168227819015106e-01 1.497468965651410189e+00
3.632971932149651334e-02 2.499624345724283381e-01 1.450261476284626427e+00
-1.987670743493684389e-01 2.523445553284740517e-01 1.471486839503258981e+00
-4.119128660127883285e-02 2.392449784819841718e-01 1.389211675064648377e+00
-6.267991380914518518e-02 2.330845183392370179e-01 1.372449157436199219e+00
-2.887312356815203152e-01 2.559834105921886538e-01 1.460918355684185821e+00
-1.297007233703569851e-01 2.721477207442576929e-01 1.599044994411032317e+00
7.933262131349215485e-02 2.523404535928784886e-01 1.484219505517015980e+00
-9.426497658037795435e-02 2.501556955125134318e-01 1.456692578525571324e+00
-2.843626187801152061e-01 2.521140107779903383e-01 1.483794727234249544e+00
-2.075829068452303139e-01 2.661941718864526130e-01 1.563713108054488599e+00
-3.151318345527955311e-01 2.651064139548139909e-01 1.577441498256596297e+00
-1.360111443970114520e-01 2.668672290116448353e-01 1.531333249161064947e+00
-2.518346239484127447e-02 2.762442148349577020e-01 1.623328991908375096e+00
-1.308967950489702547e-01 2.735334379658390103e-01 1.598320145855958607e+00
-1.701045186185829172e-01 2.702607563641756805e-01 1.554219844005169104e+00
-3.748453748224426542e-03 2.551518070915776426e-01 1.454485812776968201e+00
-1.870757188747815825e-01 2.713222907560098873e-01 1.560081737583298045e+00
-1.552172061131722736e-01 2.674673194149187472e-01 1.559651123922290994e+00
-1.616432516182059742e-01 2.550397186274989125e-01 1.485987636218723651e+00
-1.694099027557210146e-01 2.806583110921903601e-01 1.620975373820171095e+00
-1.639463438765238479e-01 2.726301137114294226e-01 1.553645738931098474e+00
-2.068496193837186109e-02 2.623117230850495196e-01 1.522322822804723419e+00
-1.610738929244236728e-01 2.871986425470280935e-01 1.633329969887374888e+00
-9.863369314397582577e-02 2.948936693185756908e-01 1.713199549156311896e+00
3.592708443018177711e-02 3.122075242388768768e-01 1.824328421500647446e+00
1.081039209263308940e-03 2.928834225269011382e-01 1.675451247886353023e+00
3.348487772664055506e-01 3.251687503468512208e-01 1.868716618550762432e+00
3.786786317925037726e-01 2.948534379523227722e-01 1.689701302589507792e+00
1.392635187203278557e-01 2.873908127962940262e-01 1.623716568551855755e+00
4.446135780631008672e-01 2.928990316557001927e-01 1.707128226161169549e+00
-6.991447696191540641e-03 2.829244215634958426e-01 1.624278694316626526e+00
2.077748310910969565e-01 2.834587583956925116e-01 1.629564241381000977e+00
2.256596661042718777e-01 2.652229356356708423e-01 1.517436096551503466e+00
2.816514800075362590e-01 2.750401688668334677e-01 1.538745903579475272e+00
2.507747482657389781e-01 2.597620593441257730e-01 1.467777419995080379e+00
3.333721605947496669e-01 2.636478086222699413e-01 1.505004781374512879e+00
4.643708116392069596e-01 2.712674214382733151e-01 1.550018872916423707e+00
3.397279143600280826e-01 2.498150418313258292e-01 1.458609147676040552e+00
3.149223937565260312e-01 2.570827612640599336e-01 1.473891835657928029e+00
6.553113784839602607e-01 2.686673996038946299e-01 1.555209999168901902e+00
1.675538602313043912e-01 2.764810545277837095e-01 1.598513751153811002e+00
2.517535449208677667e-01 2.731057965496584972e-01 1.579787401894468202e+00
-5.898850672971534155e-03 2.691172845605809272e-01 1.557649460391933749e+00
1.584319869208442311e-01 2.425528801223108544e-01 1.416131248559093336e+00
-4.171882718050405614e-02 2.776409514062982975e-01 1.636301612340523626e+00
1.004902843563510173e-01 2.559587462697843208e-01 1.454962195811158931e+00
1.363801117316545131e-01 2.668651827627497863e-01 1.561696895332155499e+00
1.176810499525975384e-01 2.540398917904313492e-01 1.464350418721139802e+00
-5.622170916366102389e-02 2.506044282915584342e-01 1.435333588008639527e+00
-5.649729189272593294e-02 2.721683266160528913e-01 1.561437727881401782e+00
1.226505937805157098e-01 2.634486521144638882e-01 1.482826186208104913e+00
3.859235073246074926e-02 2.543281007750865519e-01 1.435916895875959609e+00
5.583498419683330383e-02 2.650998482467927242e-01 1.509667490403111101e+00
-9.911694260084405461e-02 2.825274029606872350e-01 1.641835930346268402e+00
-2.036938624140882115e-01 2.563827439487104676e-01 1.481342953167096299e+00
9.462222932034444756e-02 2.634001529302182898e-01 1.503079736378507336e+00
-1.535161294117129427e-01 2.602378042121480939e-01 1.486857380187575961e+00
-3.111462156179282124e-01 2.845661539616304303e-01 1.595730470742318108e+00
-4.015759283219831333e-01 3.009765108111315812e-01 1.736189473913506864e+00
-2.193038726528619420e-01 3.031697660960463447e-01 1.714336273208034278e+00
-1.190315090902389905e-01 2.762137773370728633e-01 1.591317750420130350e+00
-2.367907717494478204e-01 2.898054566928253695e-01 1.663969228018217450e+00
-3.983400677896107855e-01 2.956942472004027156e-01 1.718319780937565211e+00
-3.823765596827544133e-01 2.848390369959982737e-01 1.629371808194141069e+00
-1.751985311882433838e-01 2.975019606959395380e-01 1.743684730778308101e+00
-1.476087586935109497e-01 2.990557649083630531e-01 1.700786729820234600e+00
-3.397797609067432778e-01 2.890977486662760776e-01 1.642947876489688541e+00
-2.691943247891709912e-01 3.132032986995077484e-01 1.802851912219303188e+00
-3.143959153674263374e-01 2.836013610680233610e-01 1.634046713918747562e+00
-2.593282776603026418e-01 2.742424939265480921e-01 1.575380224475743773e+00
-3.480174344168316392e-01 2.748092558745902636e-01 1.557297883845460751e+00
-3.647073982223943966e-01 2.695931334821770053e-01 1.546378199772347584e+00
-1.327448448744494580e-01 2.883336737902499891e-01 1.604387316784898543e+00
-5.469711179468097345e-02 2.739093340605176508e-01 1.518862122224457378e+00
-2.243607953284836032e-01 2.901803504609765660e-01 1.624331225610069707e+00
-3.658139898436110760e-02 2.919029099842875841e-01 1.620236507987419250e+00
-3.107614203898575456e-01 3.051840730578565530e-01 1.702784894203240196e+00
-2.726208989867658916e-01 2.840286614134637233e-01 1.644443097788706343e+00
-2.904305694790528802e-01 3.142067326302975805e-01 1.732545584245401615e+00
-3.797351665085754169e-01 2.984084846786226874e-01 1.674710119873034753e+00
-1.751285566600336296e-01 2.865797885479216545e-01 1.609017712186820770e+00
-1.978029754480515878e-01 2.747724495171119941e-01 1.552273229977068514e+00
-1.327732440362064670e-01 2.782038500544093407e-01 1.576584385458772886e+00
-2.744071426940479785e-01 2.939070579281242157e-01 1.627838505673654179e+00
-1.968738370743580990e-01 2.905315779339196491e-01 1.643819328029849869e+00
-3.704885204286577083e-01 3.295655985082007189e-01 1.878853302688367366e+00
-2.572938149954297482e-01 3.141605900622067016e-01 1.806156638850657137e+00
-2.170026862202008577e-01 2.975058491911559133e-01 1.697039632903185602e+00
-1.229752567702025318e-01 2.831420445526731666e-01 1.602728265771059535e+00
-2.520143803977982766e-01 3.037994599152858965e-01 1.715658497612946531e+00
-1.538485750594807688e-01 2.909093877459818511e-01 1.649027095394766773e+00
-9.736701076586289083e-02 2.910170637103863811e-01 1.670553616380905160e+00
9.517055169070101628e-02 2.909223762570180560e-01 1.686654308997567409e+00
-1.563531183455835888e-02 3.063041354885785439e-01 1.720186358103896973e+00
1.920979906180258004e-02 2.614625579363272223e-01 1.488715610691810243e+00
5.498438154367864955e-02 2.694563913842391023e-01 1.561681177177140389e+00
1.907244968872397195e-01 2.771004814136839300e-01 1.578782406542954098e+00
5.359197173755964050e-01 2.690741736016737939e-01 1.529421027511795206e+00
1.845352957114425041e-01 2.677315797470897207e-01 1.528857241646041976e+00
1.091000594274629115e-01 2.613659597040812188e-01 1.507941302406346606e+00
1.324986400573763823e-01 2.801770969599467476e-01 1.574065623797383795e+00
1.259921090793238996e-01 2.833324256987036494e-01 1.603932820856525110e+00
1.126808097113959628e-01 2.896415382318600629e-01 1.664345736733767955e+00
1.236740129740162251e-03 2.796067928777605793e-01 1.607104214557911748e+00
-4.610474663462091338e-02 2.608242147587602755e-01 1.501729336494228573e+00
-2.108413244736592473e-01 2.756304762913276418e-01 1.611719942107659120e+00
-3.313159656247765539e-01 2.747487360612260177e-01 1.593602419021626249e+00
-3.323441152284969391e-01 2.780514845087839748e-01 1.624074829628991745e+00
-4.242345463179764686e-01 2.864611518601310469e-01 1.689908644434965801e+00
-2.611934650457955476e-01 2.905898777128517740e-01 1.708716531996386845e+00
-1.708435410788607112e-01 2.917232984770496418e-01 1.663374071207454064e+00
-2.209086599123538386e-01 2.846792611775174620e-01 1.658829263067535864e+00
-2.666379132285531806e-01 2.759151906707726920e-01 1.609530035929793712e+00
-6.882543474876388900e-02 2.793071378955105377e-01 1.614749919623081009e+00
-1.964886090702494814e-01 3.103948716016239895e-01 1.754620298150947555e+00
-1.861896769639031710e-02 2.895369083137495081e-01 1.610125792107905518e+00
-1.297074324930374001e-01 2.899078940513255542e-01 1.665210268147038208e+00
-2.505499876701543505e-01 3.026271841163299392e-01 1.674825576672428484e+00
-1.208824345835550068e-01 2.928055654487669579e-01 1.651773205250563370e+00
-6.727458867195285075e-02 2.684460252873023811e-01 1.509514643844141357e+00
-2.739038746015580797e-02 2.880149645960677351e-01 1.617548702804611604e+00
1.666642305194632884e-02 2.965737984216990086e-01 1.687423084690112596e+00
-2.212363677199353021e-02 3.055831881507142800e-01 1.738895452415472498e+00
2.596888515530055772e-02 2.966415171487089553e-01 1.715748485347429630e+00
2.118234746500206045e-01 3.105436149270134893e-01 1.742448926362043071e+00
9.218037116354592386e-02 2.984249016616899453e-01 1.702671427545246807e+00
3.938084001688957891e-01 2.785677774848618893e-01 1.576855192522061966e+00
1.083226071926981782e-01 2.996126917464547179e-01 1.738425070695682972e+00
3.189698427345045717e-01 3.052344374999226839e-01 1.743130631926333551e+00
1.409141367103995401e-01 3.069457789693861294e-01 1.763650295346940844e+00
2.107265005943573799e-01 2.945859743776171324e-01 1.697891071045049216e+00
4.287802725572040230e-01 3.340036108144968097e-01 1.879538856229521659e+00
5.377371864265750867e-01 3.158377175223545108e-01 1.760108232276478724e+00
6.317146662350540121e-01 3.283360450810005049e-01 1.788362084880891212e+00
5.942475430791402946e-01 3.087337378141330468e-01 1.756771118240979979e+00
7.893743902723889816e-01 3.125068475682410973e-01 1.759732616686146445e+00
5.409858575636418143e-01 3.304147277973535357e-01 1.848042301619155836e+00
6.849017466864980586e-01 3.236559023477287300e-01 1.835614121697691337e+00
3.770363770439318363e-01 3.280905001698509738e-01 1.847322236516690364e+00
4.390359045252521519e-01 3.032238781056648680e-01 1.723251239659931544e+00
3.135810493956708855e-01 3.200711334580880196e-01 1.830545056185751696e+00
2.751553341846447176e-01 3.452170935244907035e-01 1.924063727720502381e+00
7.401460755251335066e-02 3.290023838917086052e-01 1.827521886392746486e+00
2.065226562779565456e-01 3.180983538891412610e-01 1.826090750440479527e+00
8.233264180868424265e-02 3.278690737158569957e-01 1.804501245423698164e+00
3.593388461703732606e-01 3.236613966479413018e-01 1.782139106948110507e+00
3.632816693486805582e-01 3.259779438138196150e-01 1.830874745304196916e+00
3.404099102836534163e-01 3.014306221630458915e-01 1.607834818115971620e+00
3.083265218754199788e-01 2.863311145953246206e-01 1.600443885597626625e+00
1.008754473246531447e-01 2.973231384699889790e-01 1.706257702256662956e+00
3.290038350858207616e-01 2.935777672731545440e-01 1.672780228990632168e+00
4.629529373696890104e-01 3.048382008894673922e-01 1.722963247773473539e+00
4.434490380886738636e-01 2.835553513222447974e-01 1.609970206078775279e+00
4.186788111923046563e-01 2.835453664267713059e-01 1.576728306439146410e+00
4.304798112734224413e-01 2.769107388230885869e-01 1.563704322454196438e+00
4.653666965441451975e-01 2.778417834456045621e-01 1.571041159247249741e+00
4.703051575423308206e-01 3.124811647672575132e-01 1.730933651808213458e+00
3.091712124501785897e-01 2.684439961587888890e-01 1.529095115902481927e+00
3.346435930050309371e-01 2.871135616088583697e-01 1.653467459094359659e+00
1.905151602775741193e-01 2.862975112719337578e-01 1.604455858269792534e+00
1.916527475557323543e-02 2.766411830475890565e-01 1.553102296767731039e+00
1.437939613007688799e-01 2.665261306366759619e-01 1.498719415779943720e+00
1.082519725733146615e-01 2.694753939213166971e-01 1.501629567193581316e+00
-2.547239875772745743e-02 2.656638895143491053e-01 1.441534558343210870e+00
1.112806188511428762e-01 2.766872468331270651e-01 1.580920911991512634e+00
2.222019004331743652e-01 2.742289156015059182e-01 1.544154896718606951e+00
1.593635981727461320e-02 2.592742961654419531e-01 1.461441930576667936e+00
-1.313654491399446622e-01 2.881316284185849730e-01 1.627882394979699221e+00
1.731775617608656281e-01 2.942683543922330891e-01 1.695563532807356832e+00
1.632270885457529630e-01 2.791781687927495370e-01 1.607004478740307052e+00
-3.226024444710473005e-01 2.876761380891328379e-01 1.624744419168838938e+00
-2.264560740375934356e-01 3.005734977716356116e-01 1.708852391314651609e+00
-2.851866445138030032e-02 2.738427321508409840e-01 1.584522847013821067e+00
-1.008189707470189128e-01 2.658923887579436873e-01 1.520284808390707232e+00
-2.969701372432242414e-01 2.941683422291690997e-01 1.698857556904912691e+00
-4.535695759646428682e-01 2.934272690767173453e-01 1.644856782868450384e+00
-5.104045480260792633e-01 3.053090149261799557e-01 1.751473465762374282e+00
-3.079422929429774247e-01 2.950376929888900435e-01 1.666224712205069070e+00
-3.033882174190712933e-01 2.773604578292372391e-01 1.608742535841897414e+00
-3.880600341361343797e-01 2.900571684677553108e-01 1.659981896143240876e+00
-5.690170304809686469e-02 3.040462631444512120e-01 1.767559731330582418e+00
-7.692668955587886326e-02 3.078288671911644236e-01 1.764114065318838742e+00
-6.082912335280813744e-03 3.012422026107027251e-01 1.677434431026881612e+00
-8.847520906553109354e-02 3.038714320762863630e-01 1.714588934394849273e+00
-2.340905889071895063e-01 2.925558195918039894e-01 1.664746482941906969e+00
-8.794238291127154383e-02 2.911684899800362492e-01 1.644550591082019286e+00
-1.664779927202843235e-01 3.010131406920810160e-01 1.737623758361093840e+00
-1.192956984586972385e-01 2.832562268093439806e-01 1.631471059082941544e+00
8.318627188513965168e-03 2.890247083549829510e-01 1.676137385133869451e+00
2.424479039307572137e-01 2.904815796578714693e-01 1.648183946756289764e+00
1.613391169602611808e-01 3.118939358144814933e-01 1.750964144483489804e+00
2.855530504686240034e-01 2.892556654571469821e-01 1.637899349261597637e+00
9.526782527279206714e-02 2.703241312531762808e-01 1.539150767728223901e+00
-5.965297682452546518e-02 2.739371112748499870e-01 1.582479336121344282e+00
-1.767557973482916656e-01 2.936520049905779195e-01 1.675286161988860378e+00
7.469714401094997014e-02 2.672428766743888962e-01 1.537584699271137278e+00
6.066709194974707203e-02 2.863524169204297865e-01 1.649545504979792465e+00
3.717643840738382634e-03 3.011634233396024984e-01 1.725950115013385355e+00
-8.734106901635178138e-03 2.855641168570157151e-01 1.650258246747039470e+00
7.981254821181599235e-02 2.782959346045583704e-01 1.598178444284955368e+00
2.369373745714607737e-01 3.161624282667538366e-01 1.820667219240640122e+00
-8.239259917274767420e-02 3.305629694284606956e-01 1.881402315595640529e+00
1.805982287037526390e-01 3.142832076562218635e-01 1.763736591226497952e+00
-7.596274518030486644e-02 3.304485381439912772e-01 1.850251113776626655e+00
7.959770990560650905e-02 3.339430062360011497e-01 1.925467096489755336e+00
7.347515392752584917e-02 3.157380668041064320e-01 1.788871261605065488e+00
-9.646112591321122365e-02 3.072326315407105102e-01 1.748296834770944885e+00
-2.615713872264109896e-01 2.835171390580900619e-01 1.630273940330288829e+00
-8.686014303979003315e-02 3.077436823662040855e-01 1.756845073191608320e+00
-2.138596260133664162e-02 2.617269491538739556e-01 1.485685067193447839e+00
-1.397795488903708916e-01 2.900178215200179266e-01 1.668768128871787493e+00
-1.355502925549040560e-01 2.858211422748032082e-01 1.647072719084816672e+00
-1.455576716395510783e-01 2.966378963297707783e-01 1.725597669842316328e+00
-9.431621756227440145e-02 2.699697709957389891e-01 1.532812688476958840e+00
-9.732989422098770049e-02 2.696895345731493698e-01 1.548048424950520419e+00
5.674873377666589391e-02 2.695745263806529901e-01 1.565238902112941366e+00
-1.236111206617282604e-01 2.861467823398507471e-01 1.655956306391673571e+00
5.471493429046651868e-02 2.733677553064735033e-01 1.588657577448561176e+00
-2.474169780500564686e-01 3.131227652076807866e-01 1.817772118851049834e+00
-3.612338004886561094e-01 2.778983346499852014e-01 1.600387193622835991e+00
-2.310128570439581863e-01 2.830450229433583709e-01 1.620415705146206031e+00
3.907466974942564591e-02 2.866431666778711529e-01 1.640004879487459766e+00
-2.009127366671653869e-01 3.048097388991906631e-01 1.728158239846407263e+00
-1.929614947522911850e-01 3.081733602788386261e-01 1.719006689214789496e+00
-3.063124472962093225e-01 3.197740894727591487e-01 1.747446785663208324e+00
-2.818806167210408109e-01 3.079328857330987379e-01 1.728460850997725062e+00
-2.653457572827742639e-01 3.194651543001666427e-01 1.772884070899434006e+00
-5.007293468680402704e-01 3.251214289158974036e-01 1.801539815649448206e+00
-2.684728241046789310e-01 3.005783759481979178e-01 1.660394439050480342e+00
-1.266615461219667005e-01 2.869670529467567288e-01 1.575623906237946015e+00
-5.015190998566831926e-01 2.855366008646239573e-01 1.594669094798792264e+00
-3.336835251988097273e-01 2.934195667659166840e-01 1.623291855558016916e+00
-4.333437467611976346e-01 2.909725140880270455e-01 1.632975115422797829e+00
-4.101194171520454179e-01 3.079666958718336733e-01 1.732762146778287660e+00
-3.538306651240391010e-01 2.997601877464994291e-01 1.663918957979441782e+00
-5.407877589960237152e-01 3.172486775913135326e-01 1.795310780064873546e+00
-3.565545089057454708e-01 3.137511008206347318e-01 1.769142261485705969e+00
-5.209102426662378660e-01 3.202407803220333471e-01 1.801748554006656011e+00
-5.633867695002111597e-01 3.157843476437121599e-01 1.774440009188187339e+00
-4.475589223119511018e-01 2.929362621753375806e-01 1.641141605393891201e+00
-3.109593979846270173e-01 2.872674826193862274e-01 1.649511466262248094e+00
-2.602600477258392164e-01 2.821977573828620134e-01 1.561417326838225428e+00
-5.906742937012819938e-01 2.882411201241458221e-01 1.557078524908559691e+00
-5.455182850160563701e-01 2.966698640311696278e-01 1.612177138462147497e+00
-5.798774664784154265e-01 2.853036311105208167e-01 1.565585029064158862e+00
-5.247462379058606130e-01 2.877393266288295059e-01 1.619018913600037024e+00
-7.399058775746331085e-01 3.015231085591468796e-01 1.707721301635196420e+00
-6.073533970620687006e-01 2.947158431717087357e-01 1.669598472277833201e+00
-4.776039381137212048e-01 2.973924294118109879e-01 1.635675573624477463e+00
-6.359893310116853105e-01 2.922928353357847620e-01 1.631961938536112156e+00
-6.340969432984856491e-01 2.702263035021887916e-01 1.490337853627941467e+00
-7.717230466254950683e-01 2.958056793198861056e-01 1.648145036666201824e+00
-5.457596601121500468e-01 2.956443513595044537e-01 1.672090159725239777e+00
-4.849426123283947510e-01 2.821788574785250026e-01 1.580449106437535445e+00
-5.925098574039454613e-01 2.864982967591253593e-01 1.629291720894864737e+00
-3.645514729578303581e-01 2.966564382250244658e-01 1.670849922184568515e+00
-5.969577892859623258e-01 2.960040771400043180e-01 1.685499954215690321e+00
-2.444720835874786558e-01 2.815996194358058591e-01 1.581253750806629110e+00
-5.481184142056992892e-01 2.975218595065036165e-01 1.692118664725311472e+00
-4.522375128548830059e-01 3.018875185526929683e-01 1.699621662045783355e+00
-4.860082788151288136e-01 2.951425234113041474e-01 1.647760130170020432e+00
-4.599049420817269973e-01 3.249217152448515833e-01 1.839936979362501557e+00
-6.631208970412127979e-01 3.168084153522283120e-01 1.746336603611840843e+00
-5.373143543457038485e-01 3.210332291585360487e-01 1.772829753280509957e+00
-3.816740882660575318e-01 3.330349732877169178e-01 1.812261295532245908e+00
-3.834985311973342359e-01 3.384219046996952418e-01 1.895050567719640089e+00
-7.212329404893872420e-01 3.000143756082381263e-01 1.690254146024371629e+00
-4.797452783564885581e-01 2.971897959170347603e-01 1.636129071994138373e+00
-6.602923609306186048e-01 2.819292499079120717e-01 1.593860408855156452e+00
-1.973704860869409938e-01 2.947282980221681559e-01 1.682843586928896240e+00
-2.377778899885685249e-01 2.935134379462768783e-01 1.663995479478072692e+00
1.975514990163809020e-02 2.825941504748997191e-01 1.601280039349866291e+00
-5.323516549610914084e-02 2.795306315097103589e-01 1.576331358372991875e+00
-5.168116334540533152e-02 2.872981197489022365e-01 1.623053135238595290e+00
-1.685947986518213648e-01 2.647004941769621755e-01 1.470408910100121869e+00
-2.855242130448990348e-02 2.606254930023933492e-01 1.440926765341195903e+00
-2.120275774161209659e-01 2.603624505148061652e-01 1.451193768604430501e+00
2.270244698165287400e-01 2.495819276519906926e-01 1.380083252488863987e+00
1.778909401411169766e-01 2.664151001335523516e-01 1.509711139504966715e+00
3.966235542153295768e-02 2.609191646273614218e-01 1.453489968688369993e+00
-5.035906282797241937e-03 2.568045791228165120e-01 1.444477083053779198e+00
2.324105260764916525e-01 2.630221531005133007e-01 1.469482153750380604e+00
1.921188723154734490e-01 2.762647162880518259e-01 1.542676345088897838e+00
-1.978193955228287060e-01 2.620375101930487172e-01 1.451249766887918291e+00
3.428925175564644795e-02 2.966502516097517250e-01 1.652506488629472470e+00
-2.379776292906362126e-02 2.723588663442939040e-01 1.544250306661263616e+00
-6.654739180980669133e-02 2.706126696089112271e-01 1.520915927146982094e+00
-2.809368930985497049e-03 2.719249974423649796e-01 1.550448669104298460e+00
-1.437732318100048701e-01 2.891222305108123170e-01 1.647665152002714128e+00
-1.240972474732219138e-01 2.817078426928482648e-01 1.603752266455034547e+00
-7.427950353041445908e-03 2.760266051813936028e-01 1.575315767489950947e+00
-9.811005894982013226e-03 3.071848623813175361e-01 1.749419026555971035e+00
-2.487026094994092829e-01 3.033238891193724140e-01 1.712301396481663129e+00
-2.166552874403108730e-01 2.872161515123337061e-01 1.633157148486660049e+00
-3.974187068254479427e-01 3.173355051415198136e-01 1.787426806083209474e+00
-4.041282173907347897e-01 3.236413338097566816e-01 1.801150143199591103e+00
-9.603056302650837817e-02 3.077230939092377437e-01 1.700510368476723544e+00
-2.588334568745275233e-01 3.090249202530654382e-01 1.721302465955443894e+00
-3.089859227293680344e-01 2.935814206438192020e-01 1.636324285378212728e+00
-1.828081401643227299e-01 2.899884190140861184e-01 1.611049450264627980e+00
-2.137552167396875591e-01 3.008972849961715768e-01 1.661731300157119673e+00
-3.405562000137462575e-01 2.544241215080644825e-01 1.433783891732875793e+00
-5.010386669533263282e-01 2.984840847367992711e-01 1.691517873026249008e+00
-4.291022010192582226e-01 2.858381393513961810e-01 1.608202701221260522e+00
-3.551126730374455365e-01 2.898415892433076069e-01 1.624929146275323033e+00
-6.145946644031664574e-01 2.887120495780797214e-01 1.637376764809428620e+00
-2.555495005919577456e-01 2.989883096015655273e-01 1.675585851176257801e+00
-5.207767710770924152e-01 2.928311819956205819e-01 1.649752015865591837e+00
-3.465483004073535711e-01 2.873967121738606467e-01 1.613025246721191852e+00
-3.328120503686498588e-01 2.945171769995996724e-01 1.665856874839782176e+00
-2.757437667024044692e-01 2.895450530588792315e-01 1.614466516007411645e+00
-3.953541104732542499e-01 3.082845341567622133e-01 1.711902897159737647e+00
-8.380985810162405736e-02 3.014214124301555775e-01 1.680679677849333142e+00
-1.521231996544800680e-01 2.952160683964934473e-01 1.653804115835054933e+00
-1.934852168397660777e-01 2.850448584842468769e-01 1.593144668388706942e+00
-1.505686184032151154e-01 2.868217350046187719e-01 1.600387794809561059e+00
-2.103448836821436574e-01 2.882996233101154937e-01 1.585640774166709122e+00
3.485894829840782694e-02 2.977013271206881972e-01 1.647739523963142938e+00
-1.495779307693368143e-01 2.791699022065977087e-01 1.550319676526297652e+00
7.104631219212732829e-02 3.033186117618180688e-01 1.696572850736852045e+00
3.419539533643629059e-01 2.959422682417865436e-01 1.670249167963244519e+00
3.419889902620066868e-01 2.922898645835028675e-01 1.629831783413203450e+00
3.866387174980981389e-01 3.044864818438915988e-01 1.711629649582726120e+00
2.927342060195338713e-01 3.110408029923722451e-01 1.747677371264931834e+00
2.121518138902966366e-01 2.994491792883835490e-01 1.647991798916688788e+00
9.473818558535779255e-02 3.154596213982044928e-01 1.713606925571558470e+00
3.689379497362257898e-01 3.028713010885114021e-01 1.652288019466484181e+00
2.597421320248601839e-01 3.157531112125883110e-01 1.721701112868030403e+00
4.391067129896263355e-01 3.116076343627427470e-01 1.680733430593866817e+00
2.670854402475143496e-01 3.199904347861505793e-01 1.735598262224681054e+00
9.226045064129241580e-02 3.449333354002387941e-01 1.881186377298521784e+00
2.790721582325811911e-01 3.317765013556243647e-01 1.828530172494408523e+00
4.778268244860260916e-01 3.332400000948773644e-01 1.854800142345177871e+00
3.144428379599477075e-01 3.321236311910457095e-01 1.860642931407498590e+00
4.670339358320466094e-01 3.164820137682637369e-01 1.741979835296311840e+00
3.135244348958632910e-01 2.975005069730760621e-01 1.665942281942712544e+00
9.893824748850411910e-02 3.013116771354899526e-01 1.653543201117991579e+00
1.126677022989022448e-01 2.786010822220159056e-01 1.555473659005723430e+00
9.723581103343495458e-02 3.003180232015749684e-01 1.691189285195163983e+00
4.385802013397046561e-01 2.935651337417088391e-01 1.610724660619498705e+00
-2.658445000985151796e-01 3.031247785042969767e-01 1.655631163149806628e+00
2.334282597775757043e-02 2.988525812080585209e-01 1.679203853801790602e+00
-2.002313389352053663e-01 3.043876088390216061e-01 1.673383846878768511e+00
-4.189168277040627997e-01 3.140290587385399790e-01 1.685430387483866754e+00
-2.629555999498588426e-01 3.118488986201929380e-01 1.708049436676212673e+00
-4.467515698870481722e-01 3.025652624238377442e-01 1.666316994347265323e+00
-4.084655016684439754e-01 3.261484595134818143e-01 1.807680660702342568e+00
-1.563215545671405027e-01 3.031262888230056296e-01 1.668902090133755234e+00
-1.733297421710685571e-01 3.305325938350253123e-01 1.765010071617492571e+00
-4.859986942722106518e-01 3.202006319893351827e-01 1.709451556873944122e+00
-2.018756318171355535e-01 3.440066160933893946e-01 1.869795999615137427e+00
-3.314235550475193581e-01 3.505207173927250008e-01 1.897207039317508892e+00
-5.018768866512386406e-01 3.277173466728959816e-01 1.804943556812133254e+00
-4.105623523068470115e-01 3.484294495443853723e-01 1.865817026281887170e+00
-3.535236497575125481e-01 3.298373824953540479e-01 1.793964010494477623e+00
-4.771138328082251134e-01 3.097196757617059482e-01 1.707561598979116635e+00
-3.983501734058478849e-01 3.329894445585162011e-01 1.809522437219819757e+00
-2.259274705757748636e-01 3.172743048858353565e-01 1.757343561107730823e+00
1.235275541408617644e-01 3.156619631230406231e-01 1.722535184010484111e+00
-2.446131713769652410e-02 2.916857226777163081e-01 1.606105625117833391e+00
1.425434852136448285e-02 3.018535122016849925e-01 1.634608571643191066e+00
1.252716049619296557e-01 3.176178840531918013e-01 1.752798816500463541e+00
-9.726221377942323443e-02 3.127743603662216376e-01 1.673287469381881554e+00
2.454760585873714818e-01 3.438173163367655438e-01 1.859363766221580061e+00
5.717910756233240271e-02 2.981432593560934818e-01 1.643806937836436166e+00
1.774796884931081065e-01 3.465985417850142025e-01 1.845394686851849153e+00
3.033699623241001841e-01 3.527837841366656679e-01 1.890577793845498844e+00
1.044880411059876529e-01 3.355355423878191301e-01 1.818345119860792725e+00
-1.115157893112342542e-02 3.323992341474851786e-01 1.803947128084348428e+00
-4.757077485845419285e-02 3.210424421448667132e-01 1.762945302597521913e+00
-2.966383830099124028e-02 3.249296975318781699e-01 1.770100315923796241e+00
5.841338122538423938e-02 3.370798222314111969e-01 1.807649611502970766e+00
2.272182907015341258e-01 3.367316720270765451e-01 1.863958194486436737e+00
-4.834572517155016208e-02 3.363257947692085414e-01 1.835218247564418759e+00
-2.281611904038999272e-01 3.008277053804957468e-01 1.688864231102036539e+00
-4.320794780745262353e-01 3.217111830422169638e-01 1.786575989935427877e+00
-2.295202829893915886e-01 2.916921996827964714e-01 1.615401457736923785e+00
-2.008982009964527249e-01 2.951941467927796103e-01 1.646777726918699170e+00
-2.476828308296413206e-01 3.067502436687580269e-01 1.720476133557128362e+00
8.529436589256048085e-02 2.876830855028801315e-01 1.600962987871901833e+00
-1.744662833260591517e-01 2.981322254360277979e-01 1.652807950835539996e+00
-2.900213567329673614e-01 2.896666794998242200e-01 1.633846193766886667e+00
-6.482189692114743995e-02 2.803183406376131281e-01 1.569300584671498688e+00
-2.039401358671131814e-01 2.810065184267482308e-01 1.557456367173506884e+00
-1.591508692479138565e-01 2.701063782546342940e-01 1.510595322489245884e+00
-6.441576131758665336e-02 2.853780606259999630e-01 1.593112398940713437e+00
-1.536033142109810845e-01 2.966400696869512799e-01 1.648235865479635631e+00
-1.051565152142581033e-01 2.957224469561757774e-01 1.675698480526913281e+00
-8.217214064451701383e-02 3.054678396880073366e-01 1.721029960158048988e+00
-2.634048701361499378e-01 3.158534349474148017e-01 1.784526872234852624e+00
-9.260467238171028737e-02 2.792399611623031519e-01 1.540895925372218533e+00
1.125053574640408199e-01 2.923693857691105347e-01 1.619316351797656539e+00
4.386217141467090713e-02 2.731869946020082374e-01 1.497324917313960668e+00
8.149447363153825008e-02 3.151048681006079488e-01 1.710753941901827835e+00
2.555292910184641178e-02 3.173924459324907188e-01 1.728600348745073179e+00
-2.787793743716728695e-02 3.222224974756485172e-01 1.777626966898915750e+00
1.691369299411138727e-01 3.271943911628254487e-01 1.744590109731626537e+00
9.807510223550790218e-02 3.085922539912192564e-01 1.694327439465892926e+00
1.866228712396191258e-01 3.262992206788560279e-01 1.758239377265309544e+00
3.024844182708957274e-01 3.395020242007323885e-01 1.796761999223171369e+00
3.342099935441587011e-01 3.563629842066157738e-01 1.905085510219475031e+00
1.962867174442311513e-01 3.386563110530038112e-01 1.791674253959682606e+00
1.049146932077157091e-01 3.314207290100623093e-01 1.766531488743170009e+00
-2.988436066112409861e-02 3.350031116462945935e-01 1.804942665830419513e+00
-2.392155748027179063e-01 3.169660405482577770e-01 1.736330595764713713e+00
-2.468050563529037289e-01 3.002157855359230965e-01 1.671119489138907399e+00
-5.994241859172806386e-01 2.922342203449952436e-01 1.625900648549948313e+00
-4.729195467626565175e-01 3.062788139736417614e-01 1.718093577721175214e+00
-3.267874617352084510e-01 3.084295469651729404e-01 1.732577099900225015e+00
-2.520403609985575888e-01 3.050734486685865443e-01 1.661194248814122920e+00
-4.463104723537469343e-01 3.270003173792797591e-01 1.800370372204626035e+00
-2.397033647060127504e-01 3.095554317612203565e-01 1.745210272792333317e+00
-3.108995996559035802e-01 2.977878033084242482e-01 1.671246361254026036e+00
-4.505615959066044951e-02 2.926794268309186875e-01 1.653117829586295828e+00
-1.100971995196016046e-01 2.879182423498679033e-01 1.600702279904699932e+00
-4.041948727771174643e-01 2.998058089283681671e-01 1.660905671660221294e+00
-1.664908265953362887e-01 3.073464080595484926e-01 1.714096789788111641e+00
-1.572207955605636753e-01 3.064692561774300383e-01 1.700001474198651774e+00
-4.332352981289285809e-01 3.122467040953976203e-01 1.745459473089279845e+00
-3.544649323628699944e-02 3.350611954877026899e-01 1.873989124787452276e+00
-3.184410378673404041e-01 2.960389504531653060e-01 1.670231350101595957e+00
-3.524895449253805935e-01 2.864053451129766614e-01 1.601296424083464176e+00
-3.945737552697738404e-01 2.873560877479733877e-01 1.581015740542486059e+00
-6.711667379250307874e-01 3.120168986424086133e-01 1.696226650327587571e+00
-5.563135439691760942e-01 2.955305241463951349e-01 1.645114317255560232e+00
-5.001029089725750332e-01 3.061568444719770521e-01 1.700453647074885444e+00
-3.708903023409125810e-01 3.064889478753548002e-01 1.681547794430119369e+00
-3.394966380858123189e-01 3.029909775423579865e-01 1.670750333871816373e+00
-3.824842858205076968e-01 2.929203484191890694e-01 1.586140360275687389e+00
-3.746333643833523741e-01 3.031004386315773735e-01 1.640206379121618818e+00
-4.372246037984769407e-01 2.831391967605247362e-01 1.524259242906886413e+00
2.645265562215214777e-02 2.899619273677743192e-01 1.589839968370476253e+00
-2.256172925987219857e-01 3.144360548465996996e-01 1.706691216810825029e+00
-2.681585458491453355e-01 3.080006026619440118e-01 1.710556812546233596e+00
-1.842082921702212911e-02 2.983646557911885377e-01 1.653986357827071041e+00
-4.141192195961510003e-01 2.982058762442484912e-01 1.641879874983468879e+00
-2.083892104344666207e-01 3.080481391787509571e-01 1.719765245623357863e+00
-3.614230538000045567e-01 3.090162221177755186e-01 1.698765296846016737e+00
-3.398776355790321113e-01 3.118019298448543308e-01 1.692887779140601179e+00
-3.348976942625469522e-01 3.089791040260377875e-01 1.656052748735489910e+00
1.887378672547092295e-02 3.176392354875881563e-01 1.713601233624632680e+00
-4.594107955710103469e-02 3.298177227765801134e-01 1.767688568742640021e+00
-7.110974521677701499e-02 3.188842022260693909e-01 1.644658668726852069e+00
-1.609337463920734179e-01 3.413018104981419554e-01 1.826878571716460842e+00
5.253823308897178496e-02 3.212482223375981993e-01 1.744072211739194023e+00
1.304481049274910931e-01 3.180876386638598063e-01 1.731013603558815284e+00
-2.192631330003335655e-01 3.115080217828246067e-01 1.690216522859821602e+00
-3.597788473950023769e-01 3.152051426586217620e-01 1.704647149145468221e+00
-5.924292153228990498e-01 2.879569401589911481e-01 1.581649305314896115e+00
-4.321142701120501695e-01 3.271344578756680832e-01 1.806241619074272275e+00
-7.901585148355511068e-01 3.018513472170858414e-01 1.667440282457961276e+00
-4.748707571990755105e-01 3.389989710946690327e-01 1.856664819013215340e+00
-4.232509131664997093e-01 3.172419125513495919e-01 1.743376898229930472e+00
-5.669487883881371149e-01 3.283450524029574158e-01 1.828228943234459170e+00
-4.398881108652274441e-01 3.200023696858974587e-01 1.739244206018323302e+00
-5.315400078356044000e-01 3.182799641778829569e-01 1.747604907711044264e+00
-3.304087859486568579e-01 2.954624350503817221e-01 1.600530631435478801e+00
-5.194754783960371380e-01 3.224391401490687703e-01 1.758738704289632526e+00
-4.777201004808291906e-01 3.366066106297700422e-01 1.823530337877224072e+00
-1.878788996600956607e-01 3.105558872411354754e-01 1.684134134923559234e+00
-3.784334908760997873e-01 3.310642542763118090e-01 1.820859794654684949e+00
-1.805759120639243431e-01 3.023295729732995429e-01 1.651558759391158704e+00
-3.576261496258241190e-01 2.965122424826042713e-01 1.558767653215643367e+00
-2.891091512373602512e-01 3.263437045257518432e-01 1.778647977567262783e+00
-4.111723000520257076e-01 3.226112985100070274e-01 1.743709197524949683e+00
-4.880036389616414505e-01 3.408970746144387443e-01 1.828884515175895453e+00
-2.580528220466875577e-01 3.166725960570595522e-01 1.713714115325465581e+00
-2.986181371679310081e-01 3.330358465431585424e-01 1.798929591581455600e+00
-1.076003262464433757e-01 3.133116252106090682e-01 1.667785271087892429e+00
5.364466349755171032e-02 3.227209057576989615e-01 1.744372461193308244e+00
-1.432604404050613067e-01 3.399836555032553775e-01 1.795279752773966786e+00
2.105974134667682462e-01 3.276917376966690387e-01 1.756566110311932771e+00
2.169251979053340162e-01 3.151284711561660457e-01 1.686871278651633554e+00
3.304601177353663766e-01 3.323386181022560670e-01 1.777361634003037816e+00
3.910684692030562126e-01 3.248661527316836772e-01 1.744514734357767827e+00
1.971481761400100952e-01 2.881292676688561594e-01 1.591513275800434224e+00
4.050558588443049501e-01 3.246034413400023522e-01 1.770615493460445888e+00
-4.457312508796462680e-02 3.286506345337422696e-01 1.807792635558640892e+00
1.546857013562167593e-01 3.340351460807345907e-01 1.853332404297478364e+00
2.367294763026476234e-01 2.978008931217287492e-01 1.653851277635030259e+00
7.454791345425473836e-02 3.121493386204756693e-01 1.727210127679775109e+00
4.864710238577948931e-01 3.485676274447487288e-01 1.893213696945957203e+00
2.378744444882960885e-01 3.265049480693063000e-01 1.788152512334545419e+00
1.179895056161800113e-02 3.162826892562068393e-01 1.727563765773119098e+00
3.775867752813442113e-01 3.374354930743016512e-01 1.837795222834217146e+00
3.269752258482701984e-02 3.535531454056001777e-01 1.911529445841541497e+00
-1.413565452843675574e-01 3.463992563716343231e-01 1.870204887453359666e+00
-1.104614015566767263e-02 3.585927048443602327e-01 1.875652710343763241e+00
3.906917741776073927e-02 3.193060129920735069e-01 1.700382092781570931e+00
-6.305481364829729207e-02 3.180817401157529090e-01 1.706894085017288898e+00
-3.994191929607461278e-01 2.978606742778899807e-01 1.612139678367982221e+00
-3.229394657156718917e-01 3.059478819272148375e-01 1.667531405747878726e+00
-1.455176775641005560e-01 2.860118671034329596e-01 1.539243992790185755e+00
-1.248926760706355332e-01 3.069023715112167983e-01 1.678358795689579575e+00
-1.036873958622978736e-01 2.948813461281605264e-01 1.606757036205172851e+00
-3.741568218604464646e-01 3.130535639203491649e-01 1.733006081447449276e+00
-1.830303847148101737e-01 2.989078487760210567e-01 1.647986776507548878e+00
-1.648456639979548610e-01 2.843684564514852853e-01 1.558828761691910758e+00
-2.268430609666079178e-01 3.032351954680020945e-01 1.665405956020014733e+00
-1.478726543586153241e-01 3.095519277099160749e-01 1.714556295184407553e+00
-3.345908909653730889e-01 3.020753050611091894e-01 1.654746674286259545e+00
-3.760089533684325414e-01 2.942489394199523933e-01 1.605442788041381297e+00
6.321999369253153422e-02 3.185511806589866879e-01 1.738800153388541325e+00
7.834919863845106469e-02 2.886440430353055531e-01 1.567998169725393298e+00
8.121706331486952535e-02 3.189827590432436910e-01 1.721459545517123102e+00
4.568589952259068804e-02 3.140557072263587268e-01 1.650703302384907811e+00
1.311686333778474822e-01 3.297125972947727024e-01 1.785191479388894775e+00
1.633682833774549037e-01 3.383036453558503909e-01 1.794916221332200523e+00
4.117938514714599707e-01 3.258975710479939947e-01 1.737832772410730309e+00
3.747862475914410796e-01 3.267063148457315380e-01 1.755710983635791811e+00
1.319365851659806688e-01 3.239150853034980515e-01 1.767918100793985481e+00
6.694850496927551298e-02 3.189366613430814068e-01 1.719742930490914423e+00
9.340005321021657703e-02 2.961134656212159877e-01 1.610132549363317844e+00
7.625870437677474689e-02 3.039927745891595201e-01 1.585625305872688351e+00
-5.528225616159655048e-02 3.142111078346310760e-01 1.684435918239984620e+00
2.723272414119263726e-02 3.272030420229937175e-01 1.789961776843228991e+00
-1.500738816431802236e-01 3.037409678776818445e-01 1.638873031488618848e+00
-3.859257869664567517e-04 3.204175703802016884e-01 1.778506094719187525e+00
1.689260742145268918e-02 3.222281230145734865e-01 1.725951834906501281e+00
-3.564197719217586102e-01 3.236774645498268765e-01 1.805192471217133665e+00
-1.949481901231828185e-01 3.266787523799481452e-01 1.811857008415551862e+00
-3.213482317594864579e-01 3.015686359778666503e-01 1.645994002075308993e+00
-7.049875807910190029e-02 3.235719227157748401e-01 1.772055717395939256e+00
2.054924953597324078e-01 3.243187773702049803e-01 1.774096330883282668e+00
4.951146360089454523e-01 3.484887028176970047e-01 1.856236274497415240e+00
3.390558986435586175e-01 3.317780213430676084e-01 1.840418339836193740e+00
6.490289959435759926e-01 3.746317117864348956e-01 2.028913042936457245e+00
3.377590657055168366e-01 3.389732667592839643e-01 1.835203914280354009e+00
3.464465947128106960e-01 3.575890094532432895e-01 1.921314669358763494e+00
4.224719906428878180e-01 3.562585421244073292e-01 1.918094256603809722e+00
5.829157834481367706e-01 3.352985822398774074e-01 1.838297653554858746e+00
2.009823479674478774e-01 3.296419513180954830e-01 1.813014481205907247e+00
3.897296042662236615e-01 3.404601853684444679e-01 1.889999715083691578e+00
3.484857259915396521e-01 3.167480643108487870e-01 1.726855052823803360e+00
2.175118583920928328e-01 3.067495550367117518e-01 1.670477145452008871e+00
5.190352409567515757e-01 3.126968183869173745e-01 1.708077004588571368e+00
4.521815856171637615e-01 3.180660100506946253e-01 1.736113725778118511e+00
3.602436362749382726e-01 3.287229954822268874e-01 1.789200283010021542e+00
3.668457800442767591e-01 2.996148132459495739e-01 1.648530996667485260e+00
2.486351526708092119e-01 3.147883970503679851e-01 1.691557824183439473e+00
1.017885755282558558e-03 3.080171739743684522e-01 1.649138892183583227e+00
7.030392448249203619e-02 2.963326771064104248e-01 1.584664079027838790e+00
-2.047955732146046204e-01 3.039104852402416679e-01 1.660097511411042115e+00
-1.337191613863538409e-01 3.237496363773459951e-01 1.751718070535277727e+00
9.199519731838102024e-03 3.284367805295749787e-01 1.784307658275104069e+00
4.274634741933140171e-03 3.153664994839381341e-01 1.716132670256545811e+00
1.475410061222224845e-01 3.057595250431323630e-01 1.638473614759825558e+00
-4.637526252256438108e-02 3.237391113147075616e-01 1.756662116424915210e+00
1.714070873344648027e-01 3.120943091652262358e-01 1.662873982447383936e+00
-2.393934880720470226e-01 3.065313591256981218e-01 1.647156295252545144e+00
-1.717038581403095010e-01 2.923025411297662801e-01 1.586794194317294293e+00
1.946652115981060693e-01 3.057182242209955936e-01 1.631108970035280548e+00
1.045990756901928193e-01 3.150686112969005026e-01 1.687011143302886040e+00
1.650953731133613378e-01 3.349295624795187720e-01 1.832973067526828537e+00
8.907931202654465266e-03 3.259441685940823175e-01 1.770167828050531078e+00
3.164352329192313823e-02 2.975010528077882688e-01 1.632173806474587430e+00
2.506178299446026880e-01 2.952886648622856103e-01 1.602646483724784465e+00
-5.383326367067935159e-02 2.968410068312103967e-01 1.633580233075123012e+00
2.253604332019719381e-01 2.994489893787468660e-01 1.634300249097688118e+00
-3.045569315891378040e-02 3.165027411802768809e-01 1.748196054609724381e+00
-1.595355507021697372e-01 3.254624889929691456e-01 1.788808621216160022e+00
-1.224927330964016847e-01 3.130411352188720575e-01 1.702584572955336828e+00
9.347637074348709441e-02 3.206091797315894221e-01 1.739310491277913595e+00
-3.200609099777083910e-02 3.336782041250477837e-01 1.846831433293322000e+00
-6.116552150633853407e-02 3.470246633045755424e-01 1.937120302646813341e+00
4.045300071053788415e-01 3.488378663619881581e-01 1.953253377038635774e+00
-1.887884699020929771e-02 3.667889565385388795e-01 2.054378251209671991e+00
2.337156221218173180e-01 3.262140918346891350e-01 1.787509068218779529e+00
1.137294532880627485e-01 3.466114672999821567e-01 1.935785323471203467e+00
1.118358955557737094e-01 3.292258783065600825e-01 1.795976553279129195e+00
1.051185401300732819e-01 3.403889715804768734e-01 1.902570881614919163e+00
2.308563671737828560e-01 3.141746774659342489e-01 1.715907486251143421e+00
7.437133456092728800e-02 3.166340795830937527e-01 1.751740586067517258e+00
-5.654174534751283537e-02 3.112220282945017957e-01 1.677487170535537642e+00
8.083247531499331007e-02 3.134393618645237578e-01 1.697508143429365512e+00
-1.417273312186956569e-01 3.071044121164052121e-01 1.658659057327010578e+00
-2.009745455745543252e-01 3.137799336052318200e-01 1.716785367649580785e+00
-2.223816298696748850e-01 3.272669618949641257e-01 1.748806060361489667e+00
-4.445750164370699808e-01 3.007865879917183127e-01 1.648602597063774100e+00
-6.480077752453948792e-01 2.993959420700655905e-01 1.648192266017381113e+00
-4.410758977720892759e-01 3.150598355325169853e-01 1.716338168848939860e+00
-4.931005352664397656e-01 3.069831117259027575e-01 1.688185194626146801e+00
-1.536222481309244825e-01 2.920709863275264828e-01 1.608024392005042547e+00
-2.866746762276396465e-01 3.025268708714221044e-01 1.663992069021333897e+00
-4.400614267106796040e-01 3.065649356937973913e-01 1.696804805677424755e+00
-2.210465032861418655e-01 2.979993320134940449e-01 1.629083241230570245e+00
-1.994006047120831238e-01 2.958086092155550184e-01 1.603613373555368815e+00
-2.255341996793994164e-01 2.911875444938740176e-01 1.549142281160629908e+00
-3.179768106702587360e-01 2.871534351359746329e-01 1.537253486328850505e+00
-7.242581953542730211e-02 3.006808659099365899e-01 1.604114591446347937e+00
-1.445925307184278974e-01 2.734465350721224652e-01 1.465404429024710131e+00
-1.459346363820549115e-02 2.876848726807745837e-01 1.545230901868489104e+00
-5.749375185127571231e-02 2.944723884829809624e-01 1.562254018793738375e+00
-2.138307204154239471e-01 2.877804859334633925e-01 1.553451522020395936e+00
-9.832234546183427071e-02 2.967941756371130779e-01 1.601703287839908230e+00
1.080136118316586818e-01 3.117876768878970473e-01 1.651714505970993674e+00
2.353292856129290400e-01 3.008635857387349510e-01 1.625035785316705228e+00
-4.812641731662251066e-02 2.804485685349562551e-01 1.514808215167627647e+00
5.700028109097508844e-02 3.247611750640106987e-01 1.781936102986475312e+00
3.011634188808552381e-01 3.242987716711972501e-01 1.736955289674263492e+00
-9.211106647011625681e-02 3.304259019695479638e-01 1.778813689352360949e+00
-1.373484972072724630e-01 3.031350776538859759e-01 1.616479593053102626e+00
-4.787004097391823337e-02 3.088608121623535041e-01 1.657389190670238044e+00
4.856806384932579185e-02 3.406533648047084806e-01 1.791173874608636307e+00
1.850161770605038003e-01 3.288946280548759038e-01 1.736499811776992308e+00
-2.462432449572049542e-02 3.107920050371021370e-01 1.647821641171394402e+00
6.767442311762732199e-02 3.051974784688536446e-01 1.608579879581770289e+00
2.086736787857474407e-01 3.227011947158848759e-01 1.727223205659666361e+00
2.156852919583110706e-01 3.361287512997890858e-01 1.855790859387759451e+00
1.968020513247192571e-01 3.269543349534267396e-01 1.784804800542292957e+00
2.037696250814452770e-01 3.029712948797783634e-01 1.660637472345926513e+00
-4.286236742464547694e-02 3.044497510575939203e-01 1.656508645401850499e+00
1.684029706430734963e-01 2.746522073406670317e-01 1.476805081060592384e+00
2.102524636606429298e-01 2.886377203850838957e-01 1.560154117584944711e+00
8.655859205998152339e-02 2.750432178984169584e-01 1.485673167058011890e+00
1.454190837397432599e-04 2.868595657511819885e-01 1.572985729631441121e+00
-1.122279684906642289e-01 2.980382085678393578e-01 1.621091723327697132e+00
1.718921626726329921e-01 2.955344025342470649e-01 1.590514514019299108e+00
3.017687944056321458e-01 3.338042081698449071e-01 1.796890815881204917e+00
2.613740352150786816e-01 3.106819434444803574e-01 1.691115623025456260e+00
3.290124448875658691e-01 3.174413278397677507e-01 1.696208967516557919e+00
2.159333970844034833e-01 3.160169311818986082e-01 1.687324384730190197e+00
4.108179167796605635e-01 3.179388591119572394e-01 1.692022134663374366e+00
1.470885382495196181e-01 3.504207180204441663e-01 1.847245544148548468e+00
9.019943830924437300e-02 3.149857771464861789e-01 1.694993813285106787e+00
-1.744090556982338114e-01 3.199011738806660232e-01 1.701903441107136761e+00
6.555138317700641253e-03 3.115533241399080500e-01 1.681294061871423606e+00
-3.777915821380170569e-01 3.119072420621490926e-01 1.711969287345347590e+00
-6.656945415804705890e-01 3.160477880751585977e-01 1.731479451726414487e+00
-4.484463219828457858e-01 3.148982410922569475e-01 1.736879683268883534e+00
-2.586086842206652414e-01 3.021625455337562105e-01 1.651178934005417931e+00
-1.519439028691901838e-01 3.078674110774178296e-01 1.678582847493228725e+00
-1.434011035659508992e-01 3.097212996735763113e-01 1.707631430462043687e+00
-3.214599151460420523e-01 3.053094738585623857e-01 1.670346181310402800e+00
-4.590985520725189839e-01 3.170775630830878766e-01 1.762489978326922779e+00
-6.016779151336266729e-01 3.026414370421307010e-01 1.677000954477044559e+00
-6.652170610524820171e-01 3.293429533582083457e-01 1.824447080581861780e+00
-6.447110398424897859e-01 3.445001769094471200e-01 1.918940838632192891e+00
-4.829351112229514631e-01 3.315972547286826777e-01 1.841215792234029092e+00
-3.360902577171840377e-01 3.379194160319722307e-01 1.888843912035415240e+00
-4.997136780838306591e-01 3.334473800067243587e-01 1.871286395550549653e+00
-8.453312115370311686e-01 3.227520653603868084e-01 1.771527300626402290e+00
-6.992994177320516203e-01 3.363922606858302244e-01 1.854481575028196216e+00
-3.096664047325852209e-01 3.306721638447877587e-01 1.831928140513622738e+00
-4.078727378610108589e-01 3.316440389685721413e-01 1.839807500379728733e+00
-3.277675742885792776e-01 3.450393248990950013e-01 1.895288754084937688e+00
-3.090581868984800251e-01 3.366837685131191527e-01 1.830563755388203706e+00
-2.672398047679918065e-01 3.171900964615057550e-01 1.767625432880762126e+00
-2.239254497864972548e-01 3.019573862642543904e-01 1.658712346958224781e+00
-1.155602996199551064e-01 2.862402271690798194e-01 1.563538436866416248e+00
1.151822117750168212e-02 2.827527426647401532e-01 1.522706076533071107e+00
-2.391374699488832412e-01 2.875130417043673114e-01 1.580866463044968473e+00
-1.975283152386395069e-01 2.811194300055075423e-01 1.541413990637207077e+00
-1.207671582837379215e-01 2.935471727906629469e-01 1.616273364597266005e+00
-1.757071170614860622e-01 3.073823253207209061e-01 1.716505294127839809e+00
-3.061957082195341795e-01 3.048997356271678782e-01 1.669493044755688604e+00
-1.322303580549783197e-01 3.183315714828678922e-01 1.747057215060956015e+00
-2.817458475925138650e-02 3.139103002132831999e-01 1.715980938722883264e+00
-3.118378428059045970e-01 3.393485218978809503e-01 1.862924808591185144e+00
-1.111455771672569259e-01 3.285903308722809557e-01 1.770938130237916575e+00
-2.445054692327128520e-01 3.354506420290039315e-01 1.814035157083343730e+00
-3.290781614048595149e-01 3.488190891352845324e-01 1.856952051638841361e+00
-2.592640758986481941e-01 3.313070417785573540e-01 1.786420722554819429e+00
-1.444090371342945101e-01 3.290280227056516238e-01 1.785809612291365367e+00
-2.334662308764206828e-01 3.336068269859261415e-01 1.807092185149001828e+00
-1.762660838990875722e-01 3.415188909901155645e-01 1.873064674679405739e+00
-2.459796950936945781e-01 3.130994865887845591e-01 1.725851443644475625e+00
-1.648900154416549912e-01 3.037818400457000245e-01 1.636874103808490188e+00
-2.887392745134855776e-01 3.268605038617530822e-01 1.797039272872466231e+00
1.051494249388164465e-01 3.372389100559395891e-01 1.883990091040164128e+00
-2.087171352622780307e-01 3.399568786254615338e-01 1.878088133890594369e+00
8.207313872251736919e-02 3.167031264001152757e-01 1.732032122279788977e+00
1.269835356472959753e-01 3.151067561589284693e-01 1.709351252209508676e+00
2.219169230060071552e-01 2.994950901867118875e-01 1.624843069552336372e+00
-8.257442842396038596e-02 3.311033870859969030e-01 1.797222678098155724e+00
-2.460923583134667081e-01 3.374317841675778529e-01 1.826302737914309748e+00
1.081931568067421440e-01 3.425012922781794367e-01 1.838490358998723595e+00
6.598766438538694601e-02 3.324043923937579081e-01 1.767258295386478606e+00
-6.455847375659364007e-02 3.340977879339160350e-01 1.774282540996423574e+00
1.915877796925201937e-01 3.143425889160887388e-01 1.663201858717527681e+00
8.134124570522101305e-03 3.179250549526978498e-01 1.703087375808424619e+00
-2.599105560995987677e-02 2.900951948997994578e-01 1.526307523492566265e+00
-2.274709177705969837e-02 3.472340947918891585e-01 1.834087225673019850e+00
1.106550831816854319e-01 3.416817535934661421e-01 1.823111000952995608e+00
2.684375852114216365e-01 3.498744471865317673e-01 1.894363232198304825e+00
2.505690046529221449e-01 3.582531823786443970e-01 1.906987020213679385e+00
3.379907817879133913e-02 3.401459933457783302e-01 1.848427387390233267e+00
8.120736955085276765e-02 3.516186279463683340e-01 1.913492399163343016e+00
-2.648811537375729830e-01 3.534173475678636933e-01 1.919347794585822164e+00
-1.098399834837064104e-01 3.529932904253837433e-01 1.921758763424125549e+00
-1.709855773747120944e-01 3.337679494308497530e-01 1.810088759056122099e+00
-1.235895678208072251e-01 3.094676144357053071e-01 1.657309848092003213e+00
-4.331407579981767092e-02 3.392654997073101253e-01 1.805837273461993631e+00
-1.712733618171439487e-01 3.503480831788093885e-01 1.860897561679117018e+00
-5.167767189047436371e-01 3.398515897602343294e-01 1.782371514436353666e+00
-3.768278921772661438e-01 3.251970932531825786e-01 1.726958880552643905e+00
-3.517946256833630603e-01 3.003784854139328608e-01 1.603184031213235716e+00
-2.395651664244564938e-01 3.177093268167308637e-01 1.708866210437798738e+00
-4.848635528996254884e-02 2.997350141534594892e-01 1.630281598851211822e+00
-2.643818629092887784e-01 3.262374901547581696e-01 1.761618076003048206e+00
-6.099313384849971986e-02 3.258119788516611881e-01 1.745136105526325698e+00
9.791206334293213465e-02 2.820058882415361068e-01 1.513606723318342118e+00
-3.453333524684623623e-02 2.931300229021108206e-01 1.594515134506987009e+00
-1.764737428470882288e-02 3.010752788945181280e-01 1.640555618171468444e+00
-2.590431436641885479e-02 3.103446453203793642e-01 1.680612517970716535e+00
2.873785429413605250e-02 3.322994871629507685e-01 1.781034352961353706e+00
3.680080668908722319e-01 3.186591157398580010e-01 1.737545986680385512e+00
1.569237458586153211e-01 3.231808856051895384e-01 1.747857973250652508e+00
2.781504067893849075e-01 3.127143955643273965e-01 1.702921509496924113e+00
4.693432766696575276e-01 2.956679292844592299e-01 1.601284999756782845e+00
4.432493185939154201e-01 3.142863214237390235e-01 1.681991806490953811e+00
3.637469748647012557e-01 3.328569721368762058e-01 1.792868966092044047e+00
3.670356264209934105e-01 3.298766113869959771e-01 1.802574523780213545e+00
1.642317705776683290e-01 3.016949182289292986e-01 1.611042257790967769e+00
2.362998169434775975e-01 2.850981234928707253e-01 1.521951388145373008e+00
2.954493424644664135e-01 3.209159800882815938e-01 1.716783510240325050e+00
4.933180692432428960e-01 3.416514862520379503e-01 1.837072247399198055e+00
1.943748775249130589e-01 3.286882874454065684e-01 1.752798334453569806e+00
5.677316517191869361e-01 3.369356106281683472e-01 1.808253369765256968e+00
4.191907513334199309e-01 3.343505798862112521e-01 1.829492548111769201e+00
4.113336741383190609e-01 3.295256051483629323e-01 1.783111931068236622e+00
3.942374163564684175e-01 3.114879705878774718e-01 1.688003647275295283e+00
3.440994776218835871e-01 3.183886826811749282e-01 1.743472642777683213e+00
5.432976831848357335e-01 3.202698349459568994e-01 1.751119461585847192e+00
4.514709462923037209e-01 3.179156565251166633e-01 1.727541599554834884e+00
2.921653101969788890e-01 3.270946034084200593e-01 1.774028076968982237e+00
1.077895110955788549e-01 3.322317444028389244e-01 1.793962904265319791e+00
1.700662941582782930e-02 3.599412164707797013e-01 1.955572852221592717e+00
2.080487434908923905e-01 3.649903959472564074e-01 1.955286876066946844e+00
3.419755284980804388e-01 3.681700934747900722e-01 1.931426680871423773e+00
2.306611154572520417e-01 3.688595121606352278e-01 1.968459145427978285e+00
2.454294766284420559e-01 3.594512794699267766e-01 1.932439711616076972e+00
2.122329103713607168e-01 3.714096977516185838e-01 1.950402588995661990e+00
1.611750730737410708e-01 4.024076527351660437e-01 2.083202207748511281e+00
-1.141338514619367681e-02 3.623510135063546800e-01 1.925652059165286367e+00
-8.689730999329051131e-02 3.959471570846446187e-01 2.050662851432672351e+00
-9.620108188425460782e-02 3.783797416430040861e-01 1.937165054209438519e+00
3.936956889519104691e-02 3.687539183775840335e-01 1.906330034657912176e+00
-1.357965697384682854e-02 3.606727167843564730e-01 1.917118990790683153e+00
-2.637606336884218763e-02 3.773368784679055343e-01 1.992204942077263174e+00
-5.198768246286369216e-02 3.712971351834725708e-01 1.970720110891460708e+00
8.469657974533871536e-02 3.650228081688348114e-01 1.958652846751337107e+00
-9.786284426476783704e-03 3.801397782166986983e-01 2.039695347720021701e+00
-7.253168470804802204e-02 3.719895954692434281e-01 2.033617324023123896e+00
-1.978471581520118983e-01 3.674389387087399483e-01 1.964220938666801919e+00
-6.800080805777568571e-01 4.102678851715551578e-01 2.186154163371653691e+00
-4.434794069906976000e-01 3.742134113301591736e-01 1.960634068937177288e+00
-7.042944597869599255e-01 3.674804680180078220e-01 1.920895709185270750e+00
-6.605600504339671497e-01 3.569252578303224732e-01 1.871713971991434189e+00
-3.537007675609019630e-01 3.648174137294950548e-01 1.946030970473015431e+00
-7.294283298756826239e-01 3.513584922980186875e-01 1.866531340858786914e+00
-3.748454885356211630e-01 3.731427006193296925e-01 1.993513501455675518e+00
-5.442835692069828424e-01 3.222365867666178718e-01 1.770813513510614667e+00
-5.371654602828047631e-01 3.400489829147572696e-01 1.812286104628220151e+00
-6.517486542378636560e-01 3.445722945687270111e-01 1.855957561741629958e+00
-6.088308650257993060e-01 3.543428143094680127e-01 1.869208165177171033e+00
-3.969316955393213942e-01 3.271135485820078070e-01 1.738393489578177631e+00
-6.481502554974886143e-01 3.345503378898038727e-01 1.792639686704752044e+00
-4.975018287539719197e-01 3.694590372470148987e-01 1.995525855383638136e+00
-5.325875928627815670e-01 3.494196247873384009e-01 1.893730222680203301e+00
-4.499809630745348343e-01 3.341458921217087541e-01 1.802626719710195058e+00
-5.597153674920090083e-01 3.308309877167739388e-01 1.777184803737057450e+00
-7.099551551436689145e-01 3.256409147138954463e-01 1.736516630938407468e+00
-7.358374487900939398e-01 3.234293759403038537e-01 1.703527673202265946e+00
-5.744966567253219081e-01 3.422759464959186371e-01 1.763128347290577436e+00
-6.937686357634683665e-01 3.254880060779331008e-01 1.684991510768622414e+00
-3.823683787064117712e-01 3.371349792960885994e-01 1.738195278381067022e+00
-6.446414990948653445e-01 3.272800930485910698e-01 1.680777592857064962e+00
-3.327105051332063801e-01 3.206018019180949530e-01 1.621892095251459498e+00
-5.539857993299326377e-01 3.347421633258171880e-01 1.715685873729309696e+00
-2.872418794228135952e-01 3.518308442133226688e-01 1.803314987972270966e+00
-5.024593934196276424e-01 3.258346446525745566e-01 1.689042783578453610e+00
-8.790635530366014416e-02 3.356876902551544917e-01 1.760869235500095442e+00
-2.892702485056208167e-02 3.387981562252115331e-01 1.816904531264723177e+00
1.362075593795846196e-01 3.692820705970473738e-01 1.962827290268688962e+00
-1.177874343421392994e-02 3.466763308857189751e-01 1.847855887581520973e+00
-2.011608281809181831e-01 3.323271140742585228e-01 1.793348737949393534e+00
-1.446129522255617250e-01 3.161170179127795743e-01 1.733675054650215097e+00
-2.006118261443976675e-02 3.237099884955485507e-01 1.771186075500289059e+00
-3.022027896790639989e-01 3.172075056102985902e-01 1.737203326854718677e+00
-2.322161011039070300e-01 2.965946402064342791e-01 1.566085634099160906e+00
-2.347609225736602412e-01 3.085662032531381049e-01 1.658810001914160059e+00
1.570475259056974479e-02 3.439774889759506515e-01 1.858749141390735771e+00
-8.588476974542791353e-02 3.003267697485615395e-01 1.607450305443647087e+00
-2.149389323967816068e-01 3.229606332128296953e-01 1.730390439112671652e+00
2.162850149352983989e-02 3.166581766998521896e-01 1.678296292181665317e+00
2.908198379954968771e-01 3.319945530254290733e-01 1.756741546117411623e+00
3.151784361447873724e-03 3.607585661355062201e-01 1.922187383930322735e+00
-1.184181205294733558e-01 3.384201530369569388e-01 1.799673471195291530e+00
7.562950300416408644e-02 3.589683888378855658e-01 1.920950035388179655e+00
1.899110238938093442e-01 3.688724131754525515e-01 1.935964959030396892e+00
6.730699564035334814e-02 3.617777506654817343e-01 1.953980627912932588e+00
-6.363937204628792275e-03 3.794026430170764908e-01 2.002656581752043419e+00
2.343818310923923565e-01 3.482385025860523786e-01 1.859493081471151221e+00
3.120719963685803650e-02 3.315421371909425541e-01 1.824268352039114971e+00
-2.105371799340951255e-01 3.354027720438610971e-01 1.790462930667189312e+00
-2.653534089978105137e-01 3.259836050811309449e-01 1.725703268869084317e+00
-5.077566513938598369e-01 3.351017469852825004e-01 1.819160150113743546e+00
-1.666190821641620745e-01 3.528406706406694848e-01 1.893779572926667765e+00
-1.208097498107185280e-01 3.485405076092389920e-01 1.879744800263251969e+00
3.281603881096562675e-02 3.345446703134957178e-01 1.817614364899722279e+00
-1.897061781659931112e-01 3.619228015234949858e-01 1.959053157082002894e+00
-1.017754942892460795e-01 3.518268636248145231e-01 1.905596642799479934e+00
-1.223472119493065891e-01 3.536465319982293187e-01 1.900741625678705748e+00
-7.433797157023007418e-02 3.676275263653143721e-01 2.025771428224969473e+00
-7.514570278492663236e-02 3.320695960589866713e-01 1.841791388193197987e+00
-8.458961510308474208e-02 3.340773400171683782e-01 1.823393461091980416e+00
5.256683880808558917e-02 3.253458588348218106e-01 1.787937857255702978e+00
-7.492833953182357655e-03 3.247225904617692671e-01 1.739083624058638922e+00
8.111612110352679761e-02 3.176084449599593795e-01 1.715275093085543823e+00
3.019770842838963576e-01 3.243043183510765370e-01 1.728356867443598288e+00
3.976843609685121739e-01 2.858578883715625629e-01 1.536770147551719479e+00
3.785009513507641143e-01 2.982955878159096463e-01 1.584000506939198472e+00
2.828978934114358967e-01 3.027714033476907041e-01 1.622971228726748816e+00
1.124308662981521045e-01 3.237145904597669710e-01 1.761000426794088414e+00
6.786234686099260616e-01 3.105912286025380165e-01 1.698188248822933177e+00
3.299992668166234489e-01 3.042739617828142951e-01 1.634980210219323160e+00
3.694269904663134985e-01 3.190167452766557443e-01 1.762848023669620012e+00
5.238007924769431112e-01 3.239171603109752273e-01 1.781346824350642510e+00
4.278702549805875610e-01 3.157468227769629765e-01 1.714077448752763466e+00
-1.104170033069934789e-02 3.253218873783971232e-01 1.778902914995391882e+00
1.990417300399499878e-01 3.109777369317155427e-01 1.699667212903852143e+00
5.089339636160875036e-02 3.347595155450841520e-01 1.808019746073118883e+00
1.592095034631610118e-01 3.303464337079262125e-01 1.777609330699269741e+00
3.704006658521922790e-01 3.003479988416983271e-01 1.593253741753969832e+00
3.271924881290280140e-01 3.199813657593256755e-01 1.740698826431447355e+00
1.654098654313086725e-01 3.255068580226957442e-01 1.708768404744334335e+00
2.893162729244729836e-01 3.109895869334093899e-01 1.670042033039172980e+00
2.328740492766027403e-01 3.042004347941861808e-01 1.626364678309493605e+00
-1.039666393094108160e-01 3.123177449143417772e-01 1.680418355577202538e+00
6.652212416279902618e-02 3.197476656798636241e-01 1.682885030158594475e+00
2.775860701575167885e-02 3.102599321192106574e-01 1.683226745419606374e+00
-1.928774165133472496e-01 3.096312863089699663e-01 1.674358475935119994e+00
4.643753941399589996e-02 3.022587841510684381e-01 1.620912258282668938e+00
7.332486292344861378e-02 3.140162927216653688e-01 1.719394701451261831e+00
6.857335209559396738e-02 3.169654311489574217e-01 1.698424509306114327e+00
1.065646669073214703e-01 3.208601051854638730e-01 1.671732486662467432e+00
8.832229163184775189e-02 3.358161647521334392e-01 1.818437099934367307e+00
4.455636137797309992e-02 3.395703016502025218e-01 1.823564452661222468e+00
9.836181979855167234e-02 3.482374009932525660e-01 1.855725871274743533e+00
-3.566263300258351587e-02 3.593255698831069322e-01 1.872356338012126198e+00
1.213715355055518530e-01 3.555064604172064047e-01 1.856441124182774738e+00
4.069008749833935012e-01 3.846153322886244341e-01 2.008491665329542375e+00
3.142771939363308009e-01 3.991626433345504821e-01 2.070648532994960878e+00
7.801501510514331772e-02 3.690442749698368274e-01 1.958754609385911172e+00
6.907374886319371521e-02 3.730702172727248245e-01 1.977660970032975696e+00
-7.137748513904043635e-02 3.546993912673050420e-01 1.889091347851883818e+00
-6.959324004748790142e-03 3.308388671425765981e-01 1.717288869789947992e+00
2.982637685870686076e-02 3.552857962814083836e-01 1.897626611820613540e+00
1.530797259379162167e-01 3.688794003585135206e-01 1.962143083934257959e+00
8.087712955425985228e-03 3.476564198058995081e-01 1.886596794642320551e+00
1.456115526449364705e-01 3.613418969476673293e-01 1.917764201003451685e+00
6.896553518136551431e-02 3.294127351880381527e-01 1.783655087416167850e+00
-9.558419805452214590e-02 3.439955695068632191e-01 1.829709280512439751e+00
-1.069606504988694640e-01 3.250966791519981358e-01 1.758097703312916815e+00
7.845463092323555487e-02 3.348486297982731785e-01 1.828750188882018568e+00
-3.051706250778737362e-01 3.003591479760988614e-01 1.619616191725863130e+00
-2.132800447887628070e-01 2.993483430340543872e-01 1.589591482545307022e+00
-1.397704992535080126e-01 2.922805636419369968e-01 1.596856125863604481e+00
1.895841889677293279e-01 3.039460211339466977e-01 1.630040916073555390e+00
4.492065252860368008e-02 2.866086688308132624e-01 1.541187147606825070e+00
1.935465289523178034e-01 2.861031847890210256e-01 1.537502065548870256e+00
-1.029205206120848010e-01 2.685645364386176626e-01 1.432262904666283143e+00
8.191265652735662053e-03 2.733071783439719460e-01 1.464226110190211205e+00
-1.888174597918869657e-01 2.939137058265974822e-01 1.579026243951350938e+00
-4.139859986736164621e-01 2.937246221399632540e-01 1.578437468246204345e+00
-2.235143071676328475e-01 3.024169405974199143e-01 1.638639624142950391e+00
-1.363610280345999015e-01 3.096265592166481118e-01 1.671197805381315682e+00
-1.178579147977782682e-01 3.027058102613444657e-01 1.635644091916211185e+00
-8.515311013277031271e-02 3.105807258824321848e-01 1.698193329092027914e+00
-4.858777202566023079e-01 2.844837084967626328e-01 1.562697513017792472e+00
-5.721326798528251212e-01 2.811596546565459653e-01 1.544021932207378711e+00
-6.253596416286861803e-01 2.810729631046013921e-01 1.537114657600939349e+00
-3.998373379780902903e-01 2.771113181291537941e-01 1.520520145025356262e+00
-5.937200271455315148e-01 2.749618840713422552e-01 1.503349071000390946e+00
-3.642209796413168887e-01 2.922524199505588949e-01 1.594054325793180515e+00
-4.757191640815907618e-01 2.987070042173918805e-01 1.639425797045002353e+00
-3.648677256975565997e-01 2.824091130902147140e-01 1.545449738537763240e+00
-5.568479688960932261e-01 3.218102604428267899e-01 1.740535826004914632e+00
-5.024152226832215851e-01 3.087069330096616215e-01 1.678741461682309977e+00
-5.582058087344581310e-01 3.312828150332999821e-01 1.776031345649455195e+00
-6.057454415601113418e-01 3.078546039245075860e-01 1.675281761423224491e+00
-3.834727143981402908e-01 2.978848921280758955e-01 1.631759783836986388e+00
-1.875937249216965141e-01 3.086287457115374222e-01 1.690524703809911378e+00
-2.917291251767976656e-01 3.226252285204696535e-01 1.788009801977272550e+00
-5.557365461229597792e-02 3.165454801673091012e-01 1.726501890411457518e+00
-3.823679908120013460e-01 3.304319467687247269e-01 1.788705043348449930e+00
-4.314023818854585968e-01 3.123408308120039223e-01 1.713192909180478285e+00
5.141018868609684850e-02 3.154225110476163163e-01 1.695183990482224567e+00
7.814443376239020578e-02 3.502440603961012311e-01 1.876626211801403210e+00
5.936002108546460654e-02 3.395720573957406452e-01 1.821976742601486787e+00
-1.655298807153474661e-01 3.138729532912952203e-01 1.700142303370703267e+00
-1.736620609119289282e-01 3.113332505198410649e-01 1.668490223579090603e+00
-5.401745427973984881e-02 3.282281507369387841e-01 1.783435540763929295e+00
-2.546243914063320291e-01 3.388943026877498377e-01 1.804549723824187657e+00
-4.398555657560031529e-01 3.583960205209634764e-01 1.916420058071710786e+00
-4.711410822619691574e-01 3.412337994343374037e-01 1.843738254581267721e+00
-4.050734952974714420e-01 3.611516036389996187e-01 1.934116980772556671e+00
-5.073126129572392840e-01 3.664560804659658944e-01 1.949242703244545849e+00
-5.753632097766520070e-01 3.659567213691783949e-01 1.956293658887414022e+00
-4.466841833408185525e-01 3.629389490604829072e-01 1.905243854050964636e+00
-6.488262430389926116e-01 3.655197019818446358e-01 1.958359496286954826e+00
-3.536612821895340208e-01 3.629739923142594749e-01 1.943783238962734972e+00
-2.166431230327559576e-01 3.639045169968339044e-01 1.928365558729009610e+00
-4.399513275601760892e-02 3.518699461674422713e-01 1.917922445179030433e+00
3.783374518105479117e-02 3.600543557082869217e-01 1.955430856834987852e+00
-3.270526128002283484e-01 3.615961448137844925e-01 1.968439523773492628e+00
-1.282192974183508916e-01 3.593679150772425834e-01 1.939672455206225443e+00
-6.398943269790964561e-02 3.559076014027038326e-01 1.952553713074098196e+00
-5.992587276328543988e-02 3.330326543012869789e-01 1.834275903839667432e+00
1.113505383429934208e-02 3.505197999107176887e-01 1.929952358826661607e+00
6.313635693530764148e-02 3.691623631935985750e-01 2.020128287601052008e+00
1.378692884108027351e-02 3.727862785931473355e-01 2.066817807376819083e+00
7.135734773783462825e-02 3.611386513456046887e-01 1.974225070142311189e+00
2.389858908694838524e-01 3.563091443862548835e-01 1.989227627807448107e+00
1.191211793297830696e-01 3.286737045001958957e-01 1.804524059025987670e+00
2.283254304481106278e-01 3.468473418999799551e-01 1.879117781371070439e+00
-1.533149029510154360e-01 3.135478528668672049e-01 1.732745675620059878e+00
1.299550382305483809e-01 3.200430142487024066e-01 1.761275605388539001e+00
8.322397286600473343e-02 2.929323460747256802e-01 1.604441317164920111e+00
-2.512295763214687089e-02 3.056710316156935336e-01 1.673858214036689995e+00
-7.019389363159313222e-02 3.224127553531347390e-01 1.780513965706384427e+00
7.000019188052197805e-02 3.326099781527552257e-01 1.796464511482359860e+00
-1.009980441014273617e-01 3.078726171540834278e-01 1.650039822057163041e+00
-3.478383063762457428e-01 2.993022758438332320e-01 1.617782326788294478e+00
-4.650099261849961474e-01 3.172021987945607413e-01 1.688692511014762365e+00
-2.825669617565229608e-02 3.055185891399836984e-01 1.634665132367805862e+00
-1.659755758388019586e-01 3.113024033863929230e-01 1.659844284440976869e+00
-3.221443944809083137e-01 3.132767009149192705e-01 1.697880138225217328e+00
-7.969463529072143282e-02 3.053869489506970680e-01 1.649049318282279852e+00
-8.156874784630545328e-02 3.192765747939003695e-01 1.741097556528832024e+00
-2.825823185099063384e-01 3.068142451738772869e-01 1.698199343960169028e+00
1.536909902756852520e-01 2.979285840151228437e-01 1.628747945869525315e+00
1.652567443168954375e-01 3.093319673749030385e-01 1.670492859974960886e+00
-2.811474091277301190e-01 2.862556502137492132e-01 1.538181432525351999e+00
-1.260383617691561708e-01 2.982938415467617510e-01 1.620878088495198321e+00
1.976888630791813484e-01 2.806595293072233765e-01 1.509785626566853889e+00
4.601674201500274147e-02 3.050048898498193828e-01 1.651749484007629665e+00
-7.595193339250383424e-02 2.997168595338836061e-01 1.659186207868434515e+00
1.722082454567977761e-01 2.976138192121536852e-01 1.602449374197477461e+00
1.628779846346936067e-01 2.972314756077058528e-01 1.623028337527729459e+00
1.374565597272484063e-01 3.455138613087977428e-01 1.886582228662627037e+00
1.799893067624064591e-01 3.450725518754592658e-01 1.891209768357696275e+00
-3.293431603984366129e-02 3.473770083776062112e-01 1.884603069317479118e+00
1.692913742716319336e-01 3.607715037671384017e-01 1.971220834435065017e+00
2.619255899322224246e-01 3.654870175252266096e-01 2.006435037926554532e+00
2.141097963024734818e-01 3.659973253743083466e-01 2.033334454741841046e+00
-1.345431503282526649e-02 3.385885486183981552e-01 1.861338840062076949e+00
2.818394413628010908e-01 3.428225689525019604e-01 1.895580834908444423e+00
1.476934909548414110e-01 3.309034279805637691e-01 1.813867110102743485e+00
2.779195050554012503e-01 3.429399821677487359e-01 1.855173802250480231e+00
3.514352986563309966e-01 3.363237794806183123e-01 1.852498159304383218e+00
4.029716089166719972e-01 3.209237257897262774e-01 1.768767775702282163e+00
3.770223468215127549e-01 3.203529686526015996e-01 1.752217912414406831e+00
4.066581168890346931e-01 3.188276383267693581e-01 1.732750908630293907e+00
5.052764665568573177e-01 3.287172712116350204e-01 1.775186339324419160e+00
1.938707195759977187e-01 3.366532698440010130e-01 1.831916257234634138e+00
5.232514982494786970e-01 3.287858033474953534e-01 1.757120465073765958e+00
4.865758915109059668e-01 3.289952962119376267e-01 1.751156491049256747e+00
3.906780308640921962e-01 3.412732365202244544e-01 1.825920968008058365e+00
2.088535486623727400e-01 3.420019887739185749e-01 1.838903302481888602e+00
1.317653669736572886e-01 3.330709828237158332e-01 1.812045326523363142e+00
2.051512050254533925e-01 3.329915031034551554e-01 1.792276093367398238e+00
5.003083947434661810e-02 3.094348861607622014e-01 1.663046793100701803e+00
1.300447294248671115e-01 3.041598700685136381e-01 1.629753025633573937e+00
-2.410137236986882245e-02 3.038151543737543370e-01 1.655644591650909936e+00
-1.533515554843673245e-01 3.275759932956754938e-01 1.751938349765908676e+00
-8.555760553597642482e-02 3.223191185694434524e-01 1.692108023457417731e+00
-8.639303171585609176e-02 3.026320591143363825e-01 1.664178844377817379e+00
3.882041017599652255e-01 3.098247641948040365e-01 1.703296446238127038e+00
1.456952078668158623e-01 3.427849865959304299e-01 1.865462045547385594e+00
-4.703826658006154265e-02 3.282906441281944754e-01 1.769845356076573450e+00
-1.325468805067834543e-01 3.338991522968096648e-01 1.820382313733168500e+00
-2.115022863365272898e-01 3.191036430181825034e-01 1.705139529028841361e+00
-3.496065944783609963e-02 3.509223544252754179e-01 1.874365244248965334e+00
-2.204049867369278770e-01 3.592747041331491031e-01 1.950232271044372911e+00
-2.956369642350157867e-01 3.406956146897625048e-01 1.799610121419558117e+00
-1.237096393861960020e-01 3.481865398903651321e-01 1.860016167059637127e+00
-1.154151443465698812e-01 3.589101162382782872e-01 1.930461331922484147e+00
-3.129600086564385819e-01 3.574124684637504101e-01 1.923128991459629678e+00
1.028530347008616702e-02 3.646764949412495960e-01 1.948412906454504601e+00
-2.082273353534918880e-01 3.368454582855454627e-01 1.836744649792325212e+00
-1.644123861108450213e-01 3.758017152854707388e-01 2.034910058444631353e+00
-1.543572482972207505e-01 3.669023918441065013e-01 2.016698827932254634e+00
-1.941888873918788117e-01 3.566845962417027338e-01 1.949023502052135592e+00
-1.297939783941219338e-01 3.471184376509313663e-01 1.892517440388319816e+00
-2.786191534251475366e-01 3.579231380308579014e-01 1.964191079528062378e+00
2.077585547067338501e-02 3.405320239783568570e-01 1.876626113200940527e+00
-3.382470234708889190e-01 3.344171884486711321e-01 1.834354558890296527e+00
2.325091120299334693e-02 3.164541993598113390e-01 1.747609712271927629e+00
6.243859889514656591e-02 3.507036129052260587e-01 1.926553604170555323e+00
2.067661921084898782e-02 3.635010304887725252e-01 2.000171350313477259e+00
2.913276183897130500e-01 3.423478441308648312e-01 1.888824127206703452e+00
8.214223729720580847e-02 3.415173773406642299e-01 1.858923591359316951e+00
1.314531810188648286e-01 3.150826708756562788e-01 1.741824728002201228e+00
1.263901012258146495e-01 3.135211827840529430e-01 1.722843244481266023e+00
5.664189252412983600e-02 2.975320695957340278e-01 1.613336066990747497e+00
1.681972641213192177e-01 2.966977702072788881e-01 1.622602181235599961e+00
2.129941170249939619e-01 3.155746211155065484e-01 1.725397812540109932e+00
1.764476735436998345e-01 3.132256921330393573e-01 1.709827028405058957e+00
2.301330865510973211e-01 3.103962467335319997e-01 1.696107175545647605e+00
1.923930446203399591e-01 3.120024071020024992e-01 1.716868431299810815e+00
6.984333823909413819e-02 3.030779717946701091e-01 1.661408603703665721e+00
3.150985586096902713e-01 3.086090189180897836e-01 1.689788277372237690e+00
3.513588757007601315e-01 3.036017706313976494e-01 1.669728130347812645e+00
2.641832537959097338e-01 3.199427419626969527e-01 1.781281305021769290e+00
3.810243746757436822e-01 3.087311821054682381e-01 1.695684812696484078e+00
2.681017788329548290e-01 3.041953412043796878e-01 1.688080675833326660e+00
2.502561653747163994e-01 3.324947809081315597e-01 1.822990600503531455e+00
1.675128250304553090e-01 3.049036777806315435e-01 1.674836420494576261e+00
6.353127404824100710e-02 3.130856196513726042e-01 1.731096504487843468e+00
-2.167906360122104914e-01 3.338684284842517447e-01 1.833816973204670742e+00
5.136892452251841379e-02 3.375566650299698934e-01 1.865112180721115731e+00
-7.463472628533508735e-02 3.480313850370798101e-01 1.905518299901732382e+00
8.524420915442906810e-02 3.274801139662273375e-01 1.802726086008834550e+00
1.266058645033648067e-01 3.263312844512317179e-01 1.804735897808908751e+00
1.096431810505580640e-01 3.236612222531210503e-01 1.798918671146243486e+00
3.159375706984741961e-02 3.650447359089944999e-01 2.002204714637606742e+00
4.951984127869885760e-02 3.257405034027135438e-01 1.790902684596140215e+00
2.587452229783765781e-02 3.595426152101899864e-01 1.973609061691753430e+00
2.772177137905180652e-02 3.397913627046588725e-01 1.881710077564574091e+00
1.603153712823327526e-01 3.438560949912409792e-01 1.881233446929609476e+00
5.724307727775331672e-02 3.455098492513078989e-01 1.897797167648169081e+00
7.868298717552250909e-02 3.352852708153133410e-01 1.857131423358855615e+00
-5.560878423916749969e-02 3.408048967955222830e-01 1.872245587428955638e+00
6.554402399172459814e-02 3.533129581929176921e-01 1.948293423565890858e+00
1.824706895249340044e-01 3.303516691172987407e-01 1.821343108261415322e+00
2.167668295911052284e-02 3.332816842579953698e-01 1.868648348512777391e+00
3.105388054851692115e-01 3.322279652097205327e-01 1.843650826108216734e+00
7.743591269219859963e-02 3.262219968543890181e-01 1.787061738571458669e+00
2.136199431730627721e-02 3.073040355511513777e-01 1.702624763591779056e+00
-1.435411285117839386e-01 3.352309552635366341e-01 1.820661532706717489e+00
2.207950210148871585e-03 3.415969110427320987e-01 1.857760018652913958e+00
-8.856187487563177418e-02 3.364900878807102202e-01 1.855154939852530882e+00
-9.916679471620155895e-02 3.466494767000792843e-01 1.896766068348718859e+00
-1.454294889991727957e-01 3.256438473950798995e-01 1.776074114078551647e+00
-1.515859018129459557e-01 3.083998491313256207e-01 1.680556111081684234e+00
-2.333781216861496310e-01 3.055542463263365427e-01 1.666278735030626290e+00
-2.688023820557914889e-01 2.837924973025829356e-01 1.539683719590666522e+00
8.281413698711416471e-02 3.160543607887512096e-01 1.742886842223506649e+00
4.964297199494769469e-02 3.101818949848355600e-01 1.711390553870476783e+00
-4.068270305169273682e-01 2.817309651971678375e-01 1.519672451197851215e+00
-1.001505815615331280e-01 3.380461022738144305e-01 1.844394372050435660e+00
-3.591242338757923754e-03 3.265986006885075454e-01 1.825712736207871556e+00
-1.496590096354695198e-01 3.304773119499227474e-01 1.774379545411559844e+00
1.089141351314140693e-01 3.375434963032865610e-01 1.837687086948770032e+00
1.650901399637148548e-01 3.304151991773838226e-01 1.834510492298471629e+00
-9.467551736193934031e-02 3.232870450890192315e-01 1.777503399358069780e+00
-9.632193191941400279e-02 3.550375223721095042e-01 1.965142982703161234e+00
-1.985427849852803850e-01 3.507982870242435380e-01 1.932228619001341574e+00
-1.220582503771643346e-01 3.333810123894972999e-01 1.832428260722782420e+00
-7.860520529531069001e-02 3.477286540086765299e-01 1.928647787447031581e+00
9.437559163979140908e-02 3.433583012774943377e-01 1.877729692017032992e+00
3.158810985268051263e-01 3.255609907341411868e-01 1.764448431711659993e+00
2.086248851028829066e-01 3.069639608389707619e-01 1.666819027755216842e+00
1.650012808941258013e-01 3.380016728208437571e-01 1.887274869930936738e+00
3.230424594179236164e-02 3.407324153121120136e-01 1.868373711695654471e+00
2.369701053320158179e-01 3.206684897953127611e-01 1.770141404726507606e+00
3.611130103381015588e-01 3.277098163908164219e-01 1.806890762541174533e+00
1.124115930491601141e-02 3.233438703671517311e-01 1.766042295026132969e+00
4.453870409651610185e-01 3.390080547432574032e-01 1.904891033838688408e+00
1.782733463012346753e-01 3.231023556708298439e-01 1.768176638317523031e+00
7.545256705441368006e-02 3.197939037056262146e-01 1.779494694046615644e+00
-1.234071023248797666e-01 3.137981253406827986e-01 1.720444836445452541e+00
-6.029264985645840791e-02 3.207662684616595095e-01 1.780348980036628781e+00
8.775455820885670610e-02 3.271957657597841518e-01 1.847675284437734433e+00
-3.056762933622246270e-01 3.021138353875877369e-01 1.711116507263862330e+00
-1.476748249008710545e-01 3.151800043231580695e-01 1.781635355840094359e+00
-1.457581756167020959e-01 3.098813151693518564e-01 1.755040125549984786e+00
-1.204642566013202354e-01 2.749883142850081397e-01 1.517007450228329501e+00
1.911134472630244760e-02 3.347088645286506181e-01 1.861534728334673039e+00
1.464175971278332267e-01 3.187547948501706085e-01 1.768194137699940827e+00
8.508648161771541207e-02 3.023605188000551558e-01 1.669505875912826953e+00
1.477033023070317419e-01 3.119296704168297296e-01 1.738529596770962637e+00
-2.924845889568709056e-01 3.114368192810108016e-01 1.728198764812936217e+00
-3.923632970753070381e-01 2.968601659008738292e-01 1.634938054157960119e+00
-2.985978147564496421e-01 3.163516958653289080e-01 1.695729667603723012e+00
-2.998055677096485572e-01 3.205588336662914539e-01 1.696060276586828230e+00
-4.333422676544186891e-01 3.028237934208629634e-01 1.589636648148514020e+00
-6.911583777512049498e-02 3.131457878941998341e-01 1.674841151214953472e+00
-5.610416316080459043e-02 2.973641059654361651e-01 1.589118926581606805e+00
-1.083489139870935786e-01 2.973858702238089124e-01 1.589700777028480561e+00
-1.470611630230169060e-02 3.086459161469940482e-01 1.680224551236037200e+00
-8.633567986516746742e-03 3.106467276969748226e-01 1.689422688802400874e+00
-7.207164304284464917e-02 3.569339445254976484e-01 1.896956326977094820e+00
-2.250509488589054752e-01 3.226087269628148402e-01 1.715663243119344372e+00
-3.295701175898469587e-02 3.493940585989140923e-01 1.865386922503603495e+00
2.893428713008949771e-02 3.593741980073235087e-01 1.919552787875694833e+00
1.340673815106986078e-01 3.432969486518246960e-01 1.845766129133430855e+00
2.833875733431975852e-01 3.844408794043099320e-01 2.061010911171040849e+00
-1.801735418744223327e-01 3.730742393448207572e-01 2.022942396455907677e+00
5.499527126748452593e-03 3.419851963715531684e-01 1.859676013124383021e+00
-1.926771016476172826e-01 3.839242853897023022e-01 2.056153293649761959e+00
-1.058565488438778374e-01 3.720008013267160907e-01 1.987564218982466491e+00
-6.944393721960355308e-03 3.922700825645801803e-01 2.073908652569405042e+00
1.733185672490379081e-01 3.676210286310334641e-01 2.003887542634445573e+00
2.270954180824024948e-01 3.956521096579457275e-01 2.118964135293020856e+00
4.609026357309725652e-01 3.632481777014975322e-01 1.990244139875834595e+00
3.237147195581548120e-02 3.668373069466039360e-01 1.994845240014260446e+00
2.406128185956675838e-02 3.310178099490782011e-01 1.818108321738720168e+00
5.601488428405453773e-02 3.490685551233990158e-01 1.939046020508802259e+00
1.931881648533921580e-01 3.514713826811419750e-01 1.920892242211108103e+00
2.405359449513467807e-01 3.345178402191031908e-01 1.830799183298704058e+00
-6.962239824241199526e-02 3.250754063040865449e-01 1.784262639194621691e+00
-1.518305981668786608e-01 3.239946957835350694e-01 1.765278614878737606e+00
9.737782174002636575e-05 3.108040734872147826e-01 1.731457918343184854e+00
1.697877033203614161e-01 3.223013338051343712e-01 1.807394182752307676e+00
7.693148775254618488e-02 3.119611180836647235e-01 1.749364989847030261e+00
-1.618377035007685649e-01 3.047003012376040543e-01 1.699555351726784069e+00
1.914013120349492836e-01 3.043210989365396357e-01 1.693496643300691051e+00
1.590967266475657241e-02 3.210815747059890812e-01 1.773091767660706530e+00
-1.152132602680218908e-02 2.837071908659917208e-01 1.587967626611082483e+00
-6.167983349521774517e-02 3.254014192371290637e-01 1.828036583938465798e+00
3.407725453592223841e-02 3.051398364757897941e-01 1.727039650708984686e+00
1.170564964857690043e-01 3.288685280879106720e-01 1.829093596133924970e+00
1.708135422786134228e-01 3.136722059167351140e-01 1.765330170675517341e+00
-4.764581144343935787e-02 3.317856168090275726e-01 1.872332105669933799e+00
4.177850343687694590e-02 3.285514329938069022e-01 1.805226801018502192e+00
8.042130291016595656e-02 3.390563634114944214e-01 1.863992157267818639e+00
-3.406099285808709964e-02 3.253382795108251124e-01 1.785914641552510451e+00
8.157601701537853245e-02 3.028367983752196513e-01 1.631261177277478103e+00
1.264102946778399295e-01 3.008486429566538112e-01 1.652618326586933417e+00
3.219137330229240174e-02 3.120990159972448219e-01 1.705709538832923755e+00
1.501581701559110416e-01 3.051339449370665813e-01 1.671822857368613136e+00
1.891805593558286425e-01 3.068337774897011982e-01 1.706030566425086104e+00
4.391579461142008367e-01 3.181113872963627354e-01 1.736886396726011306e+00
6.069257101858961390e-01 2.911470457053318972e-01 1.620980300345887803e+00
4.784722341980303661e-01 3.245706631370907647e-01 1.785900074435654572e+00
3.513777870781674695e-01 3.023138340064195906e-01 1.687774704456105779e+00
1.706548246595610552e-01 3.201861862337256337e-01 1.785712559251176001e+00
4.421760245343809292e-01 2.922572393011436676e-01 1.627686280326747115e+00
3.504984418712132621e-01 3.144696405564366692e-01 1.755914307504623739e+00
2.558957124558177143e-01 3.332334972994945854e-01 1.836303854916457645e+00
2.301838478421417422e-01 3.289126013455268005e-01 1.815625395976428136e+00
4.202032202786966653e-01 3.053875963373705038e-01 1.683825517571255537e+00
3.372405863998186870e-01 3.226229350474097979e-01 1.785779897130294724e+00
3.225593914467185241e-01 3.133682690666944048e-01 1.737311673572656368e+00
4.038630023147258274e-01 3.313330760974361189e-01 1.852056851657516212e+00
3.086140818366270855e-01 3.241277710993900607e-01 1.826495701346807721e+00
3.454308077375502495e-01 3.584919540905933122e-01 1.991382028690846351e+00
2.663913363492448894e-01 3.120611139466787365e-01 1.743849078804652786e+00
4.468770724753164392e-01 3.391471203693866010e-01 1.867104226570159176e+00
1.092839130204711628e-01 3.377927648524777227e-01 1.848066127222603550e+00
3.381413581346344732e-01 3.613737030025513941e-01 1.991453113953229437e+00
2.415786152078224502e-01 3.732000726333777885e-01 2.076408457839208133e+00
2.263301135610074899e-01 3.997653464587422323e-01 2.135199482131219018e+00
6.449994719861858183e-02 3.831141335485206967e-01 2.062830918583065110e+00
2.390485819645902787e-01 3.985830914102969635e-01 2.159186461047187588e+00
6.455684462269255242e-02 3.752892593443814540e-01 2.062923582237401021e+00
8.378094404968271236e-02 3.597628449700530640e-01 1.972219636695188294e+00
2.295191332281541485e-01 3.355773153284679622e-01 1.800628017890559152e+00
-2.581164549279228379e-03 3.497370915535781832e-01 1.928777482285879419e+00
-1.174207739293370578e-01 3.134140523974768833e-01 1.752666394412525142e+00
-3.217755525906459413e-01 3.470528927553067078e-01 1.909142616714262219e+00
-1.712234074175343346e-01 2.868332352758855563e-01 1.593824644099236298e+00
-3.352130939002397059e-02 2.963940962355145481e-01 1.603715312886379252e+00
-3.240146148032332224e-02 2.913379290699995017e-01 1.590267860598167715e+00
3.957851012030891985e-02 2.920920441576592141e-01 1.655655813380287666e+00
-1.591123323356183686e-02 2.883526090846333378e-01 1.585958630973898664e+00
3.484618968864987010e-01 2.791078417447409588e-01 1.530020441481602766e+00
2.632936786667984252e-01 3.122247610626625591e-01 1.718746223958542041e+00
3.777146983394175650e-01 3.127479703440828596e-01 1.749737644412268311e+00
1.481760958374272463e-01 3.307561403671390177e-01 1.844935404246002886e+00
5.388004269688037584e-02 3.005589921152981292e-01 1.628645108144244125e+00
2.458123123499571239e-01 3.191927721978222166e-01 1.714026192644507729e+00
-3.734097055594909342e-02 3.141188760971704852e-01 1.721833626026986197e+00
-4.438796121460719668e-02 3.222636049705143724e-01 1.775489001002294343e+00
-1.108334348355046600e-01 3.348957278325421227e-01 1.844855590024423675e+00
-1.024878298647889374e-01 3.370471045037057856e-01 1.883478942470280693e+00
-3.777883185574390512e-02 3.241652369410071288e-01 1.794723520130649952e+00
1.335310063637239475e-01 3.543935429636827505e-01 1.969642839274359014e+00
-7.349185512274522547e-02 3.174706760659434801e-01 1.760166481081647749e+00
1.886461382897245895e-02 3.127448660817012116e-01 1.728015104479228903e+00
-2.886909453749860743e-01 3.287697185554948609e-01 1.802928827741340889e+00
-5.199492566793080250e-01 3.322490345927500699e-01 1.835317591064136833e+00
-2.025287824969781714e-01 3.141695181914905266e-01 1.721331875436500569e+00
-2.015566608574916319e-01 3.363045149680349843e-01 1.854834040255947558e+00
-2.814426940739014893e-01 3.441164382046492665e-01 1.910093895991153090e+00
7.747533294709831042e-02 3.234460003057030852e-01 1.790264860081445919e+00
1.676151503442724622e-01 3.317778011782250291e-01 1.849519768972194944e+00
-1.418707273881027187e-01 3.171906269248741528e-01 1.747200647995335920e+00
1.597527381667606106e-01 3.175550064694416252e-01 1.743778089683457155e+00
6.880186911479313494e-02 3.290495857824293768e-01 1.805257996489755934e+00
1.620498448092122235e-01 3.001353581738908649e-01 1.641457464273760047e+00
1.797354407590157355e-01 3.566485917805921613e-01 1.949493818406849988e+00
8.179166420184251496e-02 2.977410120822702178e-01 1.644395944355060202e+00
7.952162675654129986e-02 3.042609074868138919e-01 1.685944369156040068e+00
2.920699186373569289e-01 3.240355541975693532e-01 1.831332536247857856e+00
-3.951962053405726899e-02 3.263811517784669380e-01 1.827324771569370787e+00
1.533256633354355136e-01 3.119544575055807067e-01 1.745483070198688536e+00
1.051022684889461600e-01 3.149247367134749842e-01 1.773972367639932157e+00
-1.224528132852458068e-01 3.271975603343149630e-01 1.824647062818945731e+00
1.060533310478104924e-01 3.367200119092932931e-01 1.888111575677869469e+00
-5.530399862482140994e-02 3.470940029314619757e-01 1.936344482356534558e+00
-1.609997377558914367e-01 3.822667544407520879e-01 2.098638833115700653e+00
2.011245002646546709e-01 3.605373231164006875e-01 1.945276066547279248e+00
-2.857262951376693394e-02 3.499484345023250453e-01 1.894821997173618655e+00
-1.861841121716138747e-01 3.541889091590260108e-01 1.933620550472074484e+00
5.518699809195701245e-02 3.476177214639601387e-01 1.908895606332287276e+00
1.779975867190015104e-01 3.419681718487516675e-01 1.898355765620674873e+00
-2.078132650756721878e-01 3.245674502286685081e-01 1.834513353957575532e+00
-1.107564905753243706e-01 3.221424211350221167e-01 1.788569222243785228e+00
1.595610022458728711e-02 3.186157473605116808e-01 1.778340428898187220e+00
-1.845731038555523673e-01 3.133020868718865981e-01 1.761843302490418317e+00
-1.839991758894289064e-01 3.250416065664932797e-01 1.809069490056888885e+00
-3.635342230931991048e-01 3.057708193028644827e-01 1.706024755352544053e+00
-3.946936088502728812e-01 3.230147185309928948e-01 1.832058301233419728e+00
-5.894813483611242022e-01 3.271659996230950607e-01 1.776342413961191413e+00
-4.387426917643274527e-01 3.188525188188080506e-01 1.748079501767259014e+00
-1.556594999740512353e-01 3.199568721329302257e-01 1.784015234293104379e+00
-4.874125120716975568e-01 3.289657247620102476e-01 1.841146971751611794e+00
-1.783595812047119034e-01 3.044601127413077424e-01 1.696787342001047971e+00
-8.093726445512003376e-02 3.039183429731261987e-01 1.689435926271520838e+00
-5.419114447565398507e-02 3.047721473153290894e-01 1.692196102596865037e+00
-5.183080659747949515e-01 3.096915893103350248e-01 1.738864889935986202e+00
-3.722302487207150290e-01 3.134549787129721210e-01 1.744203365030236208e+00
-3.044669011046223228e-01 3.014778097632030418e-01 1.673067775329595053e+00
-3.196117140256505285e-01 3.040540367165035507e-01 1.666626050825109395e+00
-8.570850274969750437e-02 3.246668498582817586e-01 1.820596500887570857e+00
-2.231343496488558398e-01 3.411780742877135175e-01 1.911340887846882719e+00
-3.125793787512875510e-01 3.299707784764557839e-01 1.838086967742611044e+00
-2.421449991751367103e-01 3.185501239337075741e-01 1.768389197795303014e+00
-1.953969858675325966e-01 2.983669209665946176e-01 1.632355546322957762e+00
-3.470697708690566596e-01 3.158023121069806760e-01 1.724916638987813000e+00
-3.214119710096795535e-01 3.148925802491428505e-01 1.706337037831137993e+00
-2.085663278834997691e-01 2.898074468041818008e-01 1.597570082306073447e+00
3.404217743098715554e-02 3.001251103246453944e-01 1.629939881952425118e+00
-8.128864877904984354e-03 3.025622171611851430e-01 1.658013735861267435e+00
5.274755420563102815e-02 3.279231531857045856e-01 1.733360201172821524e+00
-3.646330103029235548e-02 3.398498550169585797e-01 1.840455071172165447e+00
2.985844410519392436e-02 3.226811727050388212e-01 1.753204966906326767e+00
2.347038774680892115e-01 3.252627423469465207e-01 1.779183792091502569e+00
9.073219246717704632e-04 3.199365948461295184e-01 1.738031595739609747e+00
1.562347933347756068e-01 3.154876361930891160e-01 1.723999034955884246e+00
-9.870934966550032330e-02 3.103728071329293070e-01 1.701251044743481655e+00
-1.751532423001530558e-01 3.130146684689811276e-01 1.722571621196695268e+00
-2.566001789046281067e-01 2.929211531721379047e-01 1.585861083687528650e+00
-3.872004245904598352e-01 2.961315080207919670e-01 1.595500853491470084e+00
-3.444726575394688878e-02 2.953675626361170203e-01 1.610990888723426107e+00
-2.836214877308866900e-01 2.853463074549277834e-01 1.558374247384630040e+00
-2.954805686212323423e-01 2.904649361108695982e-01 1.597378018092483476e+00
-4.618128866336976279e-01 3.275182909893760153e-01 1.769051386582456642e+00
-6.159618474078560890e-01 3.131876156601535732e-01 1.734991046289682037e+00
-6.905991905299309064e-01 3.040717514548259559e-01 1.674862102968617261e+00
-6.571909752428856111e-01 3.062098828008486540e-01 1.669400779892377340e+00
-5.329075329018322371e-01 2.879832279517353100e-01 1.619693931775361806e+00
-4.578491741118058678e-01 2.920667661841314655e-01 1.603837517462849860e+00
-6.790899361210575025e-01 3.233462667132168677e-01 1.757817710634701269e+00
-3.601828619431226008e-01 3.034564437805088999e-01 1.630836823829601157e+00
-3.774001699594249915e-01 3.130476052085165439e-01 1.685917836312041285e+00
-4.990830380254412391e-01 3.502991283994394411e-01 1.878040474201126075e+00
-6.596509263194952899e-01 3.355053523079025712e-01 1.819142838186837752e+00
-4.389012579034921036e-01 3.603727499067843065e-01 1.985359879617908607e+00
-5.197059835158316377e-01 3.303673751785341506e-01 1.811054871039672109e+00
-2.613808415761561532e-01 3.209959844327845424e-01 1.762342875336753822e+00
-7.861920762054399603e-01 3.136238123329452843e-01 1.695440036958488328e+00
-5.996443899667237565e-01 3.230177332788337075e-01 1.736191968187696943e+00
-6.847556792331612741e-01 3.527740927764633216e-01 1.890612371965292526e+00
-5.166848952699498732e-01 3.158347225238561373e-01 1.704019935957028498e+00
-6.980521011584344127e-01 3.273324343901864997e-01 1.790323109483472841e+00
-6.267532127684668497e-01 3.070426465446005060e-01 1.697248197654817492e+00
-4.542288055759203247e-01 3.146372970216826936e-01 1.730623709792025400e+00
-6.005417155756286318e-01 3.419506352221768908e-01 1.873847408649001123e+00
-5.567785748535991619e-01 3.207411224973503172e-01 1.747916077981270133e+00
-3.462969608277604028e-01 3.309762432559006373e-01 1.816342561195694705e+00
-2.489834588113593594e-01 3.145679915540341431e-01 1.733296685802548920e+00
5.970223912870495364e-02 3.417941523725602782e-01 1.885220981858559908e+00
-1.901946991871815706e-01 3.177637157415998947e-01 1.781095186858555168e+00
1.394334252231135551e-01 2.997780520879096966e-01 1.694788953575879997e+00
3.669600537180219835e-01 2.938930897383397189e-01 1.666672426927971129e+00
1.717011300702466214e-01 3.234780316828438917e-01 1.808865554839397927e+00
2.400058196749594586e-01 3.480782372701354266e-01 1.932932134001350333e+00
7.178025555352209042e-02 3.350629139166236836e-01 1.846046308155745219e+00
-9.915720984334797095e-04 3.624805026569472566e-01 2.017870239219662132e+00
-2.776902134856956694e-01 3.688125825167838379e-01 2.028595759027107093e+00
-1.495577526643553368e-01 3.671522815353835956e-01 2.037916883947358926e+00
-2.632676677616014316e-01 3.499712515023521986e-01 1.927342501715702205e+00
-2.015453374995253566e-01 3.379550861275807949e-01 1.892675473430750488e+00
-1.882442056088289017e-01 3.247894618313815207e-01 1.784855654220017129e+00
-1.239948497528655103e-01 3.161057243063441491e-01 1.737547081940594262e+00
-1.223884663509959281e-01 3.198896871341895820e-01 1.792309880817832823e+00
-7.396925357918551769e-02 2.926092518333053283e-01 1.616348965816574390e+00
-2.581558353327816913e-01 2.902813220513718595e-01 1.620345593516458349e+00
-3.114357446813203478e-01 2.752190371563994487e-01 1.546794968660001768e+00
-4.517404339318409900e-01 3.191720504725213403e-01 1.779137647151771473e+00
-2.652456093125728498e-01 3.169517885885977382e-01 1.780191059711280888e+00
-1.076433919800373340e-01 2.932718051468559128e-01 1.623082810144170773e+00
-3.557488089841713275e-01 2.652087481259386426e-01 1.470202436717213290e+00
-3.554623557945195689e-01 2.984218642611620176e-01 1.665953040589520207e+00
-1.777050299560906377e-01 2.906978526720727651e-01 1.634631172965463453e+00
-3.828702463600590078e-01 3.009179182541010800e-01 1.691414215482240468e+00
-9.396220551001560617e-02 2.910682760674124236e-01 1.600295758755368558e+00
-2.512262657433828039e-02 3.235487688680852014e-01 1.814653096393153087e+00
4.177216523016730881e-02 3.099816246672081888e-01 1.736211440692353669e+00
3.090866323129756177e-01 3.359347191669279642e-01 1.902738943856348008e+00
5.324425916282324867e-01 2.999809253359518868e-01 1.682272770727979205e+00
3.812091021349763853e-01 3.232377890321056491e-01 1.804782219360011597e+00
3.937439783331401211e-01 3.204611259809814761e-01 1.816355159350369730e+00
4.191176808438077384e-01 3.049689699742665905e-01 1.690358735309577476e+00
2.449547854713433059e-01 2.907983623073470136e-01 1.628327123070200777e+00
1.697880102396862045e-01 3.063926326068718287e-01 1.689856353987907678e+00
3.130999311422231757e-01 2.866018747423068613e-01 1.565756274984946073e+00
3.214924303330553013e-01 2.953250129332382623e-01 1.637980405554184893e+00
2.489857860571036696e-01 3.046465761135587758e-01 1.627861325720530106e+00
1.490034613107628358e-01 3.125713055260385120e-01 1.661239875771102881e+00
7.148372398528286820e-02 3.040826879846787456e-01 1.656014331202363632e+00
3.728439335735390103e-01 3.117457516564919873e-01 1.723351065079656630e+00
2.608408163157902027e-01 3.132126075796733411e-01 1.720862928072065756e+00
2.496348255130459784e-02 2.957812230456777214e-01 1.622942494774145983e+00
1.863030932657977756e-01 2.924844929322828468e-01 1.627589280290374196e+00
1.303145828913839233e-01 2.731598858156251142e-01 1.534266543290482288e+00
7.095528321452237996e-02 2.605225504285902938e-01 1.426498404725855540e+00
3.807177177453041073e-01 2.927282520214654626e-01 1.625883543988863478e+00
6.050312215791170400e-01 2.793100542459289737e-01 1.554955472074117662e+00
4.230034553460609859e-01 2.869625790787947439e-01 1.616515865457213597e+00
7.296047057812869718e-02 2.581171613183056990e-01 1.401198536137860051e+00
3.133439491479418360e-01 2.703427404694622171e-01 1.480254940475066450e+00
2.429536849016204498e-03 2.764022638932293052e-01 1.513357410218778565e+00
3.118402577157362854e-02 2.676498716836808178e-01 1.467144763856998102e+00
2.355441414652291454e-01 2.921967880041878018e-01 1.621776728696918246e+00
1.891016670436824199e-01 2.735552828381194179e-01 1.488893217838702876e+00
3.538306303218946569e-01 2.700399501518011558e-01 1.466587708707581150e+00
3.030744988140205431e-01 3.061696285723902733e-01 1.688809077798105296e+00
8.985176082620253968e-02 3.398302543933557907e-01 1.913134598942705544e+00
2.265727985409668466e-01 3.285861547826211537e-01 1.788769495999157799e+00
4.169622338845101472e-01 3.158796225496582344e-01 1.709945272271244265e+00
6.153569974151574806e-01 3.264644479447061376e-01 1.791754641347896637e+00
2.372041405716342755e-01 3.152337407332286845e-01 1.779299549798213809e+00
1.531905788114577283e-01 3.195736159469614313e-01 1.773641491108530310e+00
2.717039467271477049e-01 3.334034972106768580e-01 1.863047301484067386e+00
1.494447032847937840e-01 3.271940352319475664e-01 1.802612692241404746e+00
4.572978209790083404e-01 3.165772412605676878e-01 1.794951956581719799e+00
1.720568105641130385e-01 3.196620586049714885e-01 1.778523836783183265e+00
1.804128348580923413e-01 3.055995386223626098e-01 1.709217632917024998e+00
1.655945827445735319e-01 2.823523460992236611e-01 1.558038978442759293e+00
1.136019456592049920e-01 2.975493861880557644e-01 1.632377283780575006e+00
2.028761859085790875e-01 3.004405079765490316e-01 1.643533162592482277e+00
1.476460739985492876e-01 2.851999423387377997e-01 1.591276428335216098e+00
1.326397686460383807e-01 2.924122852207822199e-01 1.606669455999968354e+00
2.064405943927718756e-01 3.001649678448107816e-01 1.661350540699720435e+00
7.893555609227857761e-02 2.911769155666795728e-01 1.610448203372115916e+00
1.715888995329007960e-01 2.633701128322903928e-01 1.461809013694501447e+00
3.090852962283688679e-02 2.799796444302057874e-01 1.545843240441649336e+00
3.358488332653643271e-02 2.966480773808402582e-01 1.662028270164702226e+00
5.820724122075896650e-02 2.978424977773149185e-01 1.647531005810323412e+00
-2.175713283905898465e-01 2.757081900211025838e-01 1.536086894884581167e+00
-1.612158306480271364e-02 2.805209858255942046e-01 1.553827246435172338e+00
6.942654470025531876e-02 2.994106484753262798e-01 1.690304750647098952e+00
1.321962531566709953e-01 2.988845770971607640e-01 1.681106558841268805e+00
1.029354131359269814e-01 2.816777104718695135e-01 1.599273947378038185e+00
3.257840877088352127e-01 2.867957480331032039e-01 1.603031875265702011e+00
2.369667393433925739e-01 2.919489775508763429e-01 1.654156060542807394e+00
8.983042689104410450e-02 2.903883676341261211e-01 1.625748441288895396e+00
2.919493031622290291e-02 2.957768011417768461e-01 1.659898347872079238e+00
-3.322539587031993202e-02 3.091175475218809754e-01 1.732001493274214043e+00
-3.126527503062253438e-02 3.227823950990614255e-01 1.806709166345558559e+00
5.687514130759391967e-02 3.256008704283191446e-01 1.819694733918452378e+00
7.094078360300093422e-02 3.656812540933401801e-01 2.049126262554568090e+00
-2.561478152655016771e-01 3.703334460488811319e-01 2.055735568778942479e+00
-1.271090818535567102e-01 3.441032977648757485e-01 1.918354160390713048e+00
-1.245717814534205992e-01 3.450745136249083744e-01 1.911785245332179306e+00
5.220484699877769863e-02 3.344260930318327940e-01 1.845350499281590784e+00
3.133110201799696459e-01 3.510124818099120692e-01 1.927204621069677826e+00
-1.596339750678006930e-01 2.985190945775479388e-01 1.700159070350548918e+00
-2.296110620232196323e-02 2.908515021322505834e-01 1.633319857356183569e+00
-1.767619821838704586e-01 3.070998532076119614e-01 1.757921646265370841e+00
2.833680701078723774e-02 3.121315216310467933e-01 1.800734063495697423e+00
1.725152840812526484e-02 3.049337287333075408e-01 1.767867702478922443e+00
-1.995537537511874182e-01 2.849075920243511195e-01 1.670370174252991502e+00
-1.115036153127976770e-01 2.747494867113643435e-01 1.588723029275834309e+00
3.308557241556491640e-02 2.801499244179783688e-01 1.615455228547200583e+00
6.172135547851196474e-02 2.753940730047408914e-01 1.559598544689041688e+00
1.157595397793664410e-01 2.772479369187890175e-01 1.562743828515211542e+00
1.673117606492679210e-01 2.795820168305463982e-01 1.578057673066510347e+00
1.417214556705947703e-01 2.841677037899881242e-01 1.616151586417565733e+00
5.090469358361091601e-01 3.284734366012438400e-01 1.826182754574689149e+00
2.836415235674719093e-01 3.054727303709941499e-01 1.677107258124830080e+00
3.738800156101919070e-01 3.312292806823559088e-01 1.804519411413840535e+00
5.427260531423368922e-02 3.257304261189507555e-01 1.795251688404467805e+00
2.661786114724006835e-01 3.421943760702593207e-01 1.892640644513192028e+00
-5.052960135774167694e-02 3.225313823315226758e-01 1.747412907133046200e+00
-2.003264993109747927e-01 3.263741487727497281e-01 1.799066822499328033e+00
1.413248620967229828e-02 3.250144921886757854e-01 1.778069641586821126e+00
-1.174085266694179508e-01 3.247973196796533069e-01 1.778120184175513652e+00
-3.055928592836887336e-01 3.608702736483074269e-01 1.924749419383394278e+00
-1.982660738629409281e-01 3.370935338850353236e-01 1.821384754717215504e+00
-3.075332627270160879e-01 3.371680259036002325e-01 1.862603887692126481e+00
-2.527609998111775003e-01 3.768754881967468218e-01 2.079825642367957528e+00
-4.237517160155642726e-01 3.257263663198886605e-01 1.822491064813122730e+00
-4.618594969920562510e-01 3.553541329822831885e-01 1.985044241175791813e+00
-4.887507266954612128e-01 3.750093453683294720e-01 2.065363691653400835e+00
-5.740182287098377634e-01 3.509812432981403996e-01 1.954055057405575724e+00
-2.385663232737544048e-01 3.129208252003988222e-01 1.722449425016057578e+00
-4.645422359919575972e-01 3.421741145289345365e-01 1.900543068653181455e+00
-4.328072953248585653e-01 3.379171271613554128e-01 1.940874005372878575e+00
-3.989178529022654462e-01 3.390078914973946311e-01 1.929027519139873359e+00
-1.755713605908196251e-01 3.467735335324447776e-01 1.967054866469230223e+00
-1.963306900888794060e-01 3.356862778782978562e-01 1.891595221634859936e+00
2.226665972257431750e-02 3.185317202774685663e-01 1.798391753179455765e+00
-1.514807445678238440e-01 3.395032697414471223e-01 1.904740992216100048e+00
-5.640981511832343642e-03 3.291646813898705393e-01 1.839774391680896404e+00
-6.267324594428422269e-02 2.935169838781552243e-01 1.632188436660457542e+00
-2.150908938351058508e-01 2.890196370099367140e-01 1.598238687303749073e+00
-2.480984057695750922e-01 2.880369326467295266e-01 1.608790522650750621e+00
-2.210338246384185579e-01 3.173020502292177025e-01 1.772266615612804408e+00
-3.670086848649976585e-01 3.183937468782347402e-01 1.831421963834222399e+00
-3.492964799559774014e-01 3.174849179801871868e-01 1.826324421508723095e+00
-6.216432894684121857e-01 3.231457894834270372e-01 1.850472389525830597e+00
-4.917569922896121715e-01 3.181913852607064497e-01 1.812679167158817828e+00
-4.721069004701671235e-01 3.338232607055297563e-01 1.908131193473773246e+00
-2.431059310471865575e-01 3.171269172039138939e-01 1.816070329662810678e+00
-1.896793182279101486e-01 3.217388273598954518e-01 1.826064846219527027e+00
-2.175668395387810594e-01 3.184886075381747061e-01 1.820365110521690033e+00
-1.835234676822739275e-01 3.030097873855278068e-01 1.742966125798976362e+00
-2.861936032901573057e-01 3.163065320248790724e-01 1.763660306592499172e+00
-9.998214440983724249e-02 3.422688133429932500e-01 1.897008102150844033e+00
-1.563009958647298137e-01 3.018195792030353708e-01 1.685445575108360128e+00
-1.914910418626665778e-01 3.013787338364375956e-01 1.685546745633705434e+00
-9.547789186020723406e-02 2.894084443568540332e-01 1.627290811906181078e+00
-4.524503974025361613e-02 2.970968637624810671e-01 1.680206807119878132e+00
-7.399381258580094156e-02 2.756727577932906459e-01 1.558977930914269061e+00
-2.998592264440433364e-01 2.735635013342529454e-01 1.537065936292281387e+00
-2.961291821621273579e-01 2.815345437330262768e-01 1.600996252711813339e+00
-1.945407473305267032e-01 2.822547405393095454e-01 1.564489063334532748e+00
-4.687969597311773540e-01 2.996517761797375945e-01 1.695809984463755971e+00
-2.812687637588612288e-01 2.923946236764782269e-01 1.670138427787536850e+00
-2.731837872277431134e-01 2.970993750103951836e-01 1.648494194107951616e+00
-4.931076563758335918e-01 3.085902641692419013e-01 1.767076547859247615e+00
-5.770725329265927739e-01 2.873967210343220668e-01 1.632644769373317706e+00
-5.493711364830092814e-01 2.980797110311899090e-01 1.688192572475778253e+00
-6.224038493349151047e-01 3.064707785688571273e-01 1.702875562698191736e+00
-5.978115696639768606e-01 3.033817200796542490e-01 1.730827709386676405e+00
-2.383393208753734893e-01 2.951234388602060887e-01 1.689746003071234348e+00
-3.947040139450560536e-01 3.109557417001707069e-01 1.731774745687567840e+00
-1.025815690442264533e-01 3.108047821528145405e-01 1.764838891001312193e+00
1.499934291311430350e-02 3.267465253708310424e-01 1.848978672971784531e+00
-2.207705245024341734e-01 3.277647594370554640e-01 1.850141072777920170e+00
-9.159467364501913678e-02 3.143669768470562231e-01 1.773437603531959450e+00
-3.721240469963342790e-01 3.053543768058343821e-01 1.705794147133280259e+00
-3.359752868691965322e-01 3.125760745899571758e-01 1.719776626718253043e+00
-4.213229056906976355e-01 3.110256362033831934e-01 1.732706890853796811e+00
-1.706143054008872340e-01 3.134519830332259671e-01 1.700155138578360203e+00
-3.780214707472662194e-01 3.109479038975438980e-01 1.663489995884984252e+00
-4.099329106727641614e-01 3.227214886469042532e-01 1.750634630315333728e+00
-6.419476240099647457e-01 3.198491832225910381e-01 1.801210497554216694e+00
-3.049540614564344443e-01 3.245957349180761398e-01 1.814494441139150593e+00
-2.178926890210130807e-01 3.043296766580621537e-01 1.701288291411841236e+00
-2.357037834536767629e-01 3.213526452147994483e-01 1.739097631323524240e+00
-2.640762214821891773e-01 3.317939505095603980e-01 1.819442912080553754e+00
-2.446655744472406580e-01 3.204174210651186128e-01 1.775653822725009823e+00
-3.001164113727033400e-01 3.071342695363418196e-01 1.687798426410100472e+00
-5.563363124499911411e-02 2.891636304870683905e-01 1.630719363546781597e+00
-1.091425630495994475e-01 2.886654741946774738e-01 1.613853638612787966e+00
-1.064694714233935108e-01 2.916230459248917994e-01 1.647099469209296840e+00
-2.776077234404894425e-03 2.911490012336663269e-01 1.652278793593534578e+00
-3.453767353983258626e-01 2.916309400995743539e-01 1.634581951998297367e+00
-3.389619153667970397e-01 2.814469075495423800e-01 1.599707816055769394e+00
-1.840593981924157907e-01 2.833172794401558892e-01 1.594826542989800977e+00
2.266831075160214704e-01 2.932458958829209372e-01 1.652477353378058789e+00
1.064015050858665851e-01 2.857430744243945053e-01 1.621873886461915992e+00
1.180670870816835916e-01 3.023325926464981994e-01 1.717714515228061067e+00
4.059754558900603993e-01 2.920063429747814521e-01 1.665903894563265597e+00
2.849508087462913064e-01 3.110123745439791754e-01 1.778526405834003343e+00
3.561475064638390808e-01 3.064688725905559408e-01 1.744535556603066473e+00
3.364870205109147805e-01 3.127951307602345743e-01 1.753935883413714203e+00
2.000036790282577193e-01 3.117056001708820023e-01 1.739137073495430785e+00
1.529229622785367448e-01 2.972177867145400221e-01 1.679144459216195706e+00
3.996203836461295622e-01 3.033640020677710325e-01 1.709421806770250019e+00
4.234430175533244745e-01 2.801199351192605880e-01 1.551824006709660475e+00
5.949381193015960134e-01 2.965983110902091768e-01 1.645125354488887748e+00
6.269330932938144141e-01 2.766232447971293529e-01 1.541949051714593955e+00
7.255621195789553335e-01 2.979470602460082551e-01 1.639039507918013783e+00
3.971655660348541450e-01 3.152675433480189304e-01 1.756733519597104332e+00
2.281473750224230213e-01 2.899330988014991450e-01 1.584252804771614676e+00
2.746524789979651326e-01 2.925717930168415526e-01 1.655246012605256389e+00
1.489326404258517755e-01 3.171779093026767526e-01 1.754988062931769788e+00
1.976829708206016833e-01 2.977966548162699900e-01 1.642189139412559395e+00
1.248152361445184350e-01 3.316632571195651247e-01 1.814358910608413256e+00
1.470077259698140126e-01 3.347871930838403620e-01 1.812201663398519624e+00
1.220765876742070655e-01 3.157774429366807523e-01 1.735968094555315977e+00
7.846373323189877874e-03 3.211680476073971446e-01 1.756753539454548818e+00
9.034812436247406653e-02 3.283954436390928433e-01 1.810699766553574674e+00
-1.080716560420188765e-01 3.283936781340526245e-01 1.870302341972414517e+00
-1.881575934550771823e-01 2.968617603510607106e-01 1.645373793273804841e+00
1.883933254894535891e-01 2.970674888158489346e-01 1.688680089649406524e+00
2.289130606691341663e-01 2.897279892665330370e-01 1.667480017963238748e+00
2.927728386940225414e-01 2.819318163341377192e-01 1.611517541458573621e+00
1.605227232825911371e-02 2.889559826614189753e-01 1.652670463355811137e+00
2.442931110269864203e-01 2.801608658390395412e-01 1.598604408634827445e+00
-3.787464242737422328e-04 2.619464308916881756e-01 1.466188855205583730e+00
-1.397544210339645709e-01 2.624516316630464141e-01 1.486381954149754270e+00
6.762918699816140855e-02 2.831738260932490925e-01 1.608687453630247344e+00
6.572336001337809874e-02 2.499869783343555418e-01 1.422310956831321471e+00
2.503998611574443367e-01 2.555183848075461284e-01 1.462025202286792558e+00
2.406528622510198112e-01 2.748715685749348325e-01 1.593914746497430590e+00
3.541344947707429358e-01 2.876843253522529120e-01 1.610605393298291999e+00
1.484179556618255014e-01 2.871698152953490735e-01 1.656214665890652693e+00
1.889856252909153655e-01 2.789270106481853140e-01 1.571066105314198103e+00
3.494462019076834125e-02 2.850883399088386949e-01 1.622399530881751151e+00
2.349519028561694867e-01 2.684655197525830372e-01 1.497479717440157287e+00
-1.143545680114966961e-01 2.684764414247507447e-01 1.476343978909136379e+00
-4.202429257889131464e-01 2.914396008530638071e-01 1.632505798002884090e+00
1.470185570696700139e-01 2.974493203433971056e-01 1.653034674688425021e+00
-6.508419590003529376e-02 3.072074564191576984e-01 1.718916045162277806e+00
5.758851873018058787e-02 3.403589404787161765e-01 1.922647918717609539e+00
-6.412020461154473161e-02 3.069321955512437916e-01 1.734881593513253106e+00
3.475252750489700448e-02 3.269371678159397332e-01 1.877802676053866637e+00
-1.523722376124033162e-01 3.075485973086402591e-01 1.754707471521742779e+00
-1.328599731525678673e-01 3.169331873575226832e-01 1.835063781443377895e+00
-1.047791287775530072e-01 2.885065105089836823e-01 1.681275139984201639e+00
-2.753256680741718032e-01 3.195638079042453783e-01 1.839197797653232103e+00
-4.856869270318192600e-01 3.056446477561757247e-01 1.768921324676012707e+00
-3.881190524139824793e-01 3.490970334618703763e-01 1.990165615714804215e+00
-2.592917325636099890e-01 3.169263523826792439e-01 1.844426401748439082e+00
-3.261639349456286752e-01 3.046636420704061377e-01 1.733724735568568098e+00
-3.030090083880394025e-01 3.301090184734372102e-01 1.909039370909068056e+00
-2.478822913123419625e-01 3.288133870859556995e-01 1.827678471893427581e+00
-2.937338178705040659e-01 3.242870438036199454e-01 1.827644458704250408e+00
-1.124477269462891699e-01 3.312056331534737885e-01 1.861607691158816191e+00
-2.823242176607527743e-01 3.216502257220115735e-01 1.811695917123958166e+00
-1.730791549348748293e-01 2.954034174268683199e-01 1.642442599376033430e+00
-8.815671078926766435e-02 3.199386805937446399e-01 1.822763519047924330e+00
-8.574794373121910618e-02 3.245930448059568540e-01 1.832715387085195546e+00
6.666300843425128353e-02 2.892615995318395528e-01 1.610285233405000405e+00
4.563785536190500744e-03 2.795702420371837249e-01 1.559336096522801141e+00
-4.779435805520250435e-02 2.775616032178359616e-01 1.565990262128693411e+00
-8.129083498440191347e-02 2.985086436189436365e-01 1.684393858237448471e+00
-7.897380257906397305e-02 2.776997982355238759e-01 1.529401846049535996e+00
-1.911351436959814465e-01 3.004237678690466207e-01 1.684094128587593442e+00
-3.879314056873193334e-02 2.965568924253104699e-01 1.645834095188574819e+00
-2.196965791190750028e-01 3.134121185776294616e-01 1.757812388356765343e+00
-8.697638591868252222e-02 2.904521508261757590e-01 1.620800422848140521e+00
-1.352698267843542301e-01 2.907439139181443588e-01 1.662062931567236612e+00
1.050804638101303645e-01 2.914664794093921318e-01 1.664362548419112464e+00
-7.073310108524995254e-02 2.862586492068734390e-01 1.613455535861672674e+00
-4.987227965920031786e-02 2.971379370926012231e-01 1.687504903927539601e+00
-1.500889059765367350e-01 2.832389496769417425e-01 1.603805352573300036e+00
3.065606438891025146e-02 2.810245896167566371e-01 1.587752055351538738e+00
-2.463912249718744618e-01 2.888460145295619341e-01 1.629822985058455798e+00
1.372579870187201970e-02 2.866132075935523549e-01 1.609316347536361436e+00
-3.958666482043371460e-02 3.188725153902801090e-01 1.763792404058793561e+00
4.524009573451958088e-01 3.016643190343150094e-01 1.652394854459972473e+00
1.170892119827226935e-01 3.151654871266896252e-01 1.745137854877789829e+00
3.658160108408083783e-02 2.736483354168735560e-01 1.531767338809733037e+00
1.282855812822693564e-01 3.019041069262593524e-01 1.721093534668371783e+00
3.482216821740835577e-02 2.988853683361736291e-01 1.662515239982716997e+00
-3.024517632727553862e-02 3.333921635485621593e-01 1.874786021568411787e+00
7.704745745429483761e-02 3.008143432834952113e-01 1.704566931109892547e+00
8.929001852136876638e-02 3.344657318375868216e-01 1.866452740289241463e+00
1.409785502488719588e-01 3.593523122596724018e-01 1.966431815487381218e+00
4.082925186464086975e-01 3.215953136457270767e-01 1.814248654560734586e+00
3.919612723597848403e-01 3.277434188594384179e-01 1.829327666442934319e+00
5.028032531800878946e-01 3.225893983752573524e-01 1.765291823123241066e+00
2.244581971920935060e-01 3.197539477230355587e-01 1.814670143296107652e+00
3.264429985097033193e-01 3.189502873369501335e-01 1.770351391539618513e+00
1.756716784354528937e-01 2.974168659803601567e-01 1.638134589703649890e+00
4.333900256066058887e-01 3.248639871904341336e-01 1.797257063701172886e+00
2.350579154272986748e-01 3.048437151562287117e-01 1.691593988909642077e+00
1.632188677240918873e-01 3.350274425471270745e-01 1.842871596398350187e+00
4.978522316954082649e-01 2.976022151491394263e-01 1.629554726470218373e+00
4.158759357834312942e-01 3.040934612268678672e-01 1.648035150288118977e+00
3.459030141262390834e-01 3.050338426995332641e-01 1.699304922856342825e+00
2.606459470517970556e-01 2.876169849890861663e-01 1.598379942017750466e+00
4.444823643288181581e-01 2.883742352286300381e-01 1.594330610517998403e+00
4.281608558462589031e-01 2.769552595315872279e-01 1.539701286073124287e+00
4.064496853560355394e-01 2.611804425748524006e-01 1.451750496910166000e+00
5.561458908609162588e-01 2.759040832375632690e-01 1.569666927601579109e+00
1.681851373392017623e-01 2.895098269030610405e-01 1.637846381058550627e+00
4.690128526347073779e-01 2.832068608175234425e-01 1.593855116686662576e+00
2.464454553467322895e-01 3.080292577582427471e-01 1.759174980845708669e+00
3.443511545792998785e-01 3.120234318204193613e-01 1.791845622912214386e+00
2.983048656523751840e-01 2.969991534238078934e-01 1.703598072605967850e+00
4.945320740210160798e-02 2.898926396641078873e-01 1.657318533749352119e+00
1.983301924669467198e-02 3.086397423124476735e-01 1.734773632620276507e+00
4.542627390494231171e-02 3.177099640491012345e-01 1.769722434091455243e+00
-4.306855683968325438e-02 3.164878090980370318e-01 1.779951330220693739e+00
-1.705865372456881190e-01 2.941466009716039998e-01 1.633389963011218082e+00
-6.527435287308709644e-02 2.677794158167720040e-01 1.509299877951776114e+00
-1.599130272847780199e-01 2.878644694562214057e-01 1.615909619186050916e+00
-5.000771787234944421e-01 2.998181805458115523e-01 1.699849230109882869e+00
-4.526989259931920029e-01 3.037874651114673141e-01 1.704646874979029780e+00
-3.444905992671248862e-01 3.125718376554199041e-01 1.768758053882295123e+00
-1.644391688870252000e-01 3.014352437017913666e-01 1.684285280598107892e+00
-3.131619458719013260e-01 3.243741766778912017e-01 1.793431670004798528e+00
-1.846914143245975137e-01 3.133329418990459803e-01 1.772208660281191062e+00
-1.385686001173891957e-01 3.222868039252677619e-01 1.810571335991933095e+00
-2.337817741664386870e-02 3.019622441077108865e-01 1.691508375725057078e+00
-5.571707677795796620e-02 3.235820482386406183e-01 1.818980284136920034e+00
-1.721627977020481481e-01 2.974713528744560298e-01 1.689093414272048399e+00
-9.058268238507048709e-02 3.211835929496256181e-01 1.802168794414806152e+00
-2.318483015978749576e-02 3.396692869717010677e-01 1.911101521647406765e+00
2.304647448204614688e-02 3.074613530661347571e-01 1.723454104430278688e+00
8.164296196089446123e-02 3.175765074329719995e-01 1.748887904840725538e+00
-1.984054481077670434e-02 3.099392065644896999e-01 1.721948698877360462e+00
-2.196711333928100529e-01 3.161317096735861143e-01 1.748437382290311426e+00
1.602248147060477967e-01 3.264506700933889061e-01 1.767382979938913135e+00
-1.153090501942159174e-01 3.166162868053117863e-01 1.665613742524250984e+00
-1.938663768815155064e-01 3.327554402277261292e-01 1.826416961003332728e+00
-5.670446479586792321e-02 3.154167631091903679e-01 1.732346426843584641e+00
7.862977875089134649e-02 3.097419551285227612e-01 1.706118766540992260e+00
4.306907671188125314e-02 3.134637655683708557e-01 1.747718891389815399e+00
-4.790160739932633471e-02 3.105928359637880054e-01 1.737562858308247860e+00
-7.948254509640655108e-02 3.090128913863406379e-01 1.711145834670084742e+00
7.622709691367406115e-02 2.822775241037637772e-01 1.553917764450244654e+00
2.089225300186021428e-01 3.165364424749578243e-01 1.744454429770937454e+00
5.438307513723802944e-02 2.875570964323427292e-01 1.605530785152011308e+00
-3.316563151723735808e-02 3.183002431195207094e-01 1.743368184708143920e+00
-1.305505879211260878e-01 3.080224260395225677e-01 1.681220570804936365e+00
-2.175979080977346325e-01 3.044432614232732148e-01 1.705601005101373913e+00
-3.703466106695544879e-01 3.487948728107299057e-01 1.935550322633134090e+00
-3.779613181507216479e-01 3.148956397323851575e-01 1.782244332449841373e+00
-2.475416518537333632e-01 3.156250066369956642e-01 1.792327727838300522e+00
-2.517102420452233535e-01 3.034160434904489834e-01 1.735762077768840284e+00
-4.572545139741033826e-01 2.964666600586254863e-01 1.691063616940227110e+00
-3.544792931302419986e-02 3.118642494196660064e-01 1.738261994587209980e+00
-3.233514555623022146e-01 3.136685523275069554e-01 1.736461227039337585e+00
-2.439536168280519446e-01 2.983878278866927136e-01 1.675745003769483876e+00
-4.277725789875918561e-01 3.029448785552376067e-01 1.708066911443300251e+00
-2.878961120857316813e-01 3.165815657022027496e-01 1.826753869556337673e+00
-4.825860077023929051e-01 3.246759136176890492e-01 1.832804532602954506e+00
-3.329258665083995594e-01 3.223906053670783090e-01 1.825345255287101676e+00
-5.162153310158112962e-01 3.141817654512249480e-01 1.771782897877728580e+00
-6.352320344313183709e-01 3.245499599021314796e-01 1.781620610436839058e+00
-4.926774249688828933e-01 3.251609862377093929e-01 1.810444842861238524e+00
-4.356178090320986795e-01 3.114947085462148046e-01 1.734655521670770195e+00
-3.761460451410461592e-01 3.084375310996197994e-01 1.720336535409283441e+00
-2.907464463259276100e-01 2.946640171868953328e-01 1.650463327113558920e+00
-5.392993208064031374e-02 2.979037351134150580e-01 1.668081279377993109e+00
-1.628043270629340178e-01 2.969514520603631080e-01 1.695314967735269018e+00
-6.383249262666239147e-03 2.713119993219635373e-01 1.524714415678537272e+00
-3.239426037695422589e-01 2.680850494976699805e-01 1.511431243261931012e+00
-1.588890293511298901e-01 2.631100726186624827e-01 1.476130393078597614e+00
-3.012925679108539589e-01 2.859284252542512172e-01 1.625534268565300478e+00
-3.186715490927473637e-01 2.548222685473425231e-01 1.400058514057483938e+00
-1.666671402246982236e-01 2.712434928185388783e-01 1.547270320166158619e+00
-2.803796562981198948e-01 2.783513392774982775e-01 1.589649598355346916e+00
-4.353288234191644568e-01 2.894376161552382754e-01 1.633062445308762767e+00
-4.244605056971799684e-01 3.094257197511170454e-01 1.706842334395821892e+00
-3.558888650029967127e-01 2.987717143284605581e-01 1.666717212750942645e+00
-5.495898464008668327e-01 2.951671972489075535e-01 1.628014991396381062e+00
-3.334322178647934343e-01 3.117626119031359222e-01 1.749299915875994760e+00
-1.822221372346680968e-01 3.138686252053025649e-01 1.695423717888345339e+00
-4.662118929284785329e-01 3.029929140576976820e-01 1.664616263860902556e+00
-2.389479074515465096e-01 3.294182112843188626e-01 1.854746453350777369e+00
-2.708546393666858565e-01 3.278298314609849884e-01 1.826603523662686746e+00
-4.621624563383238127e-01 3.023302272801638990e-01 1.668609837415013342e+00
-8.469940606353915102e-01 3.558471845438102021e-01 1.943299156277219275e+00
-1.051727072848044897e-01 3.414691054863377428e-01 1.893632473859776733e+00
-3.725612042478348984e-01 3.341608338484873264e-01 1.858590658233083559e+00
-1.954930618944654142e-01 3.329299565318033505e-01 1.869269484740065934e+00
-2.295800035889022928e-01 3.295922664109797728e-01 1.834215090363399581e+00
-7.027778638563961233e-02 3.327531655147482614e-01 1.869326006172066457e+00
-8.068613537624981513e-02 3.305063578345813768e-01 1.821129435326109602e+00
-2.180800083004014733e-01 3.216144436038689269e-01 1.787790047892842127e+00
-2.628719986783763507e-01 3.533838138295453124e-01 1.944534831678416786e+00


==> files/scoresLETKF050.csv <==
# bias MSE CRPS
-2.091471012125919238e+00 2.910234419241199433e+01 1.718612690787720965e+01
-1.134316194938541855e+00 1.113600198680445708e+01 1.055456395337007258e+01
-7.116682143995678445e-01 6.506490325806750796e+00 7.972369614093435253e+00
-6.593784973372147640e-01 4.525590999678700044e+00 6.548228062203505395e+00
-6.340500372080737357e-01 3.213964781568373397e+00 5.362703519155772369e+00
-1.442849327798099990e-01 2.357233974218421846e+00 4.571414118998347043e+00
-1.193792628288299768e-01 1.697056015301309007e+00 3.854075510237201296e+00
1.613538484893579095e-01 1.426583325052364071e+00 3.755103875696319982e+00
-4.179658674608856261e-02 1.059327587907942458e+00 3.225868159508379573e+00
-1.167215959746889346e-02 7.961422489002953906e-01 2.859983588730203419e+00
9.876472413234112235e-02 6.695949058339634163e-01 2.591827077319337924e+00
1.238993439775786243e-01 6.240851544046436272e-01 2.583692269727479562e+00
-2.525846660680090491e-03 4.523540593630564488e-01 2.138370788157800906e+00
-1.904823629945331942e-01 3.609690407508701626e-01 1.866390253358447771e+00
-8.145826331603497894e-02 3.405676020429271866e-01 1.797287009435386773e+00
1.048296361638780955e-01 3.457141116979151607e-01 1.848846023824392670e+00
5.524261668820544535e-02 3.333409636748079774e-01 1.796981562000300681e+00
-4.981875025568039198e-03 3.915310248719398589e-01 1.996566709537048290e+00
8.248561065016929428e-02 3.002485307463573228e-01 1.678114430370927446e+00
3.671912694329575871e-02 2.683659705816301977e-01 1.621073392922063316e+00
-1.917595213500359053e-01 2.433771336083936643e-01 1.559508138215772277e+00
1.912406125396725470e-02 2.817380931729417948e-01 1.757683346961332216e+00
5.378258084595757826e-02 3.099623937927719064e-01 1.816276564748169120e+00
9.803117802245875367e-02 3.430535366357603255e-01 1.989415467028028850e+00
3.068540928843392357e-01 3.387005326816934780e-01 1.959181447873669990e+00
3.061662875170673703e-01 3.072039230301359947e-01 1.841359258359570372e+00
3.356516258752337833e-01 2.411832529623352817e-01 1.565430845528894110e+00
-5.752284933141981610e-02 2.353518832042665598e-01 1.474016727370762725e+00
2.447473537270243235e-02 2.842916950002465359e-01 1.737533505420765012e+00
-1.646477320883258169e-02 2.560192644887996360e-01 1.644115071833856856e+00
1.621167307357037832e-02 2.364894043013902603e-01 1.533424421592570752e+00
-5.305686065081405972e-02 2.506723063441113064e-01 1.669257226046524600e+00
2.209018873262271199e-01 2.573936804449992732e-01 1.657299576690471898e+00
3.117202492820370097e-01 2.984437978188358431e-01 1.852334128887870968e+00
2.276066185322262944e-02 2.759149545789346680e-01 1.759735333181668526e+00
1.909528681746796436e-02 2.770868727608039039e-01 1.771155694201876463e+00
2.075034446297695512e-01 2.515938058808233624e-01 1.664446774931490181e+00
1.072650902880746548e-01 2.407696604771661641e-01 1.581040808070327985e+00
3.772612908111090402e-01 2.988797210344288913e-01 1.895071372475203964e+00
2.578522238145093404e-01 2.833470438364282806e-01 1.761762972780710701e+00
5.592604561841104174e-03 2.976594921324846044e-01 1.833672253231300342e+00
2.284953163596555314e-01 2.502074732548774105e-01 1.629540688697333817e+00
2.397974020248790639e-01 2.624628019141190816e-01 1.714274273476709132e+00
2.424715780866561199e-01 2.420430515095178259e-01 1.560828494535382971e+00
1.236983092784412208e-01 2.227753530065812448e-01 1.464212317561262244e+00
7.444609694701176394e-02 2.309886026684981053e-01 1.491616087589209494e+00
1.574489923995175400e-01 2.303366420046285556e-01 1.451642418258618283e+00
1.185103218514434592e-01 2.298309334865794307e-01 1.485433866679213066e+00
7.598697812021040776e-02 2.390091547216337264e-01 1.539080719615935067e+00
5.332568611965049499e-02 2.492778738764667712e-01 1.575504565257563883e+00
-1.000070614194968344e-01 2.515999356121502717e-01 1.566099800670990527e+00
1.571419092243893645e-01 2.453914145996783924e-01 1.502256818571843233e+00
1.849256008688436592e-01 2.815726848520168080e-01 1.774192932178612958e+00
-9.403461694050427311e-02 2.619684875267777047e-01 1.657216988434353722e+00
-1.954498519510720900e-01 2.495723484409436699e-01 1.626326919121238612e+00
-1.121504850280849279e-02 2.585062391569147855e-01 1.687403070982070652e+00
9.283291986851006927e-02 2.663369839247005100e-01 1.764567357940052261e+00
-2.812283243981429925e-01 2.456061629884693787e-01 1.579334639017642150e+00
-1.599571288423590754e-01 2.595003468919324097e-01 1.665542961580615211e+00
-1.453750700768789428e-01 2.374755287268233150e-01 1.586616947520592014e+00
-1.389715663366748385e-02 2.295769116538088628e-01 1.504267064425966804e+00
-6.169716035096217688e-02 2.351596314312888181e-01 1.547232068794251347e+00
2.238729633695895060e-01 2.131570663421067657e-01 1.397988660069489297e+00
6.917125180829666875e-02 2.325067685721203814e-01 1.486090433180111914e+00
1.983264051082619661e-01 2.383744933387721143e-01 1.552594722711254871e+00
1.334013002262342540e-01 2.542908691662507104e-01 1.638480678044371031e+00
1.733370602923649528e-01 2.364046022409115599e-01 1.544794462331588791e+00
1.575991086586526480e-01 2.552264338769614227e-01 1.648662041044610671e+00
6.015840270553921877e-03 2.468997429209304484e-01 1.610212860353605668e+00
-1.726536658053774986e-01 2.301080388018114375e-01 1.466708018592923102e+00
1.952187079393229857e-02 2.478038692467328663e-01 1.596975042033246917e+00
1.177252101042317867e-01 2.304652077580376379e-01 1.510332757937191017e+00
1.563179738095445137e-01 2.175084133972691181e-01 1.432096095595340124e+00
-4.159212873963828716e-02 2.017620041475390313e-01 1.307798424741309917e+00
-1.367982922785236366e-01 2.050289862835598664e-01 1.362153360649719813e+00
4.034976966752741590e-02 2.205371885224723660e-01 1.471377882854352004e+00
1.498402250468438557e-01 2.021221884491554155e-01 1.349666486856176073e+00
1.283381071504174631e-01 2.245524309125809526e-01 1.515383324058183767e+00
-1.779703446922205612e-01 2.099916455085427680e-01 1.399777840975416021e+00
8.814320150857142544e-02 2.060939478634917776e-01 1.375020202545133019e+00
-2.241427970100562383e-01 1.982619905983346309e-01 1.334176532748827082e+00
-5.505461247078823062e-02 1.908714424744377969e-01 1.289935669793286888e+00
2.927447256739892228e-02 1.959560053654428591e-01 1.304831855979864175e+00
-1.484798090860112163e-01 2.069036391346871506e-01 1.407062516036910349e+00
-2.416056242726215830e-01 2.061105571844162321e-01 1.434576579938233953e+00
-5.232914890608670461e-02 2.041757400622305763e-01 1.363739276117969412e+00
-2.202142782301350771e-02 2.034288533772848073e-01 1.345187303486395036e+00
-1.247374201183477568e-02 2.391873814116559915e-01 1.592328748779867853e+00
8.047473931414611537e-02 2.210689899698592420e-01 1.464195195678637651e+00
-3.134767247090438063e-03 2.553935085564290053e-01 1.652971796677122907e+00
2.117531942066046002e-01 2.395161191226225228e-01 1.606997194707113552e+00
1.577013956550981644e-01 2.593738328025256279e-01 1.715055146212113746e+00
1.888992936078743301e-01 2.142403526911484113e-01 1.422145428179721005e+00
1.021630267649933921e-01 2.237840989348678367e-01 1.508376900338497473e+00
-2.561404518078762016e-01 2.253928366560459806e-01 1.474520770714943252e+00
1.590006007768787477e-01 2.136706098929392617e-01 1.390287862110593631e+00
8.229403805128028548e-02 2.256947220035181167e-01 1.490966589041241797e+00
2.487842552462332935e-01 2.252590767606907074e-01 1.521863701414186032e+00
1.739255039340892317e-01 2.151895432369114181e-01 1.414168724362676821e+00
4.911852831214593568e-02 1.931753487885448928e-01 1.300504152566503313e+00
1.733741499648905060e-01 2.121431411591334359e-01 1.426165134565730908e+00
4.213192910793886470e-02 1.866008649087531335e-01 1.286455178165371915e+00
-1.034468694461064368e-02 2.012523548209029511e-01 1.362928301728515867e+00
2.010185201499538055e-01 2.272595658516780304e-01 1.548520210615439208e+00
-2.582188917569686049e-01 1.998284044223760936e-01 1.381050311702748168e+00
-3.771983760691632968e-03 2.033534025338828155e-01 1.394849692293551158e+00
-2.024826307349002208e-01 2.203690611430165480e-01 1.518225850418609912e+00
-1.240915847463365806e-01 2.430003775420235268e-01 1.625019000954254667e+00
1.564646130360681509e-01 2.306722969510829613e-01 1.540060001829535397e+00
-2.386603539959147868e-01 2.193824034545506507e-01 1.450106727354423253e+00
1.347345830038619019e-01 2.245473866416795861e-01 1.532768987102365976e+00
3.749317579063426997e-02 2.269399297763363132e-01 1.544374546265508075e+00
-1.551787445103238773e-02 2.229639238984167104e-01 1.522808992310280995e+00
-8.113344762407180555e-02 2.186849362232198835e-01 1.450166927803336225e+00
-8.384672715364230311e-02 2.003800217447386234e-01 1.390068264473644843e+00
-4.566475661913235173e-01 2.144740974769318576e-01 1.484550658492421737e+00
-2.445290850919135950e-01 1.973692090337956506e-01 1.370508322773755339e+00
-3.012255143354441445e-01 2.160031807518117408e-01 1.466208154047720091e+00
-1.514217873293433880e-01 2.256136959268194020e-01 1.544406142390993830e+00
-1.015316994496638786e-01 1.985637197283942057e-01 1.352957721564726601e+00
-4.419352595434182518e-02 2.042668188247121208e-01 1.385723173494879834e+00
-6.240176604205448924e-02 2.206371254691413264e-01 1.501714293136743983e+00
-8.550763650259218807e-02 1.904678641212234069e-01 1.319360191602088950e+00
-1.161060022964857247e-01 2.089707933400143658e-01 1.398600030789824533e+00
1.793133295894579204e-01 2.242728463202394718e-01 1.557675935912173237e+00
-1.358566720289750840e-01 2.147004307823696112e-01 1.515114243568767893e+00
-1.261551305799699929e-01 2.016986530072538697e-01 1.398549746597644194e+00
-8.590959099480534322e-02 1.991500444327709840e-01 1.395761043544078372e+00
-1.934170178441586008e-01 2.040476746580883738e-01 1.444628618043512391e+00
-2.269805555948750941e-01 2.210311928750079424e-01 1.532884412963040344e+00
-4.280300241547154577e-02 1.744237066475164688e-01 1.248445517968020058e+00
6.666277158394864899e-02 1.945828343224489665e-01 1.402873719854616619e+00
7.024813625733926370e-02 2.003043187705457473e-01 1.427128682366680890e+00
-2.825181816561507520e-02 1.860486194281009698e-01 1.293989240602464008e+00
2.907457209546952526e-01 2.117872984417452920e-01 1.470770134430331666e+00
3.069775992976491244e-02 2.028364115910502030e-01 1.449611222663813814e+00
8.389090487888158088e-02 1.972973077355958116e-01 1.379778203414499416e+00
1.679062754150074666e-01 1.976378754274355776e-01 1.416146171243950924e+00
1.796721287347552987e-01 2.005202006172071838e-01 1.436228734781947347e+00
5.013959949902576652e-01 1.988449899328700865e-01 1.383497746214224389e+00
2.623324046484110106e-01 1.914859600419553387e-01 1.367360002744660186e+00
-6.125514243783047874e-02 2.172562636145140003e-01 1.498034491790558587e+00
8.433799489468533916e-02 2.126175064348359567e-01 1.436715499738655533e+00
1.410899930513322964e-01 2.064924333813353274e-01 1.457842804688921579e+00
7.532468496121907942e-02 2.184235962224232719e-01 1.489955973125407285e+00
2.789839638095492069e-01 2.057499939251153931e-01 1.434921748051428469e+00
3.980172740738040504e-01 1.893182540374309941e-01 1.314047534216187918e+00
1.085584791668327137e-01 2.168044903203109053e-01 1.486027636893728632e+00
3.938743378784563820e-01 2.080515930509308498e-01 1.451439623702126536e+00
2.277237602920464399e-01 2.084681228307300183e-01 1.431375139594712742e+00
-3.384132167205054775e-02 2.103133329749437841e-01 1.497938498383531103e+00
3.441905601831352635e-01 1.932282367886939967e-01 1.371831677331949884e+00
1.815493082685350895e-02 1.996472915643467128e-01 1.404191310722839647e+00
2.377452013868871783e-01 1.908844456735871997e-01 1.384794898655640871e+00
-1.611855202667315246e-01 1.889244972247570431e-01 1.355052222742298751e+00
-9.679918339646631509e-02 2.190912322518508981e-01 1.557462849938118898e+00
2.502318936301958230e-01 1.999764760087130722e-01 1.380685479094824419e+00
1.719335953688951035e-01 1.868586789297425055e-01 1.328676360273427282e+00
-3.434831922376038738e-02 1.854667792955443373e-01 1.350724001400476437e+00
2.619347675480121485e-01 2.087573807101022472e-01 1.496935156206196771e+00
-2.393498478290460862e-01 2.074321601711589247e-01 1.530006021097549684e+00
-2.668086570461968288e-01 2.007884498328087464e-01 1.435427423204807429e+00
-4.441787195988277093e-01 1.960510503176660924e-01 1.421032662751410491e+00
-3.904605586132115502e-01 1.994606646228462565e-01 1.453969937768677445e+00
-2.553392051684689190e-01 1.938618402206533642e-01 1.401542253875135202e+00
-2.597531697311925708e-02 1.755734116284884683e-01 1.243084242234194337e+00
-8.732389152717345837e-03 1.917031542244946596e-01 1.394902980043403407e+00
-2.301245206436956237e-01 2.074057283061880863e-01 1.483525973109400820e+00
-9.797451397522033423e-02 1.866307846302820983e-01 1.357146640631536672e+00
-3.302181954791679197e-01 1.713030685346123572e-01 1.232751315853960472e+00
-2.583727466162001607e-02 1.959726384717618286e-01 1.408353555842274840e+00
-1.733097433405572929e-01 1.984432611234323574e-01 1.460775615659669402e+00
-2.839819308816712295e-01 1.962108939628923743e-01 1.429273155101840054e+00
-2.486584549026006341e-01 1.885325883450027218e-01 1.386773713797432528e+00
-3.739162329085376490e-01 2.138565187909111653e-01 1.516137262011234776e+00
5.214337872535526608e-02 1.778443860456033476e-01 1.323894099890289722e+00
-5.257802606041232091e-02 2.048313525358219089e-01 1.507868069306006698e+00
-4.190400186047617270e-02 2.034032096028482450e-01 1.491794939976343937e+00
-1.343549680441623873e-01 1.840943218706746209e-01 1.372450652820777828e+00
1.257021250687527236e-01 1.972053764264274645e-01 1.462724313208677573e+00
1.563737720740673506e-02 2.066858661487825377e-01 1.519503086583875007e+00
5.693104279990562205e-02 2.146478489189785621e-01 1.602160136026377302e+00
7.008935304933753586e-03 1.864327919527010435e-01 1.356232913229526993e+00
9.294654685829441265e-02 1.890708636269627929e-01 1.378005943933524380e+00
-8.795809584742918241e-02 1.774821771966406947e-01 1.291741065524844689e+00
-2.012959372047820605e-01 1.740929546852487131e-01 1.270603227650978218e+00
-2.123953061174223278e-01 2.081997279558595315e-01 1.522261327180024493e+00
-3.824697548683228532e-01 2.008912311475883061e-01 1.475626160266584996e+00
-3.271486735247165489e-01 2.203133216295026786e-01 1.594079282126396047e+00
-2.773563736019546977e-01 2.105738361111394730e-01 1.537872965510850287e+00
2.962468845980888513e-02 2.266638314737431659e-01 1.682181958556488999e+00
-1.196030015338886560e-01 1.896874031908128422e-01 1.404743718784506212e+00
6.013881351420294341e-02 1.916683664551143973e-01 1.447544983521187101e+00
3.241213346839195986e-02 2.016330495001992518e-01 1.492437684220699889e+00
3.091607562898846667e-02 1.912825131203347850e-01 1.455178135577740894e+00
3.073160412240157503e-03 1.841307184725805013e-01 1.347657264488124396e+00
-1.528899511449519355e-01 1.956263605997299038e-01 1.429510116689316934e+00
2.886308606611160885e-02 2.005136401077120267e-01 1.472721757889034810e+00
-5.397950688407961162e-02 1.899472191042275715e-01 1.404559990164256922e+00
-6.957378084372724258e-02 1.830149644795220631e-01 1.374363727808745494e+00
6.320602445269957181e-02 1.910824475259822464e-01 1.406450666069045452e+00
2.385154100576935277e-01 1.956456166446685907e-01 1.407836573365945032e+00
1.757351946199160048e-02 1.821573628044312609e-01 1.357479158308575906e+00
-3.813715135366405051e-02 1.826672697133712164e-01 1.347354641153743593e+00
-1.070847510681779829e-01 1.714463062077737354e-01 1.300069780297566480e+00
1.361439740212865290e-01 2.209730984741406778e-01 1.626391253366464618e+00
-8.072518109967465050e-02 2.004621485280855819e-01 1.521355229403070997e+00
-1.698436841116960083e-01 1.875785901029135283e-01 1.415829238123244460e+00
-1.131538604984194119e-01 1.938616925991160089e-01 1.459379948769602864e+00
-4.206343110138081876e-02 1.934753828148245980e-01 1.439031209433985881e+00
-6.697798426461124000e-02 1.803361157148852256e-01 1.346996591906907792e+00
1.551345964778989284e-01 1.756982422241686326e-01 1.298613097236629432e+00
1.752530688224246402e-01 2.093382133310963400e-01 1.539863766718110538e+00
-1.243116846919169183e-01 1.605078111739191848e-01 1.201005016566352612e+00
-5.020708967501991138e-01 1.879271099374125176e-01 1.417874753230145668e+00
-4.787848837069942909e-01 1.756291919692270498e-01 1.317463299953710587e+00
-2.223699174589881811e-01 1.877187801430983127e-01 1.427672639440523916e+00
-9.138559053719183534e-02 1.966221752622234753e-01 1.485402229255073259e+00
-1.156317204720461178e-01 1.827316273720967499e-01 1.403741486853485210e+00
-2.287526325383970327e-01 1.638477890609725540e-01 1.239005491378244894e+00
-3.523868416177574486e-02 1.700303102515283715e-01 1.319438066761214889e+00
-3.533931852129891527e-02 1.836864786334892752e-01 1.438672027116359553e+00
1.265086525253620864e-01 1.683490798528078924e-01 1.296654193182990022e+00
6.388135155403788790e-02 1.662934589388150031e-01 1.228786827408220983e+00
9.431172476623683049e-03 1.686283478472015152e-01 1.285490405245508283e+00
3.335982128286447274e-02 1.730202565291198702e-01 1.308325712799364826e+00
2.872118735814188552e-03 1.722831991212221969e-01 1.320016892090973171e+00
-2.087289341158937162e-01 1.765849541651648424e-01 1.353911790433302009e+00
-3.852326551001412636e-01 1.968612360966583708e-01 1.492436147137176317e+00
-2.923165005753977086e-01 1.988054259526240986e-01 1.509623908709044837e+00
-2.424248929620132498e-01 1.680746041255929135e-01 1.272970227284525802e+00
-3.476425171102707767e-01 1.672097511903487266e-01 1.269020198461821236e+00
-8.263700531784569370e-02 1.771415622323216643e-01 1.333129362930389084e+00
-1.695584835945914137e-01 1.774706271762848120e-01 1.367054156729082592e+00
-4.818466589192259564e-01 1.945213949029698519e-01 1.479502122862238478e+00
-2.617187947340737786e-01 1.762766573414405735e-01 1.342104730045559746e+00
-1.095626490224465982e-01 1.999176105766791722e-01 1.464735435806089558e+00
1.163567362022417256e-01 1.767376683781450297e-01 1.378613520930093150e+00
1.366727452381343855e-01 1.737233595112384898e-01 1.352958361698140211e+00
-1.551647115066641901e-02 1.748066735647570424e-01 1.326978035365660391e+00
-8.103648457852061227e-02 1.954224740919280612e-01 1.518854562820554310e+00
7.204560707871966729e-02 1.702222709197900863e-01 1.291649170309502770e+00
-2.788728789716028444e-01 1.856326429651734278e-01 1.401111598640745193e+00
-9.910749933575703496e-02 1.948769379306207750e-01 1.466053053159558806e+00
-1.174232893604615635e-01 1.709016577069298048e-01 1.290296204312261441e+00
-3.068746246186095372e-01 1.689813540410357862e-01 1.283361604236249454e+00
-4.747596796795518909e-02 1.617825599194620823e-01 1.251604372757693318e+00
-2.576170796075528124e-01 1.716268121590151796e-01 1.319510701078162374e+00
-2.602301959877625567e-02 1.673705854666330817e-01 1.293973162368341701e+00
-3.425178933061683861e-01 1.717999655966834793e-01 1.308644442751904169e+00
1.014182135904018178e-01 1.701840693235089907e-01 1.312329674458725837e+00
-2.057298274370403246e-01 1.862237489018159498e-01 1.402355832625557630e+00
-2.242360923990638077e-01 1.771050483399235764e-01 1.359221918969356624e+00
-4.540718915876357786e-01 1.974230492967933570e-01 1.533141136178885811e+00
-3.785985402896564489e-01 1.986135731892839373e-01 1.522034923433432940e+00
-2.178503477688235879e-01 1.804620419665458331e-01 1.403357873397671929e+00
-3.397523316208158062e-01 1.816760056898046316e-01 1.410228873814092676e+00
-2.094998784441416961e-01 1.801664216379320616e-01 1.354967049286729841e+00
-3.461294747396474469e-01 1.911492726279988563e-01 1.415297896705109304e+00
-2.480518870198529513e-01 1.763053126564349538e-01 1.361464547053715446e+00
-1.860197782461397442e-01 1.853574012684333361e-01 1.395003353359574261e+00
-1.585348636498884745e-01 1.801775879498362376e-01 1.401924276328280650e+00
6.921626739545883034e-02 1.710391737042276927e-01 1.325207491680382654e+00
-1.984405963668902095e-01 1.879977167320912024e-01 1.422004164387884906e+00
1.274715744746456325e-01 1.719159404322460893e-01 1.333748755132017960e+00
1.604121422806535635e-01 1.647518589613006512e-01 1.297248350822090890e+00
5.616850190892529182e-02 1.602819187368967613e-01 1.267501995464899611e+00
-7.260859776861858239e-02 1.685755962459926927e-01 1.318884376655762525e+00
-3.426811318960034658e-01 1.727350425274340462e-01 1.353689876909283774e+00
-3.049661503996616008e-02 1.645608171099782191e-01 1.251224863259128517e+00
-2.240462115052465897e-01 1.873391189762116937e-01 1.479206945188295652e+00
-3.837367251049315087e-01 1.734913270899191562e-01 1.370381635687544453e+00
-2.065647263933029776e-01 1.803864425600193722e-01 1.445099454554768181e+00
-3.446610190496336990e-01 1.717580432502097965e-01 1.350786256857808620e+00
-1.693391098701956254e-01 1.700027416437393246e-01 1.309489873803245219e+00
-1.776184780307121513e-01 1.667917503191831963e-01 1.305029617739281944e+00
-7.294220821985659964e-02 1.715462440434117053e-01 1.350072197903226856e+00
2.051971526565193882e-01 1.583459786945545511e-01 1.261348968513412716e+00
-7.618232900587133469e-03 1.698789614051940955e-01 1.359906891766206716e+00
-5.885872296785719104e-01 1.652113956138854256e-01 1.306436957020360001e+00
-1.064499571862167621e-01 1.728120517956401037e-01 1.357262252795358393e+00
1.453449128586001005e-01 1.666595478883989845e-01 1.302627821679387843e+00
4.844993579909460946e-02 1.800998001512789659e-01 1.384955773028105019e+00
-4.489640541749091718e-02 1.722540595842394773e-01 1.330048746344141941e+00
-3.618663991853870443e-01 1.780037847182278921e-01 1.385151920628817424e+00
1.722173241562638055e-02 1.824053460633853763e-01 1.431275316335387737e+00
-9.047068353993166501e-03 1.683549428642800438e-01 1.294448489655403600e+00
-2.202845390448526786e-02 1.732191816535683659e-01 1.374489726126752354e+00
-1.918814788211901101e-01 1.629287907716227557e-01 1.273780430588178136e+00
-3.430835008006370007e-02 1.731222345583521560e-01 1.347862183666213243e+00
4.400789086846097070e-02 1.641250845517220613e-01 1.308476356147373121e+00
-1.796968079199811330e-01 1.514021146907581494e-01 1.179714920126277322e+00
1.473481576721107633e-01 1.687335455654080940e-01 1.325931708084038041e+00
1.066564634676894635e-01 1.699326605750400287e-01 1.327969610533020317e+00
2.613039539234110822e-02 1.835520621212071712e-01 1.434999702936485599e+00
4.338256470701858103e-02 1.469880573110986521e-01 1.153853217019875865e+00
-7.061755266272499131e-03 1.747482673667968001e-01 1.389040824882784797e+00
1.011659514912102709e-01 1.577090443985236790e-01 1.249949312654546896e+00
1.388793791234750608e-01 1.547823424612097820e-01 1.217776753915087218e+00
8.516904157969965028e-02 1.661054745692534806e-01 1.337494014283662214e+00
-1.203105510195272287e-01 1.536967639306781597e-01 1.189800570473603214e+00
-3.401425108777902939e-01 1.817436169552418823e-01 1.440480762394730663e+00
-2.397542414517756515e-01 1.971845226212358970e-01 1.531756222674808710e+00
-3.091026516661795065e-01 2.004821350980251216e-01 1.556995068715026465e+00
-2.786768600558131026e-01 2.178912018149302687e-01 1.638836318597340913e+00
-2.995560058145947946e-01 1.864316507347176244e-01 1.474430292659345332e+00
-1.850872852810246383e-01 1.675454104612523754e-01 1.322310444608487012e+00
1.495982818077082888e-01 2.032065100995000539e-01 1.587087059975809789e+00
7.724618536233009147e-02 1.902767365672815847e-01 1.482077258027758138e+00
1.604636763353327333e-02 1.766100284801949971e-01 1.388284796799542420e+00
2.597612438677002547e-02 1.632646928663565034e-01 1.280050363776981337e+00
-3.520235027780908247e-03 1.511153971310669197e-01 1.201368467554067898e+00
3.755232779247486691e-02 1.691139399079658878e-01 1.326792773760547606e+00
-2.739719787991296562e-01 1.569224212993990952e-01 1.232799336004282598e+00
1.697538224931291750e-01 1.695182780429197456e-01 1.317780068798363180e+00
-9.365585927311327608e-02 1.573395087377455204e-01 1.232349865901563701e+00
9.590534337220105177e-02 1.603077871470519611e-01 1.268306239592404294e+00
4.419436018807564315e-01 1.723798472063681475e-01 1.362938849512613126e+00
1.858432657531881860e-01 1.549763680325169091e-01 1.222498614384996074e+00
1.859274453734716670e-01 1.795722878617656559e-01 1.430369242609796698e+00
6.896725932117511726e-02 1.837323848630119938e-01 1.424785446322067051e+00
2.812976973125962954e-01 1.810342499355772350e-01 1.420712866267263452e+00
1.271251769009128507e-01 1.987066459407572649e-01 1.560484523780466315e+00
2.581225037930702237e-01 1.854774648740679377e-01 1.459889712034019738e+00
1.326998015088051708e-01 1.841847157056500095e-01 1.477141599419642626e+00
7.652776721154928852e-02 1.870873200395607727e-01 1.451455028089029264e+00
-2.056957229500168682e-01 1.660794375309564419e-01 1.280369076068091250e+00
-9.938561339176995788e-03 1.693649765391489204e-01 1.337029500143726013e+00
-2.168112487435848168e-01 1.767524530701374552e-01 1.352544620566753064e+00
6.838026080149213481e-02 1.805163825396848554e-01 1.401524725117904380e+00
-1.197123801864106718e-01 1.686053283148537807e-01 1.318778834277005263e+00
-1.573700509776724821e-01 1.865419577453014122e-01 1.460850511753023495e+00
-3.056763414469090279e-01 1.649254357305764696e-01 1.333925648808336639e+00
-1.199314423454287820e-01 1.749144564124959222e-01 1.382714724785945704e+00
-5.355228149891736456e-01 1.758589047232214930e-01 1.392533351188944835e+00
-2.194977624868573451e-01 1.596151359114240664e-01 1.265016128259723871e+00
-2.747269322732037028e-02 1.614864137027299806e-01 1.267789747017664004e+00
-3.061345248017079967e-01 1.773725908279287777e-01 1.395246269402797168e+00
-1.073657233619694368e-01 1.577680497163033435e-01 1.253011692907735064e+00
-1.659820409133328789e-01 1.482913443562708100e-01 1.171063244049570518e+00
-1.197926768427367838e-01 1.430862875256816158e-01 1.141744388260955700e+00
-1.641232706091814431e-01 1.562598356774651809e-01 1.261524103431866717e+00
-3.031639301932499975e-01 1.823719511483690714e-01 1.435780612992639815e+00
-1.918265823132730696e-01 1.617442483914874607e-01 1.245191338937915226e+00
-2.467124487183917358e-01 1.486613607944905491e-01 1.172716343249474935e+00
-4.107530063654052932e-01 1.560659963234399539e-01 1.214694675690865644e+00
-2.881331658261193085e-01 1.508504264677666129e-01 1.208690092063005483e+00
-3.107494437330347581e-01 1.594541993983870365e-01 1.275582907630385288e+00
-4.668511880514396584e-01 1.538448910100473910e-01 1.247509657701179275e+00
-1.714060829044521950e-01 1.913321219075270474e-01 1.503620807623470057e+00
-4.258779336952131511e-01 1.674645971046654358e-01 1.301598024677989462e+00
1.029719184709104313e-01 1.726720037974907029e-01 1.368953649755176860e+00
-1.134625714056024803e-01 1.891090153503728610e-01 1.499883275853039377e+00
-2.754092068669267146e-01 1.685352980676350088e-01 1.305588587651350885e+00
-4.372841947640491722e-01 1.970935192539259584e-01 1.542337860680739858e+00
-2.216498013209579898e-01 1.688935487409888858e-01 1.359902276416774525e+00
-2.423304366984561087e-01 1.691609382470335710e-01 1.358131157921892429e+00
-1.095021268444816009e-01 1.722811338645665324e-01 1.370029733410992767e+00
-4.414928218569078022e-02 1.729094743740163531e-01 1.383810524245626450e+00
1.171077552962951907e-01 1.671238696757765263e-01 1.327481746912889005e+00
9.400795796378508262e-02 1.641361606333009149e-01 1.262516299746036408e+00
8.415946754320795600e-03 1.665211177908643980e-01 1.303024314013948581e+00
-2.015590758805171911e-01 1.607208120279643992e-01 1.264359834242727798e+00
-8.998657967848507078e-02 1.415277788727447861e-01 1.100068318284619595e+00
-7.134295306379233315e-02 1.500872377392144519e-01 1.163354847481296472e+00
-2.875520201854253610e-01 1.741629376649470318e-01 1.353117004542110147e+00
-1.929022376172286612e-01 1.785464536807606639e-01 1.419329260101552803e+00
3.086145891173061248e-02 1.502113868376474815e-01 1.178196293678244189e+00
-1.371521080647573609e-01 1.530227570955172978e-01 1.197681591359842646e+00
-2.964361587431842415e-01 1.622796238453539375e-01 1.263882609060735795e+00
-1.792814929512211719e-01 1.662547666959276471e-01 1.312689674653072291e+00
-3.123701358846725507e-01 1.660510193482526986e-01 1.301389337508766619e+00
-8.726723079057822907e-02 1.632560116955590890e-01 1.282096783295977760e+00
-8.414754771445206311e-03 1.738166561621742323e-01 1.374100681405217683e+00
-1.814721523894027577e-01 1.718906209907637983e-01 1.341275194412734795e+00
-1.913394216055301911e-01 1.628040392026872119e-01 1.275967492058789787e+00
-3.637476261243221881e-04 1.468512464618418611e-01 1.165431605293228534e+00
-2.128700817122307631e-01 1.611290640717730760e-01 1.278776922615438627e+00
-1.256896341842528020e-01 1.698520465098535825e-01 1.331347427651421222e+00
-8.556477462965060565e-02 1.660226814830466635e-01 1.311217356228664199e+00
-9.507195871533538623e-02 1.742860478728854301e-01 1.367420696423431448e+00
-1.056544189700957953e-01 1.670864925029937886e-01 1.328709902929291253e+00
-2.946053866801025267e-02 1.544874167822576916e-01 1.217935885873304480e+00
-1.873078032121551773e-01 1.809278489845889126e-01 1.399728219457922362e+00
-5.292392057329685373e-02 1.919345352796130999e-01 1.518599895730440297e+00
9.085730229432796567e-02 1.948018947997595673e-01 1.530331213170947446e+00
5.178077712223784490e-02 1.667546312672150421e-01 1.318651165469220787e+00
3.801113563079377977e-01 1.903206744021808117e-01 1.489130359082853294e+00
3.094683140004431121e-01 1.525567390860272099e-01 1.178289584080133068e+00
-1.478539546695000623e-02 1.613166691921618101e-01 1.223716411201577925e+00
2.654562856666490278e-01 1.718999697476224220e-01 1.317766503779226550e+00
-2.161239199343828743e-01 1.703624732764580929e-01 1.338382967665605161e+00
8.543788324642447030e-02 1.676663194051713768e-01 1.323789634503829360e+00
6.840801934963093578e-02 1.589331983760000344e-01 1.254224444197186594e+00
8.827662593165920557e-02 1.741599814239822019e-01 1.357655240631980842e+00
7.180696510181433512e-02 1.527434665329003849e-01 1.174237710547630931e+00
1.982674432432545986e-01 1.601412041901522365e-01 1.283414748449499099e+00
2.941238584681470924e-01 1.660105382420954678e-01 1.311910425402032399e+00
6.207363470619218365e-02 1.606421595932783219e-01 1.272427433090277837e+00
6.138224245102950893e-02 1.546945574408704338e-01 1.188065383743612147e+00
4.485447840361445615e-01 1.860421339299337395e-01 1.454025608234086553e+00
-1.140683752767092524e-01 1.743417319822897216e-01 1.378190660013851154e+00
3.592452032247563098e-02 1.703378492603177807e-01 1.352593089520120362e+00
-1.608176626480182503e-01 1.738471749640531638e-01 1.377179833274185805e+00
-1.984963010903676231e-02 1.510029325634877073e-01 1.217488121342939378e+00
-2.693321726883479150e-01 1.759757801539243438e-01 1.417541356261217134e+00
5.268327720216088757e-03 1.591653332468694892e-01 1.253025287296032797e+00
4.819961045843994263e-02 1.612767829760630711e-01 1.297410303111609320e+00
1.952056231008721457e-02 1.684088406283870132e-01 1.319395046623291101e+00
-2.194830185790734578e-01 1.584739033592270641e-01 1.231256019346702146e+00
-1.900860008547288760e-01 1.765684535190958915e-01 1.428924196784294942e+00
8.012874980976211758e-02 1.567729239623553428e-01 1.233612132467810429e+00
-1.623357278938512491e-02 1.631351460961337485e-01 1.294476523952351021e+00
2.029465402183279824e-02 1.673494157965368101e-01 1.315114504021044128e+00
-1.682558812143923332e-01 1.882121853833339242e-01 1.498993969481292376e+00
-2.320513381698236233e-01 1.606416074052242071e-01 1.297576860271703048e+00
5.817249570542419590e-02 1.643065729011789489e-01 1.316179225175417633e+00
-2.103616698675637997e-01 1.555134551052028136e-01 1.228006303773192975e+00
-2.786759107003829450e-01 1.792735474492511971e-01 1.387518143727467068e+00
-2.659296018250980054e-01 1.809326947884540016e-01 1.399137703951127687e+00
-8.806070841620425305e-02 1.738703145743950296e-01 1.348558704190594870e+00
-4.676791592441446183e-02 1.595973234873264146e-01 1.261848735500203045e+00
-1.554197131034787405e-01 1.680089315746649825e-01 1.310389277299381927e+00
-2.547559976457003938e-01 1.807055618375158490e-01 1.434628772041572686e+00
-2.003243187791111379e-01 1.626865315838463832e-01 1.261906970009216478e+00
1.217326667235524643e-02 1.700778615009916062e-01 1.365146838643827687e+00
5.045738653638183642e-03 1.593456797016500892e-01 1.278559238956112898e+00
-2.282986387377225201e-01 1.443016783171674755e-01 1.149429707835978309e+00
-1.408255609657986240e-01 1.908660725080570386e-01 1.524566739176282049e+00
-1.513112719373498616e-01 1.688396820515290775e-01 1.331354921015051707e+00
-2.374110358868257789e-02 1.663955659369033002e-01 1.280769505270797248e+00
-2.252513969812494354e-01 1.597030494307105919e-01 1.234285322710405808e+00
-3.651875914100329301e-01 1.518994672907576782e-01 1.193430268377596359e+00
-4.602662017266632988e-02 1.816844105222032157e-01 1.415299072762747690e+00
7.121620554574287221e-02 1.627316903689771388e-01 1.226070754300227161e+00
-1.210495269577284289e-01 1.753443933878436889e-01 1.354405740307616846e+00
3.971219133785246214e-02 1.893375334070146188e-01 1.449221604504761673e+00
-2.482319418184779081e-01 1.854329094394887856e-01 1.434016566781757263e+00
-1.370925621634678238e-01 1.747493868411051365e-01 1.378402319110683338e+00
-1.856860836124634706e-01 1.872081504620846382e-01 1.405990418916347018e+00
-2.970801928532564862e-01 1.663507533099674029e-01 1.302467606580415493e+00
-7.265585126090856258e-03 1.622829682364191617e-01 1.239804829351134341e+00
-1.137445645216418610e-01 1.557220691089809261e-01 1.232788323901472527e+00
-7.534616533868666866e-02 1.599567177699360299e-01 1.270564758847842368e+00
-1.879891720795409671e-01 1.698372259711447840e-01 1.322422619945672118e+00
-4.493616700523174468e-02 1.684606137170727713e-01 1.303377257946959800e+00
-1.854590142372010975e-01 1.970347427958789310e-01 1.508296097297959326e+00
-8.441866562929467577e-02 1.772120883724155327e-01 1.396074992956845895e+00
-2.050004562561509036e-01 1.779122843887513961e-01 1.400560222504305452e+00
-1.336112863321817501e-01 1.745756547634897959e-01 1.346228419777308449e+00
-2.310604401330721147e-01 1.821458658510048956e-01 1.395402844794079167e+00
-1.417340403666406401e-01 1.677449185344454807e-01 1.284861000803149578e+00
-3.583503120066655612e-02 1.650854819858302014e-01 1.329912103216795982e+00
1.434746722533601360e-01 1.695449177166604982e-01 1.330071778995586929e+00
2.500710559072991807e-02 1.674861983773659468e-01 1.322680593153656936e+00
5.309269358927911492e-02 1.545133192303339287e-01 1.198120160033431691e+00
1.712601547553770087e-02 1.846930286249944264e-01 1.439278698426615932e+00
1.847116614023124603e-01 1.735898141742825695e-01 1.347201377265302424e+00
4.733416625613848239e-01 1.597235842740163392e-01 1.256721534887556446e+00
-2.553308039383583861e-02 1.579478726154180113e-01 1.263304012611776717e+00
5.596287801849701357e-03 1.670736281125481670e-01 1.293763171885452978e+00
8.997684909098378758e-02 1.566542606747115540e-01 1.224613942653539178e+00
9.564165499971559459e-02 1.819000227767927913e-01 1.415297951814059152e+00
4.588440377604672410e-02 1.869236454533302338e-01 1.465927386328535142e+00
-6.666770203779022463e-02 1.720437477731892872e-01 1.361355238462508499e+00
-1.115504743008396693e-01 1.596037411809562157e-01 1.239257940521463208e+00
-2.692247090075052807e-01 1.714920424193666637e-01 1.339861842172622053e+00
-3.327226858054631031e-01 1.649330363422190082e-01 1.290000882768407742e+00
-2.458758302800790885e-01 1.688172208163880028e-01 1.294927644302710013e+00
-2.852269993119645464e-01 1.840889414780867150e-01 1.450196250467423953e+00
-1.066849189181694191e-01 1.803753572632560143e-01 1.422960545953736444e+00
3.208711423324229345e-02 1.662076725693566459e-01 1.301696861381349768e+00
-3.667640576730570035e-02 1.808696712348662472e-01 1.425691120031264303e+00
-1.079565305622121468e-01 1.731301886022276193e-01 1.358247700101417488e+00
1.559979561423912031e-01 1.609405933620889628e-01 1.282526626333723163e+00
-6.355712993534043398e-02 2.003841719279026712e-01 1.535279261934429096e+00
1.121083891829603996e-01 1.708217926904725403e-01 1.311149350218212550e+00
1.690514607842713221e-02 1.573604136068972037e-01 1.251396443562574179e+00
-5.169814606923403555e-02 1.812813295958253523e-01 1.376315293195905287e+00
6.065551544976634235e-02 1.818164034669297602e-01 1.423928346168625625e+00
-1.562672132080538887e-02 1.642945276299370427e-01 1.270505650897218120e+00
5.350640987989763175e-02 1.786734641069461227e-01 1.383091197700248687e+00
1.505989541669238430e-01 1.639317794743568313e-01 1.282231093638650510e+00
7.280227471601889710e-02 1.882703033060220965e-01 1.463350668739496818e+00
1.247144600139611370e-01 1.798360498137076269e-01 1.430926244444086226e+00
2.976554813863688254e-01 1.952772345971866830e-01 1.514215497428697876e+00
1.412510928854431858e-01 1.721368699214979314e-01 1.355288803357809879e+00
4.167721497707101430e-01 1.692227095649796731e-01 1.310166249315032783e+00
1.111236423560008624e-01 1.920801973489727477e-01 1.470460768140928298e+00
4.147049319738585482e-01 1.969072081819031039e-01 1.508045838671445482e+00
1.726063765968589847e-01 1.988281891213062313e-01 1.499881354124288579e+00
1.822431350365798786e-01 1.817574457746036487e-01 1.402637381331419020e+00
2.801641987228051800e-01 2.054391579436592452e-01 1.588331376884304369e+00
3.842358628439700996e-01 1.849303539098376137e-01 1.380626200867600906e+00
4.779587770536965485e-01 1.892398691873869443e-01 1.385682364332205818e+00
3.383601021530566189e-01 1.712842781486406118e-01 1.335278429155684288e+00
5.540350643690969967e-01 1.890471850715990665e-01 1.429316573961933123e+00
2.523437994947547169e-01 1.862056446649326957e-01 1.461499071714985609e+00
4.096655281566665141e-01 1.898745868212976529e-01 1.519661584102504515e+00
9.160895559176444880e-02 1.990311371544342678e-01 1.561575477658468714e+00
1.369513519113108313e-01 1.737682222852426350e-01 1.371842551125335374e+00
6.461015040608261706e-02 1.909707642864773292e-01 1.513230784687487951e+00
7.100862617991602656e-03 2.115381188154894232e-01 1.607171593312801017e+00
-2.275385517042617378e-01 1.921198548182203036e-01 1.465765839000745530e+00
4.918439438460131194e-03 1.942510910568110705e-01 1.524554116391801273e+00
-8.983141346673780003e-02 1.873097709180688852e-01 1.425651320655116683e+00
2.366549090079017870e-01 1.688879449724875470e-01 1.309073902257101185e+00
2.446676256140254690e-01 1.754153996168279217e-01 1.388288184439493866e+00
1.598358035897650686e-01 1.521267799914260699e-01 1.179995887010276023e+00
6.859018880044191746e-02 1.515350750563075610e-01 1.204569668564044127e+00
-1.273627483844552988e-01 1.777823739197507136e-01 1.374695417485804816e+00
1.487116841812417822e-01 1.834449811437075251e-01 1.416866061280765310e+00
2.740436230092204162e-01 1.774660935676495854e-01 1.375017708201663025e+00
2.386838023808891818e-01 1.618508118457306633e-01 1.284830214547809657e+00
2.301225657783847467e-01 1.630123738155088153e-01 1.255987560525364310e+00
1.923063668589106157e-01 1.753192634701909725e-01 1.357894822175033323e+00
1.558683702981385200e-01 1.670167975041385866e-01 1.333849338892007186e+00
2.219769274984573215e-01 1.868334753641689716e-01 1.457445426773978037e+00
9.029265903049403519e-02 1.556582108556065491e-01 1.231386961829775029e+00
4.640492772742822042e-02 1.785306759423530842e-01 1.413220452078086664e+00
-6.183811841368871964e-02 1.830061809437360520e-01 1.422089043832210020e+00
-1.517417050036495574e-01 1.681339139728569576e-01 1.317785091835699030e+00
-5.928723328845498380e-02 1.607035622781435580e-01 1.251929342126121947e+00
-8.724201161680955607e-02 1.631777579249179544e-01 1.281985577830060175e+00
-1.018687303317187820e-01 1.454358419974794980e-01 1.128554980422848075e+00
1.270078254094424708e-01 1.729723184568094096e-01 1.359626779842417310e+00
1.278204431683277187e-01 1.646450877366820720e-01 1.297613457219832789e+00
-8.610280075642444408e-02 1.591581813017290958e-01 1.249898310350345820e+00
-1.584923182652366591e-01 1.863819823931167630e-01 1.421797507894699164e+00
1.481512695521270129e-01 1.922558659251643320e-01 1.463800557175338968e+00
7.211994644486514894e-02 1.693218280589542379e-01 1.329015282521230246e+00
-3.820436161857695967e-01 1.728654236050627679e-01 1.332815571828042334e+00
-1.752248091967420762e-01 1.849559902460588268e-01 1.445339003888366003e+00
-2.197928981427361636e-02 1.648629612841258085e-01 1.309545872594152671e+00
-1.119082728621612483e-01 1.599546597845710183e-01 1.243944876215406614e+00
-2.924352032840885629e-01 1.894295494707748662e-01 1.501471109759630940e+00
-4.310600172453706302e-01 1.868346090770694190e-01 1.465126520212796324e+00
-4.231279782627267450e-01 1.776932573720658159e-01 1.384683226943551837e+00
-1.860772216985142335e-01 1.752759784936222254e-01 1.376250898563517122e+00
-1.576354500108060608e-01 1.654723693825558561e-01 1.295366058437818824e+00
-1.887060074651017438e-01 1.658593651621913245e-01 1.296034710650926458e+00
1.517253098698315983e-01 1.840322678866152806e-01 1.451942839483293168e+00
4.082356893735746006e-02 1.700615763022479687e-01 1.339960693394805835e+00
7.684449746169669249e-02 1.643665126493855377e-01 1.259985140804453119e+00
-2.002618583025110241e-02 1.772428989855480697e-01 1.385310629187309628e+00
-1.588968899552151703e-01 1.558147017699864356e-01 1.211526358137587911e+00
-5.107610163540191039e-02 1.485903853003430752e-01 1.142226092283723071e+00
-1.111663612692353476e-01 1.717917212102340052e-01 1.342609691333251032e+00
3.050847788925188306e-02 1.518787973587582552e-01 1.224887187521334742e+00
4.321030638823754322e-02 1.672309560660032723e-01 1.338285943566224656e+00
2.285362597476582047e-01 1.544347590955536254e-01 1.244264767618415535e+00
1.798112618343844227e-01 1.886007760841407199e-01 1.465550955654704834e+00
2.638920910783194573e-01 1.669651913411673572e-01 1.301251861114678832e+00
1.801508009305526623e-04 1.557320760356217526e-01 1.216760296910693206e+00
-9.580074597702172012e-02 1.659190251069618816e-01 1.333070989791940608e+00
-1.375773586349859634e-01 1.875137074772710855e-01 1.446578924056402649e+00
9.546242461934933976e-02 1.592347072047344825e-01 1.253058638711436856e+00
-5.249224623209192142e-02 1.719387208007131795e-01 1.368981607452924631e+00
-5.241213432835779146e-02 1.725652337490759802e-01 1.338621179375466097e+00
-5.122624295165237318e-02 1.702884456940823021e-01 1.356970440674498679e+00
-4.461610188533070981e-02 1.640411666073237906e-01 1.276075659195124112e+00
1.368811685458117267e-01 1.815519916870778072e-01 1.410427560214424059e+00
-1.510194598149316725e-01 2.032859501062634910e-01 1.569249266726932657e+00
1.152814007012204628e-01 1.859168698424798483e-01 1.396869229384023692e+00
-1.846618339282279364e-01 1.860607422030296498e-01 1.446953118989429798e+00
-3.506489486889871610e-02 1.738900631941808772e-01 1.388235141434203124e+00
-4.009305849222388057e-02 1.737173334340761099e-01 1.328010317479668467e+00
-2.267924474659158418e-01 1.758676441194748641e-01 1.345986521735891062e+00
-3.388598864996141824e-01 1.685644082159513946e-01 1.318481168731339803e+00
-8.208527291328270026e-02 1.816441677121369280e-01 1.398360720975651450e+00
-1.989595515270610807e-02 1.563141910887512476e-01 1.200374667177455779e+00
-9.419202989008849947e-02 1.885432813251362305e-01 1.481282231107974079e+00
-9.554531167227471589e-02 1.778116225065253242e-01 1.385994774117591533e+00
-1.496238042598382612e-01 1.763179850216413658e-01 1.357469465103334327e+00
-1.071903787138227260e-01 1.620392651915879279e-01 1.235885219105566479e+00
-4.626725295611556349e-02 1.668611991283420193e-01 1.283451795165799769e+00
8.569641361389844503e-02 1.669511648008051574e-01 1.267280876033127335e+00
-1.608875821667490880e-01 1.744119067203637186e-01 1.356945716396121826e+00
6.197016866125090034e-02 1.561717971960745188e-01 1.182941790508663882e+00
-2.541246960920919840e-01 1.819720261392493432e-01 1.410034711219616987e+00
-3.592647044835378667e-01 1.639248284488327989e-01 1.269097739854731399e+00
-1.927059489410968274e-01 1.920559964606972092e-01 1.482901044078205333e+00
8.248589370487532935e-02 1.941564080797875680e-01 1.496207358687151601e+00
-1.353686775681570975e-01 1.913029329999383910e-01 1.481831084799988263e+00
-1.421896942912981854e-01 1.813859693557039188e-01 1.425622222434288044e+00
-3.107794259905220513e-01 1.931821154421869413e-01 1.443527137613889400e+00
-2.075649940225266776e-01 1.832594221786492394e-01 1.421388046440422492e+00
-1.309289209477602356e-01 1.979244077994128936e-01 1.478549541317351279e+00
-3.895498016260122709e-01 2.045189212226834752e-01 1.518816741907097034e+00
-1.129081735725124269e-01 1.735364440524738983e-01 1.316031779881326802e+00
-4.835221503857252585e-03 1.649674077951876761e-01 1.278000703392936366e+00
-3.805566809180074839e-01 1.803688989718991997e-01 1.405162211696092234e+00
-1.168270604083188058e-01 1.775800243446290783e-01 1.384581631359496301e+00
-2.677007170844462047e-01 1.765517328270203301e-01 1.382240360754365183e+00
-1.820173694845162171e-01 1.863497417919095789e-01 1.413744291353625782e+00
-1.112470680044517907e-01 1.767403164620360012e-01 1.354583068757396092e+00
-3.263634342382930043e-01 1.878952575639051548e-01 1.431679784075857720e+00
-9.230749485552861011e-02 1.864289217963039369e-01 1.436862213434966451e+00
-2.167499656229248950e-01 1.973345221571729813e-01 1.499152120453287385e+00
-2.224798848451643718e-01 1.928438554081154110e-01 1.484762413063376085e+00
-1.365769358029376712e-01 1.587602529819290287e-01 1.227902869431515276e+00
-2.970212303749751939e-02 1.671295279821749802e-01 1.329837197350917766e+00
1.166279335089733492e-02 1.615240004840488020e-01 1.265226319337215521e+00
-3.290875694094153592e-01 1.645579368278688448e-01 1.259100262438823226e+00
-2.424525368823578220e-01 1.779614449812137733e-01 1.380043980423238725e+00
-2.907187858696083094e-01 1.602416675908040211e-01 1.230565451386114173e+00
-2.175043698240472223e-01 1.566500901786369859e-01 1.223757099844223317e+00
-4.893910016373802518e-01 1.697963227754933080e-01 1.309953777057458524e+00
-3.428037690408738403e-01 1.645625300955134152e-01 1.287414205985050408e+00
-2.490925473969537174e-01 1.650780365004749506e-01 1.300069476859291751e+00
-4.521592713200414670e-01 1.705550467483120392e-01 1.298873949586794696e+00
-3.836513446725963727e-01 1.512126515906022928e-01 1.181185959533813890e+00
-4.889112936087524064e-01 1.680407062685937702e-01 1.300449792092208900e+00
-2.045963846703746369e-01 1.639101099881374590e-01 1.269992300403804508e+00
-1.836020231155189031e-01 1.768317623426995111e-01 1.357355347277992896e+00
-2.857341655277577108e-01 1.663808279448356908e-01 1.295506269400789279e+00
-1.249528227060069524e-01 1.727440494356307643e-01 1.363277626404670428e+00
-4.866348882226751993e-01 1.769293644945631461e-01 1.368265180942519033e+00
-5.582530770851219792e-02 1.552739801358374860e-01 1.211405590886373007e+00
-3.200415423679015547e-01 1.613546097515907995e-01 1.255933562896198952e+00
-2.093137731068088203e-01 1.823795882907011112e-01 1.404475813010453988e+00
-2.383717639999377580e-01 1.640632436161516827e-01 1.271993865390409484e+00
-1.616455477756587600e-01 1.766493711171036318e-01 1.378774787771989363e+00
-3.912587897481525356e-01 1.663548929127207365e-01 1.280822256242466040e+00
-3.680457858982221775e-01 1.744596100607705702e-01 1.360413587456080986e+00
-2.551441870909195164e-01 1.917534871089372206e-01 1.488926256848228213e+00
-2.694125034937764895e-01 1.787286408208207666e-01 1.424298019860765319e+00
-5.780223029677679092e-01 1.588273756451540064e-01 1.261961873316415517e+00
-2.949862408508848732e-01 1.643722832133401590e-01 1.294464133536837647e+00
-5.022932229882492994e-01 1.609074789959130669e-01 1.253013339388305836e+00
6.428730997558580740e-02 1.693618360523138910e-01 1.339035720029242205e+00
-5.548240808881746422e-02 1.731314823981673634e-01 1.339224954601279327e+00
1.036761364298337817e-01 1.718290425381285846e-01 1.320502955535710177e+00
2.521161801485959086e-02 1.690283350843643506e-01 1.348791945561003791e+00
4.396689781707963790e-02 1.823413538926910438e-01 1.432165333876646685e+00
-5.304834770658311410e-02 1.671856980167532869e-01 1.337766612157393231e+00
7.400846594780127741e-02 1.722011117575181494e-01 1.378313305264319499e+00
-1.634151752371526822e-01 1.731293583229963351e-01 1.373351140277301319e+00
3.186424688312812781e-01 1.645501598988424186e-01 1.289108064492793027e+00
1.204748244127527429e-01 1.671227175807282750e-01 1.298432381466246843e+00
-1.259238603986291560e-01 1.687146015761281370e-01 1.309259114411781333e+00
-1.451013946371000063e-01 1.573901747805506735e-01 1.228070771676667894e+00
1.472542167087146081e-01 1.650131240362164853e-01 1.288770723059007306e+00
-2.989429336189190246e-03 1.870273157522177321e-01 1.458753626423607175e+00
-3.232343492075138713e-01 1.660917077901150063e-01 1.286458584416467099e+00
1.370826331467314869e-02 1.870837472499352616e-01 1.440306031414300358e+00
-1.579019522113490892e-01 1.691698216821336254e-01 1.310235625556001926e+00
-2.237406592955567264e-01 1.734740084761259848e-01 1.348804254990717322e+00
-1.416484004480250136e-01 1.738692290293014642e-01 1.332198503251544652e+00
-2.165683996215287677e-01 1.915672750733923846e-01 1.517139446001233738e+00
-1.323724991360452630e-01 1.695410617302754996e-01 1.322408698170939534e+00
2.927925243478091133e-02 1.780405403250091001e-01 1.416410328529136065e+00
5.015273170891732663e-02 2.083423360068482055e-01 1.595366239131605912e+00
-2.727995283145364658e-01 1.944730210851453311e-01 1.473159143169442187e+00
-2.710773833351246553e-01 1.754667552238358130e-01 1.371363654777929320e+00
-4.671033710152621143e-01 1.871561846703632404e-01 1.459790235029772232e+00
-4.252133422670845153e-01 1.984120341792381670e-01 1.526991502459715377e+00
-7.703949571447363254e-02 1.750663061089319517e-01 1.352321885050268957e+00
-2.831066500135672181e-01 1.734198304110115274e-01 1.349978558046840194e+00
-2.829784080641528643e-01 1.703896027692518300e-01 1.314605450875518056e+00
-1.091781206027007539e-01 1.609502205163094724e-01 1.254876201809168146e+00
-1.242043588418389743e-01 1.713960313033310590e-01 1.338115632250236109e+00
-2.473283731868514690e-01 1.442782202226068067e-01 1.116622437122083200e+00
-4.258133129818921225e-01 1.607794141759118223e-01 1.254465258287644325e+00
-3.205286396588203912e-01 1.625441716414014470e-01 1.260927772921359491e+00
-2.440732082060918240e-01 1.690600586553828721e-01 1.280772977652469446e+00
-4.261091708363273223e-01 1.635488964968376258e-01 1.265344880994446974e+00
2.672772999210470957e-02 1.763139638172827872e-01 1.355175154940717164e+00
-3.047039282369866098e-01 1.728150004779678006e-01 1.344740301535414684e+00
-7.848302789474104202e-02 1.650051323356309385e-01 1.282640986241819769e+00
-7.920574503331373473e-02 1.800923676778048432e-01 1.398861621713691328e+00
-4.677435453267356213e-02 1.728924623704257701e-01 1.336598776459880566e+00
-2.194103323186597232e-01 1.824079410808099877e-01 1.409291210743536027e+00
1.209903528492729113e-01 1.935279365273390173e-01 1.471618177492014956e+00
-2.668565331978727320e-02 2.038179195974865465e-01 1.562065341016044329e+00
-1.206314721077827445e-01 1.963077981594552046e-01 1.517145386824584330e+00
-4.975374910135699907e-02 1.913209657147063592e-01 1.449548011628908784e+00
-9.441686482535095737e-02 1.894315834171950430e-01 1.431242082011575656e+00
1.231574368101114175e-01 1.899113642497606280e-01 1.434032984446677705e+00
-1.631419371160019449e-01 1.798215603999191725e-01 1.377931456796867460e+00
2.165927077982933088e-02 1.888056839901111339e-01 1.460149022539735775e+00
2.371316557538632463e-01 1.686122676617003713e-01 1.331871314357283120e+00
1.684963877050648651e-01 1.576163851135115590e-01 1.242710632983544894e+00
1.809764616344372856e-01 1.762981816051200912e-01 1.370413617597199485e+00
1.598065361359572376e-02 1.762146155304836759e-01 1.391521170630020565e+00
-2.738652651743849267e-02 1.586766073812270750e-01 1.220232429312477773e+00
-1.282873014197315198e-01 1.795746775102459170e-01 1.385446548415977031e+00
4.275665322405151902e-02 1.661671106325665337e-01 1.287283349670430344e+00
-9.043056875993071841e-02 1.952052832998815157e-01 1.449291433802631923e+00
1.311338999499204183e-01 1.742313541412505717e-01 1.347683470622705659e+00
-8.357675936612511680e-02 1.924073503243106109e-01 1.455779147973154330e+00
-2.354939971945129717e-01 1.952585615365181604e-01 1.463748971859906378e+00
-9.053278797985312917e-03 1.922218552841905848e-01 1.492393908386200119e+00
3.100105227229716376e-01 1.810809719257006345e-01 1.404936581160605602e+00
9.562989446537878413e-02 1.824293953390036527e-01 1.444233399352402580e+00
2.181333521308378709e-01 1.768332878366684346e-01 1.354458894450570439e+00
9.997485985140033837e-02 1.852087529939275001e-01 1.426586791939006726e+00
-1.092462558085067620e-01 1.922153477413589828e-01 1.444908983038873718e+00
-1.178331775808279386e-01 1.659424652307872894e-01 1.263595400374405875e+00
-1.293324082186504131e-01 1.820349873511639127e-01 1.393159909766468640e+00
2.430801894540109143e-01 1.790252731701985622e-01 1.373938271949010970e+00
-4.697536100572741180e-01 1.774195062788306854e-01 1.360074763275089804e+00
-6.039584441606866277e-02 1.861362948750197588e-01 1.443615043462613379e+00
-2.994684428072044713e-01 1.845078608631595118e-01 1.438143884651900350e+00
-4.545751314050737180e-01 1.977658304787644206e-01 1.507857226386942084e+00
-2.444588952860077269e-01 1.788636581421675364e-01 1.365312581167240191e+00
-5.071611844149567228e-01 1.719495318420319330e-01 1.346604511681872784e+00
-3.498091498779911657e-01 1.771786612269865280e-01 1.394239116947236123e+00
-3.453187318062832245e-02 1.727051117446608275e-01 1.342540578623709235e+00
-1.346203721049651636e-01 1.709294419414583710e-01 1.306639379687156266e+00
-3.948860315948668487e-01 1.807434505241007350e-01 1.395143224114730129e+00
-8.848081442976153677e-02 1.924504630193964172e-01 1.481633544276294234e+00
-2.058909106107442710e-01 2.032747426027741444e-01 1.545095350020615932e+00
-3.386117853407518141e-01 1.886253725948193460e-01 1.442643801814473159e+00
-2.695833858779506098e-01 1.950762153156843648e-01 1.479922997560986220e+00
-2.219703548900798795e-01 1.783796508485492316e-01 1.378801021260913640e+00
-4.195208774231982685e-01 1.704370723013383659e-01 1.328049410440196976e+00
-2.290667157122026898e-01 1.865888036911687864e-01 1.382951395083877877e+00
-1.714381222588861817e-02 1.956200031909340054e-01 1.486417620000105133e+00
2.383975672990090167e-01 1.853645491431235581e-01 1.438975970829049045e+00
1.724768959928852860e-02 1.737464621937698794e-01 1.349412543999412906e+00
4.323556295496251700e-02 1.761075077618656226e-01 1.343986636388381894e+00
9.609601121727588680e-02 2.059970560681873564e-01 1.578313775994152568e+00
-1.876555368150244207e-01 1.861435186538148434e-01 1.438225958313597674e+00
1.546660830706999834e-01 2.298362630935786299e-01 1.751074583114921257e+00
-2.363835111756647581e-02 1.900501253478730501e-01 1.471002751852447554e+00
9.963288693335732582e-02 2.146731516867768086e-01 1.590024323543843821e+00
1.906785109335163986e-01 2.201232131175178686e-01 1.598130814823076618e+00
-3.056137565523565219e-02 1.942491319133001493e-01 1.439737362370080653e+00
-9.242237740319160511e-02 2.136735517501344161e-01 1.582091610634339451e+00
-1.196968879286303689e-01 2.089694558306370853e-01 1.562167737484153829e+00
-1.067882523600149902e-01 1.947903383321583359e-01 1.437062507941894829e+00
2.053344469792660332e-02 2.111970966797798166e-01 1.553102622489176854e+00
2.167836048205965538e-01 2.025665779166470337e-01 1.546275634851498104e+00
-1.436371786137740914e-01 2.033210781770239117e-01 1.526975410270569045e+00
-2.995737008939457491e-01 1.713298808888578939e-01 1.329545507469439114e+00
-4.338232886478073369e-01 1.880221141186168565e-01 1.442472759118759607e+00
-1.794202045429091341e-01 1.636484597106144245e-01 1.243189946792010447e+00
-2.278018888839680456e-01 1.720680781084223676e-01 1.341222721460435308e+00
-2.854786591196130652e-01 1.787175260197391702e-01 1.378768335005366996e+00
1.604040969825028529e-01 1.760543228313800057e-01 1.327363859368174692e+00
-1.385221274771606670e-01 1.709007223780251994e-01 1.319377410270720086e+00
-1.443418113667631897e-01 1.663876835737876370e-01 1.274037230308130431e+00
7.335997676981208249e-02 1.665769057632569272e-01 1.280631654698470845e+00
-1.306529354323556213e-01 1.845581663970553010e-01 1.398952028279616400e+00
-5.205374024321753057e-02 1.693567622374394788e-01 1.316154785418333528e+00
3.928628271368649755e-02 1.696563436631569055e-01 1.333418115280127658e+00
-8.964395709460733219e-02 1.746391708929705133e-01 1.321572545713433966e+00
-2.181754024448495990e-02 1.782079230407401516e-01 1.357591793503065469e+00
4.616608336914159241e-03 2.022855499873002227e-01 1.575983027200563491e+00
-2.140223345953407019e-01 2.045325423186636626e-01 1.585878472589826282e+00
6.548231089637319979e-02 1.733113735593015681e-01 1.334238323585695385e+00
2.819460597670433444e-01 1.928434335068547056e-01 1.445374811209759969e+00
1.971791148930538418e-01 1.769623525348967275e-01 1.366764794402862027e+00
1.548100941892560090e-01 2.101646070085051443e-01 1.586124797643716722e+00
-7.273049399541550199e-03 1.918223241915537336e-01 1.503202690501668437e+00
-6.963876910329794973e-03 2.072465119275114787e-01 1.561906256782487956e+00
2.615144162352496249e-01 1.986175253428813237e-01 1.471939239879237471e+00
1.557495516153738491e-01 1.926653186649379401e-01 1.427859331665868536e+00
2.661841001507007087e-01 1.996338026180815572e-01 1.490221391567201126e+00
3.189359711170559053e-01 2.079676247867356109e-01 1.562809030392464216e+00
2.646915148358170433e-01 2.149981245435270971e-01 1.615814191476787620e+00
2.694998304037420772e-02 1.959408068382879342e-01 1.465575032422640644e+00
-2.064690983923926984e-02 1.941845541991335800e-01 1.456733205121629293e+00
-4.688109296437577983e-02 1.984958866598710847e-01 1.473505576640665504e+00
-3.109924644534887150e-01 1.754793759501236117e-01 1.314623070574913788e+00
-2.957671374651820173e-01 1.882561091837042233e-01 1.398636253213956460e+00
-6.044029803063740713e-01 1.705548561669843477e-01 1.304987800553651267e+00
-3.619482540887374866e-01 1.820912253153852134e-01 1.397355267187582184e+00
-1.731852588987859154e-01 1.827930905662339400e-01 1.417567835580055613e+00
-7.901779006316819731e-02 1.800860775696043470e-01 1.374145146272612861e+00
-2.884660010680070719e-01 2.050151935592486319e-01 1.554245506549603251e+00
-8.014739289045405557e-02 1.868561348448071480e-01 1.443584515452626338e+00
-1.869375673725569009e-01 1.673151422544340294e-01 1.277815645834096347e+00
1.307948397174688859e-01 1.783700447073929274e-01 1.365250413969729903e+00
7.063778678873670891e-02 1.554600990058695176e-01 1.209391193701447653e+00
-2.110743420954332705e-01 1.843847408630875928e-01 1.414119744667427403e+00
1.999558124404706913e-02 1.916846583703350759e-01 1.462069710453280935e+00
-8.332361180359752761e-02 1.960929065570047591e-01 1.518318135322238582e+00
-3.069663212999120816e-01 2.207983350533241074e-01 1.672274138912968944e+00
2.117190595862749880e-01 2.156953478239714284e-01 1.613283213498244217e+00
-1.167604776718881993e-01 1.839811348008796588e-01 1.415505098148840846e+00
-1.470408014783389783e-01 1.808039596609964939e-01 1.376103191231056178e+00
-2.169591802065873043e-01 1.854578417641437327e-01 1.410878559351078199e+00
-4.727741111129714624e-01 1.886766402841206225e-01 1.435333731596205142e+00
-3.578617340749616349e-01 1.753933640426850182e-01 1.353350362509760263e+00
-2.169362907123284501e-01 1.835807393004304511e-01 1.414018389441791701e+00
-5.081921180689297907e-02 1.851795071130525328e-01 1.426415635153998274e+00
-6.689491365861741090e-02 1.598640556316422712e-01 1.243439078957619959e+00
-1.195040028169394725e-01 1.742985149091826613e-01 1.351480088465557561e+00
-1.296594430328378011e-01 1.628425107986191112e-01 1.237876039430180208e+00
-1.794323823137722040e-01 1.589598135851257865e-01 1.206227144256454498e+00
3.412118087259176091e-01 1.857432542947918541e-01 1.426189456435913883e+00
-3.108889351744315022e-02 1.929166089797491601e-01 1.469499937185766214e+00
-1.341240707725142312e-01 1.858023632297687022e-01 1.442021450964383611e+00
1.167948866752824694e-01 1.851778188638649736e-01 1.403116670867780247e+00
-2.725985005727288302e-01 1.712146388451319667e-01 1.286360779213458150e+00
-5.013774812220560262e-02 1.936059742430384645e-01 1.492398156653972796e+00
-2.235347572009718509e-01 1.934492787539530412e-01 1.460256948034148738e+00
-1.626945034749241736e-01 1.878461758436415774e-01 1.412178861964723753e+00
-1.470583019463272689e-01 1.886795121753460647e-01 1.400658660823709489e+00
1.943917266087559770e-01 1.949506601519497562e-01 1.451647319746173448e+00
2.330228922686433321e-02 1.959157909265918651e-01 1.462467929519420728e+00
5.493576391965978439e-02 1.855570977096479834e-01 1.371721949994448853e+00
-8.647753630579692319e-02 2.093517784533785175e-01 1.579248296624444992e+00
1.233205296356303382e-01 1.923421211882619664e-01 1.475010183877414782e+00
2.515814681359167526e-01 2.033623901247549881e-01 1.504749455104804179e+00
-9.752849568650082124e-02 1.792680131994272841e-01 1.347670197878438669e+00
-2.610060216297337421e-01 1.826857264830224481e-01 1.381023008502760607e+00
-5.699358658405927480e-01 1.744911897895929931e-01 1.331290814828327784e+00
-3.668468905085457976e-01 1.864154302228921423e-01 1.438161985796090114e+00
-6.843556154755148224e-01 1.719983880876294613e-01 1.298631062348209353e+00
-2.539592218900709741e-01 1.982883861872713482e-01 1.492879151909321855e+00
-1.625117096057136779e-01 1.774089554501759314e-01 1.348993283084905848e+00
-2.572808829007059983e-01 1.774806706104034293e-01 1.356574350703217080e+00
-7.706246760829967013e-02 1.896523645033946770e-01 1.439458067676665509e+00
-2.023550076252267627e-01 1.761138600225798378e-01 1.318670181717578993e+00
-1.267135031006173980e-02 1.795038521097425677e-01 1.354996686644285742e+00
-2.462683003304855789e-01 1.971566973114356192e-01 1.494233278949187227e+00
-2.204735278416564415e-01 1.889466695798754092e-01 1.433764515839008880e+00
8.494348414383688650e-02 1.864070211520598153e-01 1.429009745061006864e+00
-1.910995625164282063e-01 1.886149610926429743e-01 1.431729120923317611e+00
-2.447414304421539379e-03 1.835332149124896672e-01 1.397659898476068863e+00
-1.112052402993004702e-01 1.749111468208355280e-01 1.280601508535333943e+00
-1.884606592421856491e-02 2.101228257064968186e-01 1.607993231689254232e+00
-2.301052806252955607e-01 1.867293029428727380e-01 1.444888780616462087e+00
-3.519417804078935341e-01 1.949690027213110410e-01 1.499245441367765608e+00
-1.669271215952548293e-01 1.769038115145783741e-01 1.365055523525645631e+00
-2.332838653206612267e-01 1.912224180237463711e-01 1.462858007826379092e+00
-9.627780150763379230e-02 1.731461939657747418e-01 1.300589250438150213e+00
5.914992231632839464e-02 1.709104045933828031e-01 1.343485454905467780e+00
-1.013495073451129713e-01 1.939063941345640640e-01 1.477247221919360642e+00
2.547270765177185869e-01 1.853679838680499237e-01 1.434288639875593629e+00
1.700212021378665894e-01 1.852170508889775802e-01 1.409988982989596629e+00
2.690334724809638201e-01 1.869345140219132451e-01 1.437407118085175739e+00
2.884314929243594339e-01 1.799493691090875980e-01 1.375666633838851460e+00
2.366519860350342272e-02 1.759775413028390467e-01 1.335453235188917676e+00
2.240461085457721435e-01 1.863540820378856711e-01 1.433683001630048137e+00
-2.715793792633313108e-01 2.086646856333928823e-01 1.572996115281903640e+00
5.390558698737064891e-02 1.972556323833614400e-01 1.475471173229778721e+00
8.874313333329532372e-02 1.756279677231025738e-01 1.345240428825776213e+00
-1.425216472587251815e-01 1.940243646989966431e-01 1.476200529511441539e+00
3.345800612102097782e-01 2.120613521803630386e-01 1.584631633395976680e+00
4.804690622119789194e-03 1.925268676038272841e-01 1.442219258280491134e+00
-2.643613848101201702e-01 1.991192875616878133e-01 1.467001054064697163e+00
2.072367132959900549e-01 2.140932711190312865e-01 1.587112205107275686e+00
-9.210320051835840793e-02 2.243205486930236747e-01 1.649844881121846463e+00
-1.514583527616312486e-01 2.066731953178936043e-01 1.503001054784661505e+00
3.309300082822745018e-03 2.211713429689069199e-01 1.604055501375594384e+00
1.890609581028974626e-02 1.912600969111105387e-01 1.447087899498754826e+00
2.566609193908989464e-02 2.003927880279156859e-01 1.473732899673518393e+00
-2.741570161332163580e-01 1.786720809697137924e-01 1.327155452663836721e+00
-2.310596482559415243e-01 1.837634397931809382e-01 1.369743476494021284e+00
2.298384255054082212e-02 1.834744173658118538e-01 1.385581000926291662e+00
1.253253990098279480e-01 1.910077079065254924e-01 1.455868053432989084e+00
8.007665662250916527e-02 1.721199125367184057e-01 1.281839645216130696e+00
-1.963188815295160705e-01 1.953335657807993564e-01 1.455668816271925126e+00
6.868385929589218564e-02 1.787887929857199520e-01 1.360941967137465181e+00
1.182905004602032850e-01 1.691645220574447550e-01 1.294323056397024496e+00
-5.123240810115315541e-02 1.875509448510164212e-01 1.446381222660834576e+00
-1.269417415162556358e-02 1.888053287077372522e-01 1.458324283813894784e+00
-1.626386421381324776e-01 1.731163082812068599e-01 1.321113920456510105e+00
-2.680634985877988208e-01 1.655307241047589140e-01 1.242807294508349925e+00
1.200816437533955838e-01 1.992812287649018965e-01 1.503708772076533640e+00
4.606368135085583265e-02 1.756026899702319011e-01 1.331659320703753702e+00
2.940648531677752045e-02 2.113737845031551654e-01 1.567837074148293430e+00
-1.167314473589128702e-02 2.139374607615265322e-01 1.600760494045073923e+00
1.081473938113859667e-01 2.130326264757734511e-01 1.596775323630066135e+00
1.657766909722310500e-01 2.050392292393460603e-01 1.511414144371294954e+00
3.970502779101473534e-01 1.982811041153211273e-01 1.492923555837224692e+00
2.450772999076020475e-01 2.241950587534975170e-01 1.666578466904349076e+00
-6.954682869701314663e-02 1.899660885286331702e-01 1.443834924697540378e+00
-1.133476759347937374e-01 2.042573918563758695e-01 1.548993477151099807e+00
-4.469143726555415558e-02 1.826982061337098506e-01 1.397716955372241943e+00
-1.426828136971273475e-01 1.893438855810467281e-01 1.415153288334755954e+00
-2.403340153442491967e-01 1.989771053850762084e-01 1.456911372010545325e+00
-6.201864678612472453e-02 2.013495980848869493e-01 1.506362084381415167e+00
-2.323462037894029053e-01 1.845385816809240742e-01 1.393696295005532937e+00
-1.287776539071837194e-02 2.167480318756147828e-01 1.648455317214078786e+00
-5.171882624622151786e-02 1.913547509722440532e-01 1.456821689706432776e+00
-3.900224067332234146e-01 1.926723665470664593e-01 1.496298748195078465e+00
-1.164806470681899880e-01 2.011478021670321525e-01 1.536847984283083779e+00
-2.555735984307449526e-01 1.783952261594152766e-01 1.383605545510057766e+00
9.158939006264379956e-02 2.006617306845989712e-01 1.562074725174351197e+00
3.354180516791897548e-01 2.018278687760581835e-01 1.530570082359907769e+00
5.071563620747451262e-01 2.139717964467713063e-01 1.576561756576592366e+00
2.407941732342897823e-01 1.865690104525489501e-01 1.446218021255211594e+00
5.936395189503809178e-01 2.333793296018854546e-01 1.730457524239025213e+00
2.663505624829273777e-01 1.908679633365858719e-01 1.445529557314705782e+00
2.562989855320404464e-01 2.090694770906906808e-01 1.562973218284176236e+00
2.391468174781712919e-01 2.085717471717898619e-01 1.617290022273550010e+00
3.845305546604340652e-01 1.764365429034741306e-01 1.361270507419558795e+00
6.160816292165483682e-02 1.809000296719820988e-01 1.381248590947429022e+00
2.238761905127014673e-01 1.899404675910909279e-01 1.485006113396778904e+00
7.308798865209412132e-02 1.950005277935949188e-01 1.500569322169556186e+00
-4.631380265309237992e-02 1.771883572500615178e-01 1.362766951653038960e+00
2.877559959436910564e-01 1.764569917309531666e-01 1.365704934554755834e+00
1.815868409820403373e-01 1.921099076438747555e-01 1.468956044919864201e+00
1.252338692169444045e-01 1.923978730659848813e-01 1.425520494154547846e+00
1.922122318261386964e-01 1.891263367883356805e-01 1.436907060878540143e+00
6.470123242394842933e-02 2.008527832887019304e-01 1.425884468419756468e+00
-2.178573945541853740e-01 1.885539812147685457e-01 1.449137600173311169e+00
-1.024200265104647095e-01 1.831745967261467767e-01 1.397805826795400996e+00
-3.389189159676809782e-01 1.932273987439625806e-01 1.443515315297339230e+00
-1.813148004708188821e-01 1.975118575405071797e-01 1.513548425907136563e+00
-4.621518198669009869e-02 2.045686112171619664e-01 1.546132384817718641e+00
-1.008416133764467315e-01 1.754033782863692048e-01 1.351684833143836251e+00
7.024030188700791655e-02 1.809204396604685849e-01 1.371404879844272617e+00
-7.377559894707196031e-02 1.947865573565545627e-01 1.460872209686328915e+00
1.716543914325233955e-01 1.895966671677360438e-01 1.429725001612054847e+00
-2.712699851317967870e-01 1.722231258900695783e-01 1.299358901232175345e+00
-1.773716916006498889e-01 1.589275442529793914e-01 1.209088101911592661e+00
1.906978172610475364e-01 1.787988974520502150e-01 1.353895291335746265e+00
1.492393255324125576e-02 1.802219251300055114e-01 1.366490705256288019e+00
8.569226665425387635e-02 2.151806701474399397e-01 1.596276433152105767e+00
-6.091628132362781473e-02 2.069089892153309906e-01 1.562717593410243078e+00
-3.316149671383038233e-02 1.868234119213487976e-01 1.402380487768766226e+00
1.727595905558889922e-01 1.769485933359432883e-01 1.317304309997717526e+00
-1.911716053265074267e-01 2.008460555600814490e-01 1.459904300646089670e+00
1.423557962722903913e-01 2.079307571704178403e-01 1.532052429978095542e+00
-1.484067656332367646e-01 2.028762076136911285e-01 1.544366813640624336e+00
-2.562864705135991517e-01 2.104788603180091644e-01 1.547918941585800123e+00
-2.116926617886325801e-01 2.056132964470543112e-01 1.524754848526651552e+00
1.570420253433462213e-02 2.145168297620445308e-01 1.562622254436074387e+00
-8.923978908768859242e-02 2.149788468510427375e-01 1.648655112045189552e+00
-7.836153770622358850e-02 2.143456747506336246e-01 1.647918382465775711e+00
3.763167474208338747e-01 2.090335283389304910e-01 1.608263364360672742e+00
-5.876776576378978795e-02 2.141727689218239361e-01 1.638045020243750649e+00
2.627713495303966584e-01 1.765035949362913081e-01 1.320956234781740735e+00
7.247824624153903494e-02 2.106590392265842160e-01 1.562337722636006232e+00
4.551492745528475797e-02 1.997196720168603057e-01 1.469453161096213822e+00
9.123280220492885340e-02 1.927481980885341895e-01 1.477009589976062243e+00
2.311476425657598144e-01 1.766853504200998626e-01 1.311085454145267670e+00
6.136172913769001591e-02 1.875195293400906127e-01 1.430377329660600383e+00
-9.815162665109583573e-02 1.883193820005403807e-01 1.404218043729195342e+00
1.019231002844483563e-01 2.028803466599178040e-01 1.523993547917930069e+00
-1.194746691982716824e-01 1.807994454986258381e-01 1.393063499642849479e+00
-1.511295010063726241e-01 1.721428478956837094e-01 1.333333604420172902e+00
-1.943391452658546070e-01 1.936898693063500987e-01 1.478059823492371638e+00
-4.461572277676035814e-01 1.756732876340211524e-01 1.378556791424152106e+00
-5.502349218529085650e-01 1.822645115260760618e-01 1.373307195863834984e+00
-3.101850436602184846e-01 1.951335606146306634e-01 1.495961944205078886e+00
-3.465823462329452043e-01 1.820487796017775106e-01 1.395720307576550967e+00
8.159328454880568349e-02 1.776539306437162069e-01 1.327748659022701228e+00
-1.027192865058383121e-02 1.733654623967416653e-01 1.324138568917497150e+00
-1.761875907813210407e-01 1.970844523102630030e-01 1.477756479684068536e+00
-2.462107776783833621e-02 1.884674768856813287e-01 1.416020398557492399e+00
-9.820671344664614992e-04 1.806541510500873360e-01 1.340341813433111318e+00
-6.112440763519252397e-03 1.823350356465480993e-01 1.370928308078342761e+00
-1.811406589021153646e-01 1.958250213834177578e-01 1.495924739770965184e+00
2.626356574458642290e-02 1.925255203828518669e-01 1.452799769946369945e+00
-1.095346969598217333e-03 1.808537938643443588e-01 1.364762714448652492e+00
1.797404911486779888e-01 1.909314014643732627e-01 1.460744517911553686e+00
3.831093718602785608e-02 1.858787722538312315e-01 1.386582038805681316e+00
-7.588404346607628692e-02 1.915873997403950979e-01 1.452470766851787998e+00
1.116594798256974191e-01 1.806931729129701847e-01 1.347792427869168863e+00
2.496742477978444730e-01 2.012621512297356752e-01 1.478253184392805730e+00
2.634776654187364620e-01 1.879106788205156253e-01 1.434449646756239538e+00
-4.789641040762345620e-02 1.814643633503534026e-01 1.384583576428930263e+00
1.672384281879939760e-01 2.204415018617869593e-01 1.633552319845962719e+00
3.157934223129748030e-01 2.138936452998808913e-01 1.557231800264937238e+00
-9.681588444878203026e-02 2.046587266081473233e-01 1.510451832182263754e+00
-5.595752057898296244e-02 1.958245549793042606e-01 1.464944692951195782e+00
6.156432205541731949e-03 1.862130711587321186e-01 1.413253745298573394e+00
8.166394914420267714e-02 2.035032991328073471e-01 1.525097892238292285e+00
2.192370526527840924e-01 1.988854044330032600e-01 1.495987806580376001e+00
-6.773914200379938140e-03 1.929556604927862851e-01 1.438895474625864868e+00
5.059956462662869997e-02 1.736856218424551457e-01 1.303359489462320608e+00
1.619670261550058554e-01 1.942322172890018628e-01 1.444159988448507459e+00
1.884806521851148386e-01 2.022726765801652060e-01 1.545331500855431806e+00
1.484915156926455981e-01 2.055355737727844467e-01 1.553363056416447341e+00
1.675791342299554343e-01 2.003106491085535346e-01 1.520383098258741406e+00
-8.013883300668515897e-02 1.866534154749580621e-01 1.407555413228490204e+00
1.486015579576102918e-01 1.813182088731334629e-01 1.323352322639182121e+00
1.208092963970035794e-01 1.999604575870995160e-01 1.492156282550109125e+00
-5.837909446468263902e-02 1.873719829778668355e-01 1.394795612314700950e+00
-8.110526185275915290e-02 1.784208140190704228e-01 1.358541367022118029e+00
-1.815305528233881749e-01 1.811627608501502618e-01 1.379211772071652575e+00
1.271953722416288013e-01 1.835358041553137032e-01 1.360386181556343832e+00
2.720803721553818333e-01 1.912125540446572569e-01 1.452086307289053524e+00
1.616442916046326728e-01 1.785748675592029600e-01 1.376227241752022934e+00
1.924751328778841197e-01 1.833476867872725624e-01 1.391387152537381100e+00
1.184414597314388667e-01 1.834175864053317617e-01 1.373910171532903624e+00
3.243676659566103737e-01 1.974084140485067584e-01 1.501837956154215226e+00
-3.310015382824332136e-02 2.216141524770002258e-01 1.655237994134241664e+00
-6.466013556879232627e-02 1.790924936185461502e-01 1.357575522009667912e+00
-3.039615923857333923e-01 1.939341894871967065e-01 1.474227664463382270e+00
-1.034379541205033559e-01 2.005427914245533905e-01 1.463015650996823513e+00
-5.502046483736985349e-01 2.022870144550102389e-01 1.533744487910032372e+00
-7.471344600861176133e-01 2.240768770201480853e-01 1.689257331710254606e+00
-4.810395151152763171e-01 2.082131296632833140e-01 1.574544435577151180e+00
-3.020103216084368269e-01 1.989353776028497389e-01 1.510163877865516646e+00
-1.818576724576838888e-01 2.250935240334205611e-01 1.622670400951850445e+00
-8.382237811372657277e-02 2.132537784775164758e-01 1.588868211198690927e+00
-2.486877920973369349e-01 2.107548287123825470e-01 1.580062748186797705e+00
-4.407718842611073051e-01 2.241487288764004993e-01 1.665744932262962719e+00
-4.981869475581667817e-01 2.095291114771522800e-01 1.544384681256615766e+00
-5.261313658099714408e-01 2.178562802563002443e-01 1.605434402496954016e+00
-5.079531898014981728e-01 2.406250508732564464e-01 1.769741511344279594e+00
-3.059819061900587167e-01 2.214361426566658908e-01 1.642437012997689516e+00
-1.285782577065242571e-01 2.282692921128703645e-01 1.682400137990629041e+00
-2.803125672118265133e-01 2.134424533438193383e-01 1.597813778049171018e+00
-5.873135861182288142e-01 1.956986727756952760e-01 1.450003650965248303e+00
-3.247312023966424377e-01 2.158598833683624818e-01 1.621837200148065428e+00
8.356088348376626562e-02 2.016795792960462130e-01 1.516369462395154244e+00
-1.045441596968308684e-01 1.965667282374421732e-01 1.501891333073428259e+00
-9.805721856964973171e-02 2.090725334322129370e-01 1.574035757923047063e+00
-1.071682210463792556e-01 2.065048634102824299e-01 1.551043579046555321e+00
-3.429877108675835617e-02 1.805367215136962356e-01 1.387044900858797503e+00
1.907882923095236688e-02 1.824452849569584700e-01 1.382547390192208070e+00
1.126950473736487851e-01 1.817944058740512125e-01 1.379228629728470157e+00
2.175865402939109183e-01 1.692467260491948011e-01 1.285878519024862499e+00
-4.280887146945201033e-02 1.832734403900567188e-01 1.402336526759629498e+00
6.626334274822228559e-03 1.794304050118759042e-01 1.358523184844259157e+00
2.525901581381439836e-04 1.795348758491190078e-01 1.331130691943488431e+00
-6.453836199956204667e-02 1.994660990385280774e-01 1.482122000861417099e+00
-1.265987593077882167e-01 1.861372260767623077e-01 1.392077308404119806e+00
6.462297305346960917e-03 1.939410266438021668e-01 1.425221003955395416e+00
3.312076810730914256e-02 2.120486853349004830e-01 1.576203272453197135e+00
-2.761137838875588613e-01 2.201010833202243222e-01 1.644570806432121390e+00
-5.774747250952930178e-02 2.189383939852933003e-01 1.632306351451295656e+00
-2.539796517962353839e-01 2.351627056398909454e-01 1.730890905200791474e+00
-3.479315853057622920e-01 2.108670005013309479e-01 1.546956144331433913e+00
-2.374671174124083350e-01 1.965602218882920582e-01 1.427562359021664173e+00
-9.562823320738675359e-02 1.939268933315618226e-01 1.460001485725575865e+00
-2.030990667998041344e-01 2.011361226507513700e-01 1.498268583686361399e+00
-1.497858670643936463e-01 1.901930195757622899e-01 1.454041290411081322e+00
-2.644934875712422473e-01 2.023783990162945357e-01 1.491102733268285796e+00
-1.110866599961903289e-01 1.792682723990850768e-01 1.328648959050263478e+00
-2.726408959892995809e-01 1.922215992736661938e-01 1.431903144160769692e+00
8.432185218702792362e-02 2.082894639253975999e-01 1.528140862830070557e+00
-2.935414820175993311e-01 2.014178749930262691e-01 1.505123598127375839e+00
1.053158836538480025e-01 1.801076421200453193e-01 1.339374203378589590e+00
9.156045670300944073e-02 1.799623587055498575e-01 1.353392278099677659e+00
1.248413060750836606e-01 1.695271634325746513e-01 1.274052077104654179e+00
-2.545960509823939621e-01 1.857609549039915819e-01 1.435125259639455253e+00
-3.739411352959425838e-01 1.938363165395098897e-01 1.474669452827001459e+00
-4.533548270050561865e-03 1.967438629450585508e-01 1.504341744889143850e+00
-2.656642842013621358e-02 1.929080604861641846e-01 1.464997372283429522e+00
-8.462846329286190239e-02 1.982721557608057017e-01 1.513090408707916223e+00
2.192463644325354788e-01 2.092135671836068411e-01 1.567226992671095998e+00
-1.246931826354937163e-02 2.176990029262625137e-01 1.542410507501476014e+00
-7.052510563128076837e-02 1.807613394353524694e-01 1.307648942533766512e+00
-7.448919121119754183e-02 2.262925190076223447e-01 1.624707461660741536e+00
4.168587593210355130e-02 2.020770425350253419e-01 1.505611098096042211e+00
2.261579948356980951e-01 1.979030285749482920e-01 1.496725490405803827e+00
1.742104519399747253e-01 2.074347543820735384e-01 1.540144214437432435e+00
-1.041507925168786985e-01 1.902116782560446251e-01 1.430087957318199043e+00
2.260481459378149011e-02 1.994457297472763402e-01 1.453338946213221794e+00
-3.215350338966348476e-01 1.889279579907679751e-01 1.429388442266260606e+00
-1.567002420629584614e-01 2.146706123585811476e-01 1.609499217690055328e+00
-2.067039410174059400e-01 1.985511446204503427e-01 1.502452181250892638e+00
-8.891358224608389427e-02 1.892652853993311568e-01 1.419285144027448542e+00
-1.949141503576026085e-02 1.993343743903867316e-01 1.484528048766335040e+00
-2.374461554836656829e-01 2.015800194555605884e-01 1.515620119818843703e+00
-4.789684841336524501e-01 1.970257009794333103e-01 1.453757256158649591e+00
-1.876602941284200854e-01 1.916200449022215646e-01 1.444541411761663285e+00
-2.643496273793128348e-01 1.686807633342934376e-01 1.264007882855359366e+00
-1.184754424797938716e-01 1.759184636836419457e-01 1.329317867338967396e+00
1.560651245264737530e-01 1.790402714480100466e-01 1.383367195560361029e+00
-1.639336750812244448e-01 2.164222485045146915e-01 1.640811678180447597e+00
-7.271779500006916863e-02 2.226322637562200002e-01 1.659381682305671735e+00
9.637441601614613051e-02 1.907203564935364415e-01 1.416320456563448626e+00
-1.792329474112102153e-02 2.003248892771545553e-01 1.520077479187529779e+00
-6.036976732059758100e-02 2.245093202129888887e-01 1.653995181289016125e+00
-1.261695499494053796e-01 1.964219936435334379e-01 1.502214092184910754e+00
-3.094398801311390099e-02 2.367141240339670216e-01 1.721368872367340375e+00
2.724335537038611865e-01 2.102203833293983803e-01 1.598994914714853666e+00
-1.161885575275150434e-01 2.247691162008384202e-01 1.654909907756252130e+00
5.545268984794985562e-02 2.003205258243769271e-01 1.494858545953345663e+00
3.173902085126185657e-01 1.968224725425016253e-01 1.460432837750251567e+00
2.350082879207291975e-01 1.992741838923655640e-01 1.495764863532537570e+00
7.553469186931553725e-02 2.070395296827634013e-01 1.560363719404589622e+00
1.132193498508297785e-01 1.835643879694068004e-01 1.390275218260988099e+00
-1.233684232208739490e-01 1.808780819042265231e-01 1.330081327622343768e+00
-3.932250319195770838e-02 1.870603477556722904e-01 1.381755762854900427e+00
-2.299511528505998256e-02 2.122138010486170623e-01 1.585702807617429100e+00
2.412821911809934494e-01 2.000024240423025901e-01 1.471687862527258472e+00
-7.572675418601543251e-02 1.792044325969849305e-01 1.321682085009496133e+00
3.327377967395117597e-01 2.024993446998322177e-01 1.507961533629585515e+00
1.964391817270552398e-01 1.968618424871084738e-01 1.506187839992560340e+00
2.144024020451133494e-01 1.860320216177513419e-01 1.451940038667667077e+00
1.687073464290934632e-01 1.714802647262061719e-01 1.299016977199472622e+00
1.080664381731007567e-01 1.956218614938979861e-01 1.462257143005821991e+00
2.822156863999779608e-01 1.825622934211128257e-01 1.402253257323014202e+00
1.846828793090842524e-01 1.959761515086081429e-01 1.459674004133166170e+00
5.715997037921582979e-02 2.325671745679139812e-01 1.694182162732435604e+00
-8.642247945396010211e-02 2.212531318958002313e-01 1.650440784842682307e+00
-8.815072287956574049e-02 2.499061496315275743e-01 1.820561654595862056e+00
1.142185430742357066e-01 2.416307394262781905e-01 1.778665792319934713e+00
2.115616495625331217e-01 2.434508453787991578e-01 1.770944253750729835e+00
3.639926078320466357e-02 2.332208282035065361e-01 1.705093784273888025e+00
1.724101571106399387e-03 2.154882152903122017e-01 1.606035958748535108e+00
5.452497542274518244e-02 2.106736670050291527e-01 1.591372258424825770e+00
4.344097617271531347e-02 2.191114975480991933e-01 1.621564590675490525e+00
-1.759341936259409267e-01 2.132883377503726474e-01 1.601911848059984100e+00
-1.692428403809254078e-01 2.248259525317032603e-01 1.653678262324215220e+00
-1.234182134117064733e-01 2.365457021982056152e-01 1.707000919848482123e+00
-1.017549447409475151e-02 2.213475265408474113e-01 1.604630831706714611e+00
-1.522743705992848917e-01 2.223399144282052486e-01 1.602084703188848769e+00
-1.485128283158562157e-01 2.301542083899815183e-01 1.641622876435012701e+00
-7.918032637087311920e-02 2.243786933247686188e-01 1.669311841737661561e+00
3.772565670946878558e-02 2.252328935701995438e-01 1.680752572360429520e+00
-3.426792586992292305e-02 2.555856105380170384e-01 1.888303997219703323e+00
-3.253731399969013796e-03 2.189235975901835940e-01 1.655720085942697040e+00
-1.038064436846020261e-01 2.092886373846380987e-01 1.575248741246656925e+00
-6.046180166061653205e-01 2.392125454530894257e-01 1.811703231664987035e+00
-3.118524926437972189e-01 2.312597544471996225e-01 1.715325367077440433e+00
-5.992033587601762745e-01 2.121331883463876966e-01 1.576844452750413961e+00
-5.128226898602804562e-01 2.134595632052130321e-01 1.604442782767210973e+00
-1.322501864824843221e-01 2.108329918947831616e-01 1.603906432226156031e+00
-5.295098588059877764e-01 2.166471535391920056e-01 1.564235761368017563e+00
-3.078394639467855673e-02 2.163741663085633482e-01 1.576700853824419379e+00
-2.628039301017952023e-01 1.890731403436348712e-01 1.431470781738670928e+00
-2.532302635189705997e-01 2.211311001439446866e-01 1.619486780051149877e+00
-4.269281445703558275e-01 2.219116092509773319e-01 1.626094492313056694e+00
-3.561317479265546093e-01 2.170107998432460328e-01 1.569826243469822025e+00
-1.221340674451915631e-01 1.978075414969854284e-01 1.489483617639302704e+00
-4.039992545224793674e-01 2.173731679958129936e-01 1.586520736070326176e+00
-2.692259162816141305e-01 2.588800633909966176e-01 1.882093775533008273e+00
-3.436456160749487565e-01 2.181274599086850674e-01 1.615861058958828478e+00
-2.030386636576247406e-01 2.333459706213579232e-01 1.715570759344199114e+00
-3.254780158956518954e-01 2.205661479108375345e-01 1.633728133269495952e+00
-4.372329821041775477e-01 2.245744912341541277e-01 1.663260484060937960e+00
-4.386019909574793152e-01 2.038905209707116417e-01 1.544943074371966762e+00
-2.833330830368043229e-01 2.235492040912445133e-01 1.658171159497492386e+00
-4.452919842873903633e-01 2.118245072183767008e-01 1.556388252821990337e+00
-1.262526876232400730e-01 2.170344222357790120e-01 1.581711122630508726e+00
-4.175164645005767228e-01 2.066233625519278971e-01 1.531735434467045964e+00
-2.953007609926853669e-02 2.002364032065545030e-01 1.459261915104071328e+00
-3.192417594405077552e-01 2.140047182905555068e-01 1.610853464204929697e+00
-6.760894886339505194e-02 2.378662159315408642e-01 1.709987575761675815e+00
-3.399296584939491273e-01 1.995858938988289977e-01 1.452858404486267796e+00
1.361093807695952784e-01 1.956619793114011407e-01 1.469451951450712723e+00
1.512119686200567026e-01 2.125825701074085805e-01 1.562903225892755099e+00
2.914977105820138470e-01 2.189232701018545280e-01 1.613653108309637485e+00
1.079284651147712354e-01 2.121026743842137352e-01 1.589255968277627717e+00
-7.256837031772540858e-02 2.117395343725930468e-01 1.558873639182659199e+00
-2.242918382277890588e-02 2.164605211210042235e-01 1.608191440548306428e+00
5.388345477355294122e-02 2.161772979563051089e-01 1.614045921540466999e+00
-2.218049754400006068e-01 2.154875445479452478e-01 1.598678249319529732e+00
-1.018851031969691401e-01 1.940859472709367539e-01 1.420179757307115542e+00
-9.372721219450716457e-02 2.010282481495738183e-01 1.487281106810760312e+00
1.046422666758925896e-01 2.199307805775783387e-01 1.665730822682307544e+00
-8.434061958480007504e-02 2.016624762156912498e-01 1.505670705513936003e+00
-1.621414873277118585e-01 2.259872039859148196e-01 1.672465623887130493e+00
1.374281483119589864e-01 2.221113305161316331e-01 1.615060776714304591e+00
3.057928656196853834e-01 2.202954744988322444e-01 1.659518960397645904e+00
-4.463376706424240087e-02 2.331402770599456109e-01 1.718121111884033381e+00
-8.729755774634348486e-02 2.179132908588063133e-01 1.628729519794151592e+00
9.873493035377006732e-02 2.232600260720888630e-01 1.698339899680331389e+00
1.092026668043013099e-01 2.192980920726173566e-01 1.624214826371940923e+00
-7.302128715052721986e-02 2.179158891389319508e-01 1.597534410482294165e+00
-1.618692056899158904e-01 2.064738068252124914e-01 1.549903690277541157e+00
7.951934901401956635e-02 2.050938248762137484e-01 1.533719985050324031e+00
-1.704659207773626395e-01 1.951425572723806678e-01 1.460204619146620919e+00
-3.197790061964193575e-01 1.991624465736258620e-01 1.484086237269139019e+00
-2.508621073047889172e-01 1.865391555561849712e-01 1.407034338154289799e+00
-5.603511302934719440e-01 2.047208603339132904e-01 1.553694059128552407e+00
-1.816953174864442133e-01 2.103287440597829683e-01 1.576692389736424227e+00
-1.490385072620063756e-01 2.108114258209816683e-01 1.569323873328194896e+00
-1.720125114420335138e-02 1.886306633683755007e-01 1.421356045127951440e+00
-3.226930867651059409e-01 2.112076020160750522e-01 1.568338956516129423e+00
-2.125126174048524441e-01 2.153199723129224918e-01 1.613503788024165830e+00
-1.993313924252026748e-01 2.087915074075446242e-01 1.549202779425946641e+00
-8.892722955061480028e-02 2.328378467842915078e-01 1.746810146187000479e+00
-9.129617618836131931e-02 1.967223670592749274e-01 1.499957967275054260e+00
-2.022266311877504996e-01 2.175876113656565747e-01 1.654452545413825026e+00
-1.273144316079579709e-02 2.171485156781532422e-01 1.612189449846689993e+00
-5.694639730281316620e-02 2.242310015798546774e-01 1.654884091980744376e+00
6.491242641122685689e-03 2.183949587889541799e-01 1.655410621324966858e+00
2.030673539469568245e-01 2.229001829391855372e-01 1.668027166531355077e+00
3.617022014508047834e-01 1.967156794931559927e-01 1.467231659950357425e+00
3.459532358225185233e-01 1.908332587457757523e-01 1.441727498974925359e+00
1.163783731043193659e-01 2.007558460613010354e-01 1.530928524053869477e+00
-1.248377454657606106e-01 2.034339086045349188e-01 1.557305677989309300e+00
5.649903351432618015e-01 1.945867598087462069e-01 1.460587997636783930e+00
1.693511128301506685e-01 1.833897618411270691e-01 1.379924928839292297e+00
1.959447333311011286e-01 1.902067449174726366e-01 1.448966053721977731e+00
3.411476464757440819e-01 2.044678781224142650e-01 1.578294361840573812e+00
2.735623359242777553e-01 1.787455542883770454e-01 1.343913516184918500e+00
-1.870558062293395385e-01 1.899485553129014737e-01 1.479125532726437209e+00
9.966875696605517754e-02 1.804023811403358268e-01 1.374167573484935456e+00
-1.613129876038614866e-02 1.944015201619893052e-01 1.474216990648273162e+00
1.607793147663300060e-01 1.836863053481187502e-01 1.419933514870780789e+00
3.123156393502056205e-01 1.926287422181418296e-01 1.459732941643248738e+00
1.246124720325929580e-01 1.892166457808258373e-01 1.416446355560647463e+00
-1.000715844972133867e-02 2.273994410699945179e-01 1.659365969017164266e+00
2.532731047137387614e-01 2.139096298772073246e-01 1.574613643102869665e+00
1.824840477287686114e-01 2.143630763856325117e-01 1.606434550830599939e+00
-1.046258036797608482e-01 2.065597895781449977e-01 1.526458782542069459e+00
1.287999271392663014e-01 2.397156710913969924e-01 1.700011289597060049e+00
-1.295599970644163365e-02 2.469630917685493310e-01 1.748181582538156364e+00
-2.055505445966951117e-01 2.287055708113747143e-01 1.692220431466037622e+00
1.404636830542766723e-01 2.416666970651316360e-01 1.725669951446580086e+00
1.441729363488395976e-01 2.331855586257702562e-01 1.724814262834982959e+00
9.330568193853820691e-02 2.204654080471643851e-01 1.607773779450218710e+00
1.307708424662102076e-01 2.273747299123642374e-01 1.638210447507469247e+00
1.461047467011699630e-01 2.418943212344523142e-01 1.788645108110507476e+00
3.072826697750634037e-02 2.481476053856782327e-01 1.796669647538181813e+00
6.901678741812293516e-02 2.122332883343424348e-01 1.558722854376867639e+00
-4.709007873091565488e-02 2.101252140873323127e-01 1.496608256693549244e+00
8.345118492600457627e-02 1.966928234811933796e-01 1.467187628679357703e+00
3.027229833253946012e-01 2.139508949075958066e-01 1.578448821952458392e+00
2.415575519698937856e-01 2.253108282129725748e-01 1.672091491381403339e+00
3.350900040136949726e-02 2.167979886975868187e-01 1.624941058570830377e+00
2.617047659203430854e-02 2.072311883035500568e-01 1.551526789135940776e+00
-1.464024242777937912e-01 1.969083519125136295e-01 1.455531610636950024e+00
-1.237536502660537552e-01 1.892909706879413179e-01 1.428301775631052539e+00
-8.473531117236486609e-02 2.096226613685210072e-01 1.525536329573397465e+00
3.565052612001953780e-02 2.150799437201998121e-01 1.579113191463372257e+00
-1.010585098105188651e-01 2.295242735512906529e-01 1.699937866042859014e+00
1.095106456150411189e-01 2.248682546640110025e-01 1.646746449050053629e+00
3.284348487118838450e-02 2.307880264812215421e-01 1.669946212570815325e+00
-1.060854256261513501e-01 2.257602467531706625e-01 1.676720260278195429e+00
-7.783778905888739941e-02 2.225143560102795515e-01 1.636718357755823527e+00
7.440727037138117339e-02 2.584547164676855302e-01 1.854719826086416390e+00
-2.340038376174250478e-01 2.369069317168038813e-01 1.742572597924141098e+00
-1.721189362558427360e-01 2.426120569456776122e-01 1.769063540335510387e+00
-1.967387118058777085e-01 2.402967701075572893e-01 1.750941162318189859e+00
1.843165053083568039e-01 2.188759751489751659e-01 1.581672027004683123e+00
1.675340612390997519e-01 2.157674259806156847e-01 1.531172446679221588e+00
3.353263342003012792e-01 2.025226760366639900e-01 1.513139043023805197e+00
-7.192472986105191701e-02 1.837895169597257572e-01 1.378956053180708130e+00
1.729613931928776771e-01 2.131840008228645666e-01 1.582102329367537807e+00
-5.536216104867614646e-02 2.131289516856054722e-01 1.605576648279339658e+00
-4.048959788757121037e-01 2.037187605533318790e-01 1.529128368421843520e+00
-1.780094342147342246e-01 2.051857267464504142e-01 1.545598406414705472e+00
8.705615352554857411e-02 1.904857179364548014e-01 1.434824545155536590e+00
9.007129721175703707e-02 1.927134554843518421e-01 1.479422253494190320e+00
-4.769184659924154135e-02 1.967865894260754644e-01 1.502478710022284281e+00
-4.275869475751663540e-01 1.736876080621286844e-01 1.300554267113875451e+00
-2.885524691484684379e-01 1.846018403313131884e-01 1.378284407788294752e+00
-3.053836142318690494e-01 1.768713380821984316e-01 1.349060929003601528e+00
-1.289433949359057308e-01 1.894981169779866026e-01 1.410643915613712052e+00
-3.803156272178277453e-01 2.134417424733971724e-01 1.584027660263043646e+00
-1.100071179225422802e-01 2.356248222939069104e-01 1.727263126163625317e+00
-2.941109255651349619e-01 2.407566040946426955e-01 1.690205656729351746e+00
-1.786238861061259231e-01 2.468033984933847569e-01 1.763392721323795431e+00
-3.290313501328759882e-01 2.623208182417287038e-01 1.852044678124649568e+00
-2.397251763020144810e-01 2.708528319407146334e-01 1.924187382683149927e+00
-3.684107088486334169e-01 2.738980388595937399e-01 1.908090567357870970e+00
-4.577083037911038876e-01 2.545441199489165696e-01 1.835331002051716620e+00
-2.172235722468142394e-01 2.501247107475216835e-01 1.785292720058884175e+00
-3.465325639431989652e-02 2.525180812839932787e-01 1.828107751650283053e+00
-1.496797646401363813e-01 2.556917075981592902e-01 1.809741310845448092e+00
8.298668305816621349e-02 2.332429256117235783e-01 1.674753895829339534e+00
-2.829281695978985711e-01 2.521343590232748011e-01 1.815360842628407134e+00
-2.555838014397011637e-01 2.143147059245819608e-01 1.603025079249794205e+00
2.557064702060632966e-01 2.023712174339728220e-01 1.534672524909702629e+00
1.825785002989165628e-01 2.265164650748414110e-01 1.674654962413115289e+00
9.103455392238875288e-02 2.061901593984961922e-01 1.566806805986349138e+00
-1.287639618899013016e-01 1.906187197258758792e-01 1.414698291261108798e+00
-7.721000316413707820e-02 1.809238220125224395e-01 1.363485463080828408e+00
5.394925259162472453e-02 2.036475817779370423e-01 1.542931142381919640e+00
-1.114229433022973920e-01 2.070905105676953961e-01 1.574770186807679329e+00
-1.924541889466997169e-01 2.131683381617040240e-01 1.576363639843924025e+00
-1.937686730079657138e-01 2.156091232389494017e-01 1.608951907694180283e+00
-1.496978480198992711e-01 2.342595422604056565e-01 1.718681709937524227e+00
-2.622225718419817775e-01 2.633613792533329723e-01 1.932298937329192334e+00
-2.391455132080332613e-01 2.444844716192430545e-01 1.788375085125791353e+00
-1.183871091098100542e-01 2.602912112413777734e-01 1.896270424368638796e+00
-3.330832605769435961e-01 2.835593818412421308e-01 2.005711312998773366e+00
5.820209278504565736e-02 3.106178316034792219e-01 2.168276681774949477e+00
2.019827002762711599e-01 3.259489392244533934e-01 2.226467078554284829e+00
2.881719593468715646e-01 2.708458424427637734e-01 1.918032718128573011e+00
2.614646301301716824e-01 2.721228235994719857e-01 1.932936718595553049e+00
-1.337567346742529195e-01 2.647272453076797705e-01 1.868995836407197686e+00
7.514203694123322563e-02 2.481773785927963161e-01 1.745778758059615576e+00
9.075456214033929270e-02 2.603135223271242360e-01 1.867012662735653583e+00
9.107752124253463977e-02 2.187697317311603773e-01 1.575649732643759515e+00
1.815165294195001944e-01 2.334640231758680073e-01 1.678167068330959744e+00
2.126830372118991841e-01 2.447482476009959773e-01 1.767844670657492401e+00
9.328422093656625613e-02 2.268586071251102732e-01 1.668103165769869056e+00
1.222605989654447362e-01 2.115287408784577994e-01 1.575951772765077363e+00
2.135694320491786091e-01 2.048127081691440421e-01 1.562567330988611003e+00
8.253711058906464115e-02 1.833227151384804743e-01 1.416360225123713734e+00
2.213652691260025174e-01 2.031209079245190063e-01 1.541104226687611822e+00
-2.344333440503158783e-01 1.687765098313968870e-01 1.269654504387226934e+00
7.114710775855020986e-02 1.821855477068612672e-01 1.389635513839145631e+00
-3.205373408427696774e-02 1.745458817760837666e-01 1.294614120485147568e+00
-1.474792995628738113e-01 1.940605343484517742e-01 1.447402093433467485e+00
-2.300457606032942082e-01 2.172685494885938928e-01 1.612735329540190499e+00
-2.674888307153612532e-02 2.297197511737633369e-01 1.670767776659965786e+00
-8.881430642949426912e-02 2.328520304949288355e-01 1.698901151300752810e+00
-3.741511640438487940e-01 2.182491664621782068e-01 1.597785057792356245e+00
-4.750212780494721954e-01 2.503695811371742241e-01 1.783651946651860110e+00
2.165583527225366928e-02 2.357081211595586090e-01 1.750782375517266676e+00
-1.452779221863216008e-01 2.451355269177051821e-01 1.779325795201351035e+00
-3.106541208637021989e-01 2.634256330567140147e-01 1.905878693941921220e+00
-5.723551101492468235e-02 2.676047899918763684e-01 1.901012184612973499e+00
-2.761063222763002895e-02 2.939348039308273264e-01 2.089863150592207841e+00
-2.041643963471437562e-01 2.598555494927947684e-01 1.878530799369447335e+00
2.681169485601752056e-01 2.361206706913750453e-01 1.740493229375807083e+00
1.775909491272568419e-01 2.342933796238610977e-01 1.731815817424193993e+00
-2.703226121757346112e-01 2.265598648062225884e-01 1.670489016432297635e+00
-7.835654184220859630e-02 2.250247579202167281e-01 1.638338360735445587e+00
1.807747597773165515e-01 1.972329832984583697e-01 1.487027142246772904e+00
-3.631584551645452436e-02 2.141920983880911400e-01 1.612425902985107573e+00
-1.285647251418447490e-01 1.912617601037705506e-01 1.461941316468200913e+00
1.809277981991561923e-01 1.995620311684964399e-01 1.489774260274793427e+00
1.669482185434869037e-01 2.232957258629381103e-01 1.684425630689021292e+00
1.016564120386090203e-01 2.377693284664010309e-01 1.770860854852358557e+00
1.093262915365050963e-01 2.042986891454308673e-01 1.581392410198621423e+00
-1.779741066639748681e-01 2.136070731968952308e-01 1.608473048634722069e+00
9.478877922944131673e-02 2.276008073652748542e-01 1.661784544070479708e+00
1.982542095514335245e-01 2.259410206092104523e-01 1.691000183630815279e+00
7.072691572092869305e-02 2.278791866039309444e-01 1.701273695660865615e+00
-1.667093911829226616e-01 2.167659929125237139e-01 1.610224433129533894e+00
1.588356830372495421e-01 2.381194487920420266e-01 1.761196486926905447e+00
-6.787902492150038603e-02 2.425021054173529811e-01 1.742959498880182867e+00
7.308235456983390443e-02 2.582764254677677451e-01 1.846814260114068906e+00
2.320448369210589001e-01 2.297582976232587226e-01 1.653751253414325495e+00
2.260844735359487101e-01 2.670024586708584780e-01 1.914882266315398818e+00
7.369584653609480285e-02 2.364391603675954634e-01 1.662276586452268612e+00
1.121473337593533876e-01 2.421528071028191398e-01 1.750529341061750177e+00
2.205273890182080920e-01 2.510803232963331189e-01 1.885837750415504832e+00
-1.342577396357493569e-01 2.402176072435028842e-01 1.769944852251583267e+00
2.333122343709322921e-01 2.217256989471193540e-01 1.664914779937242351e+00
1.809554147279632541e-01 2.423087132577438629e-01 1.761772120447447687e+00
9.937123662333240126e-02 2.462373449025508643e-01 1.783360746411306819e+00
-1.369491715267246446e-01 2.378765575601321514e-01 1.761447517245632755e+00
-1.959560370994834211e-01 2.049872584621691696e-01 1.522894847250019001e+00
-1.635953086258079558e-02 2.208668143875179013e-01 1.566318227450834932e+00
-1.287164246563168024e-01 2.108542933825102161e-01 1.527060534283805282e+00
-1.086617366458158401e-01 1.900427499410392573e-01 1.442232240041673830e+00
-2.816185571414666078e-01 1.924134839575370459e-01 1.451860521468502752e+00
-3.306942350909638506e-01 1.892031733560997908e-01 1.414970355023009052e+00
-1.557961574705343799e-01 2.060201872241928245e-01 1.514719557349192058e+00
-1.894423736682844528e-01 1.819579268995199506e-01 1.382405137894391345e+00
3.041730621485306818e-01 2.018218023849872589e-01 1.495557562581741884e+00
3.178494743969317859e-02 2.426576946170210525e-01 1.779351144583149358e+00
-5.073930985493714518e-02 2.348468979023430048e-01 1.685173541113349049e+00
-1.962281485897152122e-01 2.450370997809314666e-01 1.741019042637004466e+00
-2.549512413738471150e-01 2.450123769301537913e-01 1.754590005576864176e+00
-1.765198132101832018e-02 2.831705779669874690e-01 1.990076966255329260e+00
-2.563657153611437756e-01 2.793886855503487365e-01 1.982945544748671463e+00
-3.731766037576465522e-01 2.486113781777827825e-01 1.782239961088943447e+00
-1.384234522999409911e-01 2.932664136419972367e-01 2.072915028561193918e+00
-4.359174799786321580e-02 2.800973600470768599e-01 1.995904659625434396e+00
-2.668913455858406558e-01 2.512712598970688882e-01 1.822012966491979080e+00
6.677209745008909347e-02 2.596956483113176395e-01 1.891218623456530690e+00
-1.975349629444851929e-01 2.821257916197454918e-01 2.029131995356364460e+00
-1.074127225914819905e-01 2.775879922377937903e-01 2.009942762591868881e+00
-7.316935288745664290e-02 2.661899150969891381e-01 1.934616416972050335e+00
-1.208458900048274831e-01 2.715849298877157647e-01 1.950563390665059682e+00
-5.883727459713930519e-02 2.501739640538822029e-01 1.827043912585356589e+00
-1.596395248578722503e-01 2.383113150264343227e-01 1.697564009896877169e+00
1.466309036627168605e-01 2.186700976210846914e-01 1.611824381628314873e+00
-2.544894696227618658e-01 1.947501217305928900e-01 1.475450930333081834e+00
1.534054077572787889e-01 1.962840100089515427e-01 1.479517816604498659e+00
8.320641625456405566e-02 1.884192672337541563e-01 1.445362310577035680e+00
-4.024344725632823805e-02 2.229746905456781170e-01 1.638584291379841407e+00
2.454023513390498901e-01 2.292240543485114246e-01 1.693110567379306541e+00
3.641805358691464073e-02 2.084500059574848352e-01 1.542265976632314350e+00
1.753421805735058403e-01 2.140295700984947980e-01 1.608323632627553845e+00
1.026073941225960212e-01 2.235875112645704932e-01 1.672693495047592016e+00
5.600278248082179999e-03 2.215897744684380832e-01 1.672526744763995987e+00
1.258012330371574561e-01 2.527447978902452319e-01 1.860464048109840896e+00
1.111209287286600428e-01 2.513519738119231461e-01 1.826191021747111121e+00
1.596815673389689536e-02 2.773923947684855396e-01 2.001636295488686379e+00
1.054649454604774106e-01 2.756206522299290973e-01 2.003158456097610784e+00
1.187548875189927272e-01 2.800901335687574489e-01 2.028957800513188747e+00
3.879870928600315239e-03 3.087681367394074505e-01 2.182277977792897783e+00
2.659819893551456094e-01 2.785363957588740669e-01 2.039908377907195369e+00
2.938154600792157733e-01 2.953345070575174591e-01 2.123973557969244919e+00
1.768739680002841819e-01 2.854752337121048145e-01 2.049608289291264374e+00
1.935465793921248567e-01 2.689776914447356004e-01 1.865098672258250989e+00
4.379692419780331636e-02 2.475169031792322505e-01 1.805238867721854712e+00
1.002366976881044619e-01 2.649351519104946595e-01 1.897525281816753839e+00
-1.292745598195080454e-02 2.417129870715411244e-01 1.781323365178278939e+00
-1.063612817532685745e-01 2.276649508082776441e-01 1.721437157840612686e+00
-2.840453837702074935e-01 2.399759168861877179e-01 1.784846848378226047e+00
-2.792853006879318385e-03 2.281850416412222193e-01 1.747671103137287796e+00
-2.322065907527583739e-01 2.322709939979281379e-01 1.693587818142125334e+00
-2.527558066952050736e-02 2.010008875438747122e-01 1.547899686738270164e+00
7.145026257970027439e-02 2.104267301278507640e-01 1.581545663601326535e+00
5.975922559175817633e-02 2.134296412027260892e-01 1.600221918591157477e+00
-4.248069968771101684e-02 2.249347353736045885e-01 1.674800868469115356e+00
9.618126806596413725e-02 2.043724447140166378e-01 1.533166202162014713e+00
5.525911106654497751e-02 2.300318056067734707e-01 1.722264451313076927e+00
-1.200697458787918920e-01 2.038473326133481700e-01 1.550569910625650971e+00
1.370083973301841097e-02 2.215758498049060221e-01 1.649906993375078956e+00
1.629970282525912070e-02 2.369552933181175436e-01 1.713005745057633256e+00
-1.552691383881808600e-02 2.650619294142650961e-01 1.923321679330201706e+00
-1.710383976077536616e-01 2.718604931703929584e-01 1.952611727428653410e+00
9.244809476054070829e-02 2.981817826871251964e-01 2.089657921062863632e+00
2.354188239652425241e-01 2.720127184920682062e-01 1.922095886257390474e+00
-3.943436695127851971e-02 2.830325330464256162e-01 2.076044317781891024e+00
1.804057196264721996e-01 2.477106102909008567e-01 1.860274852105841425e+00
-1.329119772101849117e-01 2.365305882847303920e-01 1.742923610374799370e+00
-1.301387196823882153e-01 2.271491540705660450e-01 1.679551352834155464e+00
-3.362614413915150924e-01 2.516478833949640226e-01 1.815773919501901812e+00
-4.815554257712186675e-02 2.624949933940534663e-01 1.882613180548100784e+00
-1.864479506371573975e-02 2.591358800627279746e-01 1.933146066455129652e+00
-9.285374901394548297e-02 2.490769180899015112e-01 1.798897980663160867e+00
-1.310431722440046076e-01 2.203519165972196991e-01 1.595924613216677779e+00
-1.531789040745377972e-01 1.889910489248150804e-01 1.448511068044772809e+00
-1.843673244636936659e-01 1.946493820323314250e-01 1.490464048480163228e+00
-1.407390447508521658e-01 2.086676707573187350e-01 1.592777299354676712e+00
2.469492009280824796e-01 2.153026747824090537e-01 1.623239162713045358e+00
2.117602885728411821e-01 2.366408833680692658e-01 1.734212357071515553e+00
-2.443588901901758148e-01 2.332306447248298220e-01 1.701868631544535049e+00
4.713592737055547627e-02 2.399553763477517698e-01 1.728079024259336460e+00
1.290687010518802302e-01 2.438744380702446424e-01 1.815642867394485993e+00
-3.183174798375641712e-02 2.534229462801597110e-01 1.860166091866876981e+00
1.820465131158028327e-01 2.837954148385048447e-01 2.001363137162747829e+00
2.018389229529751472e-01 3.078112909517399798e-01 2.224309699350867753e+00
-9.668921065642689661e-02 2.805907948684159825e-01 2.060454288816859769e+00
-7.575084519543517914e-02 3.318843270170160342e-01 2.366247305905010645e+00
-6.433685249040686782e-02 3.025390673037937628e-01 2.160876429529695386e+00
-2.223888315160286577e-03 3.241088833777125977e-01 2.229053462384940509e+00
-1.429215119772631049e-02 3.090422250084847167e-01 2.204598710339480405e+00
1.575830664318576824e-01 2.775207343392518400e-01 2.000258025312132926e+00
2.636976180097980182e-01 2.525368407542236127e-01 1.839404088828694439e+00
1.440959581996176242e-01 2.524938205704687633e-01 1.881291777160379208e+00
1.212399723389462058e-01 2.804765490755954382e-01 2.059279206688363839e+00
-2.115592225223462963e-02 2.658740112618760976e-01 1.948549109775059129e+00
2.702312434393338014e-01 2.212412704434560395e-01 1.646778770619660381e+00
3.436679254014968765e-01 2.178610216043538328e-01 1.624015161338157487e+00
-8.510295268712911310e-02 2.144586842272378779e-01 1.616380500593943115e+00
4.206526948613084071e-01 2.228265001972455361e-01 1.674236055521113320e+00
3.294227655422717668e-03 2.198410606415975022e-01 1.647667986231314829e+00
-1.128865016048561792e-01 1.865295697939815533e-01 1.439156348680625808e+00
-2.584827489525730604e-01 1.992148175300259560e-01 1.527002488786758816e+00
-1.546591106057178533e-01 2.190097253550412348e-01 1.664206144156086697e+00
5.328434459445371973e-02 2.134001718078041010e-01 1.631228748331488676e+00
-3.380300376619959080e-01 2.203880218211344000e-01 1.690490416944842478e+00
-9.432213662963054301e-02 2.140324222807386267e-01 1.584910249002501770e+00
-1.258497126154507484e-01 2.251343090073447406e-01 1.684291779747594919e+00
-1.656616233530518179e-01 2.142384631845254683e-01 1.589587998753843046e+00
-4.504928823264308518e-02 2.577501269124152228e-01 1.913691549128623048e+00
1.469558058142696466e-01 2.760917110698618560e-01 1.997044284770358447e+00
7.961811431492339663e-02 2.855139813208047439e-01 1.991694619695258961e+00
1.631721555751825536e-01 3.145314332134114266e-01 2.164352618743821566e+00
-2.779280195724584956e-01 3.107916398880727349e-01 2.158999240443189027e+00
-3.213595200643198924e-01 3.197087347432608917e-01 2.230465594289079423e+00
-1.833942594767266621e-01 3.079979728382178927e-01 2.137447031809420306e+00
-2.724249807067665730e-01 3.041861285272271509e-01 2.110382458143297058e+00
-3.976617528034541715e-01 2.671775477609958371e-01 1.912464189425189920e+00
6.744710747095471193e-02 2.640926902767259388e-01 1.894755781541712203e+00
3.512085231057445606e-02 2.471261056273705292e-01 1.851766232385994693e+00
-6.531136077756090515e-03 2.234825915697417620e-01 1.667050092272701400e+00
2.074787126844218621e-01 2.252638580922615985e-01 1.717082518702371940e+00
2.696824726287253560e-01 2.392923262754144687e-01 1.784029527424316530e+00
1.209217362172607529e-01 2.371140288885703606e-01 1.738661269788301045e+00
-1.031869076745155211e-01 2.210243408937950238e-01 1.632399573385783675e+00
5.861074694027309379e-02 2.176407638545848899e-01 1.642494902264149070e+00
6.263052879696272279e-02 2.078168977564951725e-01 1.574375158080180803e+00
1.616978482854237731e-01 2.124420581339537539e-01 1.554972850001201889e+00
3.415493119263935395e-01 2.344210847660514463e-01 1.755504709810864483e+00
-3.174189820586210964e-02 2.291706758541238176e-01 1.715371646505950531e+00
1.876863043881437099e-01 2.103681590280237490e-01 1.567439186799742146e+00
-1.122282256853232296e-01 2.505758921867303202e-01 1.846584069707742026e+00
-7.947157101521126407e-03 2.429024044537416438e-01 1.768929989284126814e+00
3.836314167182314910e-02 2.923558266602933053e-01 2.070523067427200381e+00
1.600040182623872487e-01 2.534470776713270146e-01 1.876024035740665452e+00
1.987219610728098440e-01 2.809903761851312853e-01 2.093544247259957025e+00
4.327098057048232582e-01 2.511984444991655629e-01 1.880576801887320793e+00
8.706054935295911429e-03 3.017122026272749946e-01 2.113717008083003890e+00
7.708739157331724601e-02 2.794490802904296967e-01 1.973505789725884085e+00
2.997164782972679478e-02 2.959437917511806848e-01 2.082643802903770158e+00
1.818668373856346665e-01 2.791739607846885907e-01 1.992965590788601471e+00
1.924515154960467767e-01 2.738231657511285277e-01 1.986718947713906447e+00
-2.161239743009777670e-01 2.696744585593525145e-01 1.996339554195372568e+00
-3.131368574823403805e-01 2.709707426006194853e-01 1.944019266058627293e+00
-1.191275437524546427e-01 2.467389890606513092e-01 1.827371547946906594e+00
6.616867513766222508e-02 2.477095336126040603e-01 1.816211049453429816e+00
-4.911382645139970859e-02 2.200188391582356962e-01 1.616729771378131897e+00
-2.985919610537140501e-01 2.044011162799103110e-01 1.539656301753941081e+00
1.255181928771243738e-01 1.943398792005903153e-01 1.465930093566775172e+00
-1.252767622621722976e-01 1.886809107150498599e-01 1.443368969879743835e+00
-1.523205917132240128e-01 1.803941668462581416e-01 1.372205816664464839e+00
-1.452041176574642434e-01 1.926748131488375537e-01 1.461492079280060308e+00
-4.629755672565849522e-02 2.046919661396333079e-01 1.559646877249655450e+00
4.909288944864043103e-02 2.232254024352146871e-01 1.716548015652967552e+00
1.310925802130291085e-01 2.112516505972682757e-01 1.569824157455517399e+00
-1.751838013143910411e-01 2.447186856506737840e-01 1.768393612150992000e+00
-4.238261694029336196e-02 2.418471807516399119e-01 1.760471527894719612e+00
6.297471089180106674e-03 2.643112043096594310e-01 1.863036682162298563e+00
-1.138734588350117372e-01 3.146417514165861240e-01 2.165678567394908605e+00
2.933679736723431367e-02 2.417061102629021463e-01 1.787238327630362500e+00
3.575440992020360864e-02 2.552285838903684545e-01 1.826621853441038557e+00
-1.310839212064841136e-02 3.248818651016822656e-01 2.263548567131289158e+00
1.418021215967611159e-01 2.924159744554200580e-01 2.076618311106877446e+00
8.040338952597560207e-02 2.665392638826775129e-01 1.903614836663555687e+00
3.756782101946140595e-01 2.841946038836803412e-01 1.998181671349175792e+00
5.499934533320668395e-01 2.357647008629691343e-01 1.725117089172193641e+00
3.479939929282422351e-01 2.797315955206710059e-01 1.942510197508362735e+00
1.911299618504872788e-01 2.454118058763768428e-01 1.741601963258573083e+00
4.238203306684742988e-02 2.542184186650818245e-01 1.849082708776266903e+00
3.711297822066405017e-01 2.086468923419972643e-01 1.568150463912272974e+00
1.675904344766899201e-01 2.374742861524260229e-01 1.798494761722876367e+00
1.624045248151733886e-02 2.491229441005379242e-01 1.868525525947046129e+00
2.023533502968741932e-02 2.318209643445768020e-01 1.740815580288078701e+00
3.140034374762824543e-01 2.022534248722974159e-01 1.561735375069069898e+00
1.490018769090726281e-01 1.762110951535550973e-01 1.373033651779909770e+00
1.110789122534893841e-01 2.023336093116384626e-01 1.586374044462232291e+00
1.852794033551559139e-01 1.957082101544319885e-01 1.480366950136889903e+00
7.680917685231850034e-02 2.182684023410484120e-01 1.640819357483794372e+00
1.676421829436368360e-01 2.486953204616864921e-01 1.836954564240079524e+00
1.256071580686624334e-01 2.352168406089694963e-01 1.789681869452220520e+00
2.793761499444270546e-01 2.515336116586386339e-01 1.819687118308165541e+00
-3.308577108713033760e-02 2.477483568600899466e-01 1.792330022337680795e+00
2.017903554038929514e-01 2.749506224602834559e-01 1.979919065210275608e+00
3.343955440258077061e-02 3.096335982740273662e-01 2.188780924038620235e+00
3.349409334217767764e-02 3.100967015893319467e-01 2.165466535151599814e+00
-9.042186808746116577e-02 3.228358698498364210e-01 2.200338717795376375e+00
1.364552033859667557e-01 3.678929034729194192e-01 2.519795311944151184e+00
-9.624035117943779971e-02 3.502706927711629614e-01 2.399683593666039449e+00
8.213465622347936035e-02 3.474762225070857635e-01 2.421854879949264738e+00
2.297174575719635181e-01 3.121763225264127528e-01 2.190259482523722045e+00
-8.050253882742521017e-02 2.954392759128747215e-01 2.132183414347785799e+00
-2.268503012555135312e-01 3.025606225234162561e-01 2.148699146726997355e+00
-4.299072416307911926e-01 2.979526718040643174e-01 2.105639197922099193e+00
-2.845017110548602179e-01 2.571241705927096999e-01 1.886767616155779814e+00
-2.148173612685047862e-01 2.432047763741348179e-01 1.772000907650836732e+00
-1.358853502523274526e-01 2.204720353752366024e-01 1.650170056687978670e+00
-3.189182897491050356e-02 2.332428452081173054e-01 1.747177007001951221e+00
-1.517286147819479070e-01 2.048322163586257516e-01 1.569377500193837927e+00
2.720050784114236841e-01 2.051419502105959469e-01 1.552890715391547438e+00
1.313886708598794029e-01 2.236378347999102567e-01 1.697354826769545078e+00
1.891761549617253513e-01 2.134466834531817681e-01 1.639403376599353868e+00
-3.614750999552651667e-02 2.463624073589803509e-01 1.827151299758569714e+00
-7.251590422303957895e-02 2.058649714171157663e-01 1.549316673451124338e+00
1.127963147489038087e-01 2.278554505935738161e-01 1.688801482691382638e+00
-2.087975280024172986e-01 2.434183375491775214e-01 1.788240705976430034e+00
-1.256108291989330994e-01 2.650859714759920549e-01 1.880806886155933055e+00
-1.365328999817937983e-01 2.803144632907148548e-01 2.018698592859414553e+00
-1.304515569925473739e-01 3.079341212536793604e-01 2.181118455929107469e+00
-1.116614125557647552e-01 2.957452471487701517e-01 2.047861265815656751e+00
1.395837363664741981e-01 3.379958295104438792e-01 2.286251832695677333e+00
-1.252418354085098884e-01 2.897925728646896237e-01 2.037122372122965874e+00
-8.238884303801861930e-02 2.958021087944504579e-01 2.068738525080235924e+00
-2.758379136397403619e-01 3.412749885178332221e-01 2.317941041027965721e+00
-4.208544239280284649e-01 3.284102682124228068e-01 2.163313238450181863e+00
-1.467406174119590678e-01 2.858961477698062636e-01 1.965332536143218123e+00
-2.154548883579128493e-01 3.010061211118409963e-01 2.118137930987286754e+00
-2.185704668695597208e-01 3.030094817432439358e-01 2.172603607885176480e+00
2.587836853541669591e-01 2.526372604982038972e-01 1.868650735188233103e+00
2.066388690316670329e-01 2.692551773756731159e-01 1.999210807967716663e+00
-1.064375335765774117e-01 2.354260044978956634e-01 1.723500276747604421e+00
3.384440146052967169e-01 2.388204334176403654e-01 1.767078032408678334e+00
5.364830311691240472e-02 2.444846177390800346e-01 1.779008955088016153e+00
8.611561623187234671e-02 2.019883306459852312e-01 1.557008684747035021e+00
2.185731379222418669e-01 2.363525081972226438e-01 1.771807900145521586e+00
1.103109791825975378e-01 2.334050146638600443e-01 1.703064242635604186e+00
1.266551035469717099e-03 2.176624982002306197e-01 1.652543944956060384e+00
1.926123404948725804e-01 2.515134390845882861e-01 1.860823105758860230e+00
-6.134310947671706843e-02 2.751619953715721545e-01 2.031106414098921231e+00
2.475545912321038822e-01 2.695342417480667829e-01 1.954999732156590619e+00
1.602056008600850345e-01 2.682306291949300703e-01 1.971029837552753294e+00
-7.908339682733241116e-02 3.160594780387416258e-01 2.184496048447092331e+00
1.771516634650092403e-01 3.348579923807856740e-01 2.312114400208284071e+00
-1.216224403023496575e-01 3.630048113707842750e-01 2.479224880116130958e+00
-1.749650473969051601e-01 3.684571034446538218e-01 2.445391330120252338e+00
2.288565147294916724e-01 3.647487729955450342e-01 2.464668925721111847e+00
-4.218424860070475041e-02 3.617096074232979963e-01 2.465009712746347947e+00
-1.214103380422760226e-01 3.722391827657538510e-01 2.419269986259924732e+00
7.264034505716919499e-02 3.628320738835324466e-01 2.426437857725178837e+00
1.760626809310713026e-01 3.642960529888711330e-01 2.460746502663875734e+00
-1.576307630410851424e-01 3.309072619682509320e-01 2.220811588551867999e+00
6.798750690321127624e-03 2.691541828354360733e-01 1.923975418851153307e+00
1.377822759794755936e-01 2.722524689887310667e-01 1.945255631565875776e+00
-1.114615966310111006e-01 2.437174700058018784e-01 1.787452241018208099e+00
-1.272848631132269225e-02 2.376801737841569839e-01 1.730604545922818760e+00
-8.932681217775487181e-02 2.127578654832323057e-01 1.595541908485632154e+00
-1.420080847498305932e-01 2.258486134682369806e-01 1.714048773286030780e+00
-2.897556317901117118e-01 2.134347964154476307e-01 1.621781536310535898e+00
-5.488101233637989601e-02 2.127831115811827378e-01 1.618430102040391505e+00
2.104168682858363892e-01 1.984595445108075507e-01 1.528754601498056642e+00
-1.403955854974877626e-01 1.966506283199758731e-01 1.493403107660821183e+00
2.087028788601745233e-01 2.273565087793092132e-01 1.714472154964737260e+00
2.400850581375144621e-01 2.278759311213403860e-01 1.688783202434701147e+00
3.083729326620037181e-01 2.608102108705728228e-01 1.919616189085699309e+00
-1.853961793597376784e-01 2.774457424679536155e-01 1.998458251078585990e+00
-5.381084838138987941e-02 3.033154133026146893e-01 2.179261208603048505e+00
8.040937605900383423e-02 2.899895412909260228e-01 2.076908233868119069e+00
4.015943247048460452e-02 3.012328757369570620e-01 2.115753344146654058e+00
1.895735147097770967e-01 3.440305231928213470e-01 2.291933451370651298e+00
-1.625461283793316197e-02 3.497409199319527762e-01 2.303555340679756647e+00
-2.427013777066866582e-03 3.884146939792815223e-01 2.524741757358150096e+00
1.296533374251268023e-01 3.802024777539484979e-01 2.521639457124876138e+00
1.222654577243681151e-01 3.941911741007455561e-01 2.475759326103258218e+00
-1.635867313811226534e-02 3.828802482693669518e-01 2.414831661839725196e+00
1.197404899230539166e-01 3.639325218333392398e-01 2.331812769285920073e+00
1.926583815428638269e-01 3.220709893209889874e-01 2.160415368852119933e+00
2.563209615172951650e-01 3.241234253248135855e-01 2.178150314225370199e+00
1.852302964593127710e-01 3.229562461271661689e-01 2.162515048529662476e+00
3.191139663839376306e-01 3.027400550475135566e-01 2.054747642617960057e+00
7.596628621469460330e-02 3.055666633312887348e-01 2.145454668663925535e+00
1.783104303336201235e-01 2.553056202820733200e-01 1.849269120480682371e+00
4.113337462014730050e-01 2.510495315281000561e-01 1.833089963649993548e+00
9.907385584682942836e-02 2.486893965036724718e-01 1.817164037820189426e+00
1.946629583309829603e-01 2.152538746050078056e-01 1.642542838565862917e+00
-1.682714081254676197e-01 2.284598689028915219e-01 1.676930610074878869e+00
-8.116219367851976174e-02 2.382898489515018758e-01 1.763998814067548437e+00
-1.181018770837986842e-01 2.082227619829382093e-01 1.553352957614988927e+00
-3.117362662833194631e-01 2.435658128186397875e-01 1.771041414692955618e+00
1.573166444502246408e-01 2.614050461404341941e-01 1.877801122076403706e+00
-1.091602524051033113e-01 2.807584218219653649e-01 2.060084132363339204e+00
-9.010029568950342349e-02 2.997347025186278824e-01 2.099080030850986933e+00
-2.159268466576662604e-01 4.020670425257943381e-01 2.620201924887282541e+00
-3.679874352652454661e-01 3.869520370278309862e-01 2.452276059013620557e+00
-3.971772802706786676e-01 3.790377273848109518e-01 2.435201671572412074e+00
-3.153629392053018399e-01 4.096559941674997041e-01 2.520538579426601089e+00
-1.995103233444419644e-01 3.717769207514250440e-01 2.359981504345716186e+00
-1.358429610825802880e-01 3.643270229251840409e-01 2.333817333657043580e+00
-3.030832073725746034e-01 3.888181592868563685e-01 2.536168393684805178e+00
-1.041056209710948012e-02 3.745546731375131166e-01 2.369708006085952778e+00
-1.320022221289665620e-01 3.660639036712344807e-01 2.378815848366736763e+00
-1.956045815316626579e-01 3.566324024058873388e-01 2.397203174014321814e+00
-3.111388039175275733e-01 3.268263556822702531e-01 2.219037584878484459e+00
-3.323829050659116852e-02 3.512492750840336408e-01 2.339940434290204152e+00
-2.523802013803939648e-01 2.848528930371908019e-01 1.978144709833838499e+00
-2.612551038523024116e-02 2.821158562841946105e-01 1.987782466977293439e+00
-5.937245511653285179e-01 2.632792482155347780e-01 1.898117736734359795e+00
-3.464172548526630591e-01 2.296308258300907013e-01 1.708661904976207069e+00
-4.718668132655705616e-01 2.475655483666275858e-01 1.879881153499302071e+00
-2.136033759127111409e-01 2.468018473303692784e-01 1.816916530612804337e+00
-3.645459981097088908e-01 2.435935963058304121e-01 1.789241212089010213e+00
-3.589272871662014253e-01 2.416103656035525349e-01 1.775461444496672758e+00
-3.133907633759983047e-01 2.636553774672960593e-01 1.917938944820063885e+00
-4.219842624641917395e-01 3.107763836090979281e-01 2.157826223587279380e+00
-3.638089620856793660e-01 3.018086435341569840e-01 2.160586824116912386e+00
-2.313623057835331454e-01 3.400339057123658026e-01 2.335770610726284779e+00
-2.080864626323818689e-01 3.492373636675059623e-01 2.315172591329351715e+00
1.764996145953790785e-01 3.730944575730551493e-01 2.515872973439768678e+00
-6.380103571375543570e-02 3.855457630598903007e-01 2.531315139845075279e+00
1.528073281462302146e-01 3.932469121131403900e-01 2.564127410452230915e+00
3.178639819122173749e-01 4.048928912948719927e-01 2.609271271031039952e+00
1.399316695225329144e-01 3.949190828932435116e-01 2.557725237373354776e+00
1.604153820659162122e-01 3.877934930215605203e-01 2.612753456243787742e+00
-7.511383264956587869e-02 3.545793538553402846e-01 2.376840871134840771e+00
-1.717639430599296191e-01 3.909288689602668510e-01 2.640238171276911849e+00
-3.682728511930896120e-01 3.638003398428200086e-01 2.446456328788561230e+00
-2.141667535961566393e-01 3.182778658318059506e-01 2.282067151263172722e+00
-4.001713715613828271e-01 2.969972295219455161e-01 2.131077653345831546e+00
-2.285997608876178810e-01 2.843410676199791265e-01 2.114881862284002434e+00
-2.317377577708298608e-01 2.904735673712875998e-01 2.063410180664519977e+00
-1.572449149677968561e-01 2.576979137952927768e-01 1.849011137556729967e+00
-9.937185303148109161e-02 2.441109944070094517e-01 1.812550465823288937e+00
-1.566300361420142409e-02 2.253753688303870573e-01 1.663546350251145833e+00
-1.239369601999681936e-01 2.140523322030895015e-01 1.588854973703508033e+00
-5.602464487706700774e-02 2.171931571279989426e-01 1.582523800354386001e+00
-2.209383658886509283e-01 2.613870317936480281e-01 1.904379183636234041e+00
-1.036726966120996157e-01 2.239625353839708455e-01 1.670779794340873536e+00
2.398014210099989538e-02 2.696866021386613022e-01 1.982376549270841837e+00
-1.665568069820241304e-01 2.623227875131729503e-01 1.888026961394147385e+00
-2.190632388642778927e-01 3.015576478513924963e-01 2.118294898923354985e+00
-4.955839193568317008e-02 3.203798681738259102e-01 2.241830239949421433e+00
-1.586529072622275827e-01 3.588738376422106469e-01 2.432841985767729032e+00
2.601973549666107277e-01 3.549327170217049243e-01 2.412401901113815139e+00
1.099294483584640492e-01 3.833733817659126797e-01 2.484780096512565706e+00
1.827027453916776067e-01 4.081569738503296185e-01 2.643960759107379044e+00
6.057663985904492288e-01 4.120226938569694353e-01 2.637328536240473920e+00
6.611917698186358106e-01 3.222713031261074113e-01 2.155160227788560423e+00
3.947902017209161674e-01 3.932551395871122235e-01 2.468128908167261493e+00
5.000163612500225785e-01 3.156956208793612051e-01 2.155525974174051118e+00
5.545475004963099641e-01 3.243782187302187148e-01 2.195099197750761455e+00
2.461821577594292543e-01 2.828366257136625816e-01 2.018498141058090667e+00
1.753927155876776889e-01 2.861320335542159587e-01 2.054959768855755264e+00
3.480431163980865494e-01 2.596352378115655557e-01 1.906356480417124244e+00
2.459025419531446488e-01 2.501677146114413275e-01 1.822591866072250433e+00
-5.022713720050887148e-02 2.546287747374773591e-01 1.827653760367734304e+00
-1.815432131215522632e-02 2.541877123248836301e-01 1.842597492732096720e+00
5.286628477528114087e-03 2.471540200932518805e-01 1.829935722750151150e+00
2.115338727241248273e-01 2.272126266346576329e-01 1.740400264271477981e+00
2.273740679761197467e-02 2.364826590661898986e-01 1.781272658734980086e+00
-1.728978143607300122e-01 2.531095930931636651e-01 1.874923442534799145e+00
-3.257152900032093262e-02 2.612029823210635371e-01 1.915618898987472063e+00
-1.767615555972546770e-01 2.600499809624707837e-01 1.945542156440293491e+00
-1.841759574917471443e-01 2.800141693842995716e-01 2.035516228140180406e+00
1.817687624900528875e-01 3.431825927567400125e-01 2.354045730338722997e+00
3.146987924725374031e-01 3.402424027343693425e-01 2.329685162001493559e+00
7.875621762568903172e-02 3.628804777219306055e-01 2.484052538268945565e+00
-1.801606777293686401e-01 3.669821558514539950e-01 2.472234032195439024e+00
1.157707015261742883e-01 3.737342658975703613e-01 2.439689918634238897e+00
-2.685547499646715464e-01 3.553389314497022999e-01 2.406504988893153563e+00
-1.714157314923315800e-01 4.256072670679785230e-01 2.654488647810127055e+00
8.038595058277434036e-02 4.383499788905861894e-01 2.748101968764260494e+00
-4.247792554780656545e-03 4.447401487665363917e-01 2.666025105271981666e+00
1.910961297938912062e-01 3.962407757867261737e-01 2.560235753938868708e+00
1.558108486909887958e-01 4.233733165168288015e-01 2.616369562506263069e+00
-1.298502816612469857e-01 3.792367146030742875e-01 2.493250477552789057e+00
1.101466742438867441e-01 3.371120420543289309e-01 2.339322132191415715e+00
3.667150466786091578e-01 2.877641294111309977e-01 2.026810437844112744e+00
4.703855066638272797e-01 2.751906442244573814e-01 1.911554307173491063e+00
6.707757413145555569e-02 2.443604759224241030e-01 1.773420169806856572e+00
8.153949767239086766e-02 2.641950805790813650e-01 1.889583970579285621e+00
1.882776287699161333e-01 2.385045086222678523e-01 1.711304804992859863e+00
-2.919247961309423545e-02 2.475711668848081526e-01 1.751847406743768598e+00
3.857032598349200980e-01 2.359151572052191892e-01 1.757426172858933766e+00
1.824157895967983001e-01 2.431691796232916258e-01 1.772614632110588673e+00
1.683948710339194521e-01 2.520793515731459822e-01 1.842827202391442931e+00
1.391563188034826981e-01 2.953839645467885577e-01 2.062615221497813511e+00
2.262055787003889873e-01 3.297206413797713620e-01 2.278421394848402670e+00
3.020979255881546810e-01 3.499331359786947426e-01 2.282598763136632680e+00
7.896242491246525941e-02 3.301937672782777056e-01 2.336682119953510828e+00
1.089028832449280421e-01 3.564922399448032797e-01 2.427422938498079663e+00
3.055722840210491897e-01 3.888560940336934224e-01 2.603392370653089039e+00
6.521671423282691948e-02 3.843643689305119016e-01 2.511729046189181691e+00
1.250472462381626015e-01 3.605722328185394510e-01 2.392944271494345632e+00
7.398558940401595008e-02 3.570593024490431033e-01 2.376393292330009288e+00
1.872085216978519318e-01 4.061419424670301148e-01 2.680875521569483499e+00
1.201991121263387002e-01 4.262638728343828842e-01 2.711286483465421338e+00
-1.949849047085414899e-01 3.770421227974714573e-01 2.519490845034579873e+00
6.636461092708323406e-02 3.355312590317164334e-01 2.330272746622761293e+00
1.388791206474136730e-01 3.659410650815784205e-01 2.503679128233823103e+00
2.105216853091581575e-01 3.265096472659147486e-01 2.194507901011516715e+00
2.764348690883248194e-01 2.918292211455822405e-01 2.096514240053731104e+00
5.069007994367988879e-01 2.739336323215393887e-01 1.958524592455880953e+00
2.868286130893100694e-01 2.523284849955624298e-01 1.857575188564229984e+00
1.222286819877920344e-01 2.558819295417141815e-01 1.863793546412583657e+00
1.373407713878839649e-02 2.691937509763834280e-01 1.951712053080496334e+00
-7.424347020771263073e-02 2.586758840808234261e-01 1.887919367711828444e+00
-5.353146765918589435e-03 2.790935460512378175e-01 2.054315349862025020e+00
1.061910225664026014e-01 2.815043312129823505e-01 2.049245603489083578e+00
9.440072547819014503e-02 2.990829941239168677e-01 2.217397407072419391e+00
-3.097966861741560107e-01 3.165987157958181086e-01 2.286287479614090401e+00
-1.497939254260359232e-01 3.353005118117396988e-01 2.349135250377627493e+00
-1.635573942758058452e-01 3.229967870891785608e-01 2.330013536547446140e+00
-7.719585860324262860e-02 3.743950101314620915e-01 2.545088020352995972e+00
1.539847905362751179e-01 4.103951262052691895e-01 2.735093271287381889e+00
-3.287838330880447080e-01 3.898958187550399801e-01 2.577454334684313952e+00
-6.910843506089660304e-02 3.877982454777007537e-01 2.616209684901929400e+00
-1.920608474115201303e-01 4.070136906390949272e-01 2.595905910031184760e+00
1.672144487385261724e-02 4.255718523912024875e-01 2.759301770243935081e+00
1.165630209172290391e-02 3.990045384253385063e-01 2.605006010124343074e+00
-1.873403129290605873e-01 3.775702537715726614e-01 2.525723828093139556e+00
-1.392596259022973182e-01 3.898533614443460138e-01 2.617019308022530577e+00
1.593494814733305764e-03 3.496622301832497670e-01 2.455912937792979811e+00
7.305378690649258488e-02 3.719738367734868878e-01 2.560980247678585897e+00
1.111906823063550376e-01 3.035798772304950099e-01 2.156691860408038064e+00
1.103871559999223262e-01 3.041451851585556532e-01 2.135092718641625087e+00
1.417122259962803610e-01 2.958075456912486190e-01 2.205031554259055948e+00
5.003417108738238417e-01 3.123824403197580923e-01 2.211175916017149579e+00
1.684291646742655801e-01 2.527410443916781047e-01 1.898950336171565612e+00
2.595381469705779764e-01 2.407869841092977747e-01 1.828098495997387829e+00
-1.181296911425841617e-01 2.548738245810833747e-01 1.876469204067513497e+00
2.267426472360532519e-01 2.829798857983650828e-01 1.993358247597957655e+00
-7.854522087132258246e-02 2.769867507805156004e-01 1.986976305273133070e+00
-1.911517740472826743e-01 2.753030845347393396e-01 1.995796995902231474e+00
1.697374069452539658e-01 3.189428970809280450e-01 2.304232339015510167e+00
-1.327343455678020633e-03 3.351738291196138531e-01 2.338598449266007240e+00
-1.641630720076870942e-01 3.376143046682908433e-01 2.291695094987058479e+00
4.958208124161400665e-02 3.842252784336821492e-01 2.575558151650450434e+00
-7.041882834569286598e-02 3.926517380594309325e-01 2.539645781823709036e+00
5.757450756339199671e-02 4.081525844811168535e-01 2.697248253377995120e+00
-1.157127073424391306e-01 3.845895226283432833e-01 2.600640357249489387e+00
-1.280027289713197292e-01 4.380308544814568994e-01 2.788738818444244760e+00
-9.017545716462492533e-02 4.781016138354782230e-01 3.031046312118661934e+00
-6.666044481562689861e-02 4.444064986885121749e-01 2.894603092113260168e+00
2.762765008371622644e-01 3.898959998267987337e-01 2.580985573746095607e+00
1.266433417327279473e-02 4.123750497432878692e-01 2.644762097767992426e+00
1.142186481169228246e-01 3.709299598144537025e-01 2.490744040661309278e+00
1.381170426407441754e-01 3.715141761791770914e-01 2.436477821056761250e+00
2.963418921519869742e-01 3.681942865502151330e-01 2.476513957595381399e+00
1.903822363555618125e-01 3.205281668258458394e-01 2.208165457240653051e+00
3.622977184823138463e-01 3.038109544840264520e-01 2.117410675152727073e+00
1.030412751611914507e-01 2.953154450491491390e-01 2.164195106168461891e+00
1.293183162069576064e-01 2.558661978418859673e-01 1.919362286978104404e+00
8.678195515447713684e-03 2.416585828315386819e-01 1.778373369943655691e+00
-9.460334595289403292e-02 2.567189579873197514e-01 1.872460927903494055e+00
-1.783897082605540307e-01 2.614077162440356372e-01 1.956341274827491983e+00
-1.887962142281384148e-01 2.580718545760792293e-01 1.834355224682395091e+00
-3.544181047775303850e-01 2.820804492042407463e-01 2.032025991873321225e+00
-3.209345466097603405e-01 2.805007610349926628e-01 2.032526845371525948e+00
-6.923426211366207061e-01 3.033506039782712937e-01 2.159125772529356890e+00
-5.446208212075800414e-01 3.684765870161430534e-01 2.537255575316963885e+00
-4.476540644101213440e-01 3.676598714834772852e-01 2.496477620354872418e+00
-2.020991219462519584e-01 3.712131451795910309e-01 2.530773303965624610e+00
-2.363477700431332595e-01 3.969515369622294565e-01 2.603391318556746548e+00
-2.230855454726781983e-01 3.918662680184215041e-01 2.578838527704483408e+00
-1.381185442351759163e-01 3.935414387936719827e-01 2.558845518840512145e+00
-2.369641245574744537e-01 4.376675343393385265e-01 2.734475228847037087e+00
-2.066190109949758366e-02 4.745792543538984165e-01 2.956046477923302884e+00
-1.475250729230632440e-01 3.727342620132124695e-01 2.393063621005060870e+00
-1.446128462167571294e-01 3.592014844858820166e-01 2.423081957204780590e+00
-4.921181973844541979e-02 3.846748728149061436e-01 2.469534560270109314e+00
5.880098415012214447e-02 3.584042637387159780e-01 2.455798947425189116e+00
1.017501342303643065e-02 3.243002076401296785e-01 2.184789685255037917e+00
-2.271489244943988850e-01 3.013332465826532025e-01 2.069538023855415521e+00
-1.003864594493611151e-01 2.881238298355202621e-01 2.056514448380655224e+00
-7.144615208422022690e-03 2.765152193064434605e-01 2.030404440454131265e+00
-2.859441712039917372e-01 2.901241668861374579e-01 2.108560461144969089e+00
-5.019089455188528032e-02 2.643872092447528410e-01 1.881878416264007203e+00
-3.735142270768661982e-02 2.469389868839554358e-01 1.858360535290589421e+00
-2.944292109596430840e-01 2.567336492875255671e-01 1.915372755513427672e+00
-3.319429160656693911e-01 2.336345474444538051e-01 1.750543046639083888e+00
-1.644108856732201251e-01 2.669999705007202739e-01 1.966888270515116055e+00
-2.914733249708003071e-01 2.842112551424469946e-01 2.018315354546359242e+00
-3.071366828102295443e-01 3.208840741329029855e-01 2.264061317507819027e+00
1.269827583572112062e-01 3.467466354507985904e-01 2.446520415328468534e+00
-8.026468894893197537e-02 3.987729088424479817e-01 2.631872240962259912e+00
2.848784680257899771e-01 4.441632642449141466e-01 2.877109372672897791e+00
3.135531734138112259e-01 4.936719932446390069e-01 3.077158545104568432e+00
6.878930450715599505e-03 4.865857147835117580e-01 3.072612231179134845e+00
1.821182172593771575e-01 4.445298550152945172e-01 2.815037932510950025e+00
-1.622855034893760096e-01 4.281698987757723285e-01 2.679402969243275034e+00
-6.791271621844501005e-02 4.457757954397099098e-01 2.695567940436894627e+00
-1.534916599752775557e-01 4.281269120648423798e-01 2.637309753284835967e+00
6.328044440195999820e-02 4.238144982718671794e-01 2.667130551946793382e+00
-1.639244385529301795e-01 4.053039032647259843e-01 2.591280448333248110e+00
-2.193980286562840776e-01 3.707184319795069349e-01 2.331713907115620099e+00
-4.256041209470413089e-01 4.093438444808728538e-01 2.507375800413472522e+00
3.165090853679881910e-02 3.476299261287219000e-01 2.338066333642041972e+00
9.191022249278230083e-02 2.963146251392220765e-01 2.052089106136462782e+00
-9.027410669179418076e-03 2.854136017694164917e-01 2.020277576023785659e+00
-1.478612037311526420e-02 2.627919949397069521e-01 1.927333602878526175e+00
4.654526247737129224e-02 2.791526298619757540e-01 2.032946675792523195e+00
3.368117826401304665e-02 2.488877541611798638e-01 1.873572598165558212e+00
2.263219881982084514e-01 2.360382103445978208e-01 1.798069537945336416e+00
9.544742287858624941e-02 2.692971939366161083e-01 2.008680934228758375e+00
7.444175118847258521e-02 2.776036864372469215e-01 2.007673011293020338e+00
1.502371225683945266e-01 2.964743566060722424e-01 2.135622030468899535e+00
-2.622040419005153833e-01 3.069163762561860631e-01 2.209453460121125090e+00
-1.597857067474581505e-01 3.495858381138978177e-01 2.446547883531581480e+00
-3.468056961968516566e-02 3.745305999957121434e-01 2.580988531181598322e+00
2.639032799433043697e-01 4.006208576659719411e-01 2.734687371772055009e+00
9.993722911900233818e-02 3.970028631054407509e-01 2.703748939723409350e+00
1.271837605943806626e-01 4.469756619437663114e-01 2.957373678589732435e+00
4.447321003997906641e-01 4.557725907588549563e-01 2.950044275341668243e+00
2.512277375636780552e-01 4.965490256067269792e-01 3.164187242267817446e+00
3.495274358964844952e-01 4.705957734735097819e-01 2.984349100161802770e+00
3.114103622135848126e-01 4.571908240553266278e-01 2.848709282116989705e+00
1.698318017263387714e-01 4.624469942565407887e-01 2.834944367252491215e+00
1.727324138017744537e-01 4.510472738880024757e-01 2.862391390496981991e+00
3.679152210228527342e-01 4.291654631420336319e-01 2.741623005971312033e+00
2.606928315576513833e-01 3.858504168777270871e-01 2.490666152472933437e+00
4.219696105737487657e-01 3.764844364186397674e-01 2.469114073084440086e+00
4.327425698047459024e-01 3.585859542563143987e-01 2.400197730141388597e+00
5.471932754212499583e-01 3.383925617512947848e-01 2.311151325019483060e+00
2.722479362080396093e-01 3.374772066000822912e-01 2.283934745043587622e+00
1.720378068726383936e-01 2.971607693878289824e-01 2.074246426555984346e+00
1.259748907226398429e-01 2.732632257786248298e-01 1.945572057350073658e+00
-1.056431320831258541e-01 2.758357515751840294e-01 2.000826924329138556e+00
-3.716985055060438581e-02 2.293095913062433433e-01 1.702896690491557674e+00
-9.013019528940800773e-02 2.607578917062574608e-01 1.935697619989244389e+00
-6.206565428191166550e-02 2.753542851578709150e-01 2.083151609311209462e+00
-6.532599691674180475e-02 2.862532489487630283e-01 2.093315276838510819e+00
-1.266882441517327429e-01 3.143770740179367418e-01 2.238437246672866809e+00
-6.740941521841389839e-02 3.182060970407067924e-01 2.232594124147937453e+00
-2.639086270297501535e-01 3.710878222395182502e-01 2.561796035765030233e+00
-2.741552443432040964e-01 3.656779244275182306e-01 2.476167368021862991e+00
7.775843786709453476e-02 3.925464905634367119e-01 2.628047543657741514e+00
5.092039291713830636e-03 4.131364756633185142e-01 2.609809481660624986e+00
4.245423269238674663e-02 4.715239578928653863e-01 2.903088159349123121e+00
-1.950593894877583889e-01 4.471489901361972996e-01 2.736079294829846464e+00
1.959093410559779314e-01 4.877017079556136836e-01 2.922180348277568118e+00
-1.291918222460502683e-02 4.461561010887643008e-01 2.630033955129894796e+00
-1.228676677287949409e-01 4.304939324104870013e-01 2.626013972068166780e+00
3.461544240867272301e-03 4.740544767389227032e-01 2.798373003775547208e+00
4.998581805333597973e-04 4.069649379333464823e-01 2.529661678190368246e+00
2.508518279187463285e-01 3.898178525725287669e-01 2.504243882721109760e+00
2.407766360512286208e-01 3.784143271697628097e-01 2.486824291215982807e+00
4.126559420288151703e-01 3.707390050251869740e-01 2.462677632077090450e+00
2.273882410101108198e-01 3.239297588549220341e-01 2.206895629089808519e+00
2.257405349621383894e-01 2.995953485641937863e-01 2.164285323892432888e+00
2.032676820918399158e-02 3.074422566443570370e-01 2.168822664405966272e+00
2.934272229187689929e-01 2.540625153143176718e-01 1.887783921108114660e+00
-8.280213550320159044e-04 2.988459267948621600e-01 2.158109515390192357e+00
-3.495592730585648789e-01 3.220053869853619077e-01 2.334556227772233594e+00
2.627599851021861777e-01 2.824691273626466215e-01 2.028328683128249210e+00
7.673670728727104151e-02 3.235014194724880610e-01 2.278913530839166146e+00
2.632663988341913952e-01 3.511923765161770183e-01 2.412246317961652675e+00
1.049186003141220347e-01 3.473296960437951553e-01 2.407688670828490363e+00
2.073724605553354250e-01 4.208041926445512115e-01 2.708700855441058319e+00
1.552335685780041954e-02 4.007425544543810614e-01 2.609529176493472935e+00
-8.167533223916449009e-03 4.700880246098362858e-01 2.939747717573992336e+00
-5.124027633363441303e-02 4.809951256008638265e-01 3.009668640470790635e+00
-2.006344697068555560e-01 4.858945870545824386e-01 3.037178939255540833e+00
-3.279898363230136504e-01 5.699871091378280186e-01 3.244248658671839980e+00
-2.224310103165697272e-01 5.085409932843785175e-01 2.991227836123428574e+00
-1.280144288151567056e-01 5.249228030013090018e-01 3.089621085432107339e+00
-1.445661088841682929e-01 4.988437689394685792e-01 3.009487887860133881e+00
-4.405227294782115138e-02 5.001004273961213720e-01 3.002009165461882567e+00
7.004244010572217329e-03 5.045488924422487642e-01 3.001527649909121465e+00
-2.617402514265186608e-02 4.479951656752313993e-01 2.785915229192022391e+00
4.225469952732455181e-02 3.941878813847697338e-01 2.549653890662827216e+00
-2.189219012618354998e-01 3.458343959712771309e-01 2.359104810606472924e+00
-8.818081560248341999e-02 3.171619206804587865e-01 2.180486669106065367e+00
1.426541932358063071e-02 3.123275100762774592e-01 2.211489482168628840e+00
3.919332711441449180e-02 2.954588347691588512e-01 2.116420753515925401e+00
1.640636804229757828e-01 2.504745882143933899e-01 1.846097274385877673e+00
1.214403118997737716e-02 2.707345850035715595e-01 1.989340357097568734e+00
1.281753117426515445e-02 2.707149389432326192e-01 2.011035934616831611e+00
4.255652500815899908e-02 2.985160281502697299e-01 2.166027132685800272e+00
4.402393196573622242e-02 2.873023995896235583e-01 2.079390103052217942e+00
-9.359259226479468841e-02 3.142488427948906260e-01 2.231742812705575396e+00
4.416261236653037936e-02 3.097833485658139652e-01 2.174309434160341947e+00
-1.918460754881362862e-01 3.641059276449570281e-01 2.503031795129234904e+00
4.193401594839958613e-02 4.125494786549875337e-01 2.678274242451967435e+00
5.365039985509201942e-02 3.955363087798604571e-01 2.592021754313762028e+00
2.668868139425836228e-01 4.660780554505919437e-01 2.939126943078789189e+00
8.084893242196500296e-02 4.639867127190556717e-01 2.869546750514071043e+00
6.294489683834045279e-02 4.639256212246594679e-01 2.887891736145610011e+00
-3.467204082935116533e-02 5.000758659127435557e-01 3.040233753336633260e+00
1.815558532500728961e-01 4.717068782244019931e-01 2.907728631900463601e+00
-1.709359411524856154e-01 5.040135533560986536e-01 2.962782105721869286e+00
1.209904565382787234e-01 4.890667079765469993e-01 2.973903701345641082e+00
5.411747183926973043e-02 4.985346245455417047e-01 3.031866357269983769e+00
4.816557494341518475e-01 4.285051782189238101e-01 2.616396814305836482e+00
1.634915614262072436e-01 4.146890331122456974e-01 2.539319474585104874e+00
1.323628922019700338e-01 3.515631958776089805e-01 2.330258145683327786e+00
1.378507678126218994e-01 3.923037758529878127e-01 2.588807909976963195e+00
3.118909660266644401e-02 3.006889092790254181e-01 2.097841354195256525e+00
-8.150491617699269498e-02 3.555687740263754892e-01 2.499204203589278084e+00
3.265593331450643289e-02 2.910490996731766589e-01 2.068429935438542255e+00
-1.692736470687323733e-02 2.988771855761528373e-01 2.155481391689954229e+00
-1.763867178841775065e-03 3.025100987850156131e-01 2.193785157807530251e+00
3.068405630383178040e-01 2.829190784023943861e-01 2.080968019907159405e+00
2.284319357719467314e-01 3.246288595865423621e-01 2.344262705537206060e+00
2.824904104279242767e-01 3.128743429332719317e-01 2.214966494360662619e+00
4.125234888505517616e-02 3.730393880985025112e-01 2.511884545165281590e+00
1.711673630455851081e-01 4.216601662272976281e-01 2.790306981785829699e+00
-6.000742848550659481e-02 4.527401729911134098e-01 2.893306712137048819e+00
1.989114199351305068e-01 5.354274823666452798e-01 3.284108626001832842e+00
-7.676958539596316633e-02 5.140251703101459402e-01 3.139544674195502427e+00
-1.213690236250111742e-01 5.492274294365555587e-01 3.266383987479752893e+00
2.246295029940223453e-01 5.562735678494791225e-01 3.255444325627940838e+00
8.407349819299432536e-02 6.026079637980050752e-01 3.437480532331200767e+00
1.439055786189061444e-02 5.968685837745478784e-01 3.439692912373378153e+00
-1.999063321884999300e-01 5.711619781686029240e-01 3.245185187511514524e+00
-2.143559685480650109e-02 5.513752849698535519e-01 3.086756962567148044e+00
8.246447456916516927e-02 5.198816005868867052e-01 3.095388497109632819e+00
4.333513606595785356e-02 5.116451370363642726e-01 3.131932467433836020e+00
2.163774816556241487e-01 4.598148092633236872e-01 2.850074514455636976e+00
-1.905505369529590376e-01 4.198507054639634140e-01 2.607361481116226010e+00
1.686696194448504826e-01 3.969021982651875224e-01 2.641575486398108907e+00
-7.653739930874643715e-02 3.410770955940061189e-01 2.377722600128721719e+00
6.106475214798394446e-02 3.146496495607947752e-01 2.199793157305590441e+00
1.321966184324807891e-01 2.778850751130944041e-01 2.029523546038517257e+00
-8.658757362025856774e-02 2.660651913619841991e-01 1.961242280309122066e+00
-1.085239516443518154e-01 2.612642131660674605e-01 1.900324332750840561e+00
-2.837029589040519773e-02 2.616000748273798471e-01 1.936495184602423425e+00
-4.524387236071909096e-02 2.730747748025793564e-01 1.978971288736868006e+00
-9.460236718570333436e-02 3.064157201184922186e-01 2.150788473071514773e+00
4.922726807709252445e-02 3.365923887738184739e-01 2.322995705222951734e+00
-3.625359063699763740e-02 3.625190640641582362e-01 2.488409525178904236e+00
-3.644060795555578713e-01 3.930712586731597291e-01 2.597367462541440908e+00
-3.018804803783429747e-01 4.390511411952894849e-01 2.844344704275349134e+00
-1.025106337771456294e-01 5.047165540226943303e-01 3.098628730589334523e+00
4.936103036583823489e-02 5.552226214942720395e-01 3.182028205780418340e+00
-1.468851161585676690e-01 5.461730147618322206e-01 3.237446050599794400e+00
2.874977281019018560e-02 5.768332413006818093e-01 3.286345733445180439e+00
-3.385096478509167645e-02 5.312796498530585332e-01 2.980358965939186700e+00
4.908794053537436641e-02 5.338109597248200666e-01 2.970125079927013800e+00
5.337456129629867402e-02 5.300807268236865655e-01 3.069338300599214531e+00
-1.709632991211383624e-02 5.270506255363724968e-01 2.907178780892367254e+00
6.363930472580096864e-02 5.169070030066923449e-01 2.900801170087276226e+00
-3.243225515725711890e-03 5.158507064868352865e-01 3.009608634285954487e+00
5.949008239351361027e-02 4.417302530713254627e-01 2.665887885940717350e+00
1.684284120642766114e-01 4.147564234398635197e-01 2.584895384398001372e+00
-3.246015339525755439e-02 3.299289515197202927e-01 2.139003802266059573e+00
-2.274470003160427856e-01 3.495706670175016129e-01 2.279862505109167437e+00
2.786868089799455217e-01 2.939064301464376916e-01 2.058565156747936165e+00
-4.467439270570090770e-02 2.921768629873678913e-01 2.029627805101569038e+00
-1.756304271007235462e-01 2.788664954895940795e-01 2.063685679609796875e+00
6.737591631568444484e-02 2.654479164681075032e-01 1.977154090158029565e+00
2.548625899491497870e-01 2.727113308263244829e-01 2.050783921605539017e+00
1.863532321291136162e-01 3.170051013572266485e-01 2.295401249647921027e+00
-3.564766408455068147e-02 3.472356608446592885e-01 2.415349430374167827e+00
-6.736900574587663393e-02 3.451010869372277412e-01 2.359763467138209503e+00
1.719399639960808301e-01 3.836004723205077016e-01 2.564396459629350034e+00
2.348984108016529126e-01 4.247924052451602650e-01 2.770084614911426435e+00
-3.892158862769809491e-02 4.249832374143358571e-01 2.733676256747254563e+00
-9.722476247458554377e-02 5.299515474697282791e-01 3.128202112765061660e+00
-1.625968603672154067e-01 5.374018207424090532e-01 3.196769702647955569e+00
-1.838826534041314020e-01 5.766276035137064548e-01 3.240266446747141149e+00
-3.396235798707959996e-01 6.063349360753305106e-01 3.481466407307367117e+00
-3.299889897138499339e-01 6.638358549335577896e-01 3.577577637896361296e+00
-1.675047250108167018e-01 5.838930835648526996e-01 3.302684729424305132e+00
-2.354417970091614021e-01 5.793253584223357899e-01 3.301670068314983997e+00
-4.072007851378248722e-01 5.499273077824822220e-01 3.052629645701251615e+00
1.085284518969646395e-01 5.162274316582341482e-01 3.148993285360930372e+00
-2.196300375034920260e-01 4.615627382119343869e-01 2.773059405482003026e+00
-1.139257976108699888e-01 4.294297554973178221e-01 2.738826855824149309e+00
-3.417322265508018209e-01 3.675486170571993227e-01 2.470159238431151483e+00
-1.467719364074161759e-01 3.669997113708665104e-01 2.486908513551866040e+00
-3.168710565535158286e-01 3.702177752391323518e-01 2.514764194304226042e+00
-1.037266187776593324e-01 3.276238965190906294e-01 2.297423824524882363e+00
-3.617688593771435923e-01 3.010126985016586820e-01 2.144217366074305353e+00
-4.871902283664615307e-01 3.111266920962849070e-01 2.158275827709404293e+00
-3.325751428241295882e-01 3.232080466529311247e-01 2.276221117969762009e+00
-3.415240973147365411e-01 3.258099040150513326e-01 2.236614465316479006e+00
-2.023021969706436662e-01 3.726408262226333923e-01 2.514233849228643791e+00
-8.687217544967817950e-02 4.022070726971148091e-01 2.675860037978434303e+00
1.278703312906781797e-01 4.232790808019473716e-01 2.793146899713993658e+00
-6.750711419028111726e-02 4.899446071579297013e-01 3.099604594798005319e+00
8.852373710491132086e-02 4.955530392027766018e-01 3.064817729352135700e+00
-1.852680747707537434e-01 5.354993087493287174e-01 3.160885824148437884e+00
-1.162333439430886101e-01 5.332849296911793546e-01 3.135569339077769691e+00
-3.050169037607607381e-01 5.622111789615423794e-01 3.325505612880083728e+00
-2.337877104249037052e-01 5.488911464265343598e-01 3.220135342639325771e+00
-9.084955160108482142e-02 5.431440342642557262e-01 3.098532968121515463e+00
-2.109986824722677456e-01 5.355300442862286348e-01 3.085339516251899727e+00
-2.237954687058934522e-01 5.297525760788899252e-01 3.057975360611182580e+00
-1.601691735926256965e-01 4.757893711393409442e-01 2.856756865527692479e+00
-1.647029613417339278e-01 4.438466472461630730e-01 2.735135670464576840e+00
-3.956517642435428139e-01 4.167761920084082639e-01 2.612450468367827128e+00
-1.242337198907897261e-01 4.312278054202534627e-01 2.715551994470045027e+00
-1.820091062119469708e-02 4.344187587133788164e-01 2.557237042621132606e+00
-3.655353464045119072e-01 3.346435310829981580e-01 2.245780703656352628e+00
-2.261384832549391891e-02 3.322456867864978514e-01 2.235460271189218862e+00
9.612552830065250811e-03 2.819754213949390853e-01 2.044485638949492312e+00
-2.418081830004538135e-01 3.016647022219424157e-01 2.090769030394720840e+00
-6.061365434146895881e-01 3.006211609518730787e-01 2.166872569863469877e+00
2.223028774685210374e-01 3.347317174691357144e-01 2.332190892357072887e+00
-2.453157808290547248e-01 3.822612026456048695e-01 2.539554472445017197e+00
-1.248859576810001926e-02 3.609727228623055284e-01 2.407778519562679076e+00
-3.099315483881185176e-02 4.162908437021148877e-01 2.750575567728479331e+00
2.889582135366812812e-02 4.032413236972548498e-01 2.639237068155272592e+00
3.567355708026052202e-02 4.853161061257850184e-01 3.022748355796325725e+00
-6.551589122576967350e-02 4.923010507158065430e-01 3.084021397081741611e+00
-1.289424889948654895e-01 5.412246986869653220e-01 3.238476857473626236e+00


==> files/scoresLETKF100.csv <==
# bias MSE CRPS
-2.080629232972279308e+00 2.911209749938715419e+01 1.718078756918690075e+01
-3.211212192761865314e-01 1.626806097114974037e+00 3.901920821208751722e+00
-1.978787909853720051e-01 1.023824806153504685e+00 3.087186014447965476e+00
-3.403138311010861505e-01 9.932744581396503181e-01 3.143220315974903034e+00
-6.855705197611777768e-02 8.170962367878819022e-01 2.831562793861349014e+00
-1.434469914812931852e-02 7.447634195530129508e-01 2.792622679650477835e+00
2.591776240540386023e-01 6.397457675984810077e-01 2.582072304993265455e+00
2.752053152127630908e-01 6.340067438575945902e-01 2.722636023340801348e+00
-5.097769306325521804e-02 3.612566442346800688e-01 2.010592757594370728e+00
7.842387521643648385e-02 3.440093938429742981e-01 2.072644050127019799e+00
1.667893508538904612e-01 3.916451085015510425e-01 2.019621306684070472e+00
5.142293772696320681e-02 2.824682922014785658e-01 1.812298792291282323e+00
-1.551313164808484912e-01 1.620383622950489488e-01 1.255851790879058294e+00
-1.762497567698165235e-01 1.676113111306695713e-01 1.312974580785251755e+00
-1.072954284053597301e-01 2.114786679034718064e-01 1.474411649045533013e+00
2.134145613789476814e-01 2.112720775902240111e-01 1.446721519402461853e+00
1.977233394306745495e-01 3.385543526351330046e-01 1.927851393398517077e+00
-3.914448140070438814e-02 2.614397252417156592e-01 1.691174611493064583e+00
9.385138022769315413e-02 1.972114280081475879e-01 1.441953210198932522e+00
-2.856972278798838513e-02 2.532601996770164066e-01 1.915057885890109057e+00
-1.699817629063851698e-01 2.264009818338493518e-01 1.642900981269668659e+00
1.168677865842261687e-01 2.737369288508785803e-01 1.792133402315218005e+00
-5.065736878914795654e-02 2.714834452973681755e-01 1.839586357642414960e+00
1.828724652290078523e-01 3.126866988756799581e-01 1.991571595239157721e+00
1.500229170322389949e-01 2.483803807045911471e-01 1.731769471303602481e+00
2.464360561015860318e-01 2.158811937107447398e-01 1.612166842314380233e+00
2.485330483714798810e-01 2.183843372090041035e-01 1.646463140791989188e+00
-9.321066772142690138e-02 2.296415973527284049e-01 1.601891769249802255e+00
2.109265363827993456e-01 2.483558602484016165e-01 1.811973752392039394e+00
-4.962303066990654543e-02 1.987901527553133929e-01 1.506653937365506124e+00
1.476525398304444903e-01 1.964122873595287033e-01 1.473451558903509317e+00
-1.515572992316715356e-02 2.264802844357600431e-01 1.717131814547397051e+00
1.288340001833046256e-01 2.226624022452043661e-01 1.628934645087410038e+00
1.459005229859564878e-01 2.310422676895007854e-01 1.716255337813014092e+00
-1.188557638991053628e-01 2.212263215925404092e-01 1.658464840343866875e+00
-6.987859954046467259e-02 2.310980252270014024e-01 1.765258051524393190e+00
1.118440885882667352e-01 1.975644007614829056e-01 1.561529069419446358e+00
1.920202907113740531e-01 1.856882838148109505e-01 1.494203005886596713e+00
4.396075301705369420e-01 2.728257920501606093e-01 1.890765551617110241e+00
1.163232433911235014e-01 2.046480531805555114e-01 1.566982984308779248e+00
-1.501856860824451745e-01 2.177815155548784853e-01 1.675102373843589287e+00
1.544618385254049320e-01 1.935829351042158974e-01 1.535138540744188873e+00
1.492939890002112913e-01 1.988121813642402536e-01 1.626197834754019356e+00
8.994342294483503863e-02 2.026431482816030138e-01 1.595629477901638671e+00
-5.347880475531801431e-02 1.753174624606353982e-01 1.380279395783993834e+00
1.479408286804324568e-01 1.781209660948538942e-01 1.403534337862621717e+00
5.283526888755981331e-03 1.837550775987249752e-01 1.442750482889281205e+00
9.727550826851602550e-02 1.967791680602319071e-01 1.599979423735301554e+00
6.881688966435443866e-02 2.038145211957120839e-01 1.553153659152004762e+00
-1.228975477552359669e-01 1.926285177458910425e-01 1.526861863147679577e+00
-1.167152059224826899e-01 1.928142592261184174e-01 1.508438978758085192e+00
1.749953082518385661e-01 1.918236056612512008e-01 1.549238718804880621e+00
1.279714199964659682e-01 2.235637081328463172e-01 1.768846353055527620e+00
-1.241837119305686798e-01 1.965888554171872360e-01 1.562319523483704620e+00
-1.690580332067886105e-01 2.076815643109171106e-01 1.624481444945847342e+00
6.482118569781394890e-02 2.014629599070607013e-01 1.620468893689395617e+00
1.571027811146583630e-01 1.754393118507550087e-01 1.456516284032625785e+00
-3.167623374321432150e-01 1.734299382594343686e-01 1.435712048304577326e+00
-1.689909383281957070e-02 1.920945885649376350e-01 1.563187762351447407e+00
-2.607657854263450425e-01 1.749642694687669753e-01 1.430916933750862041e+00
1.936784965378228083e-03 1.717015114592184144e-01 1.406963382033427079e+00
-1.180126793653365203e-01 1.886448761759618731e-01 1.502935945389162198e+00
2.225196523015224026e-01 1.708367801383794682e-01 1.413514137187843689e+00
-9.613313853934428443e-02 1.907716123230898120e-01 1.543463832856264650e+00
2.123743144954970685e-01 1.635054138926920753e-01 1.352669560105876689e+00
7.466134609054222993e-02 2.097092584406712590e-01 1.696307427822362435e+00
3.383462143203951056e-02 1.730941913075617344e-01 1.427723711343279023e+00
2.119026709684011522e-01 1.833576153897581995e-01 1.512420911196519002e+00
2.792322257626468629e-02 1.814768928360779854e-01 1.532928737280325082e+00
-1.588625894250058623e-01 1.712382948763890023e-01 1.437238446192006469e+00
5.708566994034015851e-02 1.855852518767862613e-01 1.562271158217487299e+00
9.180250340554430011e-02 1.508290412438771100e-01 1.286525748715819484e+00
2.504132186517389891e-01 1.626480758038835461e-01 1.314664760706496072e+00
6.001288545618330833e-02 1.681012197636598537e-01 1.410943845708700684e+00
-1.020174384184431293e-01 1.527115859366468542e-01 1.323937396828909652e+00
2.021571721728921689e-01 1.943279685272800705e-01 1.612176140341699204e+00
1.086067312159898907e-01 1.667859833714785134e-01 1.428409182215070850e+00
5.338585571888575243e-02 1.711778931524328695e-01 1.474564527139748726e+00
-2.280211314665142319e-01 1.589635311175729426e-01 1.334086221498945735e+00
3.294742376427291508e-01 1.682686578732239535e-01 1.430823435851025227e+00
-1.073329941241917412e-01 1.696516114938661501e-01 1.423674837442092223e+00
1.826020442377807862e-01 1.676447381503442524e-01 1.422545799412712642e+00
1.031761570333701722e-01 1.626026691603457697e-01 1.376719750124727248e+00
-1.489338363643624985e-01 1.932426995313332174e-01 1.626231819038000959e+00
-1.117897705555048887e-01 1.549105817484385528e-01 1.353089707303994249e+00
-3.910043096755488889e-02 1.583797766001581453e-01 1.349263852709595701e+00
-1.021180909912304882e-02 1.449757683874210445e-01 1.219653182467322683e+00
1.002739841122566589e-01 2.013235494526280367e-01 1.596813740900335121e+00
1.948554291423377771e-01 1.658236571487578803e-01 1.399435129088137275e+00
1.497354987638933321e-01 2.096005679259542454e-01 1.701528551278915113e+00
1.988919424477270104e-01 1.865858646495447970e-01 1.573515779171295259e+00
-8.562227395917225425e-02 2.136987277153898634e-01 1.751049653096112602e+00
1.792479371124621745e-01 1.712690107535747019e-01 1.472316008983319602e+00
-4.847743880624110629e-02 1.643217889566315759e-01 1.413151770216994230e+00
-2.848510178113747293e-01 1.740199965507623903e-01 1.496985060154813141e+00
3.727936290504956784e-01 1.895996742559661608e-01 1.571689271985220016e+00
-1.441064973004267495e-02 1.914199525427192905e-01 1.579453028693599492e+00
3.478334332255840766e-01 1.578353240381673295e-01 1.343628138874527700e+00
5.275032997144526309e-02 1.888116934041832728e-01 1.586036998335751402e+00
-4.570597474300618773e-02 1.583662683074760769e-01 1.343803048180220561e+00
1.476454885227153624e-01 1.732458530203138392e-01 1.446965811060467066e+00
-1.588186588085624962e-01 1.660553968283256798e-01 1.411467489656038854e+00
-1.110999444433950906e-01 1.828668335742452966e-01 1.527057568974580670e+00
1.323790268583770746e-01 2.169079643357025577e-01 1.746729252810665489e+00
-2.162088605585057999e-01 1.834020193543539901e-01 1.569796543776265763e+00
9.169986244232040951e-02 1.724139517566166402e-01 1.483006366689921807e+00
-1.427702971820524747e-01 2.203385609114466293e-01 1.781874483913700180e+00
-4.107648501258000240e-02 1.959551925303937014e-01 1.626194535469990710e+00
9.488436541424084825e-02 1.701261092290269616e-01 1.404679589676095075e+00
-3.857965905381295912e-01 1.985914737662511365e-01 1.692621436998487550e+00
2.299870587771552788e-01 1.769670090856283462e-01 1.509325158255962362e+00
7.235456307076043592e-02 1.753476612077365659e-01 1.492224017423591009e+00
1.078440134849246307e-02 1.705224958818380709e-01 1.459116558074206038e+00
-1.524633446533961711e-01 1.762597541036953208e-01 1.495666306446607141e+00
-5.665353354241690204e-02 1.621557667132142999e-01 1.404251612184457931e+00
-6.394805257048139513e-01 1.723216139261941615e-01 1.458798958607588014e+00
-9.117160718140733533e-02 1.646918099752490428e-01 1.394013553211645773e+00
-3.276689621922957985e-01 1.798572385733734902e-01 1.546333368760400839e+00
-1.425780921643744759e-01 1.662596884164097566e-01 1.416431877025665864e+00
-1.468929114617124054e-01 1.432019028846064912e-01 1.270803351351741162e+00
-8.482860655962044805e-02 1.502842718829986990e-01 1.311974338733604473e+00
-5.983046995132846463e-02 1.825962260335515230e-01 1.591985888084039624e+00
-2.153210157018364546e-01 1.688536983966495153e-01 1.473698342952180163e+00
-1.309898577858798208e-01 2.115041624386248542e-01 1.808524690929717904e+00
1.547841183778188578e-01 1.819949336246152183e-01 1.578732087127649120e+00
-2.751806294327872049e-01 1.766588547664641462e-01 1.560380160201177313e+00
-1.768709726820028305e-01 1.700350923864326069e-01 1.462687875410566996e+00
-1.123768870711231160e-01 1.648136014506667579e-01 1.434003256590057118e+00
-2.281823727879306041e-01 1.775396774134826439e-01 1.523707619801392354e+00
-8.480232231657949815e-02 1.612719493467856258e-01 1.406576557203726541e+00
1.995642683071626247e-02 1.570762808446169445e-01 1.371676064433541509e+00
2.791262577639655809e-02 1.777313895871958926e-01 1.545262582508306615e+00
1.332456181059193112e-01 1.487660400914879444e-01 1.306044642410805645e+00
2.094368434193268624e-01 1.616010535912922874e-01 1.422720046306833019e+00
2.575706111417049304e-01 1.691976034560456199e-01 1.504082756418760880e+00
-1.231742892947979423e-01 1.709313541327982522e-01 1.509799044568301385e+00
1.138621078822716903e-01 1.676657998484666068e-01 1.468666287116032754e+00
1.748454790840720321e-02 1.579874230377905919e-01 1.403942525298839561e+00
5.793844746514682092e-02 1.757405228191448732e-01 1.517793176533071220e+00
4.434582306919324091e-01 1.587236634054368378e-01 1.358956657863386930e+00
1.096316356015449300e-01 1.715206949996313235e-01 1.555822258252873569e+00
-1.161345719487814343e-01 1.877670479947166904e-01 1.587517200347299262e+00
3.668679903390570374e-02 1.782807391662803165e-01 1.525555796425922539e+00
8.962106182915229036e-02 1.782037753117372281e-01 1.563240262291949456e+00
3.404577891573799808e-02 1.843304623406028520e-01 1.632396524876154276e+00
6.775724042714464934e-02 1.558730642310498238e-01 1.395088583672964955e+00
4.837382147780774910e-02 1.801242351173194256e-01 1.573221420185512365e+00
-1.623459436363279551e-01 1.705399543697060649e-01 1.501867816911065745e+00
2.275284505294695447e-01 1.601201742083630253e-01 1.453637758772813093e+00
1.455794328427446049e-01 1.629876454205208824e-01 1.463085618215999029e+00
-8.970634137326712401e-03 1.599211378434233499e-01 1.470084711195753346e+00
2.551020678607319181e-01 1.346403326243436060e-01 1.238809820248967020e+00
-8.753398957666783109e-02 1.441684904491490060e-01 1.298722573129772684e+00
1.541356592065682707e-01 1.808699840068077325e-01 1.611066774188941064e+00
-3.681674736929957392e-01 1.639536422705134000e-01 1.483231070981735122e+00
-2.175425849094166433e-02 1.709086670870658409e-01 1.488994430755343990e+00
2.891490787523441353e-01 1.757149643878985201e-01 1.567168444370797387e+00
3.708294585579473557e-01 1.718724365154797873e-01 1.469737859607607389e+00
2.339763372836833801e-03 1.833110166693886767e-01 1.611398218461796761e+00
1.727051176731644599e-01 1.726057662571711393e-01 1.540943861736528753e+00
-2.731343532754894055e-01 1.666811643571183277e-01 1.499341677695524400e+00
-2.565545366024032381e-01 1.659515374884716898e-01 1.456173389646263638e+00
-5.919449679988423307e-01 1.866826577903830942e-01 1.615182131444135472e+00
-3.737051829448046480e-01 1.830752049561453487e-01 1.644864294998937826e+00
-8.694886738617757516e-02 1.866602409445690669e-01 1.608512747543416221e+00
1.656338092135768991e-01 1.487960749514291581e-01 1.322710372712434967e+00
1.023399821215156963e-01 1.763815746245749050e-01 1.517823321920125146e+00
-8.948864936665991421e-02 1.798577217137454498e-01 1.583698445873637173e+00
5.115839123344204098e-02 1.627018577262416832e-01 1.468998852538020428e+00
-4.217263305778227167e-01 1.586411352905909566e-01 1.441347271028138310e+00
-1.459527314051752012e-01 1.482037324277969137e-01 1.341250739972486006e+00
-1.838999062616318292e-01 1.623392378021719373e-01 1.462991430894807765e+00
-1.707421450108482369e-02 1.611298821625189170e-01 1.427674802122953501e+00
-1.564587106417310025e-01 1.635150165607419659e-01 1.477874342758186854e+00
-2.619294130517369479e-01 1.670026150285699729e-01 1.485260421866973823e+00
1.883252362050905904e-01 1.735946952246496533e-01 1.518522826025232364e+00
-1.378782545743446053e-01 1.711726879720941452e-01 1.573385885204471313e+00
-2.825790682891649030e-02 1.477806966429786317e-01 1.364194205815498995e+00
-2.048521389104747958e-01 1.650880513125653759e-01 1.488752441709807250e+00
2.348006020685010631e-01 1.400341231955585519e-01 1.276161440359977917e+00
1.202307840926365896e-02 1.912274216792923531e-01 1.668880914457306464e+00
-1.866927156268808827e-02 1.816952732971319484e-01 1.617420064135229207e+00
2.470107412540804501e-03 1.415311372204222096e-01 1.313408531906174348e+00
2.474466900513143663e-01 1.570467893338491905e-01 1.440735338493437601e+00
-6.621783859930306659e-02 1.319734087996878857e-01 1.253568984372097406e+00
-3.224839986648984635e-01 1.511973052094551517e-01 1.364373042066545416e+00
-2.873992871681482209e-01 1.894731832965603768e-01 1.670011183627479134e+00
-3.126268389136319659e-01 1.882295286043001448e-01 1.676133799561167370e+00
-2.444682601576434466e-01 1.860415842459359204e-01 1.614482498211943673e+00
-1.425356932346980889e-03 1.517715611487886473e-01 1.382844588177573941e+00
2.681991472606852778e-01 1.894000162617707483e-01 1.681069897261000978e+00
1.025223976874653498e-01 1.582300178579235661e-01 1.424982060740308087e+00
2.725291239930112061e-02 1.597517066955663201e-01 1.418176062326945708e+00
-1.671539825945329016e-01 1.659792552902410179e-01 1.489339114182068657e+00
8.902005435716575654e-02 1.476146343041266074e-01 1.409103753811330684e+00
-4.806129107330980865e-02 1.306281353566991210e-01 1.242531200564972904e+00
-6.135970722090779844e-02 1.487856584758412426e-01 1.384146277570580175e+00
8.587560539155054962e-02 1.699408200940641378e-01 1.588614883049910276e+00
-2.801792640224768705e-04 1.633677130363538343e-01 1.571612374428090098e+00
3.193681927183451841e-02 1.395469971345819904e-01 1.298065517204986419e+00
-3.034403852531812260e-03 1.709452470189313233e-01 1.516036012794815147e+00
1.620778089626283835e-01 1.385599203603061491e-01 1.293062470377711382e+00
-3.193892558674692878e-02 1.344237437176354910e-01 1.269962649364181573e+00
-3.335028139158701527e-02 1.693100977532494278e-01 1.525998551300743022e+00
-1.508380147676884608e-01 1.499969173877958029e-01 1.418313835206019835e+00
2.206944725475192270e-01 1.675302092254449815e-01 1.513749677866141452e+00
-1.052934488104917271e-01 1.616482890461994337e-01 1.495530739651159458e+00
-1.854194596943483653e-01 1.689821488367557467e-01 1.590383817147522860e+00
-3.875487337374602242e-02 1.807130652734657839e-01 1.663719907549396027e+00
-7.679157570066022509e-02 1.715356193662322115e-01 1.578555902855981019e+00
-8.009904342199591562e-03 1.347720856947928203e-01 1.291696127065198318e+00
1.671856724443075148e-01 1.498282895345607046e-01 1.409265508546413637e+00
1.067028511421039966e-01 1.853098328170380282e-01 1.645955297403977058e+00
-2.391350537455968692e-02 1.274874712084728134e-01 1.211215431429478517e+00
-4.637900862344925268e-01 1.479189908327919745e-01 1.397949313770398883e+00
-4.221626223747992901e-01 1.308509809185991468e-01 1.239632100488720301e+00
-1.820174388199200244e-01 1.454564352326035426e-01 1.373078806833093690e+00
-1.885972629023930092e-01 1.643874717850347111e-01 1.506906020959608794e+00
9.786489403888928157e-03 1.279247572584829296e-01 1.248771680477389623e+00
-1.057704140893914874e-01 1.395779638122998378e-01 1.289201985385974414e+00
1.830793405725693046e-01 1.330253952174795251e-01 1.292089895851349590e+00
1.335555929808766862e-01 1.469841331927532468e-01 1.374987078634577697e+00
8.502498294198751472e-02 1.653040378055717352e-01 1.574445859847914964e+00
8.386864157724230329e-02 1.619326987204685320e-01 1.482372125119953976e+00
4.852674995503278993e-02 1.398019565779578532e-01 1.332831474895405766e+00
-7.808623506168146933e-02 1.576600361076752332e-01 1.436877782320571395e+00
2.202101176151698494e-02 1.733492577699503323e-01 1.620351808947370076e+00
-2.529376156074082949e-01 1.655386866174203830e-01 1.515349412828183473e+00
-3.549100524183269045e-01 1.654498277918568516e-01 1.557465709444228796e+00
-5.049372340470944381e-02 1.672958497750918483e-01 1.543946677381315080e+00
-1.688401342605894695e-01 1.481627101428508175e-01 1.419503095230655321e+00
-1.276680999267236494e-01 1.456473854814224755e-01 1.382329566321399694e+00
2.365601452829170226e-01 1.588618030679309900e-01 1.476502085910482709e+00
-2.517247209311751499e-01 1.617536215606303063e-01 1.497727741833077220e+00
-4.826124775148015744e-01 1.685820861935917736e-01 1.564462277728218886e+00
-2.409355210467431160e-02 1.245011804426277291e-01 1.203167489448241589e+00
1.373748370387370236e-02 1.472622000082906557e-01 1.387834891567499618e+00
2.865067003159616488e-01 1.419121359948564143e-01 1.376958771185597730e+00
1.566571648671127304e-01 1.374985275626258996e-01 1.305159191182907907e+00
-4.937672494990745509e-02 1.451516910519141113e-01 1.352631269142947179e+00
-3.439696763600916946e-02 1.494857090944123057e-01 1.458823005219909374e+00
1.146366443567063548e-01 1.436969219204127235e-01 1.368879641121255597e+00
-3.014662172019159647e-01 1.573154164088984563e-01 1.466697423182434568e+00
3.003975976116866203e-02 1.554098160062373224e-01 1.463100965013888421e+00
-2.871751763994306317e-01 1.398695648367209998e-01 1.343309662460421716e+00
-4.345765245093980988e-01 1.479729739722807635e-01 1.424030096767123998e+00
2.609805444884514408e-02 1.511064444622492453e-01 1.450346252856604234e+00
-2.081893952489204946e-01 1.778322955709069897e-01 1.663743410172837445e+00
1.784859336667192764e-01 1.487102851664852399e-01 1.401421209883555230e+00
-1.990175092396037071e-01 1.726419678948895309e-01 1.617645963807381460e+00
3.475201635103493114e-01 1.659873698473079418e-01 1.562196527705701943e+00
-1.258863619349765706e-01 1.718342576814701761e-01 1.585456111955456660e+00
-1.628936035982670449e-01 1.549624461547649268e-01 1.464899938977585636e+00
-4.948813059719026075e-01 1.585392276400464096e-01 1.452490320544516100e+00
-1.944686334015363061e-01 1.623743502550709372e-01 1.523396254498368796e+00
-2.286407297523447221e-02 1.437686229806618698e-01 1.416819979068216107e+00
-1.462966976205693492e-01 1.403573340268734759e-01 1.336270177519453650e+00
7.182999029564077209e-02 1.323323506606726707e-01 1.252767788876893995e+00
-1.336196781944275214e-01 1.686303381770338505e-01 1.566757507191620435e+00
1.387180871764375975e-02 1.573383920066424302e-01 1.513988512245305174e+00
-1.095082978841388083e-01 1.432805699022798307e-01 1.370619662770189207e+00
-1.659032694365445704e-01 1.432804894773423710e-01 1.425160100144658770e+00
1.468239345386033734e-01 1.352172873051142588e-01 1.341669728523551930e+00
-1.630873783441578462e-01 1.445300109689420520e-01 1.410091465815384026e+00
3.431872027769912181e-01 1.612091740163227038e-01 1.512163952479344653e+00
1.907908527464706183e-01 1.365766421044189161e-01 1.302034518594025858e+00
3.914626834840004288e-02 1.285132190538892383e-01 1.240684337443993313e+00
-6.324715311343451218e-02 1.553951351096104494e-01 1.448350018459167110e+00
-1.914674319088452148e-01 1.345501230969078643e-01 1.304413409193688755e+00
-8.484928291347948459e-04 1.635846622934160333e-01 1.558176115399754424e+00
-2.652198003644740676e-01 1.775221202668844922e-01 1.697685100778539180e+00
-2.640288186749657484e-01 1.562541383476189760e-01 1.499736486020422310e+00
-9.901470157715697162e-02 1.685144852875005983e-01 1.551686936467995714e+00
-1.663862558783836265e-01 1.841482273117173163e-01 1.687520618172189790e+00
1.072901392542823934e-01 1.716151358701229757e-01 1.583467091283562445e+00
9.039391347381102448e-02 1.374442300984364818e-01 1.347324057264376096e+00
3.882190806099453887e-03 1.425052602373393651e-01 1.396985784608950398e+00
2.457005183386458680e-01 1.443887042904712925e-01 1.398306157535892380e+00
1.856343357330173527e-01 1.382193605287656557e-01 1.392258393300487063e+00
-4.284527748876026942e-01 1.383164458841490696e-01 1.384020633398824307e+00
9.319808448740639351e-02 1.346100267810667328e-01 1.317698199234127676e+00
2.429216020972611578e-01 1.323746602784258430e-01 1.289159632684142798e+00
5.525067985455359154e-02 1.169085464085683895e-01 1.179991046288829892e+00
-1.354068333222871630e-02 1.369026376767570885e-01 1.324199320729256835e+00
-3.920602974913047212e-01 1.424783220109846482e-01 1.377249742529090382e+00
1.973924478395498172e-01 1.440272681041526170e-01 1.430324720473816535e+00
1.455080271006848891e-01 1.418842330985556344e-01 1.394052537181088125e+00
-2.191903901904410784e-02 1.422432983269465712e-01 1.367879746004039498e+00
-1.841183268458421729e-01 1.269414448300835441e-01 1.217093036844872689e+00
1.292488755250992549e-01 1.319498434086821548e-01 1.289352961518528184e+00
2.996156369775180295e-01 1.573201729599094933e-01 1.482566388151220327e+00
-2.559376243796613881e-01 1.316691237287111460e-01 1.290936125985733041e+00
3.008307104516606129e-02 1.520554465607407146e-01 1.456962490092988061e+00
1.099556512530139724e-01 1.621157152694409076e-01 1.500443044952201044e+00
3.080607165481218102e-02 1.687442941917474681e-01 1.589227085315484844e+00
7.178946910229973277e-02 1.702279440617278095e-01 1.625272115162998521e+00
-4.509667797797757560e-02 1.647253465788168225e-01 1.576752708592953578e+00
1.439439945111059271e-01 1.384936921950293554e-01 1.393803628072842749e+00
1.929098721354848833e-01 1.432769466974266881e-01 1.394547156446864111e+00
-6.238698326412726869e-02 1.375955516113346044e-01 1.335295132018929021e+00
-1.801789680022317652e-01 1.296253052737944278e-01 1.317677863148344120e+00
-2.217564416515575010e-01 1.701067755455301089e-01 1.645724791615779337e+00
-1.866367846375025508e-01 1.299740019937433155e-01 1.289817229594924619e+00
-2.740392950862767241e-01 1.375242037777467674e-01 1.330847750667132345e+00
-7.727298364470458480e-02 1.761586408072374488e-01 1.609320545778429867e+00
-1.474698375549025608e-01 1.428192041859722428e-01 1.396579996810841440e+00
-6.629665290147185308e-02 1.338785317255653251e-01 1.321256346500374823e+00
2.431185522614728034e-01 1.550712454251476080e-01 1.492341955213310145e+00
1.694681475995948872e-01 1.411676031578800172e-01 1.333927568298755251e+00
1.287338269803715851e-01 1.457503546822342122e-01 1.421842068249883573e+00
1.205798650928779497e-01 1.226923471263591109e-01 1.179772993484929033e+00
1.696041224904937250e-01 1.411809356659715353e-01 1.336144447917381628e+00
1.095419796826367781e-01 1.584017490945406337e-01 1.527416642297663385e+00
-3.721181474404101075e-01 1.345559075218249745e-01 1.299996198205289000e+00
2.672702819899760440e-01 1.469031024722383671e-01 1.440945590767059636e+00
-1.416332352958020735e-01 1.334899818632613588e-01 1.325364200876390619e+00
6.407062103830388211e-02 1.305438542478246089e-01 1.278465771174551513e+00
4.234362612670021786e-01 1.482493525236958376e-01 1.390854518014015273e+00
1.453891074088840274e-01 1.490477770900376087e-01 1.409944171697309345e+00
2.252626123611236875e-01 1.594961106797130879e-01 1.536667412598945237e+00
-5.881312171636824543e-02 1.523987685521572544e-01 1.466935283160420989e+00
1.411083668626478549e-01 1.457167951288064478e-01 1.388930742240243044e+00
-6.509755604039722809e-02 1.648533281646832327e-01 1.547020346001694246e+00
1.419037911776000471e-01 1.481759570081435107e-01 1.449157766098356781e+00
-9.372898455041642207e-02 1.580046074222731523e-01 1.448695556504962623e+00
4.045044914854356577e-02 1.687446711737553839e-01 1.618880257800807687e+00
-1.843169166331027620e-01 1.512033629888919761e-01 1.461636700874374251e+00
-1.011560587745759104e-01 1.341530887518851134e-01 1.327432483240860828e+00
-3.538997844901432543e-01 1.488453011066775133e-01 1.421555920175688437e+00
2.245722397142952409e-01 1.439932091746298770e-01 1.403602201429650087e+00
-1.437791898637756638e-01 1.430718560698845121e-01 1.344826422608126570e+00
-2.078635040603022122e-01 1.640418952012133724e-01 1.565358590023414376e+00
-2.528191403307493146e-01 1.586489492412067326e-01 1.557873401237522382e+00
1.040927085149895986e-01 1.458711865380258321e-01 1.450669468971707454e+00
-4.329651563073725895e-01 1.634699134055649927e-01 1.515395109469717116e+00
-7.406031210089519812e-02 1.250980144923890258e-01 1.207274711775810028e+00
9.566250747417774647e-02 1.360704382458709782e-01 1.320550339852193611e+00
-1.818275668136397627e-01 1.658541960249459712e-01 1.585194109127296747e+00
-8.248594033695774708e-02 1.544301477159845393e-01 1.483098190973514363e+00
-2.095253543967299237e-01 1.369841430928907811e-01 1.357910697503824871e+00
-2.994224073640694428e-03 1.345193932414198157e-01 1.319527599569244369e+00
-1.944747811190304376e-01 1.331108730806425666e-01 1.333947127124492482e+00
-1.827869948335395234e-01 1.586201352733144498e-01 1.499560262323403448e+00
-1.340372589731032016e-01 1.401812571088079384e-01 1.382686240585789594e+00
-1.026660319992569875e-01 1.269135701606988187e-01 1.247761795968996612e+00
-2.187946683779442292e-01 1.315794551536455526e-01 1.320262550014509761e+00
-2.668618909111551418e-01 1.429209660972620144e-01 1.423401769326500643e+00
-2.216723779410991468e-01 1.132588920636740243e-01 1.143449966475976964e+00
-2.608697132757704651e-01 1.225781425563731847e-01 1.272510196618051648e+00
3.457257895899347455e-02 1.504341925997110807e-01 1.476961204900482105e+00
-2.116556183744686126e-01 1.252110943945546895e-01 1.274971423641422685e+00
3.291364514935455343e-01 1.403859204117131054e-01 1.389468506660388236e+00
-1.385488259649059473e-01 1.580236379054228146e-01 1.537791387488745887e+00
-1.588168785320784038e-01 1.291299185976944042e-01 1.254174334614547304e+00
-3.011424098632491941e-01 1.406185213656227229e-01 1.362163692792336178e+00
-3.488947587392093180e-02 1.368916251550264251e-01 1.314240800740520410e+00
-2.360776225668209938e-01 1.580105674463730125e-01 1.500292549500746864e+00
-6.727389537469215253e-02 1.322453409750553865e-01 1.311571653124181003e+00
-1.502603513563107070e-02 1.665512667806394453e-01 1.553728753169295373e+00
1.785433122264771799e-01 1.428421594062262157e-01 1.381073664722925365e+00
2.149165480259957461e-01 1.675846174648238374e-01 1.565416630161206912e+00
1.765010824363429653e-01 1.421591450129602308e-01 1.374195348418420393e+00
-2.189726962376083164e-01 1.442195194767054434e-01 1.451139594374665887e+00
-1.759462788733627270e-01 1.389125771460854031e-01 1.357848252267733313e+00
-3.871673609278493411e-02 1.412468826304023595e-01 1.377998514025545074e+00
-2.624381292603134574e-01 1.433004025372726919e-01 1.386986773736829326e+00
-2.487187026873917961e-01 1.744253513171744041e-01 1.634704301918039837e+00
1.740866554140489122e-03 1.406457869210201717e-01 1.354002806573159523e+00
-1.327667729647194206e-01 1.396139764366160496e-01 1.351271478550653882e+00
-2.412580629714867197e-01 1.685067985129386492e-01 1.543894275916338321e+00
-1.511002370201864065e-01 1.467429888788245318e-01 1.454538018219999618e+00
-1.976457070931200710e-01 1.426873647119961952e-01 1.400040208035784328e+00
2.372509413614502238e-01 1.654375520837053637e-01 1.535196439029659521e+00
-2.223834832017616316e-03 1.496500106056483093e-01 1.431541054994128093e+00
-3.581110207085833608e-01 1.692822492092592446e-01 1.545559140617776883e+00
-1.024345268382020474e-01 1.382631294552938983e-01 1.364739756450175978e+00
1.022645709161040112e-01 1.274173718039570968e-01 1.277913767583256810e+00
-2.717185640400778257e-01 1.398081925244611945e-01 1.375735529303576232e+00
-6.428577233778710875e-02 1.623074048719792550e-01 1.563072490657152702e+00
-4.428727368295583278e-02 1.348532137260876895e-01 1.329253887686546953e+00
-3.549892971471209357e-02 1.509380635782902047e-01 1.480132484366012635e+00
-2.131295693117255322e-02 1.452008282907488457e-01 1.368515106716379659e+00
1.223681779270259645e-01 1.215368402018993238e-01 1.210376127323592677e+00
-9.582031654888199801e-02 1.501225990492020546e-01 1.396061912797540883e+00
-8.211407286947158823e-02 1.509948563611985817e-01 1.454300653202351246e+00
-7.297902528896801910e-02 1.663283303947942493e-01 1.623669028800648784e+00
1.400448822067453802e-01 1.475263118190085765e-01 1.456998296843189600e+00
3.594219013910741611e-01 1.577623897133607900e-01 1.486194116094737394e+00
1.498245282262012090e-01 1.323907629731751190e-01 1.270540187525176057e+00
4.177986190428306656e-03 1.422337942028865931e-01 1.374963052926820639e+00
1.643695745576551348e-01 1.513860074844667059e-01 1.513731756066921674e+00
-4.479159263981278283e-01 1.400528521937574045e-01 1.373810373023143461e+00
3.346911701160979608e-02 1.299616660173592564e-01 1.290557081139787954e+00
-9.923329084208067086e-02 1.441946463037354909e-01 1.403961189233872586e+00
1.912701054590356109e-01 1.415466206112817038e-01 1.348241695452442990e+00
-8.305522537014585482e-02 1.409396631662430122e-01 1.361559069579880266e+00
1.860409181606899054e-01 1.548638590912155832e-01 1.450922855532778666e+00
4.306765786547604447e-01 1.569033761485318645e-01 1.495291329036606109e+00
5.104190754516495232e-02 1.527544408665912345e-01 1.462474382738982781e+00
2.004862632781696241e-01 1.482785792843386019e-01 1.398953345766152268e+00
4.997646732268143377e-01 1.840177194482960910e-01 1.719520373420126313e+00
-2.696301883024444512e-01 1.258252679945942865e-01 1.265632183244191244e+00
4.145508976572200022e-02 1.377557809382470022e-01 1.344817012428413783e+00
-1.926926257760276928e-01 1.380917765113076900e-01 1.376302361529200491e+00
2.384583562615622543e-01 1.370434170745374047e-01 1.360576120909895881e+00
-6.441293707297640614e-02 1.484172957270100124e-01 1.435199053837683314e+00
2.506483530973380863e-02 1.435266140131227219e-01 1.423262478667439712e+00
-1.180648410593363416e-02 1.374317447825562089e-01 1.374559135239893370e+00
1.475216734480780389e-01 1.525536885044628255e-01 1.517766411218943290e+00
-2.377869768272650453e-01 1.552350902261453724e-01 1.514828891489777174e+00
-1.143156486237015684e-01 1.474142007415704947e-01 1.452898930825107016e+00
3.644247435901704080e-01 1.312022788929282646e-01 1.249082277255105566e+00
-2.888718568525548702e-02 1.253435404306854073e-01 1.178289092557976092e+00
6.640988282718825143e-04 1.316785574933317104e-01 1.324973085318799981e+00
-2.245044942555954604e-01 1.681744837379611224e-01 1.525145897358997082e+00
-1.715608180377395375e-01 1.480378199149978979e-01 1.472263672707997406e+00
2.799031056147450180e-01 1.430232160030762145e-01 1.411994935832479037e+00
-3.241263966429540067e-01 1.464546669132990586e-01 1.363717338534833345e+00
-2.759688072086231014e-01 1.412737319697262295e-01 1.349871603564384959e+00
-1.175178220438750643e-01 1.523320208920607433e-01 1.455754877151284044e+00
3.838020741422976806e-02 1.445800253612086472e-01 1.405224621447208611e+00
1.012838053386431597e-01 1.653354311548934363e-01 1.518803019732249515e+00
-6.885194951003933451e-03 1.580600548040347331e-01 1.540878302791242938e+00
-1.038396138005892450e-01 1.525622940950775719e-01 1.511814810930178554e+00
-1.780310099737456853e-01 1.426329957131021176e-01 1.386975295160177035e+00
8.895004252451199633e-02 1.515346022163877315e-01 1.505663092618900523e+00
1.268249533760537062e-01 1.450652984847098925e-01 1.422878319866717867e+00
-1.193638014973076727e-01 1.280958614370669435e-01 1.281650904207769281e+00
-1.607312437881795175e-01 1.589230997457599659e-01 1.521595228134771105e+00
-1.933391605118310597e-01 1.336015515280853660e-01 1.303130708402320703e+00
7.976747121498917181e-02 1.383346606839624404e-01 1.318352850850681213e+00
-2.552723150326505763e-01 1.421901913129454686e-01 1.423765999997059328e+00
-2.110116481246508968e-01 1.369937844906435609e-01 1.367881858514401028e+00
2.497469888626711321e-01 1.594357693801957132e-01 1.542745229710400734e+00
3.470244662871611180e-02 1.405955217062658524e-01 1.344707855621249726e+00
-1.028761925878274308e-01 1.369720496103900564e-01 1.329642821666762620e+00
1.517798113650403735e-01 1.441990597315835898e-01 1.418116459254083805e+00
-3.455080954397421467e-01 1.783364323903467719e-01 1.680029527885971152e+00
3.773247621124344031e-02 1.733486774646527118e-01 1.635141383017564953e+00
-4.991052459534174590e-02 1.425610255403384763e-01 1.373917259114572298e+00
-2.082451903610747779e-01 1.734395436076223707e-01 1.656451997475097304e+00
-8.142939177377392368e-02 1.662937369298184975e-01 1.596327634078224866e+00
-1.470483058730311654e-01 1.509601076080741011e-01 1.493152131588387332e+00
1.127335526177961761e-01 1.372833077827829151e-01 1.333511446270327694e+00
-5.380478723030916038e-02 1.554838207526274829e-01 1.546897066977606983e+00
-1.128138199837556699e-01 1.766447198923284945e-01 1.650017297853723086e+00
-9.563260795420809590e-02 1.842154357080826310e-01 1.721930860972776589e+00
2.928444574623257496e-02 1.802403453697991598e-01 1.692708334535969694e+00
-2.061497095981407457e-01 1.573336886220304542e-01 1.473528359721059111e+00
-5.158571101442803453e-02 1.442995763376014318e-01 1.404511245516818274e+00
-2.073852511787737940e-01 1.617635560476030354e-01 1.547197835203882876e+00
-1.197027889250928609e-02 1.361730170671826556e-01 1.319423678713850245e+00
7.113294509706258144e-03 1.149955654667947774e-01 1.154447406054885494e+00
2.057672138413951801e-01 1.277809041632438913e-01 1.242464715036555756e+00
3.786445142883064496e-02 1.292640317421547835e-01 1.261764606446860837e+00
6.337195851525748158e-02 1.206888166771818149e-01 1.210067502791376759e+00
-1.730628572942342555e-02 1.540664877901392893e-01 1.498234985727507462e+00
1.358479015779266164e-01 1.466482637523849331e-01 1.402515932489207584e+00
3.300508428580160580e-01 1.459092353777175777e-01 1.421315852424786419e+00
-1.937006278960818062e-01 1.424600756542465929e-01 1.376927344518515506e+00
-1.008297504128745706e-02 1.363855237980055868e-01 1.304403311175347913e+00
7.013032653374562386e-02 1.498495163929135510e-01 1.430626841102377922e+00
-6.499729826943442812e-02 1.638337631196753186e-01 1.548057407073860414e+00
4.759234393634379640e-02 1.623346790449234356e-01 1.552582926024294263e+00
-1.999673496608429801e-01 1.566904859710773756e-01 1.532699242953885710e+00
-1.852192127287224932e-01 1.660545786436812554e-01 1.544048540302388473e+00
-2.436831793706753235e-01 1.450903355302048114e-01 1.443802382840991827e+00
-3.382912323084701911e-01 1.575570497171409345e-01 1.492133422863750614e+00
-2.432054973090495564e-01 1.428927880048874721e-01 1.413714539186280428e+00
-1.953228310541653134e-01 1.647903417785032687e-01 1.580060106979058299e+00
-1.385290507812225180e-01 1.434818439999983597e-01 1.383161038435616330e+00
9.890385394080579429e-02 1.452948981926493188e-01 1.403758313648330036e+00
6.897437980738232999e-02 1.299320696523001695e-01 1.321598785918836949e+00
-8.089463078455406964e-02 1.516353217726762737e-01 1.504363475461084176e+00
1.161665386139450612e-01 1.436442822129698205e-01 1.415475471348098147e+00
-1.241422635226602650e-01 1.584839802965978817e-01 1.504363772504064389e+00
2.659904822098860255e-01 1.462025742477510992e-01 1.408096287704330374e+00
-1.479986446711817616e-01 1.471821401399741880e-01 1.449710183452739498e+00
-3.088467467034217151e-01 1.766717602056936953e-01 1.677891489688289051e+00
1.066198407300842088e-01 1.376596082265209298e-01 1.365383409952739990e+00
5.441306928159678896e-02 1.421271504946035602e-01 1.396860071557127991e+00
-5.061873815693048589e-02 1.451882964799727227e-01 1.424210557314337544e+00
4.797220844280481594e-02 1.430526262472265608e-01 1.398805529020269223e+00
1.143105504670427347e-01 1.603182742744144462e-01 1.550961131039867213e+00
1.098889301353130066e-01 1.434025344242250699e-01 1.391946754919069829e+00
1.216048874396186419e-01 1.631769066919387390e-01 1.567756626595654401e+00
-4.980078955043448080e-02 1.540150333742855704e-01 1.434945468334791752e+00
3.686278705524321797e-01 1.277596253295000817e-01 1.256785573221271157e+00
-8.206879952874018835e-02 1.681133617877420550e-01 1.580853763942059675e+00
1.573603856899530584e-01 1.653952439641077077e-01 1.583605155447936452e+00
-7.695186896050079661e-02 1.610529836562940853e-01 1.529085342846677520e+00
4.944188832521669713e-02 1.410672447276700714e-01 1.381766472778351407e+00
1.051809870167215721e-01 1.560523554325684292e-01 1.533250199642007150e+00
2.279266861276383616e-01 1.631281696752057420e-01 1.537345944132483044e+00
3.354967699747328225e-01 1.393117336107043414e-01 1.312428637388866948e+00
3.245102455615832548e-01 1.300018280499993240e-01 1.287349833554909617e+00
3.993004632470795179e-01 1.547097990491328734e-01 1.496902212359128681e+00
-8.631806382823621615e-02 1.457472457945987176e-01 1.418060882085175889e+00
2.497004660955749744e-01 1.545542338597009624e-01 1.518867383235455115e+00
-2.270946733307382670e-01 1.631787822533944110e-01 1.574590930538873668e+00
-1.395339457803085603e-01 1.329280684610005536e-01 1.328689692734116079e+00
-2.015024830699511382e-01 1.629507611410405954e-01 1.555801456587942333e+00
-5.085743206731680593e-02 1.795106499334441774e-01 1.659358676816857336e+00
-1.761987937377629820e-01 1.664547722111427153e-01 1.529469958306639787e+00
4.951423187713909629e-02 1.582915219136061813e-01 1.536213175827139343e+00
-3.363197806875516810e-02 1.451679500775927556e-01 1.384070445529444804e+00
4.418450222127436877e-01 1.395188516357323549e-01 1.348190371612907779e+00
1.606207073245992378e-01 1.536741015759557349e-01 1.439697779326711169e+00
1.269029996489923261e-04 1.258006712604406718e-01 1.271970689174065194e+00
-8.780599059870232426e-02 1.510462174115319578e-01 1.481059225463173368e+00
-4.289954361395124927e-02 1.655771256401488978e-01 1.528503091780323508e+00
1.228276264689656672e-01 1.660415130789744120e-01 1.509187356004114244e+00
2.244781309973018224e-01 1.759230519035240858e-01 1.657822865728071804e+00
2.505355369309382185e-01 1.483282750017435869e-01 1.414829339901726657e+00
1.498300416517170386e-01 1.545037592093422008e-01 1.497367461199914374e+00
1.772181096849981610e-02 1.681771901732397878e-01 1.570916809309670814e+00
-4.301854159760673535e-02 1.489868749927871494e-01 1.463053406631907194e+00
1.243255714415032048e-01 1.961737544942650513e-01 1.768309143834653874e+00
5.246352775446004590e-02 1.505274179634999709e-01 1.408294607260917486e+00
-5.889863363718187556e-02 1.618075560725281692e-01 1.532686264434263146e+00
-1.286685263979295557e-01 1.634355567977033019e-01 1.525696403269513723e+00
-2.073359283918095319e-01 1.601025316745349758e-01 1.517305519462065710e+00
-1.558414520460433550e-01 1.559221195697882700e-01 1.519990907309970218e+00
-1.090623161723183049e-01 1.525147542170927351e-01 1.504167584394485946e+00
-1.952499932844131425e-01 1.523443162350915370e-01 1.471693151351673556e+00
1.671135194528916290e-01 1.781134859035407025e-01 1.682884850982249159e+00
1.074805754335111802e-01 1.327876422215749364e-01 1.326584091044188174e+00
-7.183817277418344527e-02 1.482504146070200424e-01 1.444772407628166944e+00
-7.450962445785905275e-02 1.637934926144861136e-01 1.529121827406248579e+00
1.739120061312028342e-01 1.422532427892016227e-01 1.408493573451603753e+00
2.752796624957055960e-02 1.474277286819523913e-01 1.438837502595523121e+00
-3.398197494445972522e-01 1.448395091275422042e-01 1.394677708074230083e+00
-1.302764673474826052e-01 1.439953577910347282e-01 1.414852523655683703e+00
2.687753095607255463e-02 1.490254739020389907e-01 1.468668908193812905e+00
4.161054843520888002e-02 1.387811084128239558e-01 1.340975436785315500e+00
-1.631929659924801490e-01 1.564886982909429458e-01 1.508684867425546194e+00
-2.716167764199726165e-01 1.524693335777071446e-01 1.483259464398877903e+00
-2.983882784555528245e-01 1.394165289511310746e-01 1.400980751391143864e+00
-6.523732454329790598e-02 1.426377064257012828e-01 1.405494319167260642e+00
-2.172224971574381602e-01 1.518234977905612293e-01 1.479075593761263407e+00
-1.949298701518389076e-01 1.442167583896423744e-01 1.435788900657710476e+00
2.335562498308084434e-01 1.721099889010170025e-01 1.618004222947681647e+00
7.412597293955410296e-03 1.461740032171080783e-01 1.394306803736149680e+00
1.359383197835501433e-01 1.477364405575611883e-01 1.422816348596641856e+00
8.728187625671729455e-02 1.629110177149394600e-01 1.539240674936359410e+00
-1.538667041766678678e-01 1.553306512525781669e-01 1.520950401415111619e+00
-1.776248191936305731e-01 1.506077899250902186e-01 1.473735249298576466e+00
-9.405150571652237668e-02 1.820859508587146514e-01 1.652203488785879859e+00
-1.175291601543460018e-02 1.402853705098815740e-01 1.395832408923223245e+00
-7.789682861923266644e-02 1.744166211194107530e-01 1.555046648489545325e+00
7.286436585671249300e-02 1.396511795633021968e-01 1.375137002041854739e+00
2.028590333776502663e-01 1.754978565798181456e-01 1.626325772830636618e+00
2.922432824046776179e-01 1.363292312306339515e-01 1.336961302781654037e+00
-1.135622744387127653e-01 1.346047181774322754e-01 1.345113019383967989e+00
-1.986258620380060014e-01 1.383758717913133596e-01 1.341801921996584435e+00
-1.482829898100635202e-01 1.398253163135272092e-01 1.364467586166212332e+00
1.699423695098894668e-02 1.486920584063914363e-01 1.419637108791660385e+00
-1.834306613142645259e-01 1.532208776316566212e-01 1.488021045937849562e+00
5.927409097043300629e-02 1.419168677345148677e-01 1.407318827630901881e+00
1.346384939251108748e-01 1.408401799327173021e-01 1.370601061482588978e+00
1.326105458078679633e-01 1.431082493767744102e-01 1.386382079316460514e+00
1.841167593545241232e-01 1.599875305756415511e-01 1.492104260178025887e+00
-5.168687563716820033e-02 1.750199481026152304e-01 1.654151992334179422e+00
1.649721328549748900e-01 1.561805115213901751e-01 1.495905774216542250e+00
-2.431589128169675817e-01 1.727358969836872427e-01 1.659655833395667024e+00
1.470494940044352605e-01 1.683958600926690197e-01 1.564167907179559780e+00
1.384262353558914083e-01 1.588493912561297350e-01 1.493403315010353172e+00
-8.359310386684812300e-02 1.743175067694964775e-01 1.635160782018001191e+00
-1.083481309524398362e-01 1.404075754657920505e-01 1.362183938041019449e+00
1.741225322387696950e-01 1.802300236930926003e-01 1.646183522755056527e+00
6.828342708707270392e-02 1.503453046361810652e-01 1.417675002935061546e+00
-7.878158353838295158e-02 1.746720648094882977e-01 1.625200029609698005e+00
-3.044261197207546663e-02 1.458695819989692388e-01 1.439352541755552828e+00
-2.543087712468365402e-01 1.517003950703581794e-01 1.475204121919670319e+00
-4.082423556015323668e-02 1.499133288782797113e-01 1.452076332579645745e+00
1.378117404770395071e-01 1.507183524814039444e-01 1.474869926278187249e+00
2.572482999886514521e-01 1.337729588165522399e-01 1.309726544962413142e+00
-3.332173577029466649e-02 1.233462463801435205e-01 1.203621280757439127e+00
1.615707954928156942e-01 1.356806763687562201e-01 1.292168075656121573e+00
-1.345407881858449173e-01 1.484573271108370895e-01 1.440341465657379416e+00
-1.992418370864443566e-01 1.394116728469178834e-01 1.372556487374914536e+00
-1.886238995152501874e-01 1.554976607761841823e-01 1.463775022472157739e+00
1.641198781020420383e-01 1.424323450213165754e-01 1.419548500272692859e+00
-6.719730875222039435e-02 1.670610406799355463e-01 1.615418250930889199e+00
4.371537158738401235e-02 1.621664721104308926e-01 1.574063010466909329e+00
-1.795090342537211947e-01 1.635813269044991136e-01 1.466165007938403431e+00
-4.872016480935640985e-03 1.538174737408090909e-01 1.485286210752176705e+00
-8.500572960949911300e-03 1.792056390268206845e-01 1.685955380417506921e+00
-3.302287733195523600e-01 1.736875023020814923e-01 1.549405547242565184e+00
-3.498236301503322015e-02 1.535672617269435714e-01 1.494642371727979979e+00
-3.152796775241658439e-02 1.734505101271491545e-01 1.602875747350438029e+00
-2.697127570382210071e-01 1.732838249351519588e-01 1.666180841862560325e+00
-5.105446838483913147e-02 1.718558446522647221e-01 1.594784221991285778e+00
-2.883704399550609532e-01 1.524061616845873712e-01 1.441756508939151527e+00
1.373167577888928792e-01 1.728649637150454776e-01 1.582602068626207226e+00
1.042369267924201509e-01 1.650851505204532499e-01 1.605840751896795870e+00
-3.111625757527197167e-01 1.398248117735980955e-01 1.387149612506568097e+00
-1.075385085012551395e-01 1.467307321803816011e-01 1.422769171561219848e+00
-3.466919558143529145e-01 1.425425375262255323e-01 1.362911764274435056e+00
-1.329936837429394891e-01 1.535251095944777378e-01 1.479352472799641882e+00
-1.258141475388552810e-01 1.343456173648850116e-01 1.334585394429923522e+00
9.852554130216968631e-02 1.420464699171094525e-01 1.415246612975665785e+00
1.844236260170079578e-01 1.269872078413295524e-01 1.254073848409828384e+00
-3.026624782129433422e-01 1.425071192632859640e-01 1.377665162604678972e+00
-1.549921958590786131e-01 1.248449585308600007e-01 1.266520135892216237e+00
-2.668961198181204475e-01 1.448818013025230667e-01 1.386769961787729821e+00
-1.426468007187453313e-01 1.318994674739987494e-01 1.274375407322424270e+00
-3.183500452358042909e-01 1.456229452619019205e-01 1.427504487951418932e+00
-1.752003128063176762e-01 1.500454278346757542e-01 1.464972476132525570e+00
-2.603553384338565951e-02 1.390327342073393035e-01 1.332014518051333196e+00
-2.244589388299353672e-01 1.681957984221060520e-01 1.543857542452555354e+00
-2.306373491909417539e-01 1.478968238820930203e-01 1.427665098797005649e+00
-3.176194489800023835e-01 1.718414310798035693e-01 1.576706413210946955e+00
1.566455229392793580e-02 1.671421080222088851e-01 1.612259813616026882e+00
-2.507678401980635921e-02 2.065379826489442960e-01 1.821164570469044008e+00
-2.041694227931037386e-01 1.874490385017147653e-01 1.692112549723284731e+00
-4.287173140511038594e-02 1.566684104956952150e-01 1.462006173629620598e+00
-2.809288491869815219e-01 1.683933180152632769e-01 1.575743762794188374e+00
2.623764048097983470e-01 1.283545178998548864e-01 1.239407274674247050e+00
-2.019948183346689519e-01 1.507208330058174284e-01 1.491336281395446495e+00
1.353217473936331461e-01 1.615420301419342175e-01 1.488433798320352830e+00
-1.480339267583490603e-01 1.465372335943403159e-01 1.419513750070605651e+00
-6.908531142533537450e-02 1.534667880929223849e-01 1.504103188141247438e+00
-2.226255695461750450e-01 1.451969068544447794e-01 1.398695941805911946e+00
-8.718876483031084978e-02 1.483670549759939228e-01 1.425442181319902968e+00
1.837170679804981180e-02 1.473122041235067070e-01 1.422614816508646962e+00
-7.112760400071677092e-02 1.599301355268424041e-01 1.571645023497146632e+00
-2.967971679664124229e-01 1.397022397117230197e-01 1.373311809248973780e+00
-1.267072063114505626e-02 1.467411790594585763e-01 1.412206041270995138e+00
-5.037966163893315974e-01 1.533054483190488537e-01 1.456319811027675160e+00
2.108820638320475782e-01 1.702370741135529886e-01 1.622861685981387359e+00
3.019158862543787694e-02 1.526458425291179477e-01 1.438064296396874386e+00
9.308535235447643053e-02 1.387943534003666657e-01 1.374418576778186019e+00
-1.035672843997055698e-01 1.531015310309191135e-01 1.456234778326763513e+00
1.534207066897276817e-01 1.658714581081507655e-01 1.584732883749800481e+00
-8.006823650238015927e-03 1.682167380496920051e-01 1.556382834388587932e+00
2.264733496650247081e-03 1.636276701140985668e-01 1.573828673975298464e+00
-2.083850873739808152e-01 1.646417829560874735e-01 1.541638041669020742e+00
4.024913277130225397e-01 1.665270893671175201e-01 1.596163433161511547e+00
-4.078697814742868882e-02 1.826465615420881927e-01 1.753418593416606663e+00
-1.625754256287682553e-01 1.614120121160297627e-01 1.547438268753629220e+00
-4.653473417080630087e-02 1.729222289687431802e-01 1.589268011503045308e+00
3.040649751966595371e-01 1.445696957022060691e-01 1.395475084575495295e+00
1.223020251894765958e-01 1.594774191171021149e-01 1.516092731376134539e+00
-2.760305488127529072e-01 1.535106359729754566e-01 1.465839927121942443e+00
5.495271361374375052e-02 1.511160055736415209e-01 1.449567420407758878e+00
-2.128116186030560297e-01 1.418550874422548902e-01 1.382906479984942649e+00
-1.487769511791916521e-01 1.435653901513380681e-01 1.390806310686115488e+00
5.174047847426378743e-02 1.482550609230921523e-01 1.457708970793523351e+00
-2.553909231912144806e-01 1.518699488173323175e-01 1.480848930656311957e+00
-1.485834368167242292e-01 1.292997694854792490e-01 1.271812330390363677e+00
1.322242344661388458e-01 1.805488627772910415e-01 1.690532404818186007e+00
2.971235933997486839e-02 1.408224702431898623e-01 1.354589941140234455e+00
-3.468691730543895790e-01 1.454163416580463442e-01 1.410860221072039566e+00
-1.214124830123687881e-01 1.496326044826030155e-01 1.431407232670796725e+00
-3.178601036827494730e-01 1.801683867900228109e-01 1.716307830465672257e+00
-2.786862606738337855e-01 1.727046779967657819e-01 1.622120263991353006e+00
6.831659000972341300e-02 1.337103943380294480e-01 1.319580725130702126e+00
-2.664557830673627836e-01 1.684276166639357142e-01 1.594678239232709904e+00
-9.891069256988309355e-02 1.433621643834440407e-01 1.390561921943794355e+00
5.035666726894068995e-02 1.415509577904615623e-01 1.357606049066837350e+00
-7.513682481856316653e-02 1.668800855320831389e-01 1.607272438250700430e+00
-9.916977203693552734e-02 1.385711076198296310e-01 1.336163977680063564e+00
-1.857088710575595936e-01 1.596200400853292345e-01 1.550367017707545703e+00
-2.297987500579722620e-01 1.424128933645684159e-01 1.389667210875915826e+00
-1.232104957216197255e-01 1.537206705115730654e-01 1.454754363851374022e+00
-2.233373053330854618e-01 1.510308637264513310e-01 1.472715933517602549e+00
2.020216296832740271e-03 1.558996388554451662e-01 1.488806868641862291e+00
-4.661155808240300957e-01 1.474168171247500214e-01 1.433973720361803261e+00
6.793631164722616078e-02 1.620455308729178701e-01 1.550763282778484520e+00
1.871644318988420763e-01 1.505576416825162023e-01 1.487367546961928078e+00
1.951158152281594893e-01 1.432550155126375846e-01 1.367413169584446031e+00
-1.916949223899587496e-01 1.427113466079489301e-01 1.370374343211251178e+00
1.629064502290298866e-01 1.599635639697159217e-01 1.526824378872906118e+00
-6.550373662780033246e-02 1.629925089491937040e-01 1.562507591538092822e+00
-8.852052935933003852e-02 1.682389269508495211e-01 1.610015675206200481e+00
-9.217182087301868665e-02 1.878467785983127802e-01 1.710847794542921463e+00
-2.026459492096668036e-01 1.628236287563434581e-01 1.568940614324326965e+00
9.191234743811101116e-02 1.705236617889842321e-01 1.622559090047654529e+00
-3.635771968366218743e-01 1.991328926821232803e-01 1.855390860213103954e+00
7.415993762417787127e-02 1.722251381297657258e-01 1.643101473298102633e+00
1.559852487796858367e-01 1.695765821153024377e-01 1.600607648709490682e+00
1.543767009909805844e-02 1.515149726007764264e-01 1.446201823325655944e+00
1.123731625323118183e-01 1.591221777446339969e-01 1.508731383341640697e+00
-1.462178926619014940e-01 1.757817208242146434e-01 1.624986848562044228e+00
-4.138848223213238697e-02 1.611938127710549340e-01 1.513858287835194938e+00
-1.672107440585213767e-01 1.735643424627181242e-01 1.645591141603846674e+00
1.063222586859580016e-01 1.628093951509656800e-01 1.568786586886207646e+00
-1.598012208374948728e-01 1.811508577538646358e-01 1.687038945137989243e+00
5.818692228209920714e-02 1.529159352588170262e-01 1.487787487512988172e+00
-1.262421240258259358e-01 1.596992724395848162e-01 1.556399907884851608e+00
-2.062484908588431698e-01 1.700154323868302564e-01 1.611629522952293891e+00
1.007666101590124624e-01 1.917030729316043236e-01 1.804671126965521122e+00
2.904645282515226357e-01 1.646852658901675204e-01 1.538594178358493547e+00
8.254123444903140039e-02 1.523723184163638944e-01 1.454439189031925705e+00
2.619707976578432573e-01 1.560473312261008161e-01 1.505275817323372234e+00
6.915609793413783103e-03 1.618556070797592117e-01 1.545799690250420522e+00
-9.541440845622142786e-02 1.797365775526598153e-01 1.593355848771959904e+00
8.679894575723097472e-02 1.645176842400266348e-01 1.506558822760228900e+00
1.255968175393567046e-02 1.806175663727307146e-01 1.640677680208242117e+00
3.490333494462840580e-01 1.931381559259329195e-01 1.742478164736514623e+00
-3.948464225674809813e-01 1.618950796122832214e-01 1.501889875956497589e+00
2.361686089495238228e-01 1.684583257769926290e-01 1.626557805849828897e+00
-2.808146395431055931e-01 1.681730728689900811e-01 1.586874130766144919e+00
-3.994947836742958058e-01 1.786988124150603596e-01 1.704472028878772694e+00
-1.144797425138204539e-01 1.503373958698323298e-01 1.437014895886559840e+00
-3.577461102577402241e-01 1.582286859173493987e-01 1.519330119233563314e+00
-1.099545575919439605e-01 1.841624306529267840e-01 1.733419722138866303e+00
1.503561537716497643e-01 1.662371700444251199e-01 1.550736401029158218e+00
1.110166156662527881e-01 1.730820013259565526e-01 1.576347274514434682e+00
-2.505564504757472055e-01 1.670728843640988948e-01 1.545338075172149273e+00
1.048923206256525270e-01 1.751323733714403585e-01 1.681061977417539044e+00
-2.934768316836069285e-02 1.939622252012115911e-01 1.710483785495714226e+00
-2.446330096858311542e-01 1.780817937822549435e-01 1.668209364440541798e+00
-1.326459775924258566e-01 1.712152079043308683e-01 1.539372952872007705e+00
-2.402201377272304428e-01 1.793876655718230073e-01 1.678263750388654829e+00
-4.001232662456714051e-01 1.777105247392055665e-01 1.673221732472876422e+00
-5.820096285155105381e-02 1.798319974690995304e-01 1.648418664120025801e+00
1.041628687936764774e-01 1.635836772204042611e-01 1.565065525266657431e+00
2.919086136937151799e-01 1.621633993566465870e-01 1.553144470574792102e+00
1.403995676047770438e-02 1.600380899598350115e-01 1.492475738931695162e+00
3.561380170527261163e-02 1.682502224724665152e-01 1.535136693143574593e+00
5.191271643982726253e-02 1.747898131981619474e-01 1.626157373841501386e+00
-2.343619730951851110e-01 1.305237836316149036e-01 1.271671324353576882e+00
1.093720700007573404e-01 1.769677918760851343e-01 1.671265134739368996e+00
-2.449975770146869680e-01 1.674160614368296607e-01 1.564363270197310474e+00
5.650982427150656739e-02 1.586384692881356029e-01 1.506186362985963090e+00
1.725021664692931722e-01 1.691236385214661964e-01 1.626713211329555930e+00
1.229872325683598611e-01 1.529754773907924803e-01 1.458482085777348836e+00
-2.030133059743651283e-02 1.573064968052646784e-01 1.525670322427889802e+00
-1.209160880629082807e-01 1.613658236179947025e-01 1.510289738425074857e+00
5.191876453271537101e-02 1.428777588226142758e-01 1.344854753304282280e+00
1.082747167202521843e-01 2.026587391855124709e-01 1.793101537690292568e+00
1.290112961828963067e-01 1.635043846348090413e-01 1.530359194109894849e+00
-7.984936605732355364e-02 1.966165235892865515e-01 1.717323460987205452e+00
-5.561362849668961134e-02 1.904804171814196700e-01 1.713590375442559655e+00
-1.690333453134730823e-01 2.056533089220202726e-01 1.849363282025464184e+00
1.801267610145499409e-01 1.690128620077301913e-01 1.562820648151457492e+00
4.489686356935178140e-03 1.953789988267351507e-01 1.800561308922676851e+00
-1.010109263588695044e-01 1.981566723552252163e-01 1.757028500920286174e+00
3.827850088344252888e-01 1.854121454510550826e-01 1.743926772788797930e+00
-1.152879748918949621e-01 1.740001535701478641e-01 1.625826195846928446e+00
1.350787155435006770e-01 1.694533714551447467e-01 1.531946294592315239e+00
3.468769801886898985e-01 1.752135514917026460e-01 1.597864695474503272e+00
-1.260978723197044352e-04 1.864778575820582873e-01 1.685002498694903705e+00
2.883640756469473820e-01 1.629507767598783741e-01 1.517690198045139605e+00
1.801306842885339321e-01 1.523516339003212205e-01 1.458992437744168535e+00
-1.723651758271789805e-02 1.641400231980173763e-01 1.494390285759411574e+00
8.754443811534698416e-02 1.540531851354475235e-01 1.472204252187153450e+00
9.356834019072098052e-02 1.697634168624000961e-01 1.560715094554439908e+00
1.148512284724132436e-02 1.481816763917304658e-01 1.425798235818395598e+00
4.736512887992650467e-01 1.664987126959891484e-01 1.563484528081271252e+00
6.033339242660861190e-01 1.582783348500158560e-01 1.472065857955793478e+00
2.483798934805418468e-01 1.467604034815302994e-01 1.411778108763730444e+00
1.056486202022515891e-01 2.090011770385954981e-01 1.910651468883276305e+00
6.125914378808246935e-02 1.675183571311113506e-01 1.558663621551706013e+00
8.727283982577908883e-02 1.736508638507971158e-01 1.636166120832483140e+00
2.586603128382918282e-01 1.841365721597783278e-01 1.734185336090232399e+00
1.025670368950868938e-01 1.986518126610193613e-01 1.852938351488041979e+00
2.670495326006253056e-01 1.893060338448886715e-01 1.669242914813040324e+00
3.133826302064320335e-01 1.976810106449001236e-01 1.757185801762785493e+00
2.908355419118563434e-01 2.353473666326097724e-01 1.993777400677748224e+00
1.578120835889615034e-02 2.035266948288033395e-01 1.828719687842773167e+00
-9.525134276482023765e-02 2.079539838462668433e-01 1.837776777814572382e+00
-8.858699421462018497e-02 2.063979721103929021e-01 1.766976003068697842e+00
-2.305732184648932870e-01 1.650134175356489930e-01 1.533130298545348102e+00
-1.023754371098454519e-01 1.571996993520634045e-01 1.510340390002471445e+00
-4.273663738207283957e-01 1.726983601524661183e-01 1.605020704485647709e+00
-1.063204469235520394e-01 1.936564264338183072e-01 1.720159041695664248e+00
-4.145586646214009796e-02 1.704246446938051107e-01 1.599380247297580215e+00
-4.008584174595528071e-02 1.621631681440758865e-01 1.473707824667008115e+00
-2.132241419697333273e-01 1.841257519333055481e-01 1.733568226634630172e+00
1.941743394015003343e-01 1.719657694511244062e-01 1.638907369176437090e+00
-9.073645625518027280e-02 1.560284202905869166e-01 1.502524930077482113e+00
9.504529818025386767e-02 1.860380124252343781e-01 1.757904307948105815e+00
2.995726119465573836e-02 1.204086144305582945e-01 1.173151455674180443e+00
-3.331417183154100625e-01 1.592912141115048474e-01 1.456162816951095618e+00
7.814765724563461913e-02 1.753285613897614947e-01 1.594624895745757387e+00
2.349443545074829734e-02 1.810326553277584460e-01 1.659062434194495506e+00
-1.537188428340521551e-01 1.820230355788918231e-01 1.683612415397500506e+00
3.245162346838644241e-01 2.047380762249307873e-01 1.879785667734149790e+00
-1.723054003943929602e-01 1.857479826260052536e-01 1.682382585755477278e+00
-4.501086191190933200e-02 1.944128164399082093e-01 1.754330743891870048e+00
-2.282479094952805099e-02 1.942661279374790495e-01 1.708508198166311054e+00
-3.360233875206541376e-01 1.967864200037600930e-01 1.764695320380345267e+00
-2.180956862433342525e-01 1.846939257240687027e-01 1.692944518981661650e+00
-7.510153506595476647e-02 2.100379802064130663e-01 1.908470251795145511e+00
1.146051432855658692e-01 1.835072800787037051e-01 1.667631269008074346e+00
7.233357511076458912e-02 1.874291494217604492e-01 1.750862834548598812e+00
-3.678839847251566542e-02 1.800204276784606039e-01 1.703817343360443770e+00
-7.014354418550526604e-02 1.918775409922191533e-01 1.703595629265385325e+00
-1.564552838166755333e-01 1.947572123349516071e-01 1.773661221683090039e+00
3.419347589093934547e-01 1.800887111670127494e-01 1.673137684268020120e+00
-2.300326093044704201e-01 1.769331736386302867e-01 1.712748309280203829e+00
-9.517279165447802003e-02 1.898954229118365866e-01 1.780395443570036429e+00
2.111990120214651823e-01 1.924768472559449384e-01 1.752875159190371956e+00
-3.609361044133974072e-01 1.579850676427269340e-01 1.449707110472201466e+00
1.442540994535762913e-02 1.909479742534949120e-01 1.705096040384234124e+00
-2.560784853427252039e-01 1.466817128211187482e-01 1.432723684401421727e+00
-2.502703393632937576e-02 1.665704632397565776e-01 1.565074869642062216e+00
-5.977665336634642446e-02 1.633396057924150768e-01 1.510260192328242157e+00
3.297770107620343061e-01 1.774893244378824841e-01 1.638823392699839676e+00
4.852325587392972150e-02 1.935228447829793197e-01 1.709616576900651275e+00
9.081546148713277866e-02 1.647826947444239742e-01 1.545350892371979423e+00
1.739361591426700354e-02 1.815063887241033236e-01 1.669837694357644731e+00
1.489582793970505858e-01 1.857588609970471927e-01 1.702021569504165610e+00
2.490587457314662745e-01 1.705189287912099172e-01 1.546992324556666354e+00
-2.077854035817070510e-01 2.231330359198934743e-01 1.948169829591944069e+00
-3.807770165077982161e-01 1.652855912848526787e-01 1.555728005866996444e+00
-5.511934337414490237e-01 2.108232133055733537e-01 1.893241674141542541e+00
-2.173314529237089232e-01 1.703220728340429646e-01 1.611192661195032461e+00
-4.692961509485321647e-01 1.983124507598175434e-01 1.814784405446988824e+00
3.620101868342937013e-02 2.141439821200203375e-01 1.891205941502044352e+00
-1.807304076298405504e-01 1.651127602950372142e-01 1.555099868178882350e+00
-3.183128835273496549e-02 1.945656329794724915e-01 1.746094684044554368e+00
4.866373636200012343e-02 1.720611943246140862e-01 1.587489558994278127e+00
-2.452643641044500167e-01 1.716034605899698640e-01 1.580399636423381660e+00
-2.860923195953294848e-02 1.789283713179297686e-01 1.684640875031230056e+00
-2.127994231950176562e-01 1.701091123039298048e-01 1.590882180130695156e+00
-1.727139593906835413e-01 1.580522537906454972e-01 1.488506246463892513e+00
-5.515334746177576186e-02 1.719768727881286485e-01 1.606922298614694267e+00
-1.696174018690261853e-01 1.485462115420540796e-01 1.406238234588052194e+00
4.614366764266472631e-02 1.625961197738138297e-01 1.536548664780384321e+00
-3.497551779020542373e-01 1.662289246326145720e-01 1.550713570672174191e+00
-2.057106357074304781e-01 1.991672441830726337e-01 1.803258884014966146e+00
-2.943138024049208323e-01 1.499963660591935866e-01 1.410590280005560748e+00
-1.868074641013292292e-01 1.583885666606600906e-01 1.490339737848092927e+00
-9.138867616103200919e-02 1.682935909464051971e-01 1.545938610059711227e+00
-2.389406951307417870e-01 1.917951495881417001e-01 1.823474534778643186e+00
8.174615721107859889e-02 1.732860153963417804e-01 1.659557073543904249e+00
8.711387216056723504e-02 1.935771724319299558e-01 1.722629135551129620e+00
-1.817707329264331984e-01 2.199542445985348538e-01 1.922962114863659533e+00
2.987212832301440746e-01 2.089950415423312557e-01 1.912591515476354642e+00
1.237186435236129062e-01 1.800824879215152940e-01 1.636976336819373934e+00
2.939811184351300288e-01 2.272532112342356692e-01 1.944422159042122678e+00
1.785406598153641000e-01 1.987652414290834169e-01 1.756739429565020494e+00
-5.997179163152844411e-02 1.636600951774791757e-01 1.596708674902155733e+00
3.694228462051873940e-02 1.905825012995217005e-01 1.722260932167045677e+00
-4.528311037666452044e-01 1.934065670366946210e-01 1.729502330644564267e+00
1.726405132792659392e-01 2.118872062361421005e-01 1.845831939777806463e+00
-3.416756505882215939e-02 1.849416499800357050e-01 1.600850151068599292e+00
-6.909781725183310186e-02 1.757656197926550368e-01 1.618688608153012742e+00
4.924251846098804397e-01 2.040476984016871276e-01 1.784243735257895924e+00
6.261156223948753652e-02 1.978890872436526727e-01 1.773699466824199877e+00
-1.313526403759761318e-01 1.654129658617607967e-01 1.572030540471716531e+00
2.415458752586230606e-01 2.090884083577765618e-01 1.847543687798101963e+00
-2.119586535793004101e-01 2.238895137991566975e-01 1.922066924685882805e+00
-1.994034813744724743e-01 1.831566049202136559e-01 1.696000707916753170e+00
-1.475735799801304593e-01 2.247814025418637118e-01 1.992793423594055868e+00
-1.421265806157837874e-01 1.550663286356094850e-01 1.484374702315928385e+00
-3.978130167260315875e-02 1.731925833580962026e-01 1.634984124609801803e+00
-3.601126729691845330e-01 1.874593091175677240e-01 1.742745011149464451e+00
-2.799707143447658919e-01 1.811210972425259247e-01 1.653319210750677337e+00
-9.292102404210964006e-02 1.716286116062788747e-01 1.597582474475004233e+00
-1.175676891431138571e-01 1.874344917803176247e-01 1.721945540781092632e+00
-2.717557384290375175e-02 1.645805341947572387e-01 1.493432657814673270e+00
-4.370897800001734002e-01 1.928896339980808172e-01 1.739099571052042936e+00
1.837820625606141969e-02 1.832927582093712704e-01 1.709912028086042257e+00
1.444541913305217307e-01 1.746152654401135207e-01 1.611278133041831984e+00
-2.074460900305115096e-01 1.830595789442800159e-01 1.667854550014516324e+00
-1.202067583558177367e-02 1.953709053208688151e-01 1.792815962551175257e+00
-1.859318977063010025e-01 1.693665538774318524e-01 1.591120975925642833e+00
-2.826404628775277539e-01 1.736781313944041616e-01 1.585535573585787894e+00
2.648746196770617733e-01 1.850721190854225928e-01 1.650382968889779534e+00
-7.428495686672900722e-02 1.475348011149865135e-01 1.385700646789683521e+00
4.485379766002063617e-02 1.722014565767663874e-01 1.536258080552659555e+00
2.224356825413765365e-02 1.691418413212631700e-01 1.545989717769164828e+00
1.637550288535512821e-01 1.660142359037503901e-01 1.561059542811263245e+00
2.450681983228209793e-01 1.689354746496823101e-01 1.525102526707702078e+00
2.649931559742272902e-01 1.993116312633708143e-01 1.787083263401202826e+00
5.391197985825132294e-02 2.059111191901660531e-01 1.838568160637518822e+00
-2.160259284039152960e-01 1.762812075618719609e-01 1.585058058025141658e+00
-2.702335388449157976e-03 2.033864601007567274e-01 1.804487110857728727e+00
-1.209693897078112090e-01 1.903767883180178255e-01 1.688288449099344168e+00
-1.996902274230005492e-01 1.927571145177857659e-01 1.732845005284090689e+00
-7.146498551516278219e-02 1.914516954512109070e-01 1.777976099258592679e+00
-6.837193728904028545e-02 1.941900344825200908e-01 1.734858372489171519e+00
-2.560526130981523041e-01 1.803468925161787750e-01 1.661681807646491427e+00
1.444725800709121821e-01 2.320905320206331224e-01 1.958408622914420194e+00
-2.153524648996364699e-02 2.505137746799646070e-01 2.147994713687917834e+00
-3.121757779704407709e-01 2.251788675185268929e-01 1.990414686484623497e+00
-1.531559333966097114e-01 1.897995242105390556e-01 1.768705733274624992e+00
-2.768533738909969566e-01 1.907878536760232169e-01 1.747808295989529359e+00
2.602730874952346452e-01 2.156247693032879997e-01 1.901035674082860005e+00
2.652365618154440274e-01 2.259383663526079167e-01 1.908713909249485363e+00
4.556407782988075028e-01 2.221135277669245567e-01 1.917691248726825615e+00
1.403270741715018088e-01 1.882305187094618637e-01 1.678184770094868439e+00
6.434620208023221766e-01 2.616708521562682854e-01 2.123027928860989011e+00
1.787918774061956484e-01 1.792038138854066265e-01 1.675909372741771541e+00
5.453068697718280872e-02 2.098079866807466554e-01 1.759201364626499675e+00
-8.191888195023470931e-03 1.984742061341547570e-01 1.780850451469135898e+00
2.903179387088480334e-01 1.702391303426031843e-01 1.570946325696709778e+00
-3.564602090580216154e-01 1.577026844233876401e-01 1.508865994283617784e+00
1.626842891450988940e-02 1.626729237222657998e-01 1.514964635651069091e+00
-6.738751476707734991e-04 1.847861278755983661e-01 1.688480676763543853e+00
-1.121677163287743834e-01 1.815803747252760225e-01 1.616562559765907681e+00
3.646219873970222292e-01 1.499882915217022328e-01 1.433109690031470596e+00
2.276659550447496516e-01 1.931715094035653113e-01 1.749582195353992065e+00
1.874815737120006098e-01 2.131436349502914829e-01 1.864417025812768580e+00
2.007215463448745740e-01 1.952748479339774523e-01 1.787028220204328388e+00
-8.784496619110241517e-03 1.976519157855885778e-01 1.767904171440465966e+00
-1.726155681285681809e-01 1.884174047406615704e-01 1.702447085408027805e+00
1.217309229707883023e-01 1.886727010816237893e-01 1.772704271559684797e+00
-1.893714510394020334e-01 2.103208590463094552e-01 1.878461158696592248e+00
1.232386959343460386e-03 2.356983330136593058e-01 1.986103537641071615e+00
1.864380992264046133e-01 2.328761695641173024e-01 1.965394549645772759e+00
1.049960249234035102e-02 1.890477690032566771e-01 1.650736050899588525e+00
1.999195456465735488e-01 2.153820612670269419e-01 1.860117901988440403e+00
2.084513683553878838e-01 2.155017324079574748e-01 1.901429698149478487e+00
4.546971633903410526e-01 1.891242184112092994e-01 1.731790409373804573e+00
-2.732193445139868282e-01 1.867832739662164954e-01 1.655185910221277812e+00
3.474316765795211481e-02 1.881440253372250737e-01 1.774035447400742260e+00
3.699231080785673753e-01 2.052962628345086638e-01 1.804695277753872729e+00
1.257038665270766020e-01 1.928795489902915272e-01 1.779645605451367407e+00
1.275308241449722539e-02 1.867726631852848485e-01 1.752960000281809538e+00
-1.507814030297061625e-01 1.760224162680957272e-01 1.577945185998554933e+00
2.572574330809735410e-01 1.668203969030363776e-01 1.512207699384482851e+00
2.779222190140812065e-01 1.719178829853073021e-01 1.552995528935596115e+00
-1.400220431141786237e-01 1.695978272161035860e-01 1.556241933221194085e+00
3.220783686188198880e-01 2.078370610415858355e-01 1.809886386022605098e+00
-2.038185389572486628e-01 1.941978590434182417e-01 1.761667205525800917e+00
-2.646965675327235257e-01 1.841677996786904303e-01 1.672745287262360714e+00
-1.143025449145044503e-01 1.897472385357741598e-01 1.629150906000094823e+00
1.058142796894659399e-01 2.045267475096831378e-01 1.740386573896412381e+00
-4.088149925605823187e-02 2.764323933658262011e-01 2.260767548020497841e+00
1.244009353150965919e-01 2.476903010627020951e-01 2.114086896435386276e+00
5.243199216860602307e-01 2.156496026910289521e-01 1.963653972330869690e+00
-8.597760815448182714e-02 2.396054641757160708e-01 2.082082006825335618e+00
2.155633098269270631e-01 1.856328208766772903e-01 1.611407480626277255e+00
-1.518898281783668258e-01 2.322424643553910317e-01 1.977730631694164298e+00
-2.137558414010358177e-01 1.874613748734437479e-01 1.717655618281576091e+00
-2.569506407956128058e-01 2.411376884970040102e-01 2.075538137892730006e+00
1.091896897323341581e-01 1.942473949273496592e-01 1.727585727880582622e+00
-1.253148400062399637e-01 2.104935228059036101e-01 1.852816612996579071e+00
-3.409914617013007354e-01 2.062047312781110364e-01 1.858229467137516577e+00
4.097679217577845923e-02 2.182232738975609376e-01 1.910365892520266451e+00
-2.837067507083991802e-01 2.107023488061709748e-01 1.844891497088402055e+00
-3.660014588213147957e-01 2.012866582339264132e-01 1.805856890708718021e+00
-4.403822880365808046e-01 2.168461481652836087e-01 1.877451090117803423e+00
-4.821068305503303231e-01 1.706157734664661141e-01 1.611178293159494235e+00
-3.546682684975748234e-01 1.510161323748486217e-01 1.373503852961392102e+00
-1.315534943133364332e-01 1.642139731203071107e-01 1.519418850989236125e+00
-1.376732829337573294e-01 1.753202719232032636e-01 1.650133811632161551e+00
2.471701688048621726e-01 1.864174089025150416e-01 1.675740648806664179e+00
2.670340889635614695e-02 1.890241855849424946e-01 1.711974484639660510e+00
-2.659899341852430821e-01 1.893531394804005286e-01 1.718811126753791552e+00
6.721445777582286951e-02 2.148742869198790040e-01 1.861067885373529851e+00
3.575126143397096279e-02 2.152341043751538341e-01 1.915605607997579174e+00
1.986810086557591962e-02 2.223027920764136522e-01 1.884728077274347102e+00
3.617776646267609197e-02 2.181017055584384134e-01 1.864396973575674021e+00
1.646591665204631683e-01 2.043742419320849768e-01 1.861527720583733947e+00
3.279523992316481229e-02 1.941764407291089178e-01 1.736212669478636395e+00
2.882054417958823112e-01 1.908013467860167345e-01 1.760730711522904279e+00
8.199896759410238434e-02 2.274645185257565538e-01 1.944416814892072187e+00
-8.776025766757437289e-04 2.210832531796023404e-01 1.974028583426510108e+00
1.205505480743178787e-01 2.080314987372710867e-01 1.859111333957164325e+00
1.451443492301004723e-01 2.371988936341149490e-01 2.024293607289098684e+00
3.053225387676071212e-01 2.539900702587708503e-01 2.157402958237812030e+00
-2.082327499778940105e-01 2.328077774524496268e-01 2.037657799056519448e+00
9.569783431025037646e-02 2.540127603769166131e-01 2.221859460342686443e+00
2.969772895902450527e-01 2.427029799239885377e-01 2.152239691153051027e+00
-1.589071433027661184e-01 2.480038984579223948e-01 2.097495514270127259e+00
-1.854067088781520822e-01 2.288213544163338886e-01 2.036265527192276270e+00
-2.080404985909863058e-01 2.125266472823966191e-01 1.845048802945147504e+00
-1.973460875531756961e-02 2.253862818844590277e-01 1.977312658268503887e+00
2.074793955576162419e-01 2.112976112136307205e-01 1.899049297744878295e+00
-1.062205280864644552e-01 1.741760630701882084e-01 1.578077024068985201e+00
8.809430888028234319e-02 1.994935552332124662e-01 1.811192963219993679e+00
4.171005097787812144e-01 1.945028112801488462e-01 1.794901996084190987e+00
2.526822999820922955e-01 2.259399614243871590e-01 2.059847613046430492e+00
-4.326994355114859026e-02 2.228014823188797511e-01 1.980245560637400093e+00
6.883694677376587211e-03 2.240686999992121953e-01 2.028409554886019706e+00
-2.814569616064704904e-01 2.472965670246938530e-01 2.079893750659526752e+00
-1.090926025286513001e-01 2.280165989968576945e-01 1.931580083538952941e+00
-2.313309488382135071e-01 2.446005241221536897e-01 2.099155209985672066e+00
-3.036063925027651655e-01 2.569636685524380737e-01 2.144011202623409940e+00
-1.958040432962118993e-01 2.342197885098960819e-01 2.009751943901146642e+00
-3.820941414267891023e-01 2.828560087902031728e-01 2.320348977294259818e+00
6.819533176790311402e-02 2.363556021726878065e-01 2.004376847937946238e+00
7.779769505627291692e-02 2.527663288406726272e-01 2.152370695670175582e+00
-1.548782004315912286e-01 2.289736628619382652e-01 1.977342633972822616e+00
-3.086329544309963924e-02 2.402859051396040724e-01 2.064649841164401423e+00
2.272204844831230905e-03 2.346961256121876949e-01 2.022494232856427043e+00
2.663821114676145907e-01 2.178680121720638352e-01 1.881416002419184164e+00
-2.006944503614682407e-01 2.564063259998578537e-01 2.206010678227121158e+00
-1.515457631011725981e-01 2.809977283426448036e-01 2.314001125446112361e+00
-3.657895003372841902e-01 2.330335347766802068e-01 2.014635482449573356e+00
-1.589401193225556952e-01 2.154506459333044577e-01 1.862892484567656881e+00
-6.495285515183483183e-01 2.242116041453774689e-01 1.963503776070361972e+00
-4.580156663297272335e-01 2.307821093306167137e-01 2.079261113397915306e+00
-5.574131154264719973e-02 2.089029646159468734e-01 1.824874977022783229e+00
1.795829356294083579e-01 2.020742143627919929e-01 1.822726046638126540e+00
1.868625881829220348e-01 2.164396829060694638e-01 1.902074718920796492e+00
2.353045591266364756e-01 2.583230957519317417e-01 2.221052502778010584e+00
-3.025297742069404591e-02 2.181276123035384706e-01 1.905064378348298559e+00
-2.985571821748962407e-01 2.285574327123920946e-01 1.978643254205512791e+00
-4.314333010205037566e-01 2.581449341920754592e-01 2.204119767572943811e+00
-3.125393152954772380e-01 2.284566291712065711e-01 2.011126693374114538e+00
-2.220568096172789441e-01 2.578696262712282250e-01 2.089395201615795727e+00
-7.676242233105146084e-03 2.569588767508798610e-01 2.177827062787409229e+00
3.182439871702604645e-02 2.264682478282013522e-01 1.932045408275995690e+00
-7.481288536155263069e-02 2.298698394746900298e-01 1.939504871535835839e+00
-4.694820731902202282e-01 2.025582578220400387e-01 1.839952650280994417e+00
-1.454221916326784714e-01 2.392353953628894581e-01 2.077899816089766372e+00
8.441335757720365429e-02 2.335002269827430588e-01 2.005532591342960025e+00
-4.018063955141446680e-02 2.646989946500334923e-01 2.237030813851965672e+00
7.706613423612589109e-02 2.318609015926989259e-01 2.000232292633914888e+00
-1.200882764755204224e-01 2.780747632255243795e-01 2.263154753246230388e+00
-7.695248443228620838e-02 2.598937153346731477e-01 2.122153427790800073e+00
-8.950887236785316781e-02 2.257847968804739258e-01 2.023439586823241765e+00
-4.205874856802056805e-02 2.547699187414482203e-01 2.168181324852162195e+00
-1.393134439466206520e-01 2.272027021173677330e-01 2.018244082944112616e+00
-3.494398556565778136e-01 2.221961163773221448e-01 1.882945004258451682e+00
-9.727271512645936646e-02 2.303007387597498790e-01 2.064595512442116032e+00
-3.354697000398694229e-01 2.063805319314640230e-01 1.849428002906583934e+00
-3.295077640718913070e-01 1.915060228110598561e-01 1.739337698072672023e+00
-4.419611830398128549e-01 2.045389453206234998e-01 1.793590616906387547e+00
-1.786035081397656099e-01 1.956609882290282210e-01 1.776414472810154077e+00
-3.850775379486395811e-02 1.987887910867673635e-01 1.764559088030305256e+00
-4.250875102157126162e-01 2.281126714027206792e-01 2.010102936296758624e+00
-1.836732476913422729e-01 2.030943711380857886e-01 1.880929909652126586e+00
-4.610752443446845539e-01 2.365810124616783972e-01 2.063144369676574996e+00
-3.941306751520288199e-01 2.458614722991467327e-01 2.105023326557045937e+00
-2.359206381950106901e-01 2.550840074237794575e-01 2.095508361708007694e+00
-8.159119405410590609e-02 2.778207780962301809e-01 2.291042780034257653e+00
-3.036262164907412853e-01 2.778573964245388273e-01 2.289961197335637078e+00
-2.380043618919404635e-01 2.874366472161451469e-01 2.280137343691036378e+00
-3.304315627172590975e-01 2.400973950561647863e-01 1.975463714375510715e+00
-1.418147403800025519e-01 2.799729978710633338e-01 2.227671510527362120e+00
-1.429885267086421774e-01 2.940042247317726232e-01 2.337097968918312230e+00
1.044030244844253857e-01 2.772477211107400863e-01 2.285638953493290604e+00
-5.106152149183421640e-01 2.758656444978609956e-01 2.271244802229633208e+00
2.658364891571207145e-01 2.148364361883067508e-01 1.844857594008775026e+00
2.054201316265024529e-02 3.045845955186030629e-01 2.402899465193828465e+00
1.557646468625737690e-01 2.465037148506838416e-01 2.099713907973427052e+00
-1.281320752734617097e-01 2.171428894569004397e-01 1.925916293109088961e+00
-1.752487922031073508e-01 2.055943599058784044e-01 1.864037773728182801e+00
2.432493426930071589e-01 2.201586190279050947e-01 1.837010832197614407e+00
-1.147466082001743631e-01 2.114093282681980546e-01 1.865372165518665692e+00
-4.599101444339339512e-02 1.995768989945280181e-01 1.794073119855427390e+00
3.153246026975003447e-01 2.053598092011589826e-01 1.859144058673119826e+00
-1.146263894044541043e-01 2.177595456589914713e-01 1.901171974026328870e+00
-4.919127976862442547e-02 1.706793310947687103e-01 1.618783431810044693e+00
7.946661017767212010e-02 2.244616505530886152e-01 1.983045624169588850e+00
9.923964793269975104e-02 2.239498265918679620e-01 1.816408506408627499e+00
1.818944461995097572e-01 1.902126926227628023e-01 1.726478884909696365e+00
2.648436936170120992e-01 2.223290395269947040e-01 1.907771804563462625e+00
-3.740451150026012639e-02 2.709377264574076016e-01 2.181849079569976535e+00
-3.962879071157256877e-02 2.768678372900755802e-01 2.192130455269003964e+00
-4.855324221005731800e-01 2.861358755511923535e-01 2.249402111552600836e+00
-2.169673063412759506e-02 2.836567246839963308e-01 2.196373890289238240e+00
-1.580189247032169619e-01 2.822722801321462804e-01 2.187030764762645685e+00
-6.633325819231973564e-02 3.113596473436548995e-01 2.347395260577124443e+00
-3.091574542923328575e-02 2.953883008531197341e-01 2.382607818269791622e+00
-1.897678609044767539e-01 2.696072679987006060e-01 2.263161576735142066e+00
-4.341643224260908762e-01 2.602381031927266664e-01 2.015799516174551886e+00
-1.315301994810139374e-01 2.296514807659564283e-01 1.938403699166081129e+00
-2.142300209638811626e-01 2.672662034990752056e-01 2.157475723138013723e+00
1.288718152965661473e-02 2.864670858549728250e-01 2.289167950469038537e+00
1.233308781532978238e-01 2.539483490663341780e-01 2.142933744582755207e+00
-3.358138615992574127e-01 2.557515218770040621e-01 2.201368277010593122e+00
-2.791198746275943437e-04 2.097632114490848576e-01 1.842255046153044473e+00
1.587909111009075669e-01 1.835720408415315863e-01 1.698702460082787358e+00
-7.543139660180232797e-02 1.801035067915678634e-01 1.630902618207059174e+00
-6.787118905032180072e-02 2.190137288068408350e-01 1.941269462880852448e+00
-3.237321822587556353e-02 2.370886773271645986e-01 2.116913530074708394e+00
1.137825896264646197e-01 2.248222723237943976e-01 1.932903434455953029e+00
2.220395160101225618e-01 2.350015537269759536e-01 2.038948520613788062e+00
-1.921330799282132407e-01 2.410405811437228707e-01 2.047237945416506832e+00
1.046200950857039957e-01 3.017651493415866581e-01 2.345338937669579682e+00
3.972742722134531834e-01 2.652956226658322314e-01 2.137291956082092437e+00
1.802172174197206878e-01 2.819954876734330762e-01 2.216744645221047083e+00
-1.978977642546260116e-02 3.390780819306604688e-01 2.505585264251849686e+00
1.304516801333597542e-01 3.550804730932098363e-01 2.625786025008498559e+00
-2.065918017996950518e-01 3.117467182609426346e-01 2.331070303570570879e+00
-8.944327416746784831e-03 3.140907853366065594e-01 2.335790305391431065e+00
1.536713604480624829e-01 2.922163153011881898e-01 2.279300746463444494e+00
3.316879298526149711e-01 2.999659465915215928e-01 2.326290982045932765e+00
1.272929213981595798e-03 2.894646068238574954e-01 2.280205024373936684e+00
4.261383878050002960e-01 2.867775274601758739e-01 2.397981259154798206e+00
-1.126441482267491294e-02 3.110727362388920336e-01 2.333489908555870240e+00
2.211280490860653702e-01 2.240508040420493840e-01 1.915536467244175034e+00
2.204546489308664425e-01 2.021960718720501871e-01 1.766316622563026240e+00
8.898195187049129373e-02 2.073255854640532747e-01 1.867062121686623666e+00
3.533975824718604830e-01 1.806105174498860155e-01 1.657099693952612585e+00
1.823380656288064172e-01 2.102752137111439656e-01 1.918602903804349502e+00
-5.499168022216349705e-02 2.081191129827275332e-01 1.883101564483303569e+00
-2.414760036879818883e-01 2.148583745851764537e-01 1.865356443668978237e+00
-1.154765732461795896e-01 2.013019112978698399e-01 1.765924595241092243e+00
2.159210739404139601e-01 2.104877092222207646e-01 1.874902306514847128e+00
2.962279535006349662e-01 2.575042215453018923e-01 2.158876164085609783e+00
1.051183028919099177e-01 2.099704000750974020e-01 1.889396667934647667e+00
2.388111646986146863e-01 3.658391832311436720e-01 2.606724152346044487e+00
1.509131774690990746e-01 3.125987451498331016e-01 2.413761009083513098e+00
4.638095563233993884e-02 3.510853562299079411e-01 2.684644261993178738e+00
-1.174229270938979552e-01 3.336917260424793752e-01 2.456787589408958361e+00
-1.547202345321157524e-01 3.872346011288606560e-01 2.708966882774700657e+00
-1.619582175021121728e-01 3.632711853076576181e-01 2.681091137042773020e+00
2.461880357217457668e-02 3.934621678902645026e-01 2.692017584814001996e+00
2.430616089602781818e-02 3.418949527816933509e-01 2.513589755846622253e+00
1.904438972402385244e-01 3.483390910271176866e-01 2.579099545278275674e+00
1.583240355516292441e-02 3.139396535285974843e-01 2.403526539223689973e+00
2.736269149123593536e-01 2.754173620144972356e-01 2.206068483584469941e+00
1.064881676935923588e-01 2.893522238925818058e-01 2.314667487892408282e+00
-1.608478947500110653e-02 2.860032276345318980e-01 2.282883501283686112e+00
-1.909181269426126482e-01 2.342589808827947317e-01 2.016196738002270283e+00
-6.167346628702250477e-01 2.630954695039570690e-01 2.154834228166293109e+00
-9.568723374229322343e-02 1.958164986200880975e-01 1.740775756334268287e+00
-4.786565159603452524e-01 2.028428232472792858e-01 1.812716047798873520e+00
-7.694109811307822677e-02 2.009265280746855564e-01 1.747556619297532476e+00
1.967369725182259999e-01 2.507666770697636327e-01 2.058253960695352713e+00
-3.146637362603274535e-01 2.384334018782275633e-01 2.033790554874605583e+00
1.707039595396193377e-01 2.787732685371412944e-01 2.162157684380537237e+00
-1.511339021479920497e-01 2.692469651502814032e-01 2.259402246110456591e+00
1.105409019941521603e-01 3.517476953700233722e-01 2.565928300049142408e+00
-2.784097577717561944e-01 2.960745076629792694e-01 2.282442021890290107e+00
-4.679867018724886280e-02 3.035975231225531146e-01 2.275878999219471233e+00
1.793780022389522555e-01 2.988132741317888752e-01 2.206944481952226589e+00
-4.195441455253782204e-01 3.296579236863540485e-01 2.521705971042959682e+00
-1.832667751591267602e-01 3.255573904000487739e-01 2.537765304262052268e+00
-2.351500565762796036e-01 3.005565689038005028e-01 2.346200503242498847e+00
1.421838186843314526e-02 3.440057444656823282e-01 2.427087379449140325e+00
-9.449513285206527502e-02 3.552268956239058029e-01 2.566097472857461259e+00
-3.477992547050444694e-01 3.705564791721290274e-01 2.767838425006511560e+00
-3.248249261056816439e-01 3.349608986470459238e-01 2.563632111997381280e+00
-1.218625035274915197e-01 3.405829982683301060e-01 2.603852101145584186e+00
-4.267913545855842594e-01 3.255322924917932736e-01 2.482442870608564611e+00
-1.068525704407582155e-01 2.641917174282005787e-01 2.210237139187491096e+00
-3.394796724743660565e-01 2.476037407999020779e-01 2.109217614624203652e+00
1.198621841367755875e-01 2.679831502319361958e-01 2.188545872640176526e+00
-1.626433741127032429e-01 2.823974557299161470e-01 2.308650031081313614e+00
2.760173008069661260e-01 2.979119219061194812e-01 2.498041284133542206e+00
-2.046641486985546210e-01 2.474819888211303998e-01 2.077547089653067225e+00
3.153239907874316739e-01 2.488294480329666658e-01 2.086371994607413516e+00
1.115624352507856160e-01 2.538740336213182736e-01 2.189057141245936311e+00
3.222042969317721606e-01 2.564525974336934189e-01 2.128487285041122057e+00
-6.652599140332245142e-02 2.783000136555388027e-01 2.332367026097367013e+00
-1.699624211479248415e-01 2.577578532643353681e-01 2.165787106782855354e+00
9.454304492905213353e-02 2.935842158497389276e-01 2.381138799560701624e+00
9.682790268334413863e-02 2.822427780042257583e-01 2.281287392156502225e+00
-5.129799647131515483e-01 2.865321949723498296e-01 2.264788831729128926e+00
-3.073751938480976942e-01 2.962003085092483889e-01 2.284716422354220011e+00
-3.377040075771508554e-01 2.957957912954146673e-01 2.346544076593854111e+00
-7.971613030129483246e-02 3.029461066214635401e-01 2.308258921624693816e+00
-5.297080742700690514e-01 2.870682075058069715e-01 2.270106873242324852e+00
-3.402919982916972619e-01 3.356986102203102229e-01 2.537217191691899298e+00
2.325649689208442866e-02 2.855002310288046186e-01 2.349577186579409727e+00
2.057838622132945328e-01 2.587813055964575670e-01 2.212054418096634834e+00
-2.768957108931768829e-01 2.896968557073590911e-01 2.354323791860842174e+00
-3.015742117998201355e-01 3.396981820358570547e-01 2.629890699472686943e+00
-1.531993945204607743e-01 2.865662883696746266e-01 2.331563952609717827e+00
-2.385072164900781944e-01 2.778908241109265820e-01 2.212810174875856184e+00
-2.732354316796811733e-01 2.968894393492110817e-01 2.382634382606534817e+00
-1.603998594007016720e-01 2.461683857473020709e-01 2.099130646515442233e+00
2.508004220391356065e-01 2.305084143381447292e-01 1.971966569075172426e+00
-2.342363106949781892e-01 2.563279011163963061e-01 2.161154055495986270e+00
-2.280382254244007478e-01 2.601718099615631385e-01 2.130921681056029193e+00
-8.808994542676427952e-02 2.936877877986514562e-01 2.341149318006515045e+00
-3.746516867557304620e-01 2.455017905296583702e-01 2.132308944060925526e+00
-4.756146164134496951e-03 3.018538183300777944e-01 2.358947095228039803e+00
7.442217166714518162e-02 2.863892563601646568e-01 2.294604759370613145e+00
2.635424915357810205e-01 2.968643614732330294e-01 2.349795546738352225e+00
-2.249052017064358255e-01 2.978626924311646995e-01 2.391189633760724131e+00
1.432194868441341029e-01 2.847182449736873067e-01 2.274888248128285273e+00
2.090354937876004182e-01 3.235159446719551024e-01 2.440315419302728994e+00
3.358592961682516642e-01 3.337422796215338550e-01 2.546444130596789091e+00
-3.150191555859584158e-02 3.484804079052882808e-01 2.648613151535005095e+00
-2.307243196146181174e-01 3.151418469042444603e-01 2.476910448567728906e+00
3.335075471398480373e-01 3.603212601271910120e-01 2.776490896474228531e+00
2.535010846876352419e-02 3.305423243539786782e-01 2.590028542047135396e+00
1.106803543229927661e-02 3.421236231186209342e-01 2.698928128974460883e+00
3.843524667488986135e-01 3.293671518411684374e-01 2.600257073078109826e+00
3.924025071976726675e-01 3.207463676694760069e-01 2.502481967774337956e+00
2.342530196195208858e-01 3.452607410839934610e-01 2.620001776625523693e+00
1.178169480236418293e-01 3.456486180518698603e-01 2.717682211917853419e+00
-4.156231075878037001e-02 3.831277437467848213e-01 2.766640880406994185e+00
5.254457130647267604e-01 3.553167246733133777e-01 2.709761916240693402e+00
-2.602136041053195736e-01 3.789308913403903190e-01 2.718873071778574069e+00
-8.968986139200548630e-03 3.438085183169076187e-01 2.632614510308619593e+00
2.019297780545171450e-01 3.283998456688955181e-01 2.612377750489576655e+00
1.879201664421623758e-02 3.323348178359007976e-01 2.534897696941174949e+00
-4.068344470360155118e-01 3.137929397011735011e-01 2.475481977901614172e+00
1.851679410927113134e-01 2.991245647246666417e-01 2.398184370725778169e+00
-3.594055882491777876e-01 2.797810363052257165e-01 2.223482823413424736e+00
-2.448556162267899183e-01 3.087310318627243255e-01 2.448265683666162928e+00
1.459134092457731735e-01 2.735857150461085130e-01 2.287889694405227825e+00
-8.411152073173594479e-02 2.383212421621719035e-01 1.933621495229346232e+00
-1.957622370957618763e-01 2.453001505565265972e-01 2.067624349392067629e+00
9.181086645039983340e-02 2.857069861801812549e-01 2.260306710040608902e+00
3.092360922311539802e-03 2.947251129438758221e-01 2.375529246848822940e+00
-3.451681257429572991e-01 2.877904105279090463e-01 2.356569809711959174e+00
-1.052174010113024749e-01 3.265432736410874837e-01 2.517115368491239291e+00
-3.360568801902273917e-01 3.355940807339636289e-01 2.544670128910424989e+00
-4.895580284242641023e-01 3.461342559399211982e-01 2.677979951361394662e+00
-7.892654286282334286e-02 3.688773505518934126e-01 2.663516040789981609e+00
-1.457966437352443689e-01 3.995598795222664590e-01 2.835189374886587732e+00
3.400201223869310941e-03 3.849042387295839029e-01 2.724698853984492075e+00
1.647109488180715786e-01 4.123772542055285095e-01 2.881641671764930468e+00
4.910667902414907887e-02 4.126814264336766680e-01 2.668165863183646014e+00
6.858094152794199511e-03 4.058618134846790348e-01 2.854010986044481779e+00
2.924388273909830221e-02 3.666261775884976370e-01 2.532296852855826064e+00
-8.957876243644541381e-02 3.520630076071173953e-01 2.572333865397618435e+00
-3.692459433332366536e-02 3.161549804839866584e-01 2.399810027423124215e+00
1.713181201280384036e-01 3.515240604699292892e-01 2.593632723761709169e+00
7.655636883772176486e-03 3.248550636714243600e-01 2.471737852712676542e+00
-2.927193640674921604e-01 3.354392761104346143e-01 2.630231428749682188e+00
-1.757949104875183577e-01 3.117411707403157650e-01 2.391506374531814139e+00
-3.644756630079138970e-01 3.344814228333259365e-01 2.586064104224663485e+00
-1.536613235132137101e-01 2.913283226613044286e-01 2.311696478652419451e+00
-4.221881357930081652e-02 2.906409921451830192e-01 2.276298624141597671e+00
4.705057373208528654e-02 2.877795510441431004e-01 2.208639931093896891e+00
-6.518390334824744614e-02 3.189153028438821980e-01 2.447432056970042957e+00
2.133446902664796752e-01 3.075771728016597484e-01 2.448112633269234450e+00
9.546732559747889146e-02 2.852318734266033884e-01 2.270735399016119871e+00
8.655623474036336362e-02 3.479213441890707803e-01 2.559003335113564592e+00
3.695421905298897081e-02 3.740117983668206358e-01 2.798025361914592946e+00
3.643609449460742389e-01 3.835887367427925354e-01 2.797358372782483116e+00
-1.039588869266843268e-01 3.867359160853156008e-01 2.843447054925605677e+00
-4.886822201897002282e-02 4.466053227698867922e-01 3.036119206114867630e+00
-1.884207022803411347e-01 4.907608128228035382e-01 3.193908682490457451e+00
2.953609931423359369e-01 4.889886175492664244e-01 3.186675519849323290e+00
9.603907697119971887e-02 4.519904022911858665e-01 3.100546478094390768e+00
1.541202575534569574e-01 5.072083370196500685e-01 3.146955887787560080e+00
-2.851730676278292353e-01 4.279446323083795356e-01 2.827093338606347483e+00
3.070328917151027848e-01 4.139237934996317647e-01 2.807441500708369286e+00
-6.795177307754617091e-02 3.684725439226376742e-01 2.616310812972430178e+00
-5.824648315132937570e-01 4.090168943387633704e-01 2.907240994878718787e+00
-3.931521379292031160e-01 3.631164538774071526e-01 2.599204592813969761e+00
-6.788192871745921120e-02 3.287567738643172310e-01 2.494334377933088653e+00
-2.027768188297149055e-01 3.144180063157523408e-01 2.474706907329101924e+00
-3.459256598588389409e-01 2.753856280152722213e-01 2.204832231710641466e+00
-3.949670703013284934e-01 2.772410347029191646e-01 2.223571000734006819e+00
-4.383068444671538999e-01 2.300508857308188604e-01 1.928883578401397347e+00
-4.753547187177815103e-01 2.569950857585982518e-01 2.119505118426167734e+00
-1.564685709649374923e-01 2.184302518349815481e-01 1.896972997675902217e+00
-4.824131234718851968e-01 2.812454552839622202e-01 2.301442234869961911e+00
8.281625765022028463e-02 2.500884003810083245e-01 2.048130398189173196e+00
-4.058780965221145953e-01 2.615848804975203779e-01 2.152105644835241360e+00
1.499403576873357090e-02 3.000897573009450037e-01 2.319094358590338967e+00
-9.331501830790325802e-02 3.370925952191545227e-01 2.534911992760557453e+00
1.170334665298834904e-02 3.842886922118787241e-01 2.744410768541492462e+00
7.333566954396784909e-02 4.428298126656209921e-01 3.038330203573837984e+00
-1.579139236346246422e-01 4.433638608002812842e-01 2.977699622210018937e+00
6.091433680607867551e-02 4.466934603002329363e-01 3.042969349842097770e+00
1.953213884572411463e-01 4.742014996630907753e-01 3.088089350062340088e+00
3.605141209942160779e-02 5.412486272034943147e-01 3.448170714083002686e+00
5.341520378570220329e-01 4.989794451735115044e-01 3.253350731745075830e+00
-4.035184382354962268e-02 4.555847369167915772e-01 3.048046730523515713e+00
1.044579695553487925e-01 4.215164792765609958e-01 2.782782369957894630e+00
6.339143828873790021e-01 4.438674521317403365e-01 2.962375621144816229e+00
2.776382996674077730e-01 3.275552912337847955e-01 2.453217827832042897e+00
5.868397319284360952e-02 3.426450755314688346e-01 2.526639621858313589e+00
-1.201966963877252742e-01 3.214716115520646067e-01 2.468827168285428364e+00
9.072294228476804334e-02 2.383950005632644864e-01 2.020241639738997730e+00
1.284708696887855717e-01 2.281592911069988128e-01 1.947793497205386748e+00
-7.823306461379178622e-02 2.116620587311035251e-01 1.853527821855458502e+00
-1.320792401439861985e-01 2.379185149844960656e-01 2.047312672052577387e+00
2.324777316800030882e-05 1.942913730641756820e-01 1.791543755594392495e+00
-8.517118905928150463e-02 2.474157211111811805e-01 2.182620821048521620e+00
-3.525489474617983232e-01 2.571006201309023464e-01 2.130274027273888926e+00
-3.642341478871291005e-01 3.076407384699666459e-01 2.394801698256164624e+00
-2.596979940952633958e-01 2.879966705317404951e-01 2.286919512588941661e+00
-4.361967099275642079e-01 3.314375330556335042e-01 2.542095656915323243e+00
1.072655361837690918e-01 4.369308227016244772e-01 2.911808720933777295e+00
1.251568758081828825e-01 3.779400099366516663e-01 2.583593093969632992e+00
1.920392998569626086e-01 5.611059968387472896e-01 3.336236007099647960e+00
-2.368613944501690369e-02 5.491501998710628385e-01 3.379158595076789062e+00
-4.474771257922210976e-01 5.237145238669054237e-01 3.351383961470405737e+00
-5.193673932953782324e-02 4.700177433756532741e-01 3.009545233914706852e+00
-1.682696106481465781e-01 5.160749512241424863e-01 3.306007229467490927e+00
-1.556609255249061519e-01 4.716266760360840471e-01 3.103761655040424561e+00
-8.570838233234523429e-02 4.497175528649791643e-01 3.032882311194048608e+00
8.224125354528911969e-02 3.971308600078081730e-01 2.913832635509966185e+00
6.027663920153593369e-02 3.640724044715524799e-01 2.669198969268554933e+00
1.704344754136702667e-01 2.864815192515289821e-01 2.373888876344985466e+00
2.899428047405535613e-01 2.895011782887650931e-01 2.294410820955778529e+00
-6.194195027159755257e-02 2.715861744491155361e-01 2.218664713007302058e+00
3.725215133677444584e-02 3.005632279947383356e-01 2.471650254022719650e+00
-4.737917902688553173e-01 2.480956685774831361e-01 2.091400484713816343e+00
-3.402121490644433727e-02 2.369088090833725013e-01 1.994669019581375879e+00
-1.372727801778000356e-01 2.839206166634164474e-01 2.213979281605228167e+00
4.334321978295582051e-02 2.860678754463739093e-01 2.300949043870112565e+00
2.075397480994688876e-02 3.025738659433887534e-01 2.401476644124220794e+00
3.063074844536750052e-01 3.360311827402577278e-01 2.605030000729694262e+00
7.442118203463179982e-02 3.599973468850788394e-01 2.666522737205460292e+00
-1.309894410596856018e-01 4.328188276272324497e-01 3.029236783438140623e+00
-1.654550837275106379e-01 4.755923166637882615e-01 3.158798777480244180e+00
2.896429892624488578e-01 5.186592315381585161e-01 3.421184503076716510e+00
-7.533744536396522196e-02 4.881236419481616018e-01 3.268863856201024376e+00
1.508573672240834385e-01 4.455547413122624145e-01 3.102937838481323318e+00
2.011972360126020876e-01 4.470087729585626724e-01 3.075325338336954317e+00
-2.610775186111003593e-02 4.746645115224546463e-01 3.176883583093379482e+00
1.486381915606163340e-01 4.308524056112162937e-01 3.068673034020178214e+00
6.511575609907954698e-01 4.240691588101055953e-01 2.927049767629418486e+00
3.254227287761193854e-01 4.660318747214176049e-01 3.283316718850164850e+00
-2.088389207854400575e-01 4.186465760556149496e-01 2.987924731475457119e+00
3.664297317466346654e-02 3.670138893197895658e-01 2.704401056423422212e+00
1.809711664596487524e-01 3.545598088256958769e-01 2.635309622603287494e+00
-1.832967682022199757e-02 3.465275430072296547e-01 2.536269360673255147e+00
-6.971461559943478714e-02 3.216990982767560792e-01 2.500455136395884459e+00
2.348601478636260786e-01 2.794899800712513094e-01 2.219775883475844758e+00
2.632846317059355234e-01 2.692753049963147460e-01 2.233251876120843527e+00
1.334815558694607829e-01 2.875241502715893960e-01 2.378426643101386073e+00
-4.215100100490817847e-02 3.548055272820815897e-01 2.749955245633040946e+00
-5.181356131367517159e-01 3.454271821889799976e-01 2.684860323730124954e+00
-1.212368273776389706e-02 3.402418495004161381e-01 2.614674432475493138e+00
1.559902345584919699e-02 3.811891911136744415e-01 2.880122494351568641e+00
-2.097511279900390879e-01 3.907106541501446650e-01 2.842191868254108744e+00
-2.472748510642134023e-01 4.191836468204892530e-01 2.908710316493409831e+00
5.088840520140114343e-01 4.386859559391255159e-01 3.041974980592720978e+00
-2.159883034898788245e-01 4.326223420239436179e-01 2.853414447228574957e+00
1.658963990115950660e-03 5.356574398745796994e-01 3.282212281603947623e+00
2.467123470586399803e-01 5.595906980389746543e-01 3.307838010652335736e+00
-5.262722301119761997e-02 5.440895749783770663e-01 3.329366075636302824e+00
-2.583873187233166058e-01 5.917042314650446944e-01 3.559907734721116768e+00
-7.735237536625499954e-02 5.241970638440994756e-01 3.378697294915446125e+00
1.364624688538723929e-01 5.330525752461987565e-01 3.533518793326336116e+00
-4.134651628673157719e-01 4.864203009138118317e-01 3.382616125197321022e+00
1.290970521418330352e-01 4.686901580258227007e-01 3.182742221771566182e+00
-2.401232318151644562e-01 4.317861460906345372e-01 3.175682015508912936e+00
-2.403392489163770906e-01 4.159600306091651989e-01 3.006224341972869141e+00
-5.188699139875601052e-01 3.927935886578353686e-01 2.884363442412805956e+00
-2.941642259039707330e-01 3.378687846002745299e-01 2.489851454444770962e+00
6.548213956364976052e-02 3.210210884983620283e-01 2.491581941696961344e+00
-8.403962489704536187e-02 3.510426020915902168e-01 2.625359570207123738e+00
6.382898588625557368e-02 3.277962164765676478e-01 2.567884998024348331e+00
-3.379647375835651002e-01 3.446100890730927069e-01 2.668801032465220935e+00
-3.808935944532889084e-01 3.267673758034827514e-01 2.518518611568026699e+00
-1.647636050970957000e-01 3.081368912370036628e-01 2.501739447769898206e+00
-3.313429240439752510e-01 3.658787640361951810e-01 2.696772691822232559e+00
3.088863977883262169e-01 3.957311273643687732e-01 2.915571502717255292e+00
2.153298264719921418e-01 4.192922095516558034e-01 3.049485927483151837e+00
4.402850381954778042e-02 4.703772971368762046e-01 3.352587030948975588e+00
1.838600854070902846e-01 4.357377590403981316e-01 2.962877618010045122e+00
-2.602140742616694882e-02 4.272728458748818459e-01 3.144166201543285410e+00
3.436540847391848508e-01 4.689731979626441394e-01 3.241764415801070331e+00
2.979004665562967613e-02 4.768670592935179697e-01 3.296099695361406123e+00
-9.281031357825446360e-02 4.721200897055971568e-01 3.135361978160283947e+00
1.288403442344475125e-01 4.467395458565962540e-01 3.197442108093428104e+00
1.342626315244409285e-01 4.377395523799176291e-01 3.149048845148882503e+00
-2.003612035368471100e-01 4.806695100728710091e-01 3.185257973983771418e+00
3.256875435402905583e-01 4.489193119261937204e-01 3.140054674663207646e+00
-1.016703498585005555e-01 4.336227066555919385e-01 3.104800517293642592e+00
-1.271095484884819486e-02 4.378642181085706242e-01 3.006992908847328394e+00
-4.008532396543785375e-02 4.294108157533639281e-01 2.953952750280184336e+00
-3.831346947395755098e-01 4.266222131957202457e-01 2.917899575529210754e+00
-1.791297818594176916e-01 4.079691061497040527e-01 2.925852727102061568e+00
-3.504420973019526930e-01 4.037574558761141130e-01 2.823535098568201285e+00
1.130569800451170365e-01 4.136191840837597500e-01 3.025677700107524792e+00
-4.560162625116025992e-01 3.907933986326956877e-01 2.831541554145788009e+00
7.511578854989829634e-02 4.119812927024804616e-01 2.990857752889177767e+00
-2.303634040141358807e-01 3.568059019869407877e-01 2.760432240476079713e+00
-2.826978830711182611e-01 3.789085841435748114e-01 2.806283089986242096e+00
9.964475485249109366e-02 3.467532234846026351e-01 2.713966489068733612e+00
-1.683247043742399085e-01 4.046425588422293829e-01 2.858556321540204337e+00
4.950304691661144146e-02 4.125942600959152107e-01 3.016155362464034262e+00
-3.692211135365841557e-01 4.015370575541817311e-01 2.837928676193524957e+00
-5.123154411977126621e-01 4.219679409829091288e-01 2.971225969929513600e+00
-1.175974361634808674e-01 4.173422009000760102e-01 2.926646965410701018e+00
-1.620247922176300259e-01 4.466257745688016478e-01 3.103268525745789042e+00
-3.372394624364521976e-01 5.168999638634008686e-01 3.381157260209092019e+00
-4.339892280027971699e-02 4.862141070863781334e-01 3.306316535442268112e+00
-4.706470282106642311e-02 5.195070612341885496e-01 3.379413159884495421e+00
-1.399370283039647334e-01 5.277928437121285343e-01 3.375906205316033581e+00
2.333171127500691666e-01 5.685566211191904751e-01 3.694678646805196198e+00
3.036999951267524978e-01 5.416577289717672272e-01 3.481722367355208458e+00
2.816680526585100819e-01 4.898923892499092436e-01 3.207490178393302749e+00
1.971053198136334950e-01 4.791806092402411954e-01 3.277694939996864676e+00
-1.984619041292552122e-01 5.028873139298689621e-01 3.204847004845381431e+00
-8.876236498632494865e-02 4.505562881897208216e-01 3.051726646474539617e+00
-6.105416248342240837e-02 5.072645041090826368e-01 3.157496576200822247e+00
-2.114471795776843854e-01 4.386005046862233581e-01 2.934530018401597662e+00
-3.717403549193749601e-01 3.855336324721955199e-01 2.731511095620359431e+00
1.733382402232172825e-01 3.973344759042101715e-01 2.775676251689797258e+00
-5.347019846987954850e-02 3.476036923171417214e-01 2.527605462987840834e+00
3.295301854975984379e-01 3.129696956880899106e-01 2.328313682194045775e+00
2.995901268716940069e-01 3.124879132997464559e-01 2.439009060713349886e+00
4.192230302272897946e-01 3.017576205401859002e-01 2.440819665741606581e+00
2.211640563922513125e-01 3.510648770031724042e-01 2.705052306429261311e+00
1.643798474285564082e-01 3.560928147535839527e-01 2.690706254761242811e+00
2.515606958262709969e-01 3.373100282522796256e-01 2.691132554335752047e+00
8.034089029678635752e-02 3.889006962997062500e-01 2.957697020296771395e+00
1.969747599834557605e-01 4.076354310495315381e-01 3.045841986696489201e+00
2.199485604448769560e-01 4.949067611933158362e-01 3.318464471282987827e+00
5.127708923408397929e-02 4.632893926629295112e-01 3.149771747168428337e+00
-2.786888593626525579e-02 4.681568063595439866e-01 3.231672374714203766e+00
1.846979415551834591e-01 5.359389228706290531e-01 3.503232806183379289e+00
2.439096949131913106e-01 5.783278855158224818e-01 3.636638823849978941e+00
2.376119188145901506e-01 4.677345859660171357e-01 3.119658556294720775e+00
6.236322093023238811e-01 6.057576970037861219e-01 3.634196442594475052e+00
2.625893177593941474e-01 7.053612137310074637e-01 3.902061309147951906e+00
2.391955527010130866e-01 5.925971261952279745e-01 3.426710351293313028e+00
-1.721325917485430623e-01 5.742760355524817451e-01 3.366633139687150056e+00
4.608938493287436516e-02 6.060547523631796274e-01 3.459004405784954272e+00
-2.051256982204385515e-01 5.796133333695052681e-01 3.545326881439396338e+00
-2.094304563013276443e-01 4.890868458430709387e-01 3.229918080869986330e+00
-1.516734647086730448e-01 4.262795594060351800e-01 2.949393948771266150e+00
-1.434297355531224949e-01 3.650272546992904266e-01 2.691586152735550908e+00
-2.891207336202685219e-01 3.288204170702938578e-01 2.546008520673662456e+00
-2.015029247811039315e-01 3.109732751396448447e-01 2.463790679264320715e+00
2.238719043076937143e-01 2.873119818924689817e-01 2.317116819657897064e+00
-1.887260742144319381e-01 3.317142608839776519e-01 2.631454910359971144e+00
-5.371795130062381185e-01 3.406417650146883469e-01 2.698085794182668362e+00
-1.732968752234004539e-01 3.646433779574798084e-01 2.849919044282183567e+00
-2.084723109130212360e-01 4.220865013922706632e-01 3.099231677901877813e+00
-3.712309172639525201e-01 4.445960066741226901e-01 3.121775292084258968e+00
-6.368100162778518765e-03 5.370299703452060536e-01 3.462208842431614197e+00
2.798149789007264299e-01 5.584811471821631290e-01 3.603676875627828569e+00
-1.266594310244707755e-01 6.793540298221660834e-01 3.924596081129542835e+00
-1.128662876868845727e-01 6.639857689168401356e-01 3.726036212161593308e+00
-1.183399695674607066e-01 8.059550542210560664e-01 4.219553018368893404e+00
-2.302086134222884051e-01 6.709961347591791858e-01 3.647348682668121178e+00
-1.350355622510855391e-01 7.051114952578846351e-01 3.973182528276914649e+00
2.312565977648420867e-01 7.586453160618807923e-01 3.954034022959898476e+00
3.764367987597001530e-01 8.588292049628601932e-01 4.238511256285026896e+00
3.285167773805177660e-01 7.581271276762392430e-01 3.942377531691272807e+00
4.984188159774954330e-01 7.691223304865558719e-01 3.838598532333513003e+00
1.472905029062960280e-01 6.409074844223332512e-01 3.638708995711323890e+00
4.899655065350293492e-01 6.254409339058051298e-01 3.530761705876995116e+00
3.462662887702691594e-01 5.504842878733088307e-01 3.213018313699119499e+00
-3.583207494949279814e-01 4.045922055411527718e-01 2.710299011557396387e+00
3.570079330710966281e-01 3.553163095264810778e-01 2.592717512944585856e+00
-1.425705213872049126e-01 3.577202046381908196e-01 2.582570553471322139e+00
6.231717068654495789e-02 3.803204294642719696e-01 2.738798110171788647e+00
1.502033100163531754e-01 2.773663579231009368e-01 2.219094399394427874e+00
1.767941032367118526e-01 2.907930462043181730e-01 2.350975562288786680e+00
3.841111632034402978e-01 3.629756406361737131e-01 2.767726238858911891e+00
-1.268824670184196812e-01 3.558046114667216542e-01 2.849766869708040939e+00
1.389780607329605677e-01 3.974217187503312765e-01 2.979301690536352965e+00
-5.273355078192635929e-03 4.617482251991495423e-01 3.185769615189870674e+00
-6.755552156136571118e-02 4.978869928414859647e-01 3.257060861012796682e+00
1.128313047198379188e-01 6.406595096934738498e-01 3.823631068912248132e+00
3.500044677180601527e-01 6.650946615611463830e-01 3.897058910186659730e+00
2.337816956843675742e-01 7.113137074576385555e-01 4.123219651353644544e+00
2.197795855042595226e-01 7.919319880831132696e-01 4.275185374737080934e+00
-8.382911035210857675e-02 7.297427008485324329e-01 4.038586981645367224e+00
-2.508907068498681392e-01 6.631925634395540170e-01 3.863848201256572246e+00
-3.628563554563293825e-01 6.364981402628011597e-01 3.649279458919647556e+00
-3.753038514528855840e-01 7.030163789388685913e-01 3.978936348976129356e+00
-3.281829190128956464e-01 6.622247345403635688e-01 3.904380601480072599e+00
1.408851250466470195e-01 5.919502928638853412e-01 3.567744891071747304e+00
-4.312641942637134296e-01 5.380505731073834674e-01 3.364063707843978346e+00
-4.768446492573782391e-01 5.234673902273775381e-01 3.409651933656039358e+00
-1.041216969326047986e-01 4.367506210139130429e-01 2.959254512096100687e+00
-3.129645986434077543e-01 3.794117676978201459e-01 2.750886537525939257e+00
-4.367394439262942685e-01 3.964577994925682636e-01 2.799851913793515834e+00
-2.609981364961931338e-01 3.343601472119544504e-01 2.599475526727518027e+00
-2.069106503138465059e-01 3.953924734299821275e-01 2.906460751143166377e+00
-4.159953198266508334e-01 4.140046937002659910e-01 2.903572828037379150e+00
-1.533258141488462456e-01 4.019481554592848616e-01 2.914571306446786636e+00
2.020816164070652621e-01 4.644145852625000681e-01 3.168227660605974716e+00
-1.045606821087334271e-01 4.522548522091606182e-01 3.074057583424300688e+00
1.635711353584598515e-01 5.172775842803967183e-01 3.223890226058935049e+00
-3.695164746618637142e-01 6.308091754147036045e-01 3.681857923745181616e+00
3.505955679371404888e-03 6.978535375353022152e-01 4.125118764162347240e+00
-8.986532539526054242e-02 7.449874255419042246e-01 4.207849926925637973e+00
6.325849346852147059e-02 7.148343821775133833e-01 3.887824017095012685e+00
1.790439094322192337e-01 8.433752967617256235e-01 4.418814282961138318e+00
4.507331407804492374e-01 9.265673189708429902e-01 4.507213577564867180e+00
1.763951850310592206e-01 7.954840030826111352e-01 4.075782544429846332e+00
3.628572591872295527e-01 7.518669912893504170e-01 4.206204581657103425e+00
2.288894742885385081e-01 6.809843754976767638e-01 3.819873983775093240e+00
6.989253323806704499e-01 7.491869348860400457e-01 4.199935794327112504e+00
5.093540059026533395e-01 6.155425644755494474e-01 3.703126647674494620e+00
-1.193856012871451766e-01 6.453824015875214704e-01 3.929985284651686062e+00
2.040353843565293271e-02 5.793563186191671432e-01 3.578929140752712623e+00
-5.729751932806248851e-03 5.472111390578584533e-01 3.421576408725100826e+00
1.575834122597939979e-01 5.045719644805601867e-01 3.326875374389722584e+00
1.637705856475846489e-01 4.165087898126185739e-01 2.900289138461895178e+00
-1.005682948686691808e-02 4.003292956588579976e-01 2.831802335591971698e+00
4.425564463828390860e-01 3.557778179296763876e-01 2.664328179372610350e+00
-6.142172011813720051e-02 4.185792688455152177e-01 3.040415384729996617e+00
-9.198950471589799338e-03 3.884599270590156084e-01 2.811830754810291655e+00
2.443152395371587030e-02 4.122332844255887085e-01 3.010236167740877544e+00
-5.824112840371092198e-02 4.264655460423109057e-01 3.055967962593760134e+00
-4.476260932005929338e-02 4.589686864117591969e-01 3.180765494389751868e+00
2.128558744094072308e-01 5.641885647070066234e-01 3.634679903899225017e+00
-2.774794196820845604e-01 6.120964829205847169e-01 3.707154926466379230e+00
-3.203866223637286126e-01 7.041869147730180911e-01 4.005475886431413279e+00
3.363169799547734151e-02 6.598241037453773661e-01 3.871532521326766396e+00
-1.263861027484391442e-01 5.798431878246457227e-01 3.472510345208529525e+00
4.563056855469853346e-02 7.858798867686829226e-01 4.408959286965216329e+00
-2.875986896353180736e-02 7.734101941328520580e-01 4.359237817563232475e+00
-3.605018790774048854e-01 6.284111808966559298e-01 4.053811172512001626e+00
-1.071718196349348735e-02 6.362172516421292778e-01 4.156284317252799454e+00
-1.405776820852716047e-01 6.187177858421778476e-01 3.945439812272741431e+00
1.419138640873980894e-01 6.118449561755888721e-01 3.744529430074161613e+00
4.862601584489472661e-01 7.083300783197752359e-01 3.992876750327327695e+00
3.061020443735789076e-01 5.630679451336876307e-01 3.712994215746636240e+00
2.774981800565535367e-02 5.572003310276678612e-01 3.547320776190521219e+00
-9.138643068817972615e-02 6.342708974877055983e-01 3.820957895275237437e+00
3.636080951702631570e-01 5.640577625939048323e-01 3.574007610932859347e+00
5.408824889109174056e-02 4.675086351220209546e-01 3.139364150337362602e+00
1.321179829367948588e-01 5.405986247550651491e-01 3.633058122962253389e+00
-1.290820555283133941e-01 5.005138729861486890e-01 3.406106395688405897e+00
1.789286197896278741e-01 4.849323578129872137e-01 3.364157408825900308e+00
3.111733983715735952e-01 5.390502065724778191e-01 3.636015180100146349e+00
1.131314501442601955e-01 5.419906267613331385e-01 3.613935535335700777e+00
2.505566439704925985e-01 5.203160250458636060e-01 3.571261343222220663e+00
1.162836869383970934e-01 5.793493927327068027e-01 3.720473475561913101e+00
1.010314012634660197e-01 6.211078714580847704e-01 3.829872403993975105e+00
2.632331652079376166e-02 6.666202255540555344e-01 4.019182635532088099e+00
1.280038441923397607e-01 6.778693316188686424e-01 3.917642090263870447e+00
-2.330218368404321783e-01 7.336630846295879582e-01 4.099955584412713350e+00
4.523226718899360232e-01 7.989233123021027838e-01 4.433803561317523290e+00
9.265094767943070353e-02 7.987568767991812813e-01 4.586132035256571982e+00
1.106941429213217643e-01 8.987492790391555797e-01 4.814748616228259337e+00
1.050878355834762440e-01 8.403961191509876638e-01 4.743152769550349923e+00
4.382590365775586028e-01 8.614461461948392795e-01 4.750517896160320497e+00
1.656542953062115353e-01 8.251632701760169830e-01 4.671481797135554004e+00
1.352125182204670095e-01 7.686020446267645134e-01 4.439025597510150689e+00
2.419328582267893102e-01 8.454956760474330313e-01 4.693145812589457400e+00
1.546416298251503639e-02 7.701349791636722397e-01 4.226588169285597552e+00
4.588699946703513749e-02 7.069881591920337272e-01 3.974666677356542888e+00
-2.919669603543555980e-01 7.838295059865632020e-01 4.431750695031028364e+00
1.527841757386932398e-01 6.476741948242328295e-01 3.826654600447827015e+00
2.745688530039230302e-01 6.706321787123959988e-01 3.967331795769529545e+00
-2.665195752010940389e-02 6.208262942618674174e-01 3.837917604628650725e+00
-2.455319202848562088e-01 6.181825113880692335e-01 3.841763020559294528e+00
-1.388554399382590787e-01 4.358926997957101035e-01 2.795615785631011541e+00
2.345939453021405885e-01 5.055929143581112672e-01 3.465878983564691040e+00
-8.439983363633682401e-02 5.234368494930162763e-01 3.637740160861021810e+00
7.282638163794198649e-02 5.349305836054193408e-01 3.612102843800591767e+00
3.714422772670508688e-02 5.586442635526503997e-01 3.817925173813838224e+00
2.908633722477812003e-02 5.581408751836018922e-01 3.724278191389586823e+00
-5.430171995023182208e-02 5.585952686302025905e-01 3.811973610572595206e+00
-2.548001175088248638e-01 6.590475192525721004e-01 4.097302659899505706e+00
-1.501490019841269785e-01 7.304293614901016252e-01 4.398621865048419899e+00
-3.692150994906785999e-01 8.105931163878064005e-01 4.565263031355783596e+00
-2.147561195463122685e-01 8.149400983351297034e-01 4.472608976794560043e+00
-1.397294641907413371e-01 7.709469395042199968e-01 4.325543880689695087e+00
1.431445897794701438e-01 7.772058344769737781e-01 4.229842012639071669e+00
-1.704529394190536506e-01 8.145805904760493599e-01 4.365362188892579987e+00
-4.020233205913047170e-02 8.790920764919163410e-01 4.458503202822156730e+00
-1.883687037402341224e-01 8.103561522832336550e-01 4.098990049719541062e+00
-5.716299585975862518e-01 8.786133109118912099e-01 4.387903444159251265e+00
-2.972611228998770505e-01 8.238083993488577450e-01 4.218869704305006962e+00
-4.131134694794250661e-01 7.934797370884313361e-01 4.138070394059424117e+00
-3.516885448083156285e-01 7.401856846272776291e-01 4.021443510958166101e+00
4.121537335691575210e-01 6.842219207517967750e-01 3.756734413305724551e+00
4.402936002779994085e-01 5.258597488051490743e-01 3.443274731992584048e+00
-1.368399291042402856e-02 5.293573476136231859e-01 3.240320594494553230e+00
4.605944548163943830e-01 5.261618328084023410e-01 3.459578270251333798e+00
1.286343366757592421e-01 5.107557049624471546e-01 3.437447174934427974e+00
5.940958628029884003e-02 4.948598860007384914e-01 3.418838393929460651e+00
2.089407408268785515e-01 4.474930666874358809e-01 3.245326051595819550e+00
-3.134234109513336225e-02 4.545812535397949494e-01 3.306697570154360832e+00
7.215498979215991156e-03 4.940251314172343644e-01 3.500921403307848401e+00
5.280651563330319709e-01 5.619877396177154205e-01 3.764177066403935346e+00
4.906287172371989053e-02 6.364268354106501491e-01 4.021623630791085979e+00
3.594156697812797008e-01 8.033512285923329888e-01 4.590104095874523615e+00
3.473241040221030085e-01 9.219104344730459921e-01 4.787806560776606268e+00
-1.404945138806143190e-01 9.401867316065573021e-01 4.934850722949263080e+00
1.502653260323087436e-01 1.021718378859424181e+00 4.918935838870647004e+00
-1.180560946518329109e-02 1.106158912534113581e+00 5.220497439941991225e+00
6.057317507745052509e-02 1.111854422733664194e+00 5.312100575394768320e+00
5.824145153350438475e-01 9.879475084769555604e-01 4.714974661974044245e+00
2.109792714293524940e-01 9.473444820657541676e-01 4.659022297709148219e+00
1.129955631491688095e-01 9.567616800961437074e-01 4.505939008348894603e+00
3.798648166324390396e-01 1.036125325840929312e+00 4.731840650567336937e+00
3.659012897212586268e-01 1.013288730388227643e+00 4.912790050662370511e+00
-1.003885762544800414e-01 8.362143367451817522e-01 4.135778610135648847e+00
3.730179775647329277e-01 8.572064189921108079e-01 4.417896130200745120e+00
3.761783616701815380e-01 7.463287965113276634e-01 3.954692389551568432e+00
1.528985743660464247e-01 6.149675927922293450e-01 3.816116208433963486e+00
2.541936696686979413e-01 5.869270470525453920e-01 3.614665641125995421e+00
-1.947465964622615286e-01 4.854062177936052103e-01 3.246345503053395642e+00
-5.043741058126666871e-02 4.465339756037029484e-01 3.075222891622869437e+00
-3.321739823196589447e-01 5.234713306620557560e-01 3.514990204812268093e+00
-3.318264960587969381e-01 5.175536009768568757e-01 3.382237010758088580e+00
1.792775965596238030e-01 5.438695120971550612e-01 3.351564100038940897e+00
-4.654076527310102018e-01 6.124662762869702570e-01 3.817430664587612377e+00
1.337090161616996120e-01 5.785141867784412417e-01 3.515752650152292436e+00
4.311911574127663127e-01 6.914544514345022375e-01 3.838477658783195690e+00
3.561247743809562993e-01 7.255451590201814627e-01 3.915965651462352426e+00
-5.005065428481345613e-01 8.120523368526155750e-01 4.304873319229809425e+00
-2.397065146230378530e-01 1.121467550255929257e+00 5.152984630282833045e+00
-2.110746842483411378e-01 1.108895287156412390e+00 4.911663481209814108e+00
-3.124259230497626327e-01 1.125836536743019423e+00 5.131821716197977779e+00
-1.556860654057023452e-01 1.154438612562716182e+00 4.996387133162986771e+00
-3.478443752077242102e-01 1.092183200489164729e+00 4.942555678508137262e+00
1.783253730909333812e-01 8.854971281006092099e-01 4.514293836630173473e+00
-1.247202400106837139e-01 9.456602587030512597e-01 4.496354899442930986e+00
-2.230218853551647895e-01 8.021009219195590623e-01 4.216349773772579468e+00
6.490061516916796613e-02 8.082113937388742952e-01 3.921607560135716319e+00
-9.739473126024518479e-02 6.751036951717783730e-01 3.696252556695246216e+00
-1.917706999666465850e-01 6.622068379042347352e-01 3.793120569787395535e+00
1.781211603256075415e-01 5.353652731302159795e-01 3.378222098204627155e+00
1.888150312269886721e-01 5.257478860855168135e-01 3.401432488893308737e+00
4.222667299691842402e-01 5.444222332593519065e-01 3.548480399133992158e+00
1.832510918571356451e-01 4.804703478970982489e-01 3.242322287554933791e+00
5.348594999551442575e-01 4.533830440558220820e-01 3.088915041445260634e+00
7.172742530397369087e-01 4.744686514305624936e-01 3.176096178713617935e+00
-8.376485708943975927e-02 5.395791655236902296e-01 3.466073331409904590e+00
5.046852162372900130e-01 6.410214176009240150e-01 3.879555493702859348e+00
1.308482254193900629e-01 6.421341961961627431e-01 3.893684550804551670e+00
8.062294907667988744e-03 8.168862366518289120e-01 4.567017312508020233e+00
5.115341337728428889e-02 8.366018375036031740e-01 4.462848951170012235e+00
1.757785612717267798e-02 9.204726548459859492e-01 4.748560309927849943e+00
5.488705828471189818e-01 1.124629278153763678e+00 5.201040883453422303e+00
2.042585938345443108e-01 1.252373307155949966e+00 5.459145354491202973e+00
3.174800262638198256e-01 1.323207842621267449e+00 5.414360966503370953e+00
1.587322362551736032e-01 1.299296539510943038e+00 5.082454555323318246e+00
-8.227746358990660480e-02 1.352027328328028855e+00 5.514315914014845887e+00
-1.941474763378785162e-01 1.430670603919745210e+00 5.604285523820682791e+00
2.164161783509873371e-01 1.290400443328315383e+00 5.316911280298126208e+00
1.039274668171790983e-01 1.298646392455788057e+00 5.490583998933449728e+00
1.570418778089543999e-02 1.182262602006175278e+00 5.294159712149803632e+00
-8.562939509128515703e-02 1.077916435111797355e+00 4.952325034903609868e+00
2.271899510829866464e-01 8.228636461813590985e-01 4.279965238446127529e+00
-9.738561704581925882e-02 7.298168750168669838e-01 4.124158428239464769e+00
-1.737870588931850757e-01 5.943913808763749973e-01 3.660733645056779118e+00
-3.932181857056754604e-01 5.014077375062223618e-01 3.409046985032706534e+00
-3.525230155765903262e-01 4.814449410717050459e-01 3.337752783302278203e+00
-4.905645597378446299e-01 5.300082961506432655e-01 3.525008325071924187e+00
-8.585907389903812970e-02 4.978024914878750873e-01 3.252422174918676134e+00
-6.198664455424751640e-01 5.364811295544196224e-01 3.274926627153271763e+00
-5.357114967167101588e-02 5.063004158796474696e-01 3.239854699312231467e+00
-9.359056265978769884e-02 5.934883870408401707e-01 3.685084896425612211e+00
2.448903715867487840e-01 7.629082740178060318e-01 4.167538754933084455e+00
-1.737310493969250191e-01 9.160351102956532099e-01 4.716109965447730090e+00
-1.526460407878040271e-01 1.030370055453326383e+00 5.084454844524143091e+00
8.498291264527528532e-02 1.231750408585950529e+00 5.634185321547014347e+00
-2.170733579610763797e-01 1.244855862914649780e+00 5.473422500554405268e+00
-1.909865303040370332e-01 1.238299122609876513e+00 5.464108103428026553e+00
1.795999863670607322e-01 1.273725848575723463e+00 5.553656857794794455e+00
2.710100264040737894e-01 1.359661167539694127e+00 5.619196597887293088e+00
3.660695961852931668e-01 1.376307855609103736e+00 5.718752289455081517e+00
-1.719984041344147230e-01 1.114966875362365828e+00 5.187552158446286477e+00
2.169440522358130619e-01 1.055341965496457091e+00 5.188898772556949091e+00
3.483601912430724923e-01 9.427843555155468458e-01 4.890291838743187292e+00
1.588764901091249404e-01 8.530885167930062352e-01 4.770535840257356774e+00
2.779645564944862590e-01 7.456992829667694611e-01 4.312375911635240477e+00
-7.308429327555199251e-02 7.224612619666107571e-01 4.161011081687093771e+00
-2.274144851757236019e-01 5.859854006826101802e-01 3.520711559453457262e+00
-3.691368156746787088e-01 5.844598220527448262e-01 3.596305596427336493e+00
-1.225213494715249180e-01 5.313941677509597117e-01 3.362340464810138929e+00
-2.581873051566692667e-01 6.092835487102908898e-01 3.597861879464597568e+00
1.861557107256385790e-01 5.343320721423162611e-01 3.488623233125691669e+00
-1.627372091622347056e-02 6.344175129065726670e-01 3.885850664804681109e+00
-1.837346127178319521e-01 6.637226476469976211e-01 4.070879253258385511e+00
1.112280580250975780e-02 8.833690735687814710e-01 4.721482467481693313e+00
2.650045756964334309e-01 9.847048464442678117e-01 5.017593614491224763e+00
-1.592066677071130865e-01 1.284803495753417346e+00 5.741562319847739460e+00
-2.839719244765618322e-01 1.138761846628225216e+00 5.291379735923447569e+00
-1.473471349777596417e-01 1.366198860926522984e+00 5.856035701034435270e+00
-6.184436037447899742e-02 1.474744036160038574e+00 6.075687898583399971e+00
-1.707037509937718578e-01 1.508265424007626310e+00 6.185381898492698483e+00
-2.000283067864298270e-01 1.468090795839962492e+00 6.073199347550867877e+00
-6.428891968740628460e-02 1.536250642624416241e+00 6.168695740088577573e+00
-1.807616359827660946e-01 1.549635311425818784e+00 6.415951864268281568e+00
-4.784619866596979132e-01 1.433462625152624792e+00 6.270119161582344169e+00
3.066561507501870953e-01 1.384263753210630110e+00 5.967682353630421765e+00
1.390529317131546094e-01 1.329324289541321980e+00 5.949244189415545669e+00
4.790088652136357400e-02 1.232733599966018945e+00 5.716096826802599118e+00
3.633713225850375150e-01 1.093240180725619126e+00 5.322188547986083762e+00
4.331996398594694653e-01 1.050219362413038704e+00 5.097380112007431130e+00
1.522382290088371559e-01 8.396607274590324188e-01 4.609970074476072099e+00
2.348285062646291443e-01 8.953436203309144137e-01 4.704832550727472196e+00
4.692352973733856514e-01 8.650946412301976363e-01 4.344542338916626889e+00
2.177516796733530435e-01 7.441289827095367571e-01 3.879582601086947857e+00
-9.211706105549169465e-02 7.356302293285623684e-01 4.089231770131267929e+00
1.135838026825826928e-02 7.467343126866795577e-01 4.196775010891061086e+00
-1.655687781664945965e-03 6.940609855865987887e-01 3.954439931648145556e+00
-1.109591618096201215e-01 7.808554616247659341e-01 4.244297329049744327e+00
7.383494921786218357e-02 8.418331274832880906e-01 4.525973143953853750e+00
7.442502292394914676e-02 9.067241065090799745e-01 4.785448570593311857e+00
2.616795768221695240e-01 9.592532823786044105e-01 4.797139937551687439e+00
-3.359699884315092006e-02 1.104409690463785010e+00 5.402939371023024684e+00
-8.475205797202729763e-02 1.105472880689077675e+00 5.318797204920404198e+00
2.653357011216960215e-01 1.058881497268282290e+00 5.259508302643298272e+00
3.129042959602171270e-02 1.196046301526689559e+00 5.794915620203509476e+00
-1.778114785534659903e-01 1.116558086659673155e+00 5.559103297583733116e+00
3.448885009005913105e-01 1.116694076540747815e+00 5.522905470453241428e+00
2.668735559877398744e-01 1.212105149541277793e+00 5.738909163752085263e+00
-1.035381508102495574e-01 1.286408094592784046e+00 5.965057616063925039e+00
-1.295399175915322443e-01 1.226418079707784381e+00 5.533064682728426220e+00
5.070270512176751065e-01 1.173993759034290596e+00 5.430625703194430720e+00
9.324153602347079461e-02 1.174018212061846977e+00 5.427226351133676907e+00
4.514836701607845976e-02 1.056836523720095400e+00 5.162577131294471044e+00
4.130040346750887825e-01 1.150821325644631798e+00 5.345246136273312132e+00
4.983555541562452174e-01 9.714288720841083302e-01 4.760926594929723699e+00
6.031453621720285208e-01 9.462424313579415047e-01 4.753108266196758969e+00
4.382166699287022849e-01 8.740265993030879033e-01 4.375066677799913428e+00
1.546571943637032598e-01 8.469692917030212653e-01 4.596277000713941518e+00
2.253883780551410587e-01 8.941288495274505310e-01 4.705602394151909174e+00
2.615188070094251471e-01 8.874313358500718341e-01 4.659529219095592367e+00
2.628056885516700802e-01 8.614487308879416050e-01 4.612208612433108534e+00
-5.473978134331246997e-02 8.284832376696943390e-01 4.563565116414386225e+00
-4.228150432324383479e-01 8.948632823522845170e-01 4.715709147595291029e+00
-4.786837943480607982e-01 1.027656579545808135e+00 5.170897954282811959e+00
-1.505544930126964109e-01 1.067254680420094193e+00 5.395788745942026843e+00
5.423954298936080054e-01 1.148730460061930359e+00 5.589712833500441569e+00
2.269068127461401629e-01 1.211264551887983876e+00 5.836576961691727128e+00
-1.168144250472943624e-01 1.254708418113258395e+00 6.128205014547514651e+00
-3.700228034535624766e-01 1.201899844330350131e+00 5.834864810344745578e+00
-6.798590237143770088e-01 1.206014444283532994e+00 5.813930242538969395e+00
-7.848567973689104527e-01 1.350185367236263367e+00 6.174947749204193315e+00
-3.445314400696124491e-01 1.430414606774137232e+00 6.020287953369381384e+00
-1.865955820422605937e-01 1.322168031366586893e+00 5.664791526999246152e+00
-6.779352575204471154e-02 1.369467109445465569e+00 5.617503207626048933e+00
-3.140196101650182814e-01 1.513855676817112972e+00 6.105260479293442621e+00
-2.640876239538733627e-01 1.508936670197267960e+00 6.149631402719649920e+00
-1.775951754357215917e-01 1.531493430660375354e+00 6.092014967462078268e+00
-1.354197332130782638e-01 1.505282034821473935e+00 5.910880648573852980e+00
-3.093145227546646447e-01 1.422721537354490806e+00 5.961168369826058466e+00
-3.725081540000459990e-01 1.430229899084334955e+00 6.088012064673538504e+00
-8.951328807054129144e-02 1.195848932911285356e+00 5.484800127679360315e+00
2.231643105426807105e-01 1.028992444418158847e+00 5.353012033074484144e+00
3.145229643729937075e-01 1.035605779627124523e+00 5.268698358367357670e+00
2.184667477645896583e-01 1.058492772134351778e+00 5.064031996495662824e+00
2.715206751326639245e-01 9.008457010422135092e-01 4.712241297947143082e+00
-3.186360335183267001e-01 9.382588013159605111e-01 4.696497746749292546e+00
-2.343823417828519995e-01 8.780543999091485752e-01 4.657974550122367496e+00
8.620175370011612381e-02 8.058045141789131893e-01 4.397852484063444756e+00
1.795146463858721120e-01 7.698537060590585623e-01 4.317008447695291906e+00
1.745855589615399606e-01 9.341407778030395015e-01 4.985609625481024487e+00
7.528778423707670475e-01 9.613591158517504898e-01 5.012468418130550774e+00
4.035172337422847644e-01 1.011379344573575922e+00 5.204387752250381638e+00
-3.046263427987030981e-01 1.189189116027384197e+00 5.635249651342539856e+00
1.103717821674538371e-02 1.141091756487007780e+00 5.216434405341571434e+00
-5.859833205053159621e-04 1.344003229499469043e+00 5.789960966990290281e+00
3.220441503147031814e-01 1.476274681279137635e+00 6.074776874066968979e+00
4.911967621396086670e-01 1.427437019987922495e+00 5.981165456912236777e+00
-3.279082925682441727e-03 1.463658417310877979e+00 5.873090483726658206e+00
6.261265530660057310e-01 1.743890702960853245e+00 6.403314600605568785e+00
-1.073038366237958896e-01 1.747494018686600592e+00 6.441194405033007442e+00
1.949106118282609712e-01 1.605483463220770846e+00 6.186352965502392109e+00
-7.485861987128143019e-03 1.354326497175751820e+00 5.746877413134393819e+00
-2.657256833462464107e-01 1.340524706808511768e+00 5.908584319950962893e+00
6.241136810938628654e-02 1.135856793766779838e+00 5.318811468368401130e+00
6.787223968615409275e-02 1.041199324733565357e+00 5.068271387948187545e+00
2.028206201704051415e-01 8.767423113609918994e-01 4.772579849048949718e+00
1.042827894440200021e-01 7.416494089413953050e-01 4.219489487364589841e+00
3.688873813551508674e-01 7.215884158335287291e-01 4.190962946491877616e+00
4.189839310096710734e-01 7.016446427942273356e-01 4.085691687827709195e+00
4.833000858416247048e-01 8.122850012896229988e-01 4.675438921115055102e+00
-1.069529853853006252e-01 7.905263684255745549e-01 4.459786967463929663e+00
5.760078336214909805e-02 8.806816661124967638e-01 4.778800482697378449e+00
-4.147838047215051116e-01 9.159140814825802446e-01 4.854584325545749479e+00
-1.971555582044380306e-01 9.804969384271698951e-01 5.041884054470064491e+00
-4.940551723234243298e-01 1.206848675902074453e+00 5.516712189816582956e+00
-3.077840638375193283e-01 1.256437624661645103e+00 5.525622183894684625e+00
-1.650514022319002627e-01 1.571052834576611268e+00 6.422849305500875516e+00
-4.835284927076101691e-01 1.916197656885316958e+00 6.954455621422206413e+00
-2.926500213959344898e-01 1.878009018279690912e+00 6.908980601430814161e+00
5.593712445449845055e-02 1.881289740949650957e+00 6.833760139333000971e+00
-4.435138577929204073e-01 1.926166033927330323e+00 6.828194582468606555e+00
-4.369255310858757846e-01 1.928339467465909118e+00 6.992606361743091803e+00
-4.696146641631432916e-01 1.811097283908850608e+00 6.586045155613529545e+00
-4.177750152228149605e-01 1.686537114828090100e+00 6.385809069888082057e+00
-3.893195561946461991e-01 1.530528152920910934e+00 6.116364380084828412e+00
-2.363393423335162502e-01 1.339799320066239474e+00 5.500136919157658788e+00
4.565390778620719847e-01 1.307294283337593344e+00 5.315708317831114194e+00
1.158337657969662204e-01 1.123441383433051666e+00 5.121919694358186170e+00
-1.394073661068656322e-01 1.005247880513162606e+00 4.776828791610020275e+00
-1.722171610573088318e-01 8.713197709347419995e-01 4.691324367797383488e+00
2.111348828312180348e-01 9.127183450075057047e-01 4.741773505273901179e+00
-1.618884125835075849e-01 7.154986169665450424e-01 4.021575747878851637e+00
1.419384641595051663e-02 6.386151250919581690e-01 3.817776401999297242e+00
1.708941119244613421e-02 6.619604312899529663e-01 3.771368417256227179e+00
3.766175278387982606e-01 7.712192905667822895e-01 4.096021431702316029e+00
4.447778805312251893e-01 1.026422459689277478e+00 4.794553018927672383e+00
5.813958140652279033e-02 1.090912337030385260e+00 4.930635836033133046e+00
2.006233371530206921e-01 1.382785105312828167e+00 6.022421033942617186e+00
1.732508774478945524e-02 1.580140068581327162e+00 6.538969085220410093e+00
-2.044416215101096668e-01 1.664546867131093011e+00 6.492744307677114968e+00
2.681908740372913602e-01 1.937349674223141305e+00 6.819153317128793468e+00
2.126009078250807594e-01 1.885572037683036717e+00 6.661317087687927518e+00
4.158935779645377973e-01 2.044449205596738928e+00 7.025688477573087454e+00
4.494190133575789448e-01 2.067509162216341068e+00 6.921002646792619117e+00
7.814421720587108044e-01 2.297200045489706799e+00 7.386302355017373422e+00
5.963334209399513419e-01 2.035246869169923478e+00 7.052869558063320277e+00
3.211333021478556260e-01 1.955611687416852318e+00 7.197559749346750912e+00
1.843085627549911898e-01 1.642755018376544696e+00 6.339049901371572204e+00
2.678390896262251020e-01 1.496331606950868531e+00 5.864485976760163588e+00
3.200749131609844644e-01 1.251078010852853639e+00 5.480149786875606388e+00
-7.184036774636215483e-02 1.119267224347859857e+00 5.417687199444888080e+00
-2.261882505450528158e-01 1.062692307005839831e+00 5.075797232378470802e+00
2.607411523009333862e-02 8.010127890887741575e-01 4.020420958229679265e+00
-4.070933624091963021e-02 6.969225973482991998e-01 3.942001751747107097e+00
-2.686520698585163069e-01 6.750789247811787019e-01 3.923220581147166985e+00
-1.597539698580193457e-01 7.048321023055515999e-01 4.098053936672729769e+00
8.769003258640063747e-02 6.798711490582397543e-01 3.835569422862741717e+00
2.985088505183023933e-01 8.044383931100531626e-01 4.173178495982993397e+00
-7.591182219989045521e-02 1.109148360837787228e+00 5.107324337549219884e+00
1.303186641351018749e-01 1.251780623320350339e+00 5.411115452819386107e+00
-1.019503717650470376e-01 1.324255031626023760e+00 5.762180703461627473e+00
-2.750172446171627594e-01 1.415422455412881364e+00 6.094939005891833794e+00
-5.111134357193780620e-01 1.952670464283578156e+00 7.107917967604359788e+00
-2.839256945034031587e-01 1.999846167843382094e+00 7.162394685210444756e+00
4.604363563766022266e-02 2.398833477199136865e+00 8.154484356562617720e+00
1.733769011629746615e-01 2.616329068004906944e+00 8.181596299763567615e+00
2.811341132239364438e-01 2.640380907077103600e+00 8.184082388436372923e+00
5.494498348097689305e-02 2.335690838922756196e+00 7.892593438404977846e+00
2.425788127944529249e-01 2.273234015500115390e+00 7.922956654898028361e+00
-1.255219688670307539e-02 2.257550299103142866e+00 7.909045323221434387e+00
-6.514712389980876761e-01 2.023922880295239590e+00 7.473690716374775000e+00
-3.790790963309091377e-01 1.942423425232532530e+00 7.386756238998098745e+00
-2.760183515773217966e-01 1.736089891422461173e+00 6.901376896448558895e+00
-2.242455943535892893e-01 1.416089624224368348e+00 6.164464468269913233e+00
-2.529783854310477809e-01 1.324027324817453000e+00 6.025752136290533301e+00
1.811152722410472038e-01 1.313271759191790844e+00 6.009086229338248764e+00
-8.390312095669545667e-02 1.165256035743379215e+00 5.459455198616896432e+00
1.102084438365558833e-01 9.358650417319447357e-01 4.901464350695338368e+00
-6.925785644559737664e-01 1.053368336669807448e+00 5.206629915044787005e+00
-1.989939227567753544e-01 1.094127778896600178e+00 5.306725722162099146e+00
1.588137399889352486e-01 1.115191435647065576e+00 5.470530794918630590e+00
4.335879233976937530e-01 1.022227165226451184e+00 5.241465109130361455e+00
1.615541932011838044e-01 1.368862156806343933e+00 6.005686484182659157e+00
4.287621157462488675e-02 1.306917929118312616e+00 5.741702166148136222e+00
2.170933765455532183e-01 1.391673642623037610e+00 6.243201010016027119e+00
2.664716576020395022e-01 1.434442390911157439e+00 6.105457194116842068e+00
-3.414525607646565764e-01 1.628677197790505460e+00 6.669933094978153676e+00
9.970412636628527003e-02 1.867927069874950829e+00 6.962643617978640620e+00
5.146595487806621128e-01 1.972004686752956371e+00 7.261996916077197106e+00
-3.344955913018701765e-01 2.176713598927702442e+00 7.477194745989061531e+00
-5.054167865829629624e-01 2.255779669124392317e+00 8.123947028424959527e+00
4.191734533961944537e-02 2.055330022552090075e+00 7.703256418090714597e+00
4.744613614050417483e-01 2.036659579097574557e+00 7.803474088662492925e+00
-3.117832612048428986e-01 2.015093915039017247e+00 7.738643589449566207e+00
-5.302015449021731941e-01 1.708545147906350925e+00 6.868238113693338143e+00
2.469148830373677772e-01 1.511136208651326918e+00 6.413960958773767373e+00
1.877576396467026953e-01 1.381028874189982769e+00 5.955407063011125324e+00
2.188969032657648583e-01 1.248854748411835081e+00 5.743954471862789291e+00
1.770502721583932237e-01 1.168523177464404261e+00 5.317264828208299932e+00
6.375350719586440063e-01 1.188973075406394297e+00 5.238743512903161204e+00
6.495646369129184361e-01 1.138684602286258674e+00 5.361981484037780632e+00
7.264651399488646355e-01 1.336594146791632909e+00 6.013990379521536589e+00
5.623820581151491860e-01 1.319880033944578201e+00 6.138305721477166799e+00
8.398489897890887290e-01 1.248850550864916142e+00 5.998096831274279062e+00
8.894867550785913179e-01 1.343570846197909230e+00 6.236708915751986382e+00
9.755281814132017448e-01 1.382069337691971711e+00 6.248531792428219767e+00
1.107128024426512064e-01 1.511840462135042529e+00 6.609948684276264252e+00
3.357776312909267480e-01 1.661734500603173625e+00 6.923135361630310847e+00
7.642901649922706486e-01 1.801357888479947267e+00 7.115486138820150686e+00
1.789798458702784034e-01 1.758345785828850927e+00 6.905899968294593627e+00
3.690473575269049289e-01 2.154422434257082575e+00 7.808598305299289777e+00
7.161964688491763154e-01 2.077519405782804363e+00 7.815074557719423609e+00
8.296577704125909225e-01 2.101955838502593821e+00 7.938247813945361386e+00
2.862716933513675399e-01 2.327833114701440831e+00 8.473879220578220739e+00
1.665880670754679369e-02 2.220927277839246816e+00 7.947480598137851793e+00
4.454784049906511112e-01 2.441850790674007232e+00 8.240361501098730557e+00
3.055523767633445686e-01 2.622307072302747510e+00 8.696167765922288240e+00
-1.544679036198529365e-01 2.657509149720528541e+00 8.335933537445511021e+00
2.997514854791935579e-01 2.511205906832057355e+00 8.288742538714426900e+00
3.878851698158604089e-01 2.296641664910433533e+00 8.015464245784611919e+00
3.367356374982133360e-02 1.910396604184249503e+00 7.111777993955176846e+00
-4.640605474989015766e-01 1.717624523774934797e+00 6.593413480650570868e+00
5.726281307166599666e-01 1.573112942739917308e+00 6.506954643606965405e+00
3.602888464690781611e-01 1.666766412868559755e+00 6.747102778390967615e+00
-1.952522333081880557e-01 1.406207424769891023e+00 6.048989197673987128e+00
-1.417850899053309521e-01 1.302498493975925653e+00 5.980281599012982952e+00
5.011009913720314117e-03 1.466523629190533695e+00 6.383183018572908374e+00
5.836745108489016509e-01 1.341745286476777821e+00 6.109912547121823856e+00
1.852062303947591970e-01 1.187995673958456733e+00 5.834531415152211409e+00
4.322691524319734885e-02 1.227806718751652815e+00 5.841591219836494098e+00
-7.649781680345460987e-03 1.200085081126475606e+00 5.734542628694077493e+00
1.602426716610597102e-01 1.259829727805417132e+00 5.815324427419187536e+00
-2.501302895813350413e-01 1.613510962950581717e+00 6.739285894033849367e+00
-1.523067929218129349e-02 1.814556445171818799e+00 7.536902107257088979e+00
-1.431682156548485241e-01 1.704654027105106495e+00 7.015742493666403234e+00
-4.729788642324043169e-01 1.920532338303218234e+00 7.493603479957791969e+00
-6.940793916784727957e-02 2.042507739170956960e+00 7.576725405101096378e+00
-4.306080019488268129e-01 2.112687676172540829e+00 7.627504804980150155e+00
1.522050383551705466e-01 2.443114086282009989e+00 8.324901984074816852e+00
-2.803973819593474359e-01 2.617826021057394037e+00 8.047851056395550984e+00
-9.880258684414118531e-02 2.596768194824337073e+00 7.939581183320563618e+00
-2.205460818790890842e-01 2.671806051595282838e+00 7.742495489091638206e+00
-2.237777994971357487e-01 2.557912012041978489e+00 7.578840382504540507e+00
-8.371772841681431043e-02 2.337316565289697667e+00 7.097695205369891625e+00
-2.952793449802741943e-01 2.009841577755578257e+00 6.561819263732205698e+00
-6.891569289838367363e-02 1.688301959494937998e+00 6.232158317769699529e+00
-6.302114094558476654e-02 1.642420716969638095e+00 6.631226300645933769e+00
2.400773509936681704e-01 1.399159212154962528e+00 6.218306699639425617e+00
5.806471596952824665e-01 1.288436859069142626e+00 5.859923916986653047e+00
7.249625341504137843e-01 1.160368373173322976e+00 5.716830424692798118e+00
6.997051204203816877e-01 1.115626680903510914e+00 5.503623068430501419e+00
5.188557668352260510e-01 1.065578871942357786e+00 5.355436277111082610e+00
4.393698814213631842e-01 9.332424107670320712e-01 5.063293385386169021e+00
2.337321384397137575e-02 9.913489796510984720e-01 5.114584795404325313e+00
4.930585923901110307e-02 1.177680876297998669e+00 5.583622755099851176e+00
3.723846093806988389e-01 1.323999734006372719e+00 6.330861801943260758e+00
5.261444631738522171e-01 1.692372290467860196e+00 7.079441872348781750e+00
5.717248483991125285e-01 1.874390927122292272e+00 7.105154453391575586e+00
4.684850150067127461e-01 2.320219771435664491e+00 7.775476217004241519e+00
6.291466600009216759e-01 2.775064590230438721e+00 8.516929456385923913e+00
3.544545160352232105e-01 2.939356643955090664e+00 8.760001292955893248e+00
-9.866975224464612226e-02 2.978244218422096523e+00 8.750871810763113601e+00
-4.177083403026912722e-01 3.170256194689641926e+00 9.034874584781901419e+00
-3.791357607276081287e-01 3.253559171105044001e+00 9.239519056250172113e+00
-7.862982271933373069e-01 3.138553465410586885e+00 8.876708650862902061e+00
-5.104028395624704562e-01 3.260035672358687631e+00 9.148399712017232233e+00
-3.681112753397466353e-01 3.269320748646013630e+00 8.971298630747078562e+00
4.135000547944282616e-03 2.935687543741518191e+00 8.412222766120221351e+00
-5.221083058408638733e-01 2.830076704011776911e+00 7.899509759697784794e+00
-8.587947672561815349e-01 2.610848187370264473e+00 7.476126657407642817e+00
-1.312571572114163310e+00 2.170259419185582406e+00 6.859974427947944875e+00
-1.126736931995853341e+00 1.870137935001036977e+00 6.464700861999947534e+00
-1.317100696793656933e+00 1.357685360574885980e+00 5.645209769576381653e+00
-7.586029608715283423e-01 1.111130323119985164e+00 5.113103075306323575e+00
-9.728716271876979294e-01 1.012537811915750208e+00 5.048704942817514585e+00
-5.030403061004548038e-01 1.041687156746668341e+00 5.385610586343219097e+00
-1.099714911647402538e+00 1.024480450632744732e+00 5.134358599030035109e+00
-1.057256229964837591e+00 1.152884595052904748e+00 5.457913823756852523e+00
-1.107935856717708223e+00 1.333539804938102646e+00 5.881605878234934970e+00
-8.855639911156831801e-01 1.444535312440324626e+00 6.403878377718914550e+00
-1.432972749606876706e-01 1.529186307952187907e+00 6.628979359038210006e+00
-8.242501648372121958e-02 1.699822290880038445e+00 6.674744681773218780e+00
-4.235526319456912880e-02 2.113936022516927693e+00 7.176353454669126997e+00
2.519291669460319572e-01 2.381484810922184003e+00 7.670363766466122613e+00
3.944038817698904409e-01 3.041112532319432571e+00 8.704935086525582122e+00
9.996542670542384046e-02 3.037471519177410428e+00 8.451704776875965663e+00
-3.273601123000915436e-01 3.257651967739688903e+00 8.740094577619343497e+00
-3.129088660992764281e-01 3.116692862902882055e+00 8.859745885100473117e+00
-1.236818500473123444e-01 2.690178199374914758e+00 8.182881871179894517e+00
-4.580461612724802123e-01 2.594527737215748697e+00 8.090865056935058419e+00
5.310650432410138899e-01 2.369158555409935918e+00 7.219680547554601979e+00
3.595807467219849785e-01 2.269545036149470896e+00 7.096004228898255661e+00
1.996971030171157124e-01 2.173090035760732786e+00 6.812500897816025969e+00
6.191466906465880049e-01 2.066819214615149836e+00 7.009431701864351716e+00
2.335470453480333330e-01 1.891846798872081070e+00 7.000742754294730474e+00
1.936469211376636024e-01 1.706513626694823538e+00 6.597155503807857535e+00
2.546542361399820043e-01 1.377238394158450285e+00 5.665802105635598274e+00
8.384773651177592768e-01 1.308931033234820296e+00 5.336567163079886988e+00
5.133466767498860994e-01 9.971683855407409425e-01 4.584388508449911193e+00
2.398828299161186728e-01 8.396073679141536905e-01 4.346449076906108822e+00
2.307971729717887832e-01 1.040856122794109773e+00 4.968261327504251312e+00
-2.508552043703211540e-02 1.262805100884534681e+00 5.632490666553924719e+00
6.490420820304191318e-01 1.465664550509087949e+00 6.004929061929397349e+00
-1.192091322719649044e-01 1.665752662683164909e+00 6.590624131276911157e+00
2.219695024109917536e-01 2.200675013302041627e+00 7.548844067008862346e+00
1.115675001433048819e-01 2.692781123731270210e+00 8.240297601532516225e+00
-1.201339219983202783e-01 3.037513291581468433e+00 8.895401226246326232e+00
-3.211341766702254796e-01 3.363235535050521641e+00 9.227375362830127159e+00
-3.603121817016813333e-01 3.933482492573836975e+00 9.876245535561684719e+00
-2.605707379853556827e-01 4.152292849934965169e+00 9.844836236307106248e+00
-6.330718673058132184e-01 4.008669267355873700e+00 9.831740391622426856e+00
-8.089548818006818687e-01 3.872443856252777650e+00 9.985915112824052642e+00
-6.263772916341707742e-01 3.755490566691553678e+00 9.868693930177434126e+00
-5.125322435100913010e-01 3.590269144828721615e+00 9.413180966480290124e+00
-4.052179689315188460e-01 3.114416700731956755e+00 9.030481480877650569e+00
-9.466507985591274821e-01 2.659898276534949701e+00 8.195569761202703418e+00
-1.196658877052177328e+00 2.560566312090142294e+00 8.320347654816250937e+00
-7.867262309360193440e-01 2.505597450333979737e+00 8.342979788118613627e+00
-9.269750835256341803e-01 1.838290236938909139e+00 7.259855542070912549e+00
-1.220981258026482719e+00 1.708290972003964292e+00 6.867781982233106319e+00
-4.989050601085734948e-01 1.542419260782910806e+00 6.464561218389897057e+00
-2.320649243604183398e-01 1.146410820737109315e+00 5.802349747309490269e+00
-4.835666954034985587e-01 1.024810683072253203e+00 5.082188890208057863e+00
-9.861436383689673457e-01 1.120205546322000867e+00 5.355861709423950678e+00
-6.867276243582025597e-01 1.348302499183312797e+00 5.882793556178701699e+00
-8.731059499787677258e-02 1.481381353870601991e+00 6.233484796899599445e+00
-2.108154884421709896e-01 1.833472246130989580e+00 7.038064434871714070e+00
-6.013880539526649249e-01 2.174426632763394096e+00 7.994761859530325587e+00
-4.472558435884718131e-01 2.459312126062594750e+00 8.225895736946824854e+00
2.788381022182597202e-01 2.385826322889279982e+00 7.999678888352877770e+00
-3.310953173791769677e-01 2.531243546258171939e+00 8.576362636702302922e+00
-2.426306929523409650e-01 2.732668941264878804e+00 8.472035232504685709e+00
2.592650353534214913e-01 2.707095476348887253e+00 8.781558655518990619e+00
7.574607503606914927e-01 2.719015063160707069e+00 8.850741461735943005e+00
4.472518890127030189e-01 2.573117647683881071e+00 8.567349745838445330e+00
-4.360025622746763196e-01 2.745878453325051982e+00 8.991147535952896064e+00
1.398894508679897897e-01 2.792000857857214857e+00 8.827590009509973967e+00
1.037493747820747325e+00 2.200900200342189361e+00 7.754247714035135353e+00
3.624665714994711463e-01 2.022464049925125185e+00 7.564003969831301077e+00
-6.738140781204210450e-02 2.041670588250473539e+00 7.407330776227004421e+00
2.016051458290191445e-01 1.726453506401215643e+00 6.610664443137104662e+00
2.031012549499340847e-01 1.572353659953245941e+00 6.412195647860822412e+00
-2.616706078190155771e-01 1.605232616814093127e+00 6.564815942775999780e+00
-2.645873433735325131e-01 1.597842385193639636e+00 6.877419001793407816e+00
5.464675410924468846e-01 1.619624194490880909e+00 6.802027919458478067e+00
6.448514947899922634e-01 1.627100474039108402e+00 6.818868997646496233e+00
-1.019218172081311907e-01 1.839031348102821761e+00 7.135441145888028913e+00
-2.804154873882592769e-01 2.109344383905873865e+00 7.741525707965369207e+00
9.243586853156579020e-01 2.305980397641530732e+00 8.006846957577186785e+00
2.603654431829349192e-01 2.515830451316277028e+00 8.522219626515221691e+00
-2.977359159886990847e-01 2.757503284231153096e+00 8.873694855644005841e+00
-5.583083431809889863e-01 3.230486766282530731e+00 9.122632285530023921e+00
-7.514502540126225538e-01 3.649126445255062912e+00 9.932402452023628925e+00
-8.824657974645920833e-01 4.141637887480566604e+00 1.039121913480025050e+01
-3.532799966021852311e-01 4.504094437119150030e+00 1.075628234730694111e+01
-2.473807433406041700e-01 4.386158410858141288e+00 1.081607756261904107e+01
1.396400662381849511e-01 4.461704792290118071e+00 1.135487800547607762e+01
-4.174462088083000233e-01 4.145395654220711101e+00 1.114451384989413008e+01
-6.760978880071474295e-01 4.001352982619120979e+00 1.082081676222344768e+01
-5.396748262896515769e-01 4.041569067031443474e+00 1.099146535733359542e+01
-2.951456361920754001e-01 3.490476923347153537e+00 1.004031901305231322e+01
-8.669791219002849214e-01 3.326446739849437506e+00 9.935340901766320343e+00
-1.329018485457619247e+00 3.489209949476982597e+00 1.005130883588540591e+01
-9.149276494368362433e-01 3.359343809437745243e+00 9.441357647134884346e+00
-1.130827330257883290e+00 3.395220441704917214e+00 9.191545239647663124e+00
-1.192345649473125491e+00 3.269950909066824618e+00 9.365680544652500217e+00
-1.203373777522004806e+00 2.808204515149943070e+00 8.486380205189503201e+00
-7.823820733236330760e-01 2.667237434375318905e+00 8.339544075936171197e+00
-9.725954638530784901e-01 2.389932931199015620e+00 8.134612955788508515e+00
-1.385873413885045924e+00 2.423702681885838484e+00 8.694086993518377326e+00
-8.903818194194393909e-01 2.145461344288300598e+00 8.003876723334824916e+00
-6.187761495665203837e-01 2.069725773148536341e+00 7.993216013477415949e+00
-8.209182504520504686e-01 2.512361628698090321e+00 9.014574989057555499e+00
-1.091636306464375261e+00 2.715394633598832375e+00 9.239465084536748307e+00
-5.072820745478471283e-01 2.451593210994529315e+00 8.643524654299135079e+00
-1.839509070685107217e-01 2.430463448401171789e+00 8.563836865763976292e+00
-1.048979251650800970e+00 3.010281576844194174e+00 9.570767970821357551e+00
-9.201871148366543851e-01 2.968424209641758349e+00 9.025929433556267867e+00
-6.459263151248736401e-01 3.016066355904421847e+00 9.509364201605357891e+00
-1.101496169883476428e+00 3.197266192027692799e+00 1.005392423059322837e+01
-1.082033388686499675e+00 3.281341848333999334e+00 1.004383577951181294e+01
4.213432396001467461e-01 3.266097153434563971e+00 9.704488128056530272e+00
-1.420140066016870040e-01 3.213466450742811897e+00 9.558320609999082507e+00
2.833474874758077910e-01 3.191697276570907071e+00 9.436305791091369244e+00
-4.217175374130963800e-02 2.890681267472802407e+00 8.979341478239851071e+00
-2.184371574915933978e-01 2.943509189619478494e+00 8.571899562167091702e+00
2.656940697114241190e-01 2.747219727563132707e+00 8.407228410844997057e+00
3.774025657657451571e-01 2.852505698946242951e+00 8.508387188546187474e+00
3.584332936439247330e-01 2.583549743315417757e+00 8.700087133161163777e+00


==> files/truth000.csv <==
# x, y, val
0.0000 0.0000 13.9357
0.1000 0.0000 14.1999
0.2000 0.0000 14.4217
0.3000 0.0000 14.5146
0.4000 0.0000 14.6611
0.5000 0.0000 14.7849
0.6000 0.0000 14.9620
0.7000 0.0000 15.1890
0.8000 0.0000 15.3600
0.9000 0.0000 15.4392
1.0000 0.0000 15.5068
1.1000 0.0000 15.3127
1.2000 0.0000 15.0931
1.3000 0.0000 15.0962
1.4000 0.0000 14.7513
1.5000 0.0000 14.4812
1.6000 0.0000 14.4134
1.7000 0.0000 14.3049
1.8000 0.0000 14.2482
1.9000 0.0000 14.3160
2.0000 0.0000 14.5378
2.1000 0.0000 14.4596
2.2000 0.0000 14.3439
2.3000 0.0000 14.3079
2.4000 0.0000 14.2887
2.5000 0.0000 14.3647
2.6000 0.0000 14.0673
2.7000 0.0000 13.8364
2.8000 0.0000 13.4097
2.9000 0.0000 12.7510
3.0000 0.0000 12.1508
3.1000 0.0000 12.0594
3.2000 0.0000 12.1985
3.3000 0.0000 12.4477
3.4000 0.0000 12.6911
3.5000 0.0000 12.8576
3.6000 0.0000 12.8214
3.7000 0.0000 12.7133
3.8000 0.0000 12.7150
3.9000 0.0000 12.6849
4.0000 0.0000 12.4360
4.1000 0.0000 12.0176
4.2000 0.0000 11.6578
4.3000 0.0000 11.1627
4.4000 0.0000 10.7930
4.5000 0.0000 10.5425
4.6000 0.0000 10.6269
4.7000 0.0000 10.7025
4.8000 0.0000 10.8040
4.9000 0.0000 10.9947
0.0000 0.1000 14.2527
0.1000 0.1000 14.4861
0.2000 0.1000 14.4965
0.3000 0.1000 14.5710
0.4000 0.1000 14.7456
0.5000 0.1000 14.7713
0.6000 0.1000 14.9354
0.7000 0.1000 15.1540
0.8000 0.1000 15.3403
0.9000 0.1000 15.3796
1.0000 0.1000 15.5012
1.1000 0.1000 15.4766
1.2000 0.1000 15.3072
1.3000 0.1000 15.0509
1.4000 0.1000 14.8275
1.5000 0.1000 14.6561
1.6000 0.1000 14.6477
1.7000 0.1000 14.6572
1.8000 0.1000 14.5120
1.9000 0.1000 14.4953
2.0000 0.1000 14.5718
2.1000 0.1000 14.7023
2.2000 0.1000 14.6655
2.3000 0.1000 14.5933
2.4000 0.1000 14.5427
2.5000 0.1000 14.3878
2.6000 0.1000 14.1344
2.7000 0.1000 13.8646
2.8000 0.1000 13.4627
2.9000 0.1000 12.8514
3.0000 0.1000 12.4913
3.1000 0.1000 12.4472
3.2000 0.1000 12.5254
3.3000 0.1000 12.7694
3.4000 0.1000 12.9226
3.5000 0.1000 13.0087
3.6000 0.1000 13.0244
3.7000 0.1000 12.9001
3.8000 0.1000 13.0243
3.9000 0.1000 12.8605
4.0000 0.1000 12.5157
4.1000 0.1000 12.0391
4.2000 0.1000 11.7187
4.3000 0.1000 11.2959
4.4000 0.1000 10.9216
4.5000 0.1000 10.7826
4.6000 0.1000 10.6921
4.7000 0.1000 10.7320
4.8000 0.1000 10.9584
4.9000 0.1000 11.1786
0.0000 0.2000 14.4790
0.1000 0.2000 14.5172
0.2000 0.2000 14.4457
0.3000 0.2000 14.5069
0.4000 0.2000 14.7408
0.5000 0.2000 14.8059
0.6000 0.2000 14.8888
0.7000 0.2000 15.0173
0.8000 0.2000 15.3153
0.9000 0.2000 15.3986
1.0000 0.2000 15.5606
1.1000 0.2000 15.6118
1.2000 0.2000 15.5861
1.3000 0.2000 15.3008
1.4000 0.2000 15.1505
1.5000 0.2000 15.0273
1.6000 0.2000 15.0098
1.7000 0.2000 14.9126
1.8000 0.2000 14.8548
1.9000 0.2000 14.7834
2.0000 0.2000 14.7483
2.1000 0.2000 14.9796
2.2000 0.2000 15.0043
2.3000 0.2000 14.7787
2.4000 0.2000 14.6196
2.5000 0.2000 14.3700
2.6000 0.2000 14.0601
2.7000 0.2000 13.7619
2.8000 0.2000 13.3843
2.9000 0.2000 13.0178
3.0000 0.2000 12.8558
3.1000 0.2000 12.7406
3.2000 0.2000 12.8873
3.3000 0.2000 13.0733
3.4000 0.2000 13.1468
3.5000 0.2000 13.1804
3.6000 0.2000 13.1009
3.7000 0.2000 13.0212
3.8000 0.2000 13.0918
3.9000 0.2000 12.8843
4.0000 0.2000 12.4585
4.1000 0.2000 12.0450
4.2000 0.2000 11.6860
4.3000 0.2000 11.4306
4.4000 0.2000 11.2143
4.5000 0.2000 11.1521
4.6000 0.2000 11.0769
4.7000 0.2000 10.9102
4.8000 0.2000 11.1659
4.9000 0.2000 11.4519
0.0000 0.3000 14.5694
0.1000 0.3000 14.5728
0.2000 0.3000 14.5241
0.3000 0.3000 14.5271
0.4000 0.3000 14.7364
0.5000 0.3000 14.9974
0.6000 0.3000 15.2443
0.7000 0.3000 15.2543
0.8000 0.3000 15.4008
0.9000 0.3000 15.5241
1.0000 0.3000 15.7101
1.1000 0.3000 15.9187
1.2000 0.3000 16.1218
1.3000 0.3000 15.8927
1.4000 0.3000 15.8280
1.5000 0.3000 15.6380
1.6000 0.3000 15.4608
1.7000 0.3000 15.3478
1.8000 0.3000 15.3366
1.9000 0.3000 15.2209
2.0000 0.3000 15.2451
2.1000 0.3000 15.3261
2.2000 0.3000 15.3047
2.3000 0.3000 15.0723
2.4000 0.3000 14.6773
2.5000 0.3000 14.3006
2.6000 0.3000 14.0029
2.7000 0.3000 13.7630
2.8000 0.3000 13.5080
2.9000 0.3000 13.3276
3.0000 0.3000 13.2545
3.1000 0.3000 13.2200
3.2000 0.3000 13.2686
3.3000 0.3000 13.2421
3.4000 0.3000 13.3661
3.5000 0.3000 13.3848
3.6000 0.3000 13.3377
3.7000 0.3000 13.2387
3.8000 0.3000 13.1781
3.9000 0.3000 12.9036
4.0000 0.3000 12.4677
4.1000 0.3000 12.0314
4.2000 0.3000 11.7130
4.3000 0.3000 11.5762
4.4000 0.3000 11.5083
4.5000 0.3000 11.5665
4.6000 0.3000 11.5296
4.7000 0.3000 11.3506
4.8000 0.3000 11.4348
4.9000 0.3000 11.5661
0.0000 0.4000 14.5329
0.1000 0.4000 14.5244
0.2000 0.4000 14.4650
0.3000 0.4000 14.4839
0.4000 0.4000 14.6453
0.5000 0.4000 14.9600
0.6000 0.4000 15.1649
0.7000 0.4000 15.2001
0.8000 0.4000 15.3494
0.9000 0.4000 15.5730
1.0000 0.4000 15.8585
1.1000 0.4000 16.1393
1.2000 0.4000 16.3478
1.3000 0.4000 16.3442
1.4000 0.4000 16.2793
1.5000 0.4000 16.0487
1.6000 0.4000 15.8163
1.7000 0.4000 15.6315
1.8000 0.4000 15.6292
1.9000 0.4000 15.5484
2.0000 0.4000 15.5796
2.1000 0.4000 15.4507
2.2000 0.4000 15.3274
2.3000 0.4000 15.0958
2.4000 0.4000 14.8195
2.5000 0.4000 14.4140
2.6000 0.4000 13.9952
2.7000 0.4000 13.7263
2.8000 0.4000 13.6157
2.9000 0.4000 13.6248
3.0000 0.4000 13.6018
3.1000 0.4000 13.5101
3.2000 0.4000 13.4507
3.3000 0.4000 13.4586
3.4000 0.4000 13.4241
3.5000 0.4000 13.5293
3.6000 0.4000 13.5448
3.7000 0.4000 13.5443
3.8000 0.4000 13.3851
3.9000 0.4000 13.0428
4.0000 0.4000 12.5918
4.1000 0.4000 12.0729
4.2000 0.4000 11.8741
4.3000 0.4000 11.9142
4.4000 0.4000 11.9268
4.5000 0.4000 11.9222
4.6000 0.4000 11.8863
4.7000 0.4000 11.7782
4.8000 0.4000 11.5532
4.9000 0.4000 11.5875
0.0000 0.5000 14.6269
0.1000 0.5000 14.5070
0.2000 0.5000 14.4471
0.3000 0.5000 14.5554
0.4000 0.5000 14.5794
0.5000 0.5000 14.8090
0.6000 0.5000 15.1250
0.7000 0.5000 15.3215
0.8000 0.5000 15.4446
0.9000 0.5000 15.6796
1.0000 0.5000 15.9536
1.1000 0.5000 16.3375
1.2000 0.5000 16.6084
1.3000 0.5000 16.5624
1.4000 0.5000 16.5711
1.5000 0.5000 16.4280
1.6000 0.5000 16.1985
1.7000 0.5000 16.0489
1.8000 0.5000 15.9040
1.9000 0.5000 15.7412
2.0000 0.5000 15.5420
2.1000 0.5000 15.4252
2.2000 0.5000 15.3636
2.3000 0.5000 15.1561
2.4000 0.5000 14.9331
2.5000 0.5000 14.5392
2.6000 0.5000 14.1187
2.7000 0.5000 13.7759
2.8000 0.5000 13.6993
2.9000 0.5000 13.8663
3.0000 0.5000 13.9193
3.1000 0.5000 13.8264
3.2000 0.5000 13.7133
3.3000 0.5000 13.5399
3.4000 0.5000 13.5775
3.5000 0.5000 13.4859
3.6000 0.5000 13.5607
3.7000 0.5000 13.6771
3.8000 0.5000 13.5217
3.9000 0.5000 13.0909
4.0000 0.5000 12.6347
4.1000 0.5000 12.1336
4.2000 0.5000 12.0453
4.3000 0.5000 12.1796
4.4000 0.5000 12.1914
4.5000 0.5000 12.0747
4.6000 0.5000 11.9822
4.7000 0.5000 11.8235
4.8000 0.5000 11.5817
4.9000 0.5000 11.6983
0.0000 0.6000 14.6319
0.1000 0.6000 14.6111
0.2000 0.6000 14.5527
0.3000 0.6000 14.5990
0.4000 0.6000 14.5334
0.5000 0.6000 14.7426
0.6000 0.6000 15.1121
0.7000 0.6000 15.2375
0.8000 0.6000 15.4437
0.9000 0.6000 15.7803
1.0000 0.6000 16.2264
1.1000 0.6000 16.5272
1.2000 0.6000 16.7458
1.3000 0.6000 16.7475
1.4000 0.6000 16.7474
1.5000 0.6000 16.5446
1.6000 0.6000 16.3901
1.7000 0.6000 16.1479
1.8000 0.6000 15.8800
1.9000 0.6000 15.6832
2.0000 0.6000 15.4874
2.1000 0.6000 15.4367
2.2000 0.6000 15.4016
2.3000 0.6000 14.9969
2.4000 0.6000 14.8320
2.5000 0.6000 14.4980
2.6000 0.6000 14.1882
2.7000 0.6000 13.9085
2.8000 0.6000 13.8024
2.9000 0.6000 14.0354
3.0000 0.6000 14.1099
3.1000 0.6000 14.1436
3.2000 0.6000 14.0362
3.3000 0.6000 13.8449
3.4000 0.6000 13.7624
3.5000 0.6000 13.6079
3.6000 0.6000 13.5808
3.7000 0.6000 13.6559
3.8000 0.6000 13.4638
3.9000 0.6000 13.0037
4.0000 0.6000 12.4678
4.1000 0.6000 12.1189
4.2000 0.6000 12.0761
4.3000 0.6000 12.1210
4.4000 0.6000 12.1166
4.5000 0.6000 12.0816
4.6000 0.6000 12.0558
4.7000 0.6000 11.9498
4.8000 0.6000 11.7990
4.9000 0.6000 11.7176
0.0000 0.7000 14.7440
0.1000 0.7000 14.6572
0.2000 0.7000 14.6125
0.3000 0.7000 14.5983
0.4000 0.7000 14.5260
0.5000 0.7000 14.6686
0.6000 0.7000 14.8335
0.7000 0.7000 15.0281
0.8000 0.7000 15.3692
0.9000 0.7000 15.7587
1.0000 0.7000 16.1954
1.1000 0.7000 16.5035
1.2000 0.7000 16.6531
1.3000 0.7000 16.7820
1.4000 0.7000 16.7324
1.5000 0.7000 16.5645
1.6000 0.7000 16.3062
1.7000 0.7000 15.9606
1.8000 0.7000 15.6772
1.9000 0.7000 15.4464
2.0000 0.7000 15.3109
2.1000 0.7000 15.3421
2.2000 0.7000 15.2146
2.3000 0.7000 14.9032
2.4000 0.7000 14.6488
2.5000 0.7000 14.5442
2.6000 0.7000 14.3310
2.7000 0.7000 14.0966
2.8000 0.7000 14.0462
2.9000 0.7000 14.3004
3.0000 0.7000 14.4073
3.1000 0.7000 14.4601
3.2000 0.7000 14.3382
3.3000 0.7000 14.1391
3.4000 0.7000 14.0384
3.5000 0.7000 13.6973
3.6000 0.7000 13.5415
3.7000 0.7000 13.4868
3.8000 0.7000 13.3329
3.9000 0.7000 12.9292
4.0000 0.7000 12.4541
4.1000 0.7000 12.0404
4.2000 0.7000 11.8993
4.3000 0.7000 11.9292
4.4000 0.7000 11.8475
4.5000 0.7000 11.9256
4.6000 0.7000 11.9669
4.7000 0.7000 11.8551
4.8000 0.7000 11.9500
4.9000 0.7000 11.7827
0.0000 0.8000 14.8659
0.1000 0.8000 14.7223
0.2000 0.8000 14.7960
0.3000 0.8000 14.7261
0.4000 0.8000 14.5581
0.5000 0.8000 14.5992
0.6000 0.8000 14.7989
0.7000 0.8000 14.9193
0.8000 0.8000 15.2214
0.9000 0.8000 15.7372
1.0000 0.8000 16.1763
1.1000 0.8000 16.4645
1.2000 0.8000 16.6325
1.3000 0.8000 16.6370
1.4000 0.8000 16.6145
1.5000 0.8000 16.3295
1.6000 0.8000 16.0289
1.7000 0.8000 15.7941
1.8000 0.8000 15.5282
1.9000 0.8000 15.3397
2.0000 0.8000 15.3226
2.1000 0.8000 15.1343
2.2000 0.8000 14.8551
2.3000 0.8000 14.6277
2.4000 0.8000 14.5337
2.5000 0.8000 14.3875
2.6000 0.8000 14.4054
2.7000 0.8000 14.3068
2.8000 0.8000 14.2255
2.9000 0.8000 14.3183
3.0000 0.8000 14.4699
3.1000 0.8000 14.4498
3.2000 0.8000 14.3491
3.3000 0.8000 14.1507
3.4000 0.8000 14.0072
3.5000 0.8000 13.6731
3.6000 0.8000 13.4680
3.7000 0.8000 13.3322
3.8000 0.8000 13.0507
3.9000 0.8000 12.6600
4.0000 0.8000 12.3758
4.1000 0.8000 12.0262
4.2000 0.8000 11.9339
4.3000 0.8000 11.8464
4.4000 0.8000 11.7472
4.5000 0.8000 11.8641
4.6000 0.8000 11.9131
4.7000 0.8000 11.9960
4.8000 0.8000 12.0898
4.9000 0.8000 11.9094
0.0000 0.9000 14.9442
0.1000 0.9000 14.8444
0.2000 0.9000 14.7706
0.3000 0.9000 14.6632
0.4000 0.9000 14.5524
0.5000 0.9000 14.6949
0.6000 0.9000 14.8811
0.7000 0.9000 14.9499
0.8000 0.9000 15.2215
0.9000 0.9000 15.7426
1.0000 0.9000 16.1959
1.1000 0.9000 16.3856
1.2000 0.9000 16.4755
1.3000 0.9000 16.4017
1.4000 0.9000 16.2330
1.5000 0.9000 16.0377
1.6000 0.9000 15.8489
1.7000 0.9000 15.7522
1.8000 0.9000 15.5101
1.9000 0.9000 15.2883
2.0000 0.9000 15.2444
2.1000 0.9000 15.0919
2.2000 0.9000 14.7574
2.3000 0.9000 14.5847
2.4000 0.9000 14.4878
2.5000 0.9000 14.3692
2.6000 0.9000 14.3472
2.7000 0.9000 14.2935
2.8000 0.9000 14.3404
2.9000 0.9000 14.3458
3.0000 0.9000 14.4940
3.1000 0.9000 14.4602
3.2000 0.9000 14.2507
3.3000 0.9000 13.8487
3.4000 0.9000 13.7979
3.5000 0.9000 13.6833
3.6000 0.9000 13.3999
3.7000 0.9000 13.2121
3.8000 0.9000 12.8599
3.9000 0.9000 12.5354
4.0000 0.9000 12.2799
4.1000 0.9000 12.0335
4.2000 0.9000 11.8707
4.3000 0.9000 11.6837
4.4000 0.9000 11.6747
4.5000 0.9000 11.7933
4.6000 0.9000 11.9010
4.7000 0.9000 12.0904
4.8000 0.9000 12.1452
4.9000 0.9000 12.0919
0.0000 1.0000 14.9910
0.1000 1.0000 14.8727
0.2000 1.0000 14.7300
0.3000 1.0000 14.6492
0.4000 1.0000 14.7773
0.5000 1.0000 14.8577
0.6000 1.0000 14.9433
0.7000 1.0000 14.9850
0.8000 1.0000 15.2915
0.9000 1.0000 15.7294
1.0000 1.0000 16.0823
1.1000 1.0000 16.1546
1.2000 1.0000 16.0834
1.3000 1.0000 15.9055
1.4000 1.0000 15.6904
1.5000 1.0000 15.5435
1.6000 1.0000 15.4898
1.7000 1.0000 15.4197
1.8000 1.0000 15.2668
1.9000 1.0000 15.1668
2.0000 1.0000 14.9586
2.1000 1.0000 14.7989
2.2000 1.0000 14.6382
2.3000 1.0000 14.4573
2.4000 1.0000 14.3381
2.5000 1.0000 14.1998
2.6000 1.0000 14.2142
2.7000 1.0000 14.2245
2.8000 1.0000 14.2420
2.9000 1.0000 14.2060
3.0000 1.0000 14.3033
3.1000 1.0000 14.0381
3.2000 1.0000 13.8363
3.3000 1.0000 13.5270
3.4000 1.0000 13.4734
3.5000 1.0000 13.4007
3.6000 1.0000 13.3286
3.7000 1.0000 13.0082
3.8000 1.0000 12.6016
3.9000 1.0000 12.3269
4.0000 1.0000 12.2454
4.1000 1.0000 12.1733
4.2000 1.0000 11.8682
4.3000 1.0000 11.6224
4.4000 1.0000 11.7205
4.5000 1.0000 11.8374
4.6000 1.0000 12.0702
4.7000 1.0000 12.2065
4.8000 1.0000 12.2762
4.9000 1.0000 12.2030
0.0000 1.1000 14.8663
0.1000 1.1000 14.7268
0.2000 1.1000 14.7688
0.3000 1.1000 14.7345
0.4000 1.1000 14.8148
0.5000 1.1000 14.8639
0.6000 1.1000 14.9864
0.7000 1.1000 15.1603
0.8000 1.1000 15.3901
0.9000 1.1000 15.5960
1.0000 1.1000 15.9223
1.1000 1.1000 15.8583
1.2000 1.1000 15.6314
1.3000 1.1000 15.3752
1.4000 1.1000 15.2065
1.5000 1.1000 15.0766
1.6000 1.1000 15.0451
1.7000 1.1000 15.0588
1.8000 1.1000 15.0276
1.9000 1.1000 14.9594
2.0000 1.1000 14.7270
2.1000 1.1000 14.5438
2.2000 1.1000 14.3666
2.3000 1.1000 14.2914
2.4000 1.1000 14.2676
2.5000 1.1000 14.1134
2.6000 1.1000 14.3100
2.7000 1.1000 14.2488
2.8000 1.1000 14.0427
2.9000 1.1000 13.9485
3.0000 1.1000 14.0505
3.1000 1.1000 13.7683
3.2000 1.1000 13.5664
3.3000 1.1000 13.4335
3.4000 1.1000 13.3860
3.5000 1.1000 13.3369
3.6000 1.1000 13.2407
3.7000 1.1000 12.9264
3.8000 1.1000 12.5591
3.9000 1.1000 12.3681
4.0000 1.1000 12.3084
4.1000 1.1000 12.1460
4.2000 1.1000 11.8368
4.3000 1.1000 11.7174
4.4000 1.1000 11.9006
4.5000 1.1000 12.1050
4.6000 1.1000 12.2555
4.7000 1.1000 12.2855
4.8000 1.1000 12.2564
4.9000 1.1000 12.0975
0.0000 1.2000 14.7274
0.1000 1.2000 14.6138
0.2000 1.2000 14.5161
0.3000 1.2000 14.5168
0.4000 1.2000 14.5028
0.5000 1.2000 14.7575
0.6000 1.2000 15.0627
0.7000 1.2000 15.1457
0.8000 1.2000 15.2362
0.9000 1.2000 15.3663
1.0000 1.2000 15.5331
1.1000 1.2000 15.5253
1.2000 1.2000 15.2956
1.3000 1.2000 14.9991
1.4000 1.2000 14.7981
1.5000 1.2000 14.7077
1.6000 1.2000 14.7225
1.7000 1.2000 14.6437
1.8000 1.2000 14.6734
1.9000 1.2000 14.5872
2.0000 1.2000 14.5200
2.1000 1.2000 14.3680
2.2000 1.2000 14.2716
2.3000 1.2000 14.3248
2.4000 1.2000 14.2979
2.5000 1.2000 14.1056
2.6000 1.2000 14.0895
2.7000 1.2000 14.1869
2.8000 1.2000 13.9533
2.9000 1.2000 13.8027
3.0000 1.2000 13.8922
3.1000 1.2000 13.7676
3.2000 1.2000 13.6790
3.3000 1.2000 13.5786
3.4000 1.2000 13.6498
3.5000 1.2000 13.6232
3.6000 1.2000 13.4585
3.7000 1.2000 13.1956
3.8000 1.2000 12.7802
3.9000 1.2000 12.4865
4.0000 1.2000 12.4416
4.1000 1.2000 12.3322
4.2000 1.2000 12.0337
4.3000 1.2000 11.8988
4.4000 1.2000 11.8878
4.5000 1.2000 12.1115
4.6000 1.2000 12.2111
4.7000 1.2000 12.2321
4.8000 1.2000 12.1781
4.9000 1.2000 11.9752
0.0000 1.3000 14.4995
0.1000 1.3000 14.3700
0.2000 1.3000 14.3123
0.3000 1.3000 14.3397
0.4000 1.3000 14.3578
0.5000 1.3000 14.5652
0.6000 1.3000 14.9562
0.7000 1.3000 15.0736
0.8000 1.3000 15.1881
0.9000 1.3000 15.1435
1.0000 1.3000 15.2728
1.1000 1.3000 15.2398
1.2000 1.3000 14.8324
1.3000 1.3000 14.6329
1.4000 1.3000 14.5343
1.5000 1.3000 14.4656
1.6000 1.3000 14.3966
1.7000 1.3000 14.3089
1.8000 1.3000 14.4176
1.9000 1.3000 14.4126
2.0000 1.3000 14.4593
2.1000 1.3000 14.4265
2.2000 1.3000 14.3884
2.3000 1.3000 14.5164
2.4000 1.3000 14.3978
2.5000 1.3000 14.1237
2.6000 1.3000 13.9847
2.7000 1.3000 13.8827
2.8000 1.3000 13.8268
2.9000 1.3000 13.6568
3.0000 1.3000 13.7787
3.1000 1.3000 13.7880
3.2000 1.3000 13.8148
3.3000 1.3000 13.9591
3.4000 1.3000 14.0775
3.5000 1.3000 14.0221
3.6000 1.3000 13.8078
3.7000 1.3000 13.5276
3.8000 1.3000 13.0795
3.9000 1.3000 12.7149
4.0000 1.3000 12.6107
4.1000 1.3000 12.4528
4.2000 1.3000 12.2392
4.3000 1.3000 12.0461
4.4000 1.3000 12.0145
4.5000 1.3000 12.0158
4.6000 1.3000 12.0888
4.7000 1.3000 12.0295
4.8000 1.3000 11.9276
4.9000 1.3000 11.7300
0.0000 1.4000 14.2527
0.1000 1.4000 14.1586
0.2000 1.4000 14.0816
0.3000 1.4000 14.2065
0.4000 1.4000 14.2377
0.5000 1.4000 14.4102
0.6000 1.4000 14.7219
0.7000 1.4000 14.9753
0.8000 1.4000 15.1460
0.9000 1.4000 15.0451
1.0000 1.4000 14.9727
1.1000 1.4000 14.7954
1.2000 1.4000 14.4654
1.3000 1.4000 14.1860
1.4000 1.4000 14.2490
1.5000 1.4000 14.2330
1.6000 1.4000 14.2045
1.7000 1.4000 14.1345
1.8000 1.4000 14.1997
1.9000 1.4000 14.2038
2.0000 1.4000 14.3064
2.1000 1.4000 14.3932
2.2000 1.4000 14.3499
2.3000 1.4000 14.4654
2.4000 1.4000 14.4055
2.5000 1.4000 14.2148
2.6000 1.4000 14.0700
2.7000 1.4000 13.8142
2.8000 1.4000 13.6470
2.9000 1.4000 13.4658
3.0000 1.4000 13.7168
3.1000 1.4000 13.9028
3.2000 1.4000 14.0253
3.3000 1.4000 14.3043
3.4000 1.4000 14.4178
3.5000 1.4000 14.2783
3.6000 1.4000 13.9570
3.7000 1.4000 13.6345
3.8000 1.4000 13.1460
3.9000 1.4000 12.7333
4.0000 1.4000 12.5125
4.1000 1.4000 12.2855
4.2000 1.4000 12.2677
4.3000 1.4000 12.2287
4.4000 1.4000 12.0114
4.5000 1.4000 11.7492
4.6000 1.4000 11.7506
4.7000 1.4000 11.6031
4.8000 1.4000 11.5465
4.9000 1.4000 11.5093
0.0000 1.5000 13.8802
0.1000 1.5000 13.9533
0.2000 1.5000 13.9552
0.3000 1.5000 13.9901
0.4000 1.5000 13.9756
0.5000 1.5000 14.1754
0.6000 1.5000 14.5310
0.7000 1.5000 14.8831
0.8000 1.5000 14.9920
0.9000 1.5000 14.8031
1.0000 1.5000 14.6834
1.1000 1.5000 14.3526
1.2000 1.5000 14.2470
1.3000 1.5000 14.0938
1.4000 1.5000 14.0544
1.5000 1.5000 13.9760
1.6000 1.5000 14.0386
1.7000 1.5000 14.0900
1.8000 1.5000 14.0571
1.9000 1.5000 14.1937
2.0000 1.5000 14.3543
2.1000 1.5000 14.4292
2.2000 1.5000 14.4301
2.3000 1.5000 14.3562
2.4000 1.5000 14.5248
2.5000 1.5000 14.4783
2.6000 1.5000 14.2742
2.7000 1.5000 13.9579
2.8000 1.5000 13.7847
2.9000 1.5000 13.7691
3.0000 1.5000 13.8847
3.1000 1.5000 14.0377
3.2000 1.5000 14.3150
3.3000 1.5000 14.5983
3.4000 1.5000 14.6079
3.5000 1.5000 14.4336
3.6000 1.5000 14.1823
3.7000 1.5000 13.7357
3.8000 1.5000 13.1909
3.9000 1.5000 12.7692
4.0000 1.5000 12.4500
4.1000 1.5000 12.3095
4.2000 1.5000 12.3022
4.3000 1.5000 12.2289
4.4000 1.5000 11.8706
4.5000 1.5000 11.4923
4.6000 1.5000 11.4068
4.7000 1.5000 11.3547
4.8000 1.5000 11.1912
4.9000 1.5000 11.1557
0.0000 1.6000 13.6688
0.1000 1.6000 13.7437
0.2000 1.6000 13.8763
0.3000 1.6000 13.8259
0.4000 1.6000 13.8736
0.5000 1.6000 14.1297
0.6000 1.6000 14.4722
0.7000 1.6000 14.7078
0.8000 1.6000 14.7911
0.9000 1.6000 14.6704
1.0000 1.6000 14.4580
1.1000 1.6000 14.1240
1.2000 1.6000 13.9844
1.3000 1.6000 13.9547
1.4000 1.6000 13.9200
1.5000 1.6000 13.8217
1.6000 1.6000 13.7327
1.7000 1.6000 13.9472
1.8000 1.6000 13.9804
1.9000 1.6000 14.1243
2.0000 1.6000 14.2611
2.1000 1.6000 14.3161
2.2000 1.6000 14.3452
2.3000 1.6000 14.3949
2.4000 1.6000 14.3927
2.5000 1.6000 14.4784
2.6000 1.6000 14.3853
2.7000 1.6000 14.1786
2.8000 1.6000 13.9988
2.9000 1.6000 14.1054
3.0000 1.6000 14.0558
3.1000 1.6000 13.9647
3.2000 1.6000 14.2393
3.3000 1.6000 14.4627
3.4000 1.6000 14.5363
3.5000 1.6000 14.3504
3.6000 1.6000 14.1504
3.7000 1.6000 13.8185
3.8000 1.6000 13.3091
3.9000 1.6000 12.8166
4.0000 1.6000 12.4144
4.1000 1.6000 12.2791
4.2000 1.6000 12.1918
4.3000 1.6000 12.0414
4.4000 1.6000 11.6797
4.5000 1.6000 11.3599
4.6000 1.6000 11.1668
4.7000 1.6000 11.1404
4.8000 1.6000 10.8641
4.9000 1.6000 10.8485
0.0000 1.7000 13.4066
0.1000 1.7000 13.5771
0.2000 1.7000 13.7222
0.3000 1.7000 13.8048
0.4000 1.7000 13.9550
0.5000 1.7000 14.2133
0.6000 1.7000 14.3686
0.7000 1.7000 14.4229
0.8000 1.7000 14.5533
0.9000 1.7000 14.5465
1.0000 1.7000 14.1976
1.1000 1.7000 13.9650
1.2000 1.7000 13.8047
1.3000 1.7000 13.8016
1.4000 1.7000 13.7296
1.5000 1.7000 13.6816
1.6000 1.7000 13.7039
1.7000 1.7000 13.9003
1.8000 1.7000 14.0078
1.9000 1.7000 14.0068
2.0000 1.7000 14.0548
2.1000 1.7000 14.0169
2.2000 1.7000 14.0749
2.3000 1.7000 14.2602
2.4000 1.7000 14.3889
2.5000 1.7000 14.4566
2.6000 1.7000 14.6231
2.7000 1.7000 14.6632
2.8000 1.7000 14.5206
2.9000 1.7000 14.4473
3.0000 1.7000 14.1889
3.1000 1.7000 14.0586
3.2000 1.7000 14.1520
3.3000 1.7000 14.1519
3.4000 1.7000 14.2237
3.5000 1.7000 14.2878
3.6000 1.7000 14.0967
3.7000 1.7000 13.8086
3.8000 1.7000 13.3949
3.9000 1.7000 12.8109
4.0000 1.7000 12.3611
4.1000 1.7000 12.2296
4.2000 1.7000 12.0849
4.3000 1.7000 11.8766
4.4000 1.7000 11.6067
4.5000 1.7000 11.3717
4.6000 1.7000 11.0628
4.7000 1.7000 10.8408
4.8000 1.7000 10.5571
4.9000 1.7000 10.4605
0.0000 1.8000 13.2208
0.1000 1.8000 13.4662
0.2000 1.8000 13.6090
0.3000 1.8000 13.6831
0.4000 1.8000 13.8871
0.5000 1.8000 14.0867
0.6000 1.8000 14.1621
0.7000 1.8000 13.9968
0.8000 1.8000 14.0872
0.9000 1.8000 14.0704
1.0000 1.8000 13.8620
1.1000 1.8000 13.6562
1.2000 1.8000 13.5217
1.3000 1.8000 13.5273
1.4000 1.8000 13.4635
1.5000 1.8000 13.4993
1.6000 1.8000 13.6223
1.7000 1.8000 13.7629
1.8000 1.8000 13.7951
1.9000 1.8000 13.7767
2.0000 1.8000 13.7535
2.1000 1.8000 13.7397
2.2000 1.8000 13.8583
2.3000 1.8000 13.9980
2.4000 1.8000 14.1500
2.5000 1.8000 14.3591
2.6000 1.8000 14.5733
2.7000 1.8000 14.6220
2.8000 1.8000 14.7394
2.9000 1.8000 14.6733
3.0000 1.8000 14.4479
3.1000 1.8000 14.1650
3.2000 1.8000 14.0963
3.3000 1.8000 13.8088
3.4000 1.8000 13.7264
3.5000 1.8000 13.8693
3.6000 1.8000 13.8365
3.7000 1.8000 13.6128
3.8000 1.8000 13.2657
3.9000 1.8000 12.7611
4.0000 1.8000 12.4118
4.1000 1.8000 12.3333
4.2000 1.8000 12.0824
4.3000 1.8000 11.7667
4.4000 1.8000 11.4743
4.5000 1.8000 11.2363
4.6000 1.8000 10.8497
4.7000 1.8000 10.4299
4.8000 1.8000 10.2977
4.9000 1.8000 10.2700
0.0000 1.9000 13.0990
0.1000 1.9000 13.3763
0.2000 1.9000 13.5983
0.3000 1.9000 13.8032
0.4000 1.9000 13.9898
0.5000 1.9000 14.1334
0.6000 1.9000 14.1753
0.7000 1.9000 13.9295
0.8000 1.9000 14.0337
0.9000 1.9000 13.9047
1.0000 1.9000 13.7778
1.1000 1.9000 13.7184
1.2000 1.9000 13.5432
1.3000 1.9000 13.5454
1.4000 1.9000 13.4073
1.5000 1.9000 13.4247
1.6000 1.9000 13.4631
1.7000 1.9000 13.5880
1.8000 1.9000 13.6111
1.9000 1.9000 13.6446
2.0000 1.9000 13.5133
2.1000 1.9000 13.5711
2.2000 1.9000 13.7515
2.3000 1.9000 13.9540
2.4000 1.9000 14.0887
2.5000 1.9000 14.2309
2.6000 1.9000 14.4210
2.7000 1.9000 14.5970
2.8000 1.9000 14.5837
2.9000 1.9000 14.6747
3.0000 1.9000 14.5459
3.1000 1.9000 14.2956
3.2000 1.9000 13.9849
3.3000 1.9000 13.5912
3.4000 1.9000 13.4533
3.5000 1.9000 13.5267
3.6000 1.9000 13.4261
3.7000 1.9000 13.2862
3.8000 1.9000 13.0326
3.9000 1.9000 12.6257
4.0000 1.9000 12.3612
4.1000 1.9000 12.1742
4.2000 1.9000 12.0794
4.3000 1.9000 11.7125
4.4000 1.9000 11.3539
4.5000 1.9000 10.9685
4.6000 1.9000 10.6167
4.7000 1.9000 10.2935
4.8000 1.9000 10.2710
4.9000 1.9000 10.2985
0.0000 2.0000 13.1346
0.1000 2.0000 13.3519
0.2000 2.0000 13.5090
0.3000 2.0000 13.7868
0.4000 2.0000 14.0520
0.5000 2.0000 14.2024
0.6000 2.0000 14.2847
0.7000 2.0000 14.1297
0.8000 2.0000 14.0904
0.9000 2.0000 13.8204
1.0000 2.0000 13.7386
1.1000 2.0000 13.7086
1.2000 2.0000 13.5547
1.3000 2.0000 13.4312
1.4000 2.0000 13.4117
1.5000 2.0000 13.3773
1.6000 2.0000 13.3018
1.7000 2.0000 13.2431
1.8000 2.0000 13.2472
1.9000 2.0000 13.3574
2.0000 2.0000 13.3035
2.1000 2.0000 13.3548
2.2000 2.0000 13.6632
2.3000 2.0000 13.8087
2.4000 2.0000 13.9582
2.5000 2.0000 14.1563
2.6000 2.0000 14.2137
2.7000 2.0000 14.4268
2.8000 2.0000 14.5169
2.9000 2.0000 14.5184
3.0000 2.0000 14.4664
3.1000 2.0000 14.1361
3.2000 2.0000 13.8533
3.3000 2.0000 13.5631
3.4000 2.0000 13.5006
3.5000 2.0000 13.4287
3.6000 2.0000 13.2127
3.7000 2.0000 12.9639
3.8000 2.0000 12.7835
3.9000 2.0000 12.4147
4.0000 2.0000 12.1800
4.1000 2.0000 12.0566
4.2000 2.0000 11.8730
4.3000 2.0000 11.5015
4.4000 2.0000 11.2376
4.5000 2.0000 10.9481
4.6000 2.0000 10.7374
4.7000 2.0000 10.4888
4.8000 2.0000 10.3508
4.9000 2.0000 10.4071
0.0000 2.1000 13.1942
0.1000 2.1000 13.4013
0.2000 2.1000 13.5936
0.3000 2.1000 13.9321
0.4000 2.1000 14.2224
0.5000 2.1000 14.2804
0.6000 2.1000 14.3616
0.7000 2.1000 14.3463
0.8000 2.1000 14.1742
0.9000 2.1000 13.8658
1.0000 2.1000 13.6577
1.1000 2.1000 13.6282
1.2000 2.1000 13.4985
1.3000 2.1000 13.3273
1.4000 2.1000 13.2062
1.5000 2.1000 13.2193
1.6000 2.1000 13.2187
1.7000 2.1000 13.1885
1.8000 2.1000 13.0379
1.9000 2.1000 13.0583
2.0000 2.1000 13.0526
2.1000 2.1000 13.2281
2.2000 2.1000 13.5648
2.3000 2.1000 13.8071
2.4000 2.1000 14.0036
2.5000 2.1000 14.0913
2.6000 2.1000 14.1133
2.7000 2.1000 14.2555
2.8000 2.1000 14.3118
2.9000 2.1000 14.3370
3.0000 2.1000 14.2113
3.1000 2.1000 13.9727
3.2000 2.1000 13.8455
3.3000 2.1000 13.5952
3.4000 2.1000 13.4465
3.5000 2.1000 13.3408
3.6000 2.1000 12.9826
3.7000 2.1000 12.7173
3.8000 2.1000 12.4707
3.9000 2.1000 12.2485
4.0000 2.1000 12.0632
4.1000 2.1000 11.8919
4.2000 2.1000 11.5463
4.3000 2.1000 11.2175
4.4000 2.1000 10.9848
4.5000 2.1000 10.8772
4.6000 2.1000 10.7709
4.7000 2.1000 10.7096
4.8000 2.1000 10.5744
4.9000 2.1000 10.5841
0.0000 2.2000 13.3245
0.1000 2.2000 13.4911
0.2000 2.2000 13.7434
0.3000 2.2000 14.0414
0.4000 2.2000 14.2450
0.5000 2.2000 14.2924
0.6000 2.2000 14.4064
0.7000 2.2000 14.3711
0.8000 2.2000 14.2963
0.9000 2.2000 14.0479
1.0000 2.2000 13.8772
1.1000 2.2000 13.6127
1.2000 2.2000 13.5326
1.3000 2.2000 13.3779
1.4000 2.2000 13.2660
1.5000 2.2000 13.3806
1.6000 2.2000 13.3764
1.7000 2.2000 13.1978
1.8000 2.2000 12.9649
1.9000 2.2000 12.8418
2.0000 2.2000 12.9152
2.1000 2.2000 13.0720
2.2000 2.2000 13.3725
2.3000 2.2000 13.7093
2.4000 2.2000 13.8798
2.5000 2.2000 13.9272
2.6000 2.2000 13.9457
2.7000 2.2000 14.0662
2.8000 2.2000 14.1430
2.9000 2.2000 14.2058
3.0000 2.2000 13.9646
3.1000 2.2000 13.7966
3.2000 2.2000 13.6578
3.3000 2.2000 13.2099
3.4000 2.2000 13.0868
3.5000 2.2000 13.0116
3.6000 2.2000 12.6372
3.7000 2.2000 12.4320
3.8000 2.2000 12.1912
3.9000 2.2000 11.9700
4.0000 2.2000 11.8108
4.1000 2.2000 11.6467
4.2000 2.2000 11.3436
4.3000 2.2000 11.0808
4.4000 2.2000 10.9968
4.5000 2.2000 10.8695
4.6000 2.2000 10.8276
4.7000 2.2000 10.8982
4.8000 2.2000 10.8617
4.9000 2.2000 10.9037
0.0000 2.3000 13.3740
0.1000 2.3000 13.4433
0.2000 2.3000 13.5926
0.3000 2.3000 13.7632
0.4000 2.3000 14.0126
0.5000 2.3000 14.1497
0.6000 2.3000 14.2264
0.7000 2.3000 14.2730
0.8000 2.3000 14.2826
0.9000 2.3000 14.1485
1.0000 2.3000 13.9320
1.1000 2.3000 13.6556
1.2000 2.3000 13.5565
1.3000 2.3000 13.3993
1.4000 2.3000 13.4107
1.5000 2.3000 13.6474
1.6000 2.3000 13.6655
1.7000 2.3000 13.3262
1.8000 2.3000 12.9113
1.9000 2.3000 12.7405
2.0000 2.3000 12.7464
2.1000 2.3000 12.8586
2.2000 2.3000 13.1650
2.3000 2.3000 13.5197
2.4000 2.3000 13.6881
2.5000 2.3000 13.7789
2.6000 2.3000 13.8813
2.7000 2.3000 13.8986
2.8000 2.3000 13.9497
2.9000 2.3000 14.0354
3.0000 2.3000 13.7991
3.1000 2.3000 13.5012
3.2000 2.3000 13.2608
3.3000 2.3000 12.9206
3.4000 2.3000 12.6731
3.5000 2.3000 12.5845
3.6000 2.3000 12.4904
3.7000 2.3000 12.1955
3.8000 2.3000 11.9517
3.9000 2.3000 11.7016
4.0000 2.3000 11.4421
4.1000 2.3000 11.3366
4.2000 2.3000 11.3078
4.3000 2.3000 11.1512
4.4000 2.3000 10.9968
4.5000 2.3000 10.8814
4.6000 2.3000 10.8796
4.7000 2.3000 10.9437
4.8000 2.3000 10.9619
4.9000 2.3000 10.9786
0.0000 2.4000 13.4476
0.1000 2.4000 13.4028
0.2000 2.4000 13.4442
0.3000 2.4000 13.5201
0.4000 2.4000 13.6756
0.5000 2.4000 13.9375
0.6000 2.4000 14.1638
0.7000 2.4000 14.2466
0.8000 2.4000 14.2042
0.9000 2.4000 14.1948
1.0000 2.4000 13.8428
1.1000 2.4000 13.5235
1.2000 2.4000 13.4556
1.3000 2.4000 13.4540
1.4000 2.4000 13.4121
1.5000 2.4000 13.5008
1.6000 2.4000 13.5880
1.7000 2.4000 13.2063
1.8000 2.4000 12.8944
1.9000 2.4000 12.7785
2.0000 2.4000 12.7422
2.1000 2.4000 12.7375
2.2000 2.4000 12.9602
2.3000 2.4000 13.2400
2.4000 2.4000 13.4422
2.5000 2.4000 13.4832
2.6000 2.4000 13.4714
2.7000 2.4000 13.4812
2.8000 2.4000 13.4962
2.9000 2.4000 13.4538
3.0000 2.4000 13.3090
3.1000 2.4000 13.0045
3.2000 2.4000 12.8034
3.3000 2.4000 12.5520
3.4000 2.4000 12.3146
3.5000 2.4000 12.2321
3.6000 2.4000 12.0841
3.7000 2.4000 12.0117
3.8000 2.4000 11.9055
3.9000 2.4000 11.5570
4.0000 2.4000 11.3330
4.1000 2.4000 11.2158
4.2000 2.4000 11.2937
4.3000 2.4000 11.2899
4.4000 2.4000 11.0637
4.5000 2.4000 10.8375
4.6000 2.4000 10.9064
4.7000 2.4000 10.8883
4.8000 2.4000 10.8854
4.9000 2.4000 11.0745
0.0000 2.5000 13.3197
0.1000 2.5000 13.3170
0.2000 2.5000 13.3116
0.3000 2.5000 13.3788
0.4000 2.5000 13.4911
0.5000 2.5000 13.7715
0.6000 2.5000 14.0821
0.7000 2.5000 14.2738
0.8000 2.5000 14.2666
0.9000 2.5000 14.1521
1.0000 2.5000 13.8383
1.1000 2.5000 13.5730
1.2000 2.5000 13.5019
1.3000 2.5000 13.4039
1.4000 2.5000 13.4006
1.5000 2.5000 13.3163
1.6000 2.5000 13.3005
1.7000 2.5000 13.1766
1.8000 2.5000 12.8225
1.9000 2.5000 12.8069
2.0000 2.5000 12.9823
2.1000 2.5000 12.9175
2.2000 2.5000 12.9498
2.3000 2.5000 13.1006
2.4000 2.5000 13.2823
2.5000 2.5000 13.3205
2.6000 2.5000 13.2785
2.7000 2.5000 13.1572
2.8000 2.5000 12.9700
2.9000 2.5000 12.9473
3.0000 2.5000 12.8629
3.1000 2.5000 12.6723
3.2000 2.5000 12.5719
3.3000 2.5000 12.3617
3.4000 2.5000 12.1005
3.5000 2.5000 12.0095
3.6000 2.5000 11.9161
3.7000 2.5000 11.8987
3.8000 2.5000 11.7773
3.9000 2.5000 11.5300
4.0000 2.5000 11.4014
4.1000 2.5000 11.2863
4.2000 2.5000 11.3483
4.3000 2.5000 11.3048
4.4000 2.5000 10.9007
4.5000 2.5000 10.6518
4.6000 2.5000 10.6205
4.7000 2.5000 10.7012
4.8000 2.5000 10.8164
4.9000 2.5000 11.0189
0.0000 2.6000 13.1717
0.1000 2.6000 13.3228
0.2000 2.6000 13.3072
0.3000 2.6000 13.3513
0.4000 2.6000 13.5152
0.5000 2.6000 13.7399
0.6000 2.6000 13.9205
0.7000 2.6000 14.0194
0.8000 2.6000 14.0169
0.9000 2.6000 13.9857
1.0000 2.6000 13.8328
1.1000 2.6000 13.6516
1.2000 2.6000 13.6363
1.3000 2.6000 13.5222
1.4000 2.6000 13.3608
1.5000 2.6000 13.2287
1.6000 2.6000 13.1402
1.7000 2.6000 12.8956
1.8000 2.6000 12.7213
1.9000 2.6000 12.7437
2.0000 2.6000 13.0185
2.1000 2.6000 12.9796
2.2000 2.6000 13.0172
2.3000 2.6000 13.0845
2.4000 2.6000 13.1843
2.5000 2.6000 13.0857
2.6000 2.6000 13.0167
2.7000 2.6000 12.8937
2.8000 2.6000 12.6537
2.9000 2.6000 12.4394
3.0000 2.6000 12.3488
3.1000 2.6000 12.2355
3.2000 2.6000 12.2194
3.3000 2.6000 12.1098
3.4000 2.6000 12.0322
3.5000 2.6000 11.9261
3.6000 2.6000 11.8558
3.7000 2.6000 11.7068
3.8000 2.6000 11.6442
3.9000 2.6000 11.6047
4.0000 2.6000 11.4256
4.1000 2.6000 11.1882
4.2000 2.6000 11.1335
4.3000 2.6000 11.0737
4.4000 2.6000 10.6505
4.5000 2.6000 10.3767
4.6000 2.6000 10.4221
4.7000 2.6000 10.5275
4.8000 2.6000 10.6486
4.9000 2.6000 10.8813
0.0000 2.7000 13.0783
0.1000 2.7000 13.3145
0.2000 2.7000 13.3123
0.3000 2.7000 13.2451
0.4000 2.7000 13.4878
0.5000 2.7000 13.5632
0.6000 2.7000 13.7369
0.7000 2.7000 13.8240
0.8000 2.7000 13.8821
0.9000 2.7000 13.8876
1.0000 2.7000 13.8877
1.1000 2.7000 13.7435
1.2000 2.7000 13.7272
1.3000 2.7000 13.6025
1.4000 2.7000 13.4610
1.5000 2.7000 13.3209
1.6000 2.7000 13.1632
1.7000 2.7000 12.7341
1.8000 2.7000 12.7129
1.9000 2.7000 12.7777
2.0000 2.7000 12.8372
2.1000 2.7000 12.8641
2.2000 2.7000 12.9270
2.3000 2.7000 13.0475
2.4000 2.7000 13.1990
2.5000 2.7000 12.9986
2.6000 2.7000 12.8101
2.7000 2.7000 12.7235
2.8000 2.7000 12.4790
2.9000 2.7000 12.0344
3.0000 2.7000 11.8731
3.1000 2.7000 11.6768
3.2000 2.7000 11.6245
3.3000 2.7000 11.5824
3.4000 2.7000 11.7368
3.5000 2.7000 11.7072
3.6000 2.7000 11.7810
3.7000 2.7000 11.6846
3.8000 2.7000 11.5618
3.9000 2.7000 11.6397
4.0000 2.7000 11.3772
4.1000 2.7000 11.0679
4.2000 2.7000 10.8781
4.3000 2.7000 10.7651
4.4000 2.7000 10.3998
4.5000 2.7000 10.1700
4.6000 2.7000 10.1479
4.7000 2.7000 10.3033
4.8000 2.7000 10.5583
4.9000 2.7000 10.8151
0.0000 2.8000 12.7467
0.1000 2.8000 12.9557
0.2000 2.8000 13.0824
0.3000 2.8000 13.1154
0.4000 2.8000 13.2453
0.5000 2.8000 13.3390
0.6000 2.8000 13.4817
0.7000 2.8000 13.7581
0.8000 2.8000 13.9139
0.9000 2.8000 13.8769
1.0000 2.8000 13.8654
1.1000 2.8000 13.8059
1.2000 2.8000 13.8045
1.3000 2.8000 13.6092
1.4000 2.8000 13.4670
1.5000 2.8000 13.2131
1.6000 2.8000 12.9500
1.7000 2.8000 12.6718
1.8000 2.8000 12.6222
1.9000 2.8000 12.7561
2.0000 2.8000 12.8072
2.1000 2.8000 12.7698
2.2000 2.8000 12.7831
2.3000 2.8000 12.9060
2.4000 2.8000 13.0798
2.5000 2.8000 12.9888
2.6000 2.8000 12.7870
2.7000 2.8000 12.6137
2.8000 2.8000 12.2882
2.9000 2.8000 11.8362
3.0000 2.8000 11.4249
3.1000 2.8000 11.2484
3.2000 2.8000 11.3223
3.3000 2.8000 11.2625
3.4000 2.8000 11.5634
3.5000 2.8000 11.6368
3.6000 2.8000 11.5598
3.7000 2.8000 11.4819
3.8000 2.8000 11.5753
3.9000 2.8000 11.6350
4.0000 2.8000 11.4356
4.1000 2.8000 11.0456
4.2000 2.8000 10.7734
4.3000 2.8000 10.6386
4.4000 2.8000 10.2199
4.5000 2.8000 9.9436
4.6000 2.8000 10.1045
4.7000 2.8000 10.1895
4.8000 2.8000 10.4276
4.9000 2.8000 10.5685
0.0000 2.9000 12.4460
0.1000 2.9000 12.6890
0.2000 2.9000 12.9170
0.3000 2.9000 12.9288
0.4000 2.9000 13.0692
0.5000 2.9000 13.2549
0.6000 2.9000 13.3682
0.7000 2.9000 13.6596
0.8000 2.9000 13.8001
0.9000 2.9000 13.8636
1.0000 2.9000 13.9118
1.1000 2.9000 13.6901
1.2000 2.9000 13.5768
1.3000 2.9000 13.5803
1.4000 2.9000 13.3728
1.5000 2.9000 13.1182
1.6000 2.9000 12.8586
1.7000 2.9000 12.6053
1.8000 2.9000 12.6023
1.9000 2.9000 12.7381
2.0000 2.9000 12.9176
2.1000 2.9000 12.9182
2.2000 2.9000 12.8144
2.3000 2.9000 12.8447
2.4000 2.9000 12.9738
2.5000 2.9000 12.9909
2.6000 2.9000 12.8027
2.7000 2.9000 12.6274
2.8000 2.9000 12.2353
2.9000 2.9000 11.7082
3.0000 2.9000 11.1652
3.1000 2.9000 10.9405
3.2000 2.9000 11.1037
3.3000 2.9000 11.2700
3.4000 2.9000 11.6120
3.5000 2.9000 11.7629
3.6000 2.9000 11.6720
3.7000 2.9000 11.6626
3.8000 2.9000 11.7282
3.9000 2.9000 11.7541
4.0000 2.9000 11.6377
4.1000 2.9000 11.2272
4.2000 2.9000 10.9014
4.3000 2.9000 10.5424
4.4000 2.9000 10.1869
4.5000 2.9000 9.8893
4.6000 2.9000 10.0971
4.7000 2.9000 10.2392
4.8000 2.9000 10.3770
4.9000 2.9000 10.3954


==> files/truth050.csv <==
# x, y, val
0.0000 0.0000 11.2652
0.1000 0.0000 11.1430
0.2000 0.0000 11.1139
0.3000 0.0000 11.1473
0.4000 0.0000 11.2981
0.5000 0.0000 11.5675
0.6000 0.0000 11.9209
0.7000 0.0000 12.2656
0.8000 0.0000 12.6061
0.9000 0.0000 12.9873
1.0000 0.0000 13.4077
1.1000 0.0000 13.7585
1.2000 0.0000 13.9833
1.3000 0.0000 14.1503
1.4000 0.0000 14.1697
1.5000 0.0000 14.2505
1.6000 0.0000 14.2959
1.7000 0.0000 14.3038
1.8000 0.0000 14.2828
1.9000 0.0000 14.1807
2.0000 0.0000 14.0574
2.1000 0.0000 13.9530
2.2000 0.0000 13.8403
2.3000 0.0000 13.7032
2.4000 0.0000 13.5372
2.5000 0.0000 13.4079
2.6000 0.0000 13.3933
2.7000 0.0000 13.4981
2.8000 0.0000 13.5717
2.9000 0.0000 13.5695
3.0000 0.0000 13.5312
3.1000 0.0000 13.3866
3.2000 0.0000 13.2603
3.3000 0.0000 13.2942
3.4000 0.0000 13.2035
3.5000 0.0000 13.0861
3.6000 0.0000 13.0269
3.7000 0.0000 12.8482
3.8000 0.0000 12.6195
3.9000 0.0000 12.3847
4.0000 0.0000 12.2710
4.1000 0.0000 12.2442
4.2000 0.0000 12.2030
4.3000 0.0000 12.1775
4.4000 0.0000 12.1434
4.5000 0.0000 12.0654
4.6000 0.0000 11.9296
4.7000 0.0000 11.7731
4.8000 0.0000 11.5721
4.9000 0.0000 11.4401
0.0000 0.1000 11.4156
0.1000 0.1000 11.2970
0.2000 0.1000 11.2057
0.3000 0.1000 11.3010
0.4000 0.1000 11.4706
0.5000 0.1000 11.6797
0.6000 0.1000 11.9917
0.7000 0.1000 12.2779
0.8000 0.1000 12.6635
0.9000 0.1000 13.1309
1.0000 0.1000 13.4627
1.1000 0.1000 13.7466
1.2000 0.1000 14.0376
1.3000 0.1000 14.1472
1.4000 0.1000 14.2518
1.5000 0.1000 14.3820
1.6000 0.1000 14.4407
1.7000 0.1000 14.3750
1.8000 0.1000 14.3418
1.9000 0.1000 14.3500
2.0000 0.1000 14.2844
2.1000 0.1000 14.2117
2.2000 0.1000 14.1196
2.3000 0.1000 13.9530
2.4000 0.1000 13.8401
2.5000 0.1000 13.7200
2.6000 0.1000 13.7028
2.7000 0.1000 13.7203
2.8000 0.1000 13.6769
2.9000 0.1000 13.6598
3.0000 0.1000 13.5741
3.1000 0.1000 13.4573
3.2000 0.1000 13.4227
3.3000 0.1000 13.3994
3.4000 0.1000 13.2985
3.5000 0.1000 13.1295
3.6000 0.1000 13.0434
3.7000 0.1000 12.8861
3.8000 0.1000 12.6850
3.9000 0.1000 12.4695
4.0000 0.1000 12.3881
4.1000 0.1000 12.3841
4.2000 0.1000 12.3030
4.3000 0.1000 12.2568
4.4000 0.1000 12.2514
4.5000 0.1000 12.1340
4.6000 0.1000 12.0063
4.7000 0.1000 11.8470
4.8000 0.1000 11.6926
4.9000 0.1000 11.5611
0.0000 0.2000 11.5692
0.1000 0.2000 11.4873
0.2000 0.2000 11.3578
0.3000 0.2000 11.4080
0.4000 0.2000 11.6364
0.5000 0.2000 11.8399
0.6000 0.2000 12.1083
0.7000 0.2000 12.3917
0.8000 0.2000 12.7957
0.9000 0.2000 13.1948
1.0000 0.2000 13.5668
1.1000 0.2000 13.8476
1.2000 0.2000 14.1039
1.3000 0.2000 14.2314
1.4000 0.2000 14.4333
1.5000 0.2000 14.5862
1.6000 0.2000 14.6562
1.7000 0.2000 14.6582
1.8000 0.2000 14.5953
1.9000 0.2000 14.5442
2.0000 0.2000 14.5258
2.1000 0.2000 14.4761
2.2000 0.2000 14.3607
2.3000 0.2000 14.2404
2.4000 0.2000 14.0346
2.5000 0.2000 13.9355
2.6000 0.2000 13.9053
2.7000 0.2000 13.8734
2.8000 0.2000 13.8259
2.9000 0.2000 13.7975
3.0000 0.2000 13.7596
3.1000 0.2000 13.6561
3.2000 0.2000 13.6396
3.3000 0.2000 13.5793
3.4000 0.2000 13.4475
3.5000 0.2000 13.3113
3.6000 0.2000 13.1153
3.7000 0.2000 12.9876
3.8000 0.2000 12.8146
3.9000 0.2000 12.5739
4.0000 0.2000 12.5342
4.1000 0.2000 12.5614
4.2000 0.2000 12.5154
4.3000 0.2000 12.5027
4.4000 0.2000 12.4549
4.5000 0.2000 12.2515
4.6000 0.2000 12.1187
4.7000 0.2000 11.9016
4.8000 0.2000 11.7662
4.9000 0.2000 11.6485
0.0000 0.3000 11.7533
0.1000 0.3000 11.6188
0.2000 0.3000 11.5063
0.3000 0.3000 11.5687
0.4000 0.3000 11.7961
0.5000 0.3000 12.0393
0.6000 0.3000 12.3180
0.7000 0.3000 12.6069
0.8000 0.3000 12.9610
0.9000 0.3000 13.3230
1.0000 0.3000 13.7007
1.1000 0.3000 13.9888
1.2000 0.3000 14.2549
1.3000 0.3000 14.4187
1.4000 0.3000 14.6348
1.5000 0.3000 14.8049
1.6000 0.3000 14.8845
1.7000 0.3000 14.8994
1.8000 0.3000 14.9417
1.9000 0.3000 14.8809
2.0000 0.3000 14.8659
2.1000 0.3000 14.7996
2.2000 0.3000 14.7269
2.3000 0.3000 14.5713
2.4000 0.3000 14.3573
2.5000 0.3000 14.2697
2.6000 0.3000 14.1570
2.7000 0.3000 14.0787
2.8000 0.3000 14.0475
2.9000 0.3000 14.0372
3.0000 0.3000 14.0238
3.1000 0.3000 13.8897
3.2000 0.3000 13.8436
3.3000 0.3000 13.7439
3.4000 0.3000 13.5895
3.5000 0.3000 13.4083
3.6000 0.3000 13.2961
3.7000 0.3000 13.0559
3.8000 0.3000 12.8929
3.9000 0.3000 12.7043
4.0000 0.3000 12.7352
4.1000 0.3000 12.7438
4.2000 0.3000 12.6954
4.3000 0.3000 12.6674
4.4000 0.3000 12.5581
4.5000 0.3000 12.4000
4.6000 0.3000 12.2795
4.7000 0.3000 12.0668
4.8000 0.3000 11.9386
4.9000 0.3000 11.8855
0.0000 0.4000 11.8624
0.1000 0.4000 11.7647
0.2000 0.4000 11.7575
0.3000 0.4000 11.8032
0.4000 0.4000 11.9994
0.5000 0.4000 12.1940
0.6000 0.4000 12.4545
0.7000 0.4000 12.7449
0.8000 0.4000 13.1244
0.9000 0.4000 13.5306
1.0000 0.4000 13.8439
1.1000 0.4000 14.1420
1.2000 0.4000 14.3784
1.3000 0.4000 14.5894
1.4000 0.4000 14.8313
1.5000 0.4000 14.9941
1.6000 0.4000 15.1202
1.7000 0.4000 15.1241
1.8000 0.4000 15.1830
1.9000 0.4000 15.1987
2.0000 0.4000 15.1813
2.1000 0.4000 15.0813
2.2000 0.4000 15.0062
2.3000 0.4000 14.8168
2.4000 0.4000 14.6842
2.5000 0.4000 14.5902
2.6000 0.4000 14.4538
2.7000 0.4000 14.3324
2.8000 0.4000 14.2608
2.9000 0.4000 14.3046
3.0000 0.4000 14.2030
3.1000 0.4000 14.1554
3.2000 0.4000 14.0564
3.3000 0.4000 13.9420
3.4000 0.4000 13.6889
3.5000 0.4000 13.5396
3.6000 0.4000 13.4934
3.7000 0.4000 13.2624
3.8000 0.4000 13.0740
3.9000 0.4000 12.9652
4.0000 0.4000 12.8958
4.1000 0.4000 12.9150
4.2000 0.4000 12.9016
4.3000 0.4000 12.8435
4.4000 0.4000 12.7014
4.5000 0.4000 12.4884
4.6000 0.4000 12.2721
4.7000 0.4000 12.1712
4.8000 0.4000 12.1087
4.9000 0.4000 11.9890
0.0000 0.5000 11.9184
0.1000 0.5000 11.8785
0.2000 0.5000 11.8434
0.3000 0.5000 11.9047
0.4000 0.5000 12.1579
0.5000 0.5000 12.3742
0.6000 0.5000 12.6000
0.7000 0.5000 12.9135
0.8000 0.5000 13.2943
0.9000 0.5000 13.6258
1.0000 0.5000 13.9124
1.1000 0.5000 14.2429
1.2000 0.5000 14.4936
1.3000 0.5000 14.7585
1.4000 0.5000 14.9634
1.5000 0.5000 15.1201
1.6000 0.5000 15.1763
1.7000 0.5000 15.2321
1.8000 0.5000 15.3481
1.9000 0.5000 15.4350
2.0000 0.5000 15.4628
2.1000 0.5000 15.3515
2.2000 0.5000 15.2242
2.3000 0.5000 15.0973
2.4000 0.5000 14.9735
2.5000 0.5000 14.8421
2.6000 0.5000 14.7309
2.7000 0.5000 14.5859
2.8000 0.5000 14.4859
2.9000 0.5000 14.4851
3.0000 0.5000 14.3845
3.1000 0.5000 14.3138
3.2000 0.5000 14.1742
3.3000 0.5000 14.0796
3.4000 0.5000 13.8962
3.5000 0.5000 13.7119
3.6000 0.5000 13.6251
3.7000 0.5000 13.4674
3.8000 0.5000 13.2871
3.9000 0.5000 13.1815
4.0000 0.5000 13.0758
4.1000 0.5000 12.9599
4.2000 0.5000 12.9629
4.3000 0.5000 12.9688
4.4000 0.5000 12.8553
4.5000 0.5000 12.6516
4.6000 0.5000 12.4052
4.7000 0.5000 12.2828
4.8000 0.5000 12.1910
4.9000 0.5000 12.0482
0.0000 0.6000 12.0425
0.1000 0.6000 11.9607
0.2000 0.6000 11.9980
0.3000 0.6000 12.1184
0.4000 0.6000 12.3233
0.5000 0.6000 12.5554
0.6000 0.6000 12.7737
0.7000 0.6000 13.1177
0.8000 0.6000 13.4154
0.9000 0.6000 13.7401
1.0000 0.6000 14.0313
1.1000 0.6000 14.3530
1.2000 0.6000 14.5894
1.3000 0.6000 14.9085
1.4000 0.6000 15.0526
1.5000 0.6000 15.1381
1.6000 0.6000 15.2031
1.7000 0.6000 15.3156
1.8000 0.6000 15.4811
1.9000 0.6000 15.6229
2.0000 0.6000 15.6971
2.1000 0.6000 15.5888
2.2000 0.6000 15.4540
2.3000 0.6000 15.3031
2.4000 0.6000 15.1877
2.5000 0.6000 15.1134
2.6000 0.6000 14.9532
2.7000 0.6000 14.7971
2.8000 0.6000 14.6854
2.9000 0.6000 14.6327
3.0000 0.6000 14.5411
3.1000 0.6000 14.4023
3.2000 0.6000 14.2665
3.3000 0.6000 14.1470
3.4000 0.6000 14.0128
3.5000 0.6000 13.8998
3.6000 0.6000 13.7822
3.7000 0.6000 13.6062
3.8000 0.6000 13.4357
3.9000 0.6000 13.2674
4.0000 0.6000 13.1688
4.1000 0.6000 13.0147
4.2000 0.6000 12.9785
4.3000 0.6000 13.0124
4.4000 0.6000 12.9543
4.5000 0.6000 12.7219
4.6000 0.6000 12.4983
4.7000 0.6000 12.3547
4.8000 0.6000 12.2284
4.9000 0.6000 12.1596
0.0000 0.7000 12.1314
0.1000 0.7000 12.0682
0.2000 0.7000 12.1043
0.3000 0.7000 12.1828
0.4000 0.7000 12.3660
0.5000 0.7000 12.5754
0.6000 0.7000 12.8429
0.7000 0.7000 13.1456
0.8000 0.7000 13.4777
0.9000 0.7000 13.8054
1.0000 0.7000 14.1732
1.1000 0.7000 14.4619
1.2000 0.7000 14.6848
1.3000 0.7000 14.9054
1.4000 0.7000 15.0210
1.5000 0.7000 15.1129
1.6000 0.7000 15.2543
1.7000 0.7000 15.3906
1.8000 0.7000 15.5595
1.9000 0.7000 15.6985
2.0000 0.7000 15.8312
2.1000 0.7000 15.7216
2.2000 0.7000 15.5753
2.3000 0.7000 15.4517
2.4000 0.7000 15.2933
2.5000 0.7000 15.1907
2.6000 0.7000 15.1090
2.7000 0.7000 15.0322
2.8000 0.7000 14.8875
2.9000 0.7000 14.7710
3.0000 0.7000 14.6156
3.1000 0.7000 14.4694
3.2000 0.7000 14.3773
3.3000 0.7000 14.2616
3.4000 0.7000 14.1291
3.5000 0.7000 14.0259
3.6000 0.7000 13.8779
3.7000 0.7000 13.7195
3.8000 0.7000 13.5636
3.9000 0.7000 13.4195
4.0000 0.7000 13.3034
4.1000 0.7000 13.1643
4.2000 0.7000 13.0890
4.3000 0.7000 13.1033
4.4000 0.7000 13.0539
4.5000 0.7000 12.8504
4.6000 0.7000 12.6408
4.7000 0.7000 12.4811
4.8000 0.7000 12.3341
4.9000 0.7000 12.2262
0.0000 0.8000 12.2019
0.1000 0.8000 12.2539
0.2000 0.8000 12.2419
0.3000 0.8000 12.2408
0.4000 0.8000 12.4006
0.5000 0.8000 12.6100
0.6000 0.8000 12.8806
0.7000 0.8000 13.1446
0.8000 0.8000 13.5032
0.9000 0.8000 13.8903
1.0000 0.8000 14.2817
1.1000 0.8000 14.5981
1.2000 0.8000 14.7766
1.3000 0.8000 14.8845
1.4000 0.8000 14.9428
1.5000 0.8000 15.1117
1.6000 0.8000 15.3315
1.7000 0.8000 15.5719
1.8000 0.8000 15.6973
1.9000 0.8000 15.7800
2.0000 0.8000 15.9021
2.1000 0.8000 15.8496
2.2000 0.8000 15.7226
2.3000 0.8000 15.5759
2.4000 0.8000 15.4100
2.5000 0.8000 15.3057
2.6000 0.8000 15.2463
2.7000 0.8000 15.1157
2.8000 0.8000 14.9831
2.9000 0.8000 14.7869
3.0000 0.8000 14.6522
3.1000 0.8000 14.5708
3.2000 0.8000 14.5222
3.3000 0.8000 14.3707
3.4000 0.8000 14.1792
3.5000 0.8000 14.0584
3.6000 0.8000 13.9181
3.7000 0.8000 13.7579
3.8000 0.8000 13.6757
3.9000 0.8000 13.6272
4.0000 0.8000 13.5369
4.1000 0.8000 13.3605
4.2000 0.8000 13.2010
4.3000 0.8000 13.1757
4.4000 0.8000 13.1352
4.5000 0.8000 12.9426
4.6000 0.8000 12.7443
4.7000 0.8000 12.5949
4.8000 0.8000 12.4167
4.9000 0.8000 12.2484
0.0000 0.9000 12.2699
0.1000 0.9000 12.3368
0.2000 0.9000 12.2996
0.3000 0.9000 12.3912
0.4000 0.9000 12.4996
0.5000 0.9000 12.6868
0.6000 0.9000 12.9568
0.7000 0.9000 13.1802
0.8000 0.9000 13.5704
0.9000 0.9000 14.0067
1.0000 0.9000 14.4029
1.1000 0.9000 14.6892
1.2000 0.9000 14.8283
1.3000 0.9000 14.8963
1.4000 0.9000 14.9356
1.5000 0.9000 15.0681
1.6000 0.9000 15.3477
1.7000 0.9000 15.5588
1.8000 0.9000 15.7400
1.9000 0.9000 15.8442
2.0000 0.9000 15.9095
2.1000 0.9000 15.9308
2.2000 0.9000 15.7902
2.3000 0.9000 15.6796
2.4000 0.9000 15.5265
2.5000 0.9000 15.4377
2.6000 0.9000 15.3580
2.7000 0.9000 15.1852
2.8000 0.9000 14.9843
2.9000 0.9000 14.8060
3.0000 0.9000 14.6417
3.1000 0.9000 14.5520
3.2000 0.9000 14.5331
3.3000 0.9000 14.3768
3.4000 0.9000 14.2571
3.5000 0.9000 14.1319
3.6000 0.9000 14.0568
3.7000 0.9000 13.9537
3.8000 0.9000 13.9207
3.9000 0.9000 13.8621
4.0000 0.9000 13.7291
4.1000 0.9000 13.5228
4.2000 0.9000 13.3388
4.3000 0.9000 13.2206
4.4000 0.9000 13.0730
4.5000 0.9000 12.8630
4.6000 0.9000 12.7012
4.7000 0.9000 12.5351
4.8000 0.9000 12.3868
4.9000 0.9000 12.2827
0.0000 1.0000 12.2828
0.1000 1.0000 12.2838
0.2000 1.0000 12.2697
0.3000 1.0000 12.3509
0.4000 1.0000 12.4971
0.5000 1.0000 12.6443
0.6000 1.0000 12.9836
0.7000 1.0000 13.2706
0.8000 1.0000 13.6261
0.9000 1.0000 14.0119
1.0000 1.0000 14.3857
1.1000 1.0000 14.6474
1.2000 1.0000 14.7506
1.3000 1.0000 14.8500
1.4000 1.0000 14.9677
1.5000 1.0000 15.0777
1.6000 1.0000 15.2823
1.7000 1.0000 15.4997
1.8000 1.0000 15.6755
1.9000 1.0000 15.7216
2.0000 1.0000 15.7981
2.1000 1.0000 15.8507
2.2000 1.0000 15.8174
2.3000 1.0000 15.7022
2.4000 1.0000 15.6241
2.5000 1.0000 15.5225
2.6000 1.0000 15.4137
2.7000 1.0000 15.2543
2.8000 1.0000 14.9988
2.9000 1.0000 14.8341
3.0000 1.0000 14.6949
3.1000 1.0000 14.5778
3.2000 1.0000 14.4572
3.3000 1.0000 14.3413
3.4000 1.0000 14.2579
3.5000 1.0000 14.2097
3.6000 1.0000 14.1980
3.7000 1.0000 14.1006
3.8000 1.0000 14.1339
3.9000 1.0000 13.9845
4.0000 1.0000 13.7562
4.1000 1.0000 13.5841
4.2000 1.0000 13.4831
4.3000 1.0000 13.2930
4.4000 1.0000 13.0163
4.5000 1.0000 12.8569
4.6000 1.0000 12.6432
4.7000 1.0000 12.5087
4.8000 1.0000 12.4185
4.9000 1.0000 12.3358
0.0000 1.1000 12.3378
0.1000 1.1000 12.2958
0.2000 1.1000 12.2556
0.3000 1.1000 12.3036
0.4000 1.1000 12.4235
0.5000 1.1000 12.6445
0.6000 1.1000 12.9873
0.7000 1.1000 13.3008
0.8000 1.1000 13.6563
0.9000 1.1000 13.9478
1.0000 1.1000 14.2356
1.1000 1.1000 14.5157
1.2000 1.1000 14.6477
1.3000 1.1000 14.7377
1.4000 1.1000 14.9301
1.5000 1.1000 15.0348
1.6000 1.1000 15.2194
1.7000 1.1000 15.3701
1.8000 1.1000 15.4936
1.9000 1.1000 15.5839
2.0000 1.1000 15.6806
2.1000 1.1000 15.7529
2.2000 1.1000 15.7188
2.3000 1.1000 15.6580
2.4000 1.1000 15.5758
2.5000 1.1000 15.5110
2.6000 1.1000 15.3325
2.7000 1.1000 15.1340
2.8000 1.1000 14.9895
2.9000 1.1000 14.8696
3.0000 1.1000 14.6846
3.1000 1.1000 14.5960
3.2000 1.1000 14.5087
3.3000 1.1000 14.3429
3.4000 1.1000 14.2391
3.5000 1.1000 14.2662
3.6000 1.1000 14.2700
3.7000 1.1000 14.1731
3.8000 1.1000 14.1269
3.9000 1.1000 13.9755
4.0000 1.1000 13.7399
4.1000 1.1000 13.5632
4.2000 1.1000 13.5353
4.3000 1.1000 13.3683
4.4000 1.1000 13.1281
4.5000 1.1000 12.8840
4.6000 1.1000 12.6657
4.7000 1.1000 12.5425
4.8000 1.1000 12.4403
4.9000 1.1000 12.3666
0.0000 1.2000 12.2342
0.1000 1.2000 12.2347
0.2000 1.2000 12.2615
0.3000 1.2000 12.3185
0.4000 1.2000 12.4096
0.5000 1.2000 12.5655
0.6000 1.2000 12.8816
0.7000 1.2000 13.2633
0.8000 1.2000 13.6498
0.9000 1.2000 13.9784
1.0000 1.2000 14.2773
1.1000 1.2000 14.5223
1.2000 1.2000 14.5930
1.3000 1.2000 14.6349
1.4000 1.2000 14.8161
1.5000 1.2000 14.9838
1.6000 1.2000 15.1455
1.7000 1.2000 15.2701
1.8000 1.2000 15.3722
1.9000 1.2000 15.5118
2.0000 1.2000 15.5454
2.1000 1.2000 15.5692
2.2000 1.2000 15.5722
2.3000 1.2000 15.5419
2.4000 1.2000 15.5008
2.5000 1.2000 15.4379
2.6000 1.2000 15.2428
2.7000 1.2000 15.0338
2.8000 1.2000 14.8746
2.9000 1.2000 14.7484
3.0000 1.2000 14.6013
3.1000 1.2000 14.5208
3.2000 1.2000 14.4539
3.3000 1.2000 14.3490
3.4000 1.2000 14.2305
3.5000 1.2000 14.1469
3.6000 1.2000 14.1535
3.7000 1.2000 14.1596
3.8000 1.2000 14.1471
3.9000 1.2000 14.0367
4.0000 1.2000 13.8368
4.1000 1.2000 13.6630
4.2000 1.2000 13.5240
4.3000 1.2000 13.3276
4.4000 1.2000 13.1914
4.5000 1.2000 13.0067
4.6000 1.2000 12.7805
4.7000 1.2000 12.5709
4.8000 1.2000 12.3978
4.9000 1.2000 12.3155
0.0000 1.3000 12.1797
0.1000 1.3000 12.1561
0.2000 1.3000 12.1831
0.3000 1.3000 12.2509
0.4000 1.3000 12.3558
0.5000 1.3000 12.4715
0.6000 1.3000 12.7605
0.7000 1.3000 13.1097
0.8000 1.3000 13.5569
0.9000 1.3000 13.9063
1.0000 1.3000 14.2355
1.1000 1.3000 14.4174
1.2000 1.3000 14.5134
1.3000 1.3000 14.5869
1.4000 1.3000 14.7244
1.5000 1.3000 14.8443
1.6000 1.3000 14.9900
1.7000 1.3000 15.1470
1.8000 1.3000 15.2833
1.9000 1.3000 15.4291
2.0000 1.3000 15.4251
2.1000 1.3000 15.4356
2.2000 1.3000 15.4289
2.3000 1.3000 15.4365
2.4000 1.3000 15.3353
2.5000 1.3000 15.2252
2.6000 1.3000 15.0488
2.7000 1.3000 14.8920
2.8000 1.3000 14.7348
2.9000 1.3000 14.6037
3.0000 1.3000 14.5305
3.1000 1.3000 14.4539
3.2000 1.3000 14.3821
3.3000 1.3000 14.3709
3.4000 1.3000 14.2399
3.5000 1.3000 14.1438
3.6000 1.3000 14.0934
3.7000 1.3000 14.1689
3.8000 1.3000 14.1791
3.9000 1.3000 14.0498
4.0000 1.3000 13.8524
4.1000 1.3000 13.6614
4.2000 1.3000 13.5039
4.3000 1.3000 13.3360
4.4000 1.3000 13.1863
4.5000 1.3000 13.0526
4.6000 1.3000 12.8865
4.7000 1.3000 12.7470
4.8000 1.3000 12.4633
4.9000 1.3000 12.3184
0.0000 1.4000 12.2479
0.1000 1.4000 12.1840
0.2000 1.4000 12.1676
0.3000 1.4000 12.1575
0.4000 1.4000 12.2323
0.5000 1.4000 12.3968
0.6000 1.4000 12.6271
0.7000 1.4000 12.9682
0.8000 1.4000 13.4431
0.9000 1.4000 13.8255
1.0000 1.4000 14.1036
1.1000 1.4000 14.3154
1.2000 1.4000 14.4319
1.3000 1.4000 14.5411
1.4000 1.4000 14.6410
1.5000 1.4000 14.7210
1.6000 1.4000 14.8383
1.7000 1.4000 14.9890
1.8000 1.4000 15.1816
1.9000 1.4000 15.2530
2.0000 1.4000 15.2573
2.1000 1.4000 15.2751
2.2000 1.4000 15.2163
2.3000 1.4000 15.1979
2.4000 1.4000 15.0688
2.5000 1.4000 14.9721
2.6000 1.4000 14.8577
2.7000 1.4000 14.7392
2.8000 1.4000 14.6623
2.9000 1.4000 14.5432
3.0000 1.4000 14.4823
3.1000 1.4000 14.3793
3.2000 1.4000 14.3517
3.3000 1.4000 14.3227
3.4000 1.4000 14.2444
3.5000 1.4000 14.1756
3.6000 1.4000 14.1526
3.7000 1.4000 14.1083
3.8000 1.4000 14.1126
3.9000 1.4000 14.0522
4.0000 1.4000 13.9088
4.1000 1.4000 13.7792
4.2000 1.4000 13.6702
4.3000 1.4000 13.4560
4.4000 1.4000 13.2713
4.5000 1.4000 13.1182
4.6000 1.4000 13.0247
4.7000 1.4000 12.8284
4.8000 1.4000 12.5819
4.9000 1.4000 12.4021
0.0000 1.5000 12.2974
0.1000 1.5000 12.2327
0.2000 1.5000 12.1394
0.3000 1.5000 12.0790
0.4000 1.5000 12.1788
0.5000 1.5000 12.3320
0.6000 1.5000 12.6205
0.7000 1.5000 12.9937
0.8000 1.5000 13.3117
0.9000 1.5000 13.6705
1.0000 1.5000 13.9610
1.1000 1.5000 14.2075
1.2000 1.5000 14.3717
1.3000 1.5000 14.4586
1.4000 1.5000 14.5369
1.5000 1.5000 14.6284
1.6000 1.5000 14.7687
1.7000 1.5000 14.8736
1.8000 1.5000 14.9918
1.9000 1.5000 15.0485
2.0000 1.5000 15.0423
2.1000 1.5000 15.0461
2.2000 1.5000 14.9778
2.3000 1.5000 14.9242
2.4000 1.5000 14.8472
2.5000 1.5000 14.7619
2.6000 1.5000 14.6861
2.7000 1.5000 14.5822
2.8000 1.5000 14.5445
2.9000 1.5000 14.4790
3.0000 1.5000 14.4599
3.1000 1.5000 14.3822
3.2000 1.5000 14.3603
3.3000 1.5000 14.3512
3.4000 1.5000 14.2363
3.5000 1.5000 14.1031
3.6000 1.5000 14.0939
3.7000 1.5000 14.0490
3.8000 1.5000 14.0183
3.9000 1.5000 14.0165
4.0000 1.5000 13.9444
4.1000 1.5000 13.9290
4.2000 1.5000 13.8115
4.3000 1.5000 13.6236
4.4000 1.5000 13.4188
4.5000 1.5000 13.2126
4.6000 1.5000 13.0191
4.7000 1.5000 12.8708
4.8000 1.5000 12.6755
4.9000 1.5000 12.4969
0.0000 1.6000 12.3936
0.1000 1.6000 12.2105
0.2000 1.6000 12.1207
0.3000 1.6000 12.1031
0.4000 1.6000 12.1164
0.5000 1.6000 12.2319
0.6000 1.6000 12.5340
0.7000 1.6000 12.9102
0.8000 1.6000 13.2519
0.9000 1.6000 13.6347
1.0000 1.6000 13.9393
1.1000 1.6000 14.1096
1.2000 1.6000 14.2927
1.3000 1.6000 14.4478
1.4000 1.6000 14.5239
1.5000 1.6000 14.6089
1.6000 1.6000 14.6543
1.7000 1.6000 14.6928
1.8000 1.6000 14.7872
1.9000 1.6000 14.8031
2.0000 1.6000 14.7985
2.1000 1.6000 14.7437
2.2000 1.6000 14.7265
2.3000 1.6000 14.6491
2.4000 1.6000 14.6122
2.5000 1.6000 14.6149
2.6000 1.6000 14.5758
2.7000 1.6000 14.4791
2.8000 1.6000 14.3380
2.9000 1.6000 14.3005
3.0000 1.6000 14.3347
3.1000 1.6000 14.3497
3.2000 1.6000 14.2565
3.3000 1.6000 14.2610
3.4000 1.6000 14.2106
3.5000 1.6000 14.0982
3.6000 1.6000 14.0452
3.7000 1.6000 14.0185
3.8000 1.6000 14.0562
3.9000 1.6000 14.0456
4.0000 1.6000 13.9886
4.1000 1.6000 14.0157
4.2000 1.6000 13.8987
4.3000 1.6000 13.6934
4.4000 1.6000 13.5180
4.5000 1.6000 13.2939
4.6000 1.6000 12.9828
4.7000 1.6000 12.8435
4.8000 1.6000 12.7099
4.9000 1.6000 12.5440
0.0000 1.7000 12.3662
0.1000 1.7000 12.1530
0.2000 1.7000 12.0625
0.3000 1.7000 12.0640
0.4000 1.7000 12.0650
0.5000 1.7000 12.2187
0.6000 1.7000 12.4693
0.7000 1.7000 12.8205
0.8000 1.7000 13.1941
0.9000 1.7000 13.5803
1.0000 1.7000 13.8262
1.1000 1.7000 14.0530
1.2000 1.7000 14.2329
1.3000 1.7000 14.4224
1.4000 1.7000 14.4976
1.5000 1.7000 14.5109
1.6000 1.7000 14.5209
1.7000 1.7000 14.5357
1.8000 1.7000 14.5723
1.9000 1.7000 14.5817
2.0000 1.7000 14.5627
2.1000 1.7000 14.4800
2.2000 1.7000 14.4506
2.3000 1.7000 14.4679
2.4000 1.7000 14.4816
2.5000 1.7000 14.4519
2.6000 1.7000 14.4105
2.7000 1.7000 14.3241
2.8000 1.7000 14.1966
2.9000 1.7000 14.2183
3.0000 1.7000 14.2762
3.1000 1.7000 14.2318
3.2000 1.7000 14.1731
3.3000 1.7000 14.1322
3.4000 1.7000 14.1489
3.5000 1.7000 14.1146
3.6000 1.7000 14.0531
3.7000 1.7000 14.0233
3.8000 1.7000 13.9932
3.9000 1.7000 14.0517
4.0000 1.7000 14.1217
4.1000 1.7000 14.0955
4.2000 1.7000 13.9513
4.3000 1.7000 13.7592
4.4000 1.7000 13.5693
4.5000 1.7000 13.2965
4.6000 1.7000 12.9632
4.7000 1.7000 12.8033
4.8000 1.7000 12.6675
4.9000 1.7000 12.5551
0.0000 1.8000 12.2719
0.1000 1.8000 12.0718
0.2000 1.8000 11.9124
0.3000 1.8000 11.8939
0.4000 1.8000 11.9165
0.5000 1.8000 12.0839
0.6000 1.8000 12.4162
0.7000 1.8000 12.7140
0.8000 1.8000 13.1084
0.9000 1.8000 13.5548
1.0000 1.8000 13.7480
1.1000 1.8000 13.9434
1.2000 1.8000 14.1523
1.3000 1.8000 14.3199
1.4000 1.8000 14.4279
1.5000 1.8000 14.4554
1.6000 1.8000 14.4137
1.7000 1.8000 14.3883
1.8000 1.8000 14.4005
1.9000 1.8000 14.4122
2.0000 1.8000 14.3169
2.1000 1.8000 14.2582
2.2000 1.8000 14.2142
2.3000 1.8000 14.2259
2.4000 1.8000 14.2660
2.5000 1.8000 14.2655
2.6000 1.8000 14.2412
2.7000 1.8000 14.1127
2.8000 1.8000 14.0809
2.9000 1.8000 14.1007
3.0000 1.8000 14.1446
3.1000 1.8000 14.1621
3.2000 1.8000 14.0925
3.3000 1.8000 14.0981
3.4000 1.8000 14.1389
3.5000 1.8000 14.1354
3.6000 1.8000 14.1303
3.7000 1.8000 14.1110
3.8000 1.8000 14.0809
3.9000 1.8000 14.0418
4.0000 1.8000 14.0495
4.1000 1.8000 14.0223
4.2000 1.8000 13.8909
4.3000 1.8000 13.7370
4.4000 1.8000 13.5044
4.5000 1.8000 13.1847
4.6000 1.8000 12.9636
4.7000 1.8000 12.7601
4.8000 1.8000 12.5813
4.9000 1.8000 12.4339
0.0000 1.9000 12.0574
0.1000 1.9000 11.8669
0.2000 1.9000 11.6909
0.3000 1.9000 11.6776
0.4000 1.9000 11.6622
0.5000 1.9000 11.9520
0.6000 1.9000 12.3232
0.7000 1.9000 12.6288
0.8000 1.9000 12.9969
0.9000 1.9000 13.4404
1.0000 1.9000 13.6387
1.1000 1.9000 13.8658
1.2000 1.9000 14.1033
1.3000 1.9000 14.2710
1.4000 1.9000 14.3740
1.5000 1.9000 14.4452
1.6000 1.9000 14.4158
1.7000 1.9000 14.3294
1.8000 1.9000 14.3051
1.9000 1.9000 14.2714
2.0000 1.9000 14.2068
2.1000 1.9000 14.0736
2.2000 1.9000 13.9847
2.3000 1.9000 13.9212
2.4000 1.9000 14.0184
2.5000 1.9000 14.0441
2.6000 1.9000 14.0144
2.7000 1.9000 13.9487
2.8000 1.9000 14.0046
2.9000 1.9000 14.0688
3.0000 1.9000 14.1109
3.1000 1.9000 14.1490
3.2000 1.9000 14.0762
3.3000 1.9000 14.0848
3.4000 1.9000 14.1583
3.5000 1.9000 14.1089
3.6000 1.9000 14.1291
3.7000 1.9000 14.1487
3.8000 1.9000 14.1937
3.9000 1.9000 14.0863
4.0000 1.9000 14.0582
4.1000 1.9000 13.8785
4.2000 1.9000 13.7514
4.3000 1.9000 13.6009
4.4000 1.9000 13.3765
4.5000 1.9000 13.1125
4.6000 1.9000 12.8834
4.7000 1.9000 12.6358
4.8000 1.9000 12.4361
4.9000 1.9000 12.2174
0.0000 2.0000 11.8372
0.1000 2.0000 11.6755
0.2000 2.0000 11.5415
0.3000 2.0000 11.5587
0.4000 2.0000 11.6182
0.5000 2.0000 11.8479
0.6000 2.0000 12.2168
0.7000 2.0000 12.6143
0.8000 2.0000 12.9348
0.9000 2.0000 13.2526
1.0000 2.0000 13.5201
1.1000 2.0000 13.8363
1.2000 2.0000 14.0632
1.3000 2.0000 14.2447
1.4000 2.0000 14.3680
1.5000 2.0000 14.3943
1.6000 2.0000 14.3848
1.7000 2.0000 14.3019
1.8000 2.0000 14.2266
1.9000 2.0000 14.1495
2.0000 2.0000 14.0936
2.1000 2.0000 13.9494
2.2000 2.0000 13.8144
2.3000 2.0000 13.7241
2.4000 2.0000 13.7383
2.5000 2.0000 13.7588
2.6000 2.0000 13.8082
2.7000 2.0000 13.8330
2.8000 2.0000 13.9345
2.9000 2.0000 14.0237
3.0000 2.0000 14.1157
3.1000 2.0000 14.1539
3.2000 2.0000 14.1069
3.3000 2.0000 14.0931
3.4000 2.0000 14.1281
3.5000 2.0000 14.0959
3.6000 2.0000 14.0734
3.7000 2.0000 14.1672
3.8000 2.0000 14.2368
3.9000 2.0000 14.2237
4.0000 2.0000 14.0961
4.1000 2.0000 13.8139
4.2000 2.0000 13.6454
4.3000 2.0000 13.4611
4.4000 2.0000 13.2339
4.5000 2.0000 12.9940
4.6000 2.0000 12.7237
4.7000 2.0000 12.4346
4.8000 2.0000 12.2405
4.9000 2.0000 12.0319
0.0000 2.1000 11.6671
0.1000 2.1000 11.5442
0.2000 2.1000 11.4789
0.3000 2.1000 11.4484
0.4000 2.1000 11.5612
0.5000 2.1000 11.7512
0.6000 2.1000 12.0598
0.7000 2.1000 12.4829
0.8000 2.1000 12.8692
0.9000 2.1000 13.1875
1.0000 2.1000 13.4847
1.1000 2.1000 13.7941
1.2000 2.1000 14.0447
1.3000 2.1000 14.1668
1.4000 2.1000 14.2801
1.5000 2.1000 14.3021
1.6000 2.1000 14.2948
1.7000 2.1000 14.2473
1.8000 2.1000 14.1847
1.9000 2.1000 14.1217
2.0000 2.1000 14.0190
2.1000 2.1000 13.8745
2.2000 2.1000 13.7358
2.3000 2.1000 13.6611
2.4000 2.1000 13.6616
2.5000 2.1000 13.6246
2.6000 2.1000 13.7270
2.7000 2.1000 13.8150
2.8000 2.1000 13.8521
2.9000 2.1000 13.9482
3.0000 2.1000 14.0543
3.1000 2.1000 14.1320
3.2000 2.1000 14.1029
3.3000 2.1000 14.1424
3.4000 2.1000 14.1500
3.5000 2.1000 14.0771
3.6000 2.1000 14.0271
3.7000 2.1000 14.0675
3.8000 2.1000 14.0992
3.9000 2.1000 14.0702
4.0000 2.1000 13.8863
4.1000 2.1000 13.7040
4.2000 2.1000 13.5045
4.3000 2.1000 13.2918
4.4000 2.1000 13.1200
4.5000 2.1000 12.8521
4.6000 2.1000 12.6097
4.7000 2.1000 12.2643
4.8000 2.1000 12.0325
4.9000 2.1000 11.9288
0.0000 2.2000 11.5703
0.1000 2.2000 11.5013
0.2000 2.2000 11.3996
0.3000 2.2000 11.3498
0.4000 2.2000 11.5096
0.5000 2.2000 11.6837
0.6000 2.2000 11.9933
0.7000 2.2000 12.4012
0.8000 2.2000 12.8488
0.9000 2.2000 13.1623
1.0000 2.2000 13.4807
1.1000 2.2000 13.7591
1.2000 2.2000 13.9725
1.3000 2.2000 14.0367
1.4000 2.2000 14.1217
1.5000 2.2000 14.1624
1.6000 2.2000 14.1808
1.7000 2.2000 14.1805
1.8000 2.2000 14.1004
1.9000 2.2000 14.0425
2.0000 2.2000 13.9588
2.1000 2.2000 13.8346
2.2000 2.2000 13.6857
2.3000 2.2000 13.6050
2.4000 2.2000 13.6143
2.5000 2.2000 13.5694
2.6000 2.2000 13.6404
2.7000 2.2000 13.7424
2.8000 2.2000 13.8214
2.9000 2.2000 13.8604
3.0000 2.2000 13.9531
3.1000 2.2000 14.0547
3.2000 2.2000 14.0678
3.3000 2.2000 14.0786
3.4000 2.2000 14.0597
3.5000 2.2000 14.0064
3.6000 2.2000 13.9548
3.7000 2.2000 13.9093
3.8000 2.2000 13.8782
3.9000 2.2000 13.6987
4.0000 2.2000 13.6349
4.1000 2.2000 13.5049
4.2000 2.2000 13.3663
4.3000 2.2000 13.1976
4.4000 2.2000 12.9751
4.5000 2.2000 12.7083
4.6000 2.2000 12.4822
4.7000 2.2000 12.1935
4.8000 2.2000 11.9334
4.9000 2.2000 11.7856
0.0000 2.3000 11.4592
0.1000 2.3000 11.4041
0.2000 2.3000 11.3286
0.3000 2.3000 11.2659
0.4000 2.3000 11.3906
0.5000 2.3000 11.6362
0.6000 2.3000 11.9947
0.7000 2.3000 12.3339
0.8000 2.3000 12.7297
0.9000 2.3000 13.0413
1.0000 2.3000 13.4074
1.1000 2.3000 13.7406
1.2000 2.3000 13.9164
1.3000 2.3000 14.0009
1.4000 2.3000 14.0558
1.5000 2.3000 14.0782
1.6000 2.3000 14.1110
1.7000 2.3000 14.0455
1.8000 2.3000 13.9965
1.9000 2.3000 13.9800
2.0000 2.3000 13.8546
2.1000 2.3000 13.7577
2.2000 2.3000 13.6565
2.3000 2.3000 13.5651
2.4000 2.3000 13.5813
2.5000 2.3000 13.5662
2.6000 2.3000 13.5303
2.7000 2.3000 13.5432
2.8000 2.3000 13.6098
2.9000 2.3000 13.6975
3.0000 2.3000 13.8243
3.1000 2.3000 13.9210
3.2000 2.3000 13.9517
3.3000 2.3000 13.9841
3.4000 2.3000 13.9448
3.5000 2.3000 13.8726
3.6000 2.3000 13.8076
3.7000 2.3000 13.7226
3.8000 2.3000 13.6280
3.9000 2.3000 13.4591
4.0000 2.3000 13.3799
4.1000 2.3000 13.3120
4.2000 2.3000 13.1939
4.3000 2.3000 13.0637
4.4000 2.3000 12.8518
4.5000 2.3000 12.6199
4.6000 2.3000 12.3473
4.7000 2.3000 12.0774
4.8000 2.3000 11.8260
4.9000 2.3000 11.6063
0.0000 2.4000 11.3891
0.1000 2.4000 11.3514
0.2000 2.4000 11.3407
0.3000 2.4000 11.2534
0.4000 2.4000 11.3418
0.5000 2.4000 11.5608
0.6000 2.4000 11.9073
0.7000 2.4000 12.2463
0.8000 2.4000 12.6321
0.9000 2.4000 12.9990
1.0000 2.4000 13.3753
1.1000 2.4000 13.6490
1.2000 2.4000 13.8632
1.3000 2.4000 13.9795
1.4000 2.4000 13.9663
1.5000 2.4000 13.9672
1.6000 2.4000 13.9965
1.7000 2.4000 13.9652
1.8000 2.4000 13.9895
1.9000 2.4000 13.9660
2.0000 2.4000 13.8827
2.1000 2.4000 13.7007
2.2000 2.4000 13.6486
2.3000 2.4000 13.5757
2.4000 2.4000 13.5487
2.5000 2.4000 13.5195
2.6000 2.4000 13.4407
2.7000 2.4000 13.3987
2.8000 2.4000 13.4070
2.9000 2.4000 13.5425
3.0000 2.4000 13.6663
3.1000 2.4000 13.7074
3.2000 2.4000 13.7752
3.3000 2.4000 13.8262
3.4000 2.4000 13.8370
3.5000 2.4000 13.7590
3.6000 2.4000 13.6350
3.7000 2.4000 13.4810
3.8000 2.4000 13.3380
3.9000 2.4000 13.2236
4.0000 2.4000 13.1745
4.1000 2.4000 13.1458
4.2000 2.4000 13.0917
4.3000 2.4000 12.9007
4.4000 2.4000 12.6882
4.5000 2.4000 12.4667
4.6000 2.4000 12.2297
4.7000 2.4000 11.9142
4.8000 2.4000 11.6997
4.9000 2.4000 11.4831
0.0000 2.5000 11.2067
0.1000 2.5000 11.1468
0.2000 2.5000 11.1594
0.3000 2.5000 11.2307
0.4000 2.5000 11.3881
0.5000 2.5000 11.5421
0.6000 2.5000 11.8357
0.7000 2.5000 12.2016
0.8000 2.5000 12.5661
0.9000 2.5000 13.0039
1.0000 2.5000 13.3937
1.1000 2.5000 13.6535
1.2000 2.5000 13.7904
1.3000 2.5000 13.9581
1.4000 2.5000 13.9619
1.5000 2.5000 13.9721
1.6000 2.5000 13.9308
1.7000 2.5000 13.9699
1.8000 2.5000 13.9203
1.9000 2.5000 13.9291
2.0000 2.5000 13.8094
2.1000 2.5000 13.6885
2.2000 2.5000 13.5817
2.3000 2.5000 13.5290
2.4000 2.5000 13.4302
2.5000 2.5000 13.4364
2.6000 2.5000 13.4214
2.7000 2.5000 13.3620
2.8000 2.5000 13.3344
2.9000 2.5000 13.3885
3.0000 2.5000 13.4859
3.1000 2.5000 13.5596
3.2000 2.5000 13.5883
3.3000 2.5000 13.6768
3.4000 2.5000 13.6620
3.5000 2.5000 13.5824
3.6000 2.5000 13.4389
3.7000 2.5000 13.2549
3.8000 2.5000 13.1444
3.9000 2.5000 12.9889
4.0000 2.5000 12.9203
4.1000 2.5000 12.9097
4.2000 2.5000 12.8950
4.3000 2.5000 12.7163
4.4000 2.5000 12.4998
4.5000 2.5000 12.2471
4.6000 2.5000 12.0662
4.7000 2.5000 11.8679
4.8000 2.5000 11.6187
4.9000 2.5000 11.3400
0.0000 2.6000 11.0897
0.1000 2.6000 10.9899
0.2000 2.6000 10.9815
0.3000 2.6000 11.1026
0.4000 2.6000 11.2888
0.5000 2.6000 11.4835
0.6000 2.6000 11.8164
0.7000 2.6000 12.1650
0.8000 2.6000 12.5583
0.9000 2.6000 13.0087
1.0000 2.6000 13.3873
1.1000 2.6000 13.6951
1.2000 2.6000 13.8804
1.3000 2.6000 13.9641
1.4000 2.6000 14.0117
1.5000 2.6000 14.0289
1.6000 2.6000 14.0116
1.7000 2.6000 13.9528
1.8000 2.6000 13.8880
1.9000 2.6000 13.8282
2.0000 2.6000 13.7727
2.1000 2.6000 13.6564
2.2000 2.6000 13.5534
2.3000 2.6000 13.4368
2.4000 2.6000 13.3943
2.5000 2.6000 13.3373
2.6000 2.6000 13.3053
2.7000 2.6000 13.3017
2.8000 2.6000 13.3243
2.9000 2.6000 13.3520
3.0000 2.6000 13.3780
3.1000 2.6000 13.4277
3.2000 2.6000 13.3980
3.3000 2.6000 13.4506
3.4000 2.6000 13.4846
3.5000 2.6000 13.3112
3.6000 2.6000 13.1486
3.7000 2.6000 13.0373
3.8000 2.6000 12.9539
3.9000 2.6000 12.7423
4.0000 2.6000 12.5957
4.1000 2.6000 12.5774
4.2000 2.6000 12.5918
4.3000 2.6000 12.5135
4.4000 2.6000 12.2919
4.5000 2.6000 12.0463
4.6000 2.6000 11.9023
4.7000 2.6000 11.6820
4.8000 2.6000 11.4547
4.9000 2.6000 11.1889
0.0000 2.7000 11.0404
0.1000 2.7000 10.9719
0.2000 2.7000 10.9330
0.3000 2.7000 11.0315
0.4000 2.7000 11.2016
0.5000 2.7000 11.4518
0.6000 2.7000 11.7652
0.7000 2.7000 12.1725
0.8000 2.7000 12.5804
0.9000 2.7000 12.9693
1.0000 2.7000 13.3625
1.1000 2.7000 13.6827
1.2000 2.7000 13.8880
1.3000 2.7000 13.9725
1.4000 2.7000 13.9965
1.5000 2.7000 14.0271
1.6000 2.7000 14.0732
1.7000 2.7000 14.0284
1.8000 2.7000 13.9990
1.9000 2.7000 13.9041
2.0000 2.7000 13.8504
2.1000 2.7000 13.6809
2.2000 2.7000 13.5316
2.3000 2.7000 13.3834
2.4000 2.7000 13.3073
2.5000 2.7000 13.2593
2.6000 2.7000 13.2333
2.7000 2.7000 13.2837
2.8000 2.7000 13.3216
2.9000 2.7000 13.3672
3.0000 2.7000 13.3619
3.1000 2.7000 13.3290
3.2000 2.7000 13.2861
3.3000 2.7000 13.3512
3.4000 2.7000 13.3298
3.5000 2.7000 13.1620
3.6000 2.7000 12.9954
3.7000 2.7000 12.8551
3.8000 2.7000 12.7002
3.9000 2.7000 12.5298
4.0000 2.7000 12.4424
4.1000 2.7000 12.3253
4.2000 2.7000 12.3428
4.3000 2.7000 12.2814
4.4000 2.7000 12.1380
4.5000 2.7000 11.9634
4.6000 2.7000 11.7670
4.7000 2.7000 11.5712
4.8000 2.7000 11.3845
4.9000 2.7000 11.2072
0.0000 2.8000 11.0839
0.1000 2.8000 11.0195
0.2000 2.8000 11.0455
0.3000 2.8000 11.0996
0.4000 2.8000 11.2385
0.5000 2.8000 11.4876
0.6000 2.8000 11.8147
0.7000 2.8000 12.2136
0.8000 2.8000 12.6424
0.9000 2.8000 12.9736
1.0000 2.8000 13.3401
1.1000 2.8000 13.6848
1.2000 2.8000 13.8471
1.3000 2.8000 14.0123
1.4000 2.8000 13.9895
1.5000 2.8000 14.0278
1.6000 2.8000 14.1383
1.7000 2.8000 14.1485
1.8000 2.8000 14.0936
1.9000 2.8000 13.9910
2.0000 2.8000 13.8903
2.1000 2.8000 13.6702
2.2000 2.8000 13.4914
2.3000 2.8000 13.3916
2.4000 2.8000 13.2939
2.5000 2.8000 13.2003
2.6000 2.8000 13.1503
2.7000 2.8000 13.1935
2.8000 2.8000 13.3197
2.9000 2.8000 13.3727
3.0000 2.8000 13.3704
3.1000 2.8000 13.3370
3.2000 2.8000 13.2300
3.3000 2.8000 13.2226
3.4000 2.8000 13.2590
3.5000 2.8000 13.1300
3.6000 2.8000 12.9142
3.7000 2.8000 12.6999
3.8000 2.8000 12.5497
3.9000 2.8000 12.3920
4.0000 2.8000 12.2947
4.1000 2.8000 12.2222
4.2000 2.8000 12.1922
4.3000 2.8000 12.2063
4.4000 2.8000 12.0951
4.5000 2.8000 11.9056
4.6000 2.8000 11.7588
4.7000 2.8000 11.5549
4.8000 2.8000 11.3452
4.9000 2.8000 11.2242
0.0000 2.9000 11.1619
0.1000 2.9000 11.1107
0.2000 2.9000 11.1245
0.3000 2.9000 11.0986
0.4000 2.9000 11.2453
0.5000 2.9000 11.5363
0.6000 2.9000 11.8598
0.7000 2.9000 12.2101
0.8000 2.9000 12.5797
0.9000 2.9000 12.9585
1.0000 2.9000 13.3205
1.1000 2.9000 13.6721
1.2000 2.9000 13.9207
1.3000 2.9000 14.1024
1.4000 2.9000 14.1317
1.5000 2.9000 14.1466
1.6000 2.9000 14.1949
1.7000 2.9000 14.2692
1.8000 2.9000 14.2332
1.9000 2.9000 14.1420
2.0000 2.9000 13.9359
2.1000 2.9000 13.7087
2.2000 2.9000 13.5997
2.3000 2.9000 13.4970
2.4000 2.9000 13.3655
2.5000 2.9000 13.2402
2.6000 2.9000 13.1993
2.7000 2.9000 13.2817
2.8000 2.9000 13.3934
2.9000 2.9000 13.4416
3.0000 2.9000 13.4626
3.1000 2.9000 13.4200
3.2000 2.9000 13.2584
3.3000 2.9000 13.1960
3.4000 2.9000 13.1633
3.5000 2.9000 13.1416
3.6000 2.9000 12.9489
3.7000 2.9000 12.6604
3.8000 2.9000 12.5145
3.9000 2.9000 12.2927
4.0000 2.9000 12.1913
4.1000 2.9000 12.1458
4.2000 2.9000 12.1612
4.3000 2.9000 12.1470
4.4000 2.9000 12.0517
4.5000 2.9000 11.9457
4.6000 2.9000 11.8676
4.7000 2.9000 11.7025
4.8000 2.9000 11.4504
4.9000 2.9000 11.3058


==> files/truth150.csv <==
# x, y, val
0.0000 0.0000 13.4332
0.1000 0.0000 13.4008
0.2000 0.0000 13.2492
0.3000 0.0000 13.0740
0.4000 0.0000 12.9593
0.5000 0.0000 12.8909
0.6000 0.0000 12.8312
0.7000 0.0000 12.7061
0.8000 0.0000 12.5201
0.9000 0.0000 12.4269
1.0000 0.0000 12.3517
1.1000 0.0000 12.2280
1.2000 0.0000 12.1082
1.3000 0.0000 12.0338
1.4000 0.0000 11.9646
1.5000 0.0000 11.9167
1.6000 0.0000 11.8280
1.7000 0.0000 11.7679
1.8000 0.0000 11.7536
1.9000 0.0000 11.9392
2.0000 0.0000 12.2207
2.1000 0.0000 12.3990
2.2000 0.0000 12.5412
2.3000 0.0000 12.6689
2.4000 0.0000 12.8599
2.5000 0.0000 13.0976
2.6000 0.0000 13.1949
2.7000 0.0000 13.3394
2.8000 0.0000 13.5794
2.9000 0.0000 13.6596
3.0000 0.0000 13.8060
3.1000 0.0000 13.8003
3.2000 0.0000 13.8525
3.3000 0.0000 13.9076
3.4000 0.0000 13.9813
3.5000 0.0000 13.9754
3.6000 0.0000 13.9477
3.7000 0.0000 13.8625
3.8000 0.0000 13.7967
3.9000 0.0000 13.7894
4.0000 0.0000 13.7901
4.1000 0.0000 13.8797
4.2000 0.0000 13.8385
4.3000 0.0000 13.7729
4.4000 0.0000 13.7023
4.5000 0.0000 13.6427
4.6000 0.0000 13.5929
4.7000 0.0000 13.5150
4.8000 0.0000 13.5427
4.9000 0.0000 13.4830
0.0000 0.1000 13.2998
0.1000 0.1000 13.2659
0.2000 0.1000 13.1670
0.3000 0.1000 13.0397
0.4000 0.1000 12.9776
0.5000 0.1000 12.8692
0.6000 0.1000 12.7416
0.7000 0.1000 12.5975
0.8000 0.1000 12.4477
0.9000 0.1000 12.3938
1.0000 0.1000 12.3018
1.1000 0.1000 12.1666
1.2000 0.1000 12.0485
1.3000 0.1000 11.9153
1.4000 0.1000 11.8280
1.5000 0.1000 11.8058
1.6000 0.1000 11.7871
1.7000 0.1000 11.7975
1.8000 0.1000 11.8191
1.9000 0.1000 12.0023
2.0000 0.1000 12.2047
2.1000 0.1000 12.3321
2.2000 0.1000 12.4907
2.3000 0.1000 12.6403
2.4000 0.1000 12.8774
2.5000 0.1000 13.0237
2.6000 0.1000 13.1601
2.7000 0.1000 13.2935
2.8000 0.1000 13.4784
2.9000 0.1000 13.6613
3.0000 0.1000 13.7570
3.1000 0.1000 13.8568
3.2000 0.1000 13.8969
3.3000 0.1000 13.8803
3.4000 0.1000 13.9564
3.5000 0.1000 14.0559
3.6000 0.1000 14.0509
3.7000 0.1000 13.9250
3.8000 0.1000 13.8557
3.9000 0.1000 13.8845
4.0000 0.1000 13.8746
4.1000 0.1000 13.9503
4.2000 0.1000 13.9012
4.3000 0.1000 13.7498
4.4000 0.1000 13.6612
4.5000 0.1000 13.6245
4.6000 0.1000 13.5104
4.7000 0.1000 13.4210
4.8000 0.1000 13.4314
4.9000 0.1000 13.3379
0.0000 0.2000 13.2065
0.1000 0.2000 13.2297
0.2000 0.2000 13.2098
0.3000 0.2000 13.0645
0.4000 0.2000 12.9761
0.5000 0.2000 12.8641
0.6000 0.2000 12.7335
0.7000 0.2000 12.6082
0.8000 0.2000 12.5289
0.9000 0.2000 12.4342
1.0000 0.2000 12.3506
1.1000 0.2000 12.2081
1.2000 0.2000 12.0419
1.3000 0.2000 11.8704
1.4000 0.2000 11.8459
1.5000 0.2000 11.7633
1.6000 0.2000 11.7815
1.7000 0.2000 11.8341
1.8000 0.2000 12.0173
1.9000 0.2000 12.2127
2.0000 0.2000 12.2631
2.1000 0.2000 12.3258
2.2000 0.2000 12.4455
2.3000 0.2000 12.6407
2.4000 0.2000 12.8421
2.5000 0.2000 13.0333
2.6000 0.2000 13.1652
2.7000 0.2000 13.2700
2.8000 0.2000 13.4506
2.9000 0.2000 13.6123
3.0000 0.2000 13.6893
3.1000 0.2000 13.8745
3.2000 0.2000 13.9613
3.3000 0.2000 13.9245
3.4000 0.2000 13.9918
3.5000 0.2000 14.1065
3.6000 0.2000 14.0723
3.7000 0.2000 14.0008
3.8000 0.2000 13.9519
3.9000 0.2000 13.9003
4.0000 0.2000 13.9194
4.1000 0.2000 14.0087
4.2000 0.2000 13.9730
4.3000 0.2000 13.7248
4.4000 0.2000 13.5937
4.5000 0.2000 13.5289
4.6000 0.2000 13.4578
4.7000 0.2000 13.3756
4.8000 0.2000 13.3397
4.9000 0.2000 13.2508
0.0000 0.3000 13.2314
0.1000 0.3000 13.1870
0.2000 0.3000 13.1111
0.3000 0.3000 13.0322
0.4000 0.3000 12.9275
0.5000 0.3000 12.8527
0.6000 0.3000 12.7407
0.7000 0.3000 12.6139
0.8000 0.3000 12.5049
0.9000 0.3000 12.4354
1.0000 0.3000 12.3622
1.1000 0.3000 12.3336
1.2000 0.3000 12.1587
1.3000 0.3000 11.9890
1.4000 0.3000 11.9171
1.5000 0.3000 11.8527
1.6000 0.3000 11.8622
1.7000 0.3000 11.9642
1.8000 0.3000 12.1001
1.9000 0.3000 12.2511
2.0000 0.3000 12.3061
2.1000 0.3000 12.3433
2.2000 0.3000 12.5049
2.3000 0.3000 12.6876
2.4000 0.3000 12.8566
2.5000 0.3000 13.0704
2.6000 0.3000 13.1796
2.7000 0.3000 13.2832
2.8000 0.3000 13.4581
2.9000 0.3000 13.6451
3.0000 0.3000 13.7356
3.1000 0.3000 13.8828
3.2000 0.3000 13.9951
3.3000 0.3000 14.0357
3.4000 0.3000 14.0738
3.5000 0.3000 14.1307
3.6000 0.3000 14.1520
3.7000 0.3000 14.0633
3.8000 0.3000 14.0204
3.9000 0.3000 14.0583
4.0000 0.3000 14.0148
4.1000 0.3000 14.0129
4.2000 0.3000 13.9328
4.3000 0.3000 13.6546
4.4000 0.3000 13.5615
4.5000 0.3000 13.4808
4.6000 0.3000 13.5011
4.7000 0.3000 13.3959
4.8000 0.3000 13.3324
4.9000 0.3000 13.2744
0.0000 0.4000 13.2424
0.1000 0.4000 13.1854
0.2000 0.4000 13.0935
0.3000 0.4000 13.0195
0.4000 0.4000 12.9431
0.5000 0.4000 12.8455
0.6000 0.4000 12.7865
0.7000 0.4000 12.6672
0.8000 0.4000 12.5082
0.9000 0.4000 12.4368
1.0000 0.4000 12.3886
1.1000 0.4000 12.3661
1.2000 0.4000 12.2574
1.3000 0.4000 12.0977
1.4000 0.4000 11.9772
1.5000 0.4000 11.9252
1.6000 0.4000 11.9530
1.7000 0.4000 12.0019
1.8000 0.4000 12.0755
1.9000 0.4000 12.1557
2.0000 0.4000 12.2784
2.1000 0.4000 12.4258
2.2000 0.4000 12.5935
2.3000 0.4000 12.7260
2.4000 0.4000 12.9287
2.5000 0.4000 13.0508
2.6000 0.4000 13.1981
2.7000 0.4000 13.3421
2.8000 0.4000 13.4980
2.9000 0.4000 13.6661
3.0000 0.4000 13.8103
3.1000 0.4000 13.9557
3.2000 0.4000 14.0528
3.3000 0.4000 14.1491
3.4000 0.4000 14.1555
3.5000 0.4000 14.2153
3.6000 0.4000 14.2507
3.7000 0.4000 14.0846
3.8000 0.4000 14.0806
3.9000 0.4000 14.1157
4.0000 0.4000 14.0571
4.1000 0.4000 13.9352
4.2000 0.4000 13.8054
4.3000 0.4000 13.6377
4.4000 0.4000 13.5621
4.5000 0.4000 13.5038
4.6000 0.4000 13.4562
4.7000 0.4000 13.3815
4.8000 0.4000 13.3217
4.9000 0.4000 13.2796
0.0000 0.5000 13.2664
0.1000 0.5000 13.2526
0.2000 0.5000 13.1700
0.3000 0.5000 13.0894
0.4000 0.5000 13.0253
0.5000 0.5000 12.9229
0.6000 0.5000 12.8805
0.7000 0.5000 12.7675
0.8000 0.5000 12.5576
0.9000 0.5000 12.4665
1.0000 0.5000 12.2986
1.1000 0.5000 12.2560
1.2000 0.5000 12.2309
1.3000 0.5000 12.1045
1.4000 0.5000 12.0240
1.5000 0.5000 11.9897
1.6000 0.5000 11.9749
1.7000 0.5000 12.0069
1.8000 0.5000 12.0632
1.9000 0.5000 12.1877
2.0000 0.5000 12.3885
2.1000 0.5000 12.5154
2.2000 0.5000 12.6594
2.3000 0.5000 12.8819
2.4000 0.5000 13.0100
2.5000 0.5000 13.1112
2.6000 0.5000 13.2697
2.7000 0.5000 13.4929
2.8000 0.5000 13.6000
2.9000 0.5000 13.7290
3.0000 0.5000 13.8284
3.1000 0.5000 14.0064
3.2000 0.5000 14.1346
3.3000 0.5000 14.1262
3.4000 0.5000 14.1566
3.5000 0.5000 14.2244
3.6000 0.5000 14.2492
3.7000 0.5000 14.1764
3.8000 0.5000 14.1575
3.9000 0.5000 14.1799
4.0000 0.5000 14.0968
4.1000 0.5000 13.9279
4.2000 0.5000 13.8089
4.3000 0.5000 13.6785
4.4000 0.5000 13.6095
4.5000 0.5000 13.5513
4.6000 0.5000 13.4954
4.7000 0.5000 13.4069
4.8000 0.5000 13.3499
4.9000 0.5000 13.2777
0.0000 0.6000 13.2606
0.1000 0.6000 13.2604
0.2000 0.6000 13.1990
0.3000 0.6000 13.1791
0.4000 0.6000 13.1039
0.5000 0.6000 13.0406
0.6000 0.6000 12.9185
0.7000 0.6000 12.8004
0.8000 0.6000 12.6400
0.9000 0.6000 12.4514
1.0000 0.6000 12.3106
1.1000 0.6000 12.2949
1.2000 0.6000 12.2248
1.3000 0.6000 12.1072
1.4000 0.6000 12.0132
1.5000 0.6000 12.0423
1.6000 0.6000 12.0341
1.7000 0.6000 12.0700
1.8000 0.6000 12.1112
1.9000 0.6000 12.3075
2.0000 0.6000 12.4719
2.1000 0.6000 12.6615
2.2000 0.6000 12.8229
2.3000 0.6000 13.0248
2.4000 0.6000 13.1140
2.5000 0.6000 13.2407
2.6000 0.6000 13.4637
2.7000 0.6000 13.6854
2.8000 0.6000 13.8178
2.9000 0.6000 13.8654
3.0000 0.6000 13.9347
3.1000 0.6000 14.0739
3.2000 0.6000 14.1506
3.3000 0.6000 14.1064
3.4000 0.6000 14.1561
3.5000 0.6000 14.1549
3.6000 0.6000 14.2456
3.7000 0.6000 14.2507
3.8000 0.6000 14.3065
3.9000 0.6000 14.2834
4.0000 0.6000 14.1854
4.1000 0.6000 14.0399
4.2000 0.6000 13.9214
4.3000 0.6000 13.8199
4.4000 0.6000 13.7413
4.5000 0.6000 13.6376
4.6000 0.6000 13.5285
4.7000 0.6000 13.5012
4.8000 0.6000 13.3726
4.9000 0.6000 13.2514
0.0000 0.7000 13.2558
0.1000 0.7000 13.2226
0.2000 0.7000 13.2672
0.3000 0.7000 13.2090
0.4000 0.7000 13.1610
0.5000 0.7000 13.0851
0.6000 0.7000 12.9241
0.7000 0.7000 12.8231
0.8000 0.7000 12.6759
0.9000 0.7000 12.4846
1.0000 0.7000 12.3706
1.1000 0.7000 12.3039
1.2000 0.7000 12.2654
1.3000 0.7000 12.1877
1.4000 0.7000 12.1187
1.5000 0.7000 12.1101
1.6000 0.7000 12.1103
1.7000 0.7000 12.1299
1.8000 0.7000 12.2087
1.9000 0.7000 12.3896
2.0000 0.7000 12.5946
2.1000 0.7000 12.7760
2.2000 0.7000 12.9642
2.3000 0.7000 13.0778
2.4000 0.7000 13.2024
2.5000 0.7000 13.3814
2.6000 0.7000 13.5797
2.7000 0.7000 13.8126
2.8000 0.7000 13.9603
2.9000 0.7000 14.0101
3.0000 0.7000 14.0977
3.1000 0.7000 14.2268
3.2000 0.7000 14.2087
3.3000 0.7000 14.2216
3.4000 0.7000 14.2608
3.5000 0.7000 14.2662
3.6000 0.7000 14.2668
3.7000 0.7000 14.2781
3.8000 0.7000 14.3740
3.9000 0.7000 14.3762
4.0000 0.7000 14.2785
4.1000 0.7000 14.1639
4.2000 0.7000 14.0623
4.3000 0.7000 13.9432
4.4000 0.7000 13.8253
4.5000 0.7000 13.7068
4.6000 0.7000 13.5908
4.7000 0.7000 13.5863
4.8000 0.7000 13.4136
4.9000 0.7000 13.3063
0.0000 0.8000 13.2981
0.1000 0.8000 13.2973
0.2000 0.8000 13.3193
0.3000 0.8000 13.2656
0.4000 0.8000 13.2084
0.5000 0.8000 13.1072
0.6000 0.8000 12.9765
0.7000 0.8000 12.8843
0.8000 0.8000 12.7590
0.9000 0.8000 12.5962
1.0000 0.8000 12.4925
1.1000 0.8000 12.4257
1.2000 0.8000 12.3561
1.3000 0.8000 12.3089
1.4000 0.8000 12.2669
1.5000 0.8000 12.2222
1.6000 0.8000 12.1960
1.7000 0.8000 12.1582
1.8000 0.8000 12.2750
1.9000 0.8000 12.4457
2.0000 0.8000 12.6561
2.1000 0.8000 12.8372
2.2000 0.8000 12.9824
2.3000 0.8000 13.1318
2.4000 0.8000 13.2625
2.5000 0.8000 13.4392
2.6000 0.8000 13.6784
2.7000 0.8000 13.8634
2.8000 0.8000 13.9513
2.9000 0.8000 14.0488
3.0000 0.8000 14.1341
3.1000 0.8000 14.2131
3.2000 0.8000 14.3800
3.3000 0.8000 14.4851
3.4000 0.8000 14.4187
3.5000 0.8000 14.3650
3.6000 0.8000 14.3782
3.7000 0.8000 14.4203
3.8000 0.8000 14.4226
3.9000 0.8000 14.3930
4.0000 0.8000 14.3695
4.1000 0.8000 14.3141
4.2000 0.8000 14.2022
4.3000 0.8000 14.0810
4.4000 0.8000 13.9630
4.5000 0.8000 13.8821
4.6000 0.8000 13.7506
4.7000 0.8000 13.6444
4.8000 0.8000 13.5748
4.9000 0.8000 13.3825
0.0000 0.9000 13.4124
0.1000 0.9000 13.3431
0.2000 0.9000 13.3309
0.3000 0.9000 13.4178
0.4000 0.9000 13.3095
0.5000 0.9000 13.2107
0.6000 0.9000 13.0821
0.7000 0.9000 13.0222
0.8000 0.9000 12.8418
0.9000 0.9000 12.7414
1.0000 0.9000 12.6288
1.1000 0.9000 12.5346
1.2000 0.9000 12.4734
1.3000 0.9000 12.4423
1.4000 0.9000 12.4445
1.5000 0.9000 12.3916
1.6000 0.9000 12.3478
1.7000 0.9000 12.3494
1.8000 0.9000 12.3692
1.9000 0.9000 12.5006
2.0000 0.9000 12.6722
2.1000 0.9000 12.8918
2.2000 0.9000 13.0549
2.3000 0.9000 13.2365
2.4000 0.9000 13.3879
2.5000 0.9000 13.5146
2.6000 0.9000 13.7188
2.7000 0.9000 13.9256
2.8000 0.9000 14.0099
2.9000 0.9000 14.0903
3.0000 0.9000 14.1847
3.1000 0.9000 14.3263
3.2000 0.9000 14.4708
3.3000 0.9000 14.5978
3.4000 0.9000 14.5408
3.5000 0.9000 14.5224
3.6000 0.9000 14.5179
3.7000 0.9000 14.5534
3.8000 0.9000 14.5620
3.9000 0.9000 14.5335
4.0000 0.9000 14.4981
4.1000 0.9000 14.4673
4.2000 0.9000 14.3679
4.3000 0.9000 14.2675
4.4000 0.9000 14.1175
4.5000 0.9000 13.9632
4.6000 0.9000 13.8493
4.7000 0.9000 13.6911
4.8000 0.9000 13.6112
4.9000 0.9000 13.4945
0.0000 1.0000 13.5030
0.1000 1.0000 13.4529
0.2000 1.0000 13.4516
0.3000 1.0000 13.5040
0.4000 1.0000 13.4468
0.5000 1.0000 13.3142
0.6000 1.0000 13.1952
0.7000 1.0000 13.0134
0.8000 1.0000 12.8462
0.9000 1.0000 12.7569
1.0000 1.0000 12.6737
1.1000 1.0000 12.5809
1.2000 1.0000 12.4889
1.3000 1.0000 12.4867
1.4000 1.0000 12.4291
1.5000 1.0000 12.3788
1.6000 1.0000 12.4641
1.7000 1.0000 12.5107
1.8000 1.0000 12.5668
1.9000 1.0000 12.6369
2.0000 1.0000 12.7277
2.1000 1.0000 12.9040
2.2000 1.0000 13.1473
2.3000 1.0000 13.3087
2.4000 1.0000 13.4689
2.5000 1.0000 13.6216
2.6000 1.0000 13.8159
2.7000 1.0000 14.0475
2.8000 1.0000 14.1473
2.9000 1.0000 14.1435
3.0000 1.0000 14.2149
3.1000 1.0000 14.4233
3.2000 1.0000 14.5834
3.3000 1.0000 14.6291
3.4000 1.0000 14.6076
3.5000 1.0000 14.6473
3.6000 1.0000 14.6504
3.7000 1.0000 14.7349
3.8000 1.0000 14.7506
3.9000 1.0000 14.7099
4.0000 1.0000 14.6538
4.1000 1.0000 14.5444
4.2000 1.0000 14.5090
4.3000 1.0000 14.4517
4.4000 1.0000 14.2969
4.5000 1.0000 14.0881
4.6000 1.0000 13.9258
4.7000 1.0000 13.8034
4.8000 1.0000 13.6699
4.9000 1.0000 13.6041
0.0000 1.1000 13.6444
0.1000 1.1000 13.5424
0.2000 1.1000 13.5098
0.3000 1.1000 13.5212
0.4000 1.1000 13.4987
0.5000 1.1000 13.3809
0.6000 1.1000 13.2632
0.7000 1.1000 12.9231
0.8000 1.1000 12.7830
0.9000 1.1000 12.7292
1.0000 1.1000 12.6489
1.1000 1.1000 12.5659
1.2000 1.1000 12.4902
1.3000 1.1000 12.5069
1.4000 1.1000 12.4359
1.5000 1.1000 12.3893
1.6000 1.1000 12.4773
1.7000 1.1000 12.6122
1.8000 1.1000 12.7010
1.9000 1.1000 12.8152
2.0000 1.1000 12.8683
2.1000 1.1000 13.0190
2.2000 1.1000 13.1176
2.3000 1.1000 13.3209
2.4000 1.1000 13.4930
2.5000 1.1000 13.6724
2.6000 1.1000 13.8166
2.7000 1.1000 14.0410
2.8000 1.1000 14.1956
2.9000 1.1000 14.2583
3.0000 1.1000 14.3587
3.1000 1.1000 14.5414
3.2000 1.1000 14.6760
3.3000 1.1000 14.7209
3.4000 1.1000 14.7779
3.5000 1.1000 14.8159
3.6000 1.1000 14.7777
3.7000 1.1000 14.8351
3.8000 1.1000 14.8430
3.9000 1.1000 14.8192
4.0000 1.1000 14.7428
4.1000 1.1000 14.6381
4.2000 1.1000 14.6073
4.3000 1.1000 14.5551
4.4000 1.1000 14.3824
4.5000 1.1000 14.2054
4.6000 1.1000 14.0012
4.7000 1.1000 13.9028
4.8000 1.1000 13.7716
4.9000 1.1000 13.7170
0.0000 1.2000 13.7895
0.1000 1.2000 13.6590
0.2000 1.2000 13.5830
0.3000 1.2000 13.5861
0.4000 1.2000 13.5472
0.5000 1.2000 13.4238
0.6000 1.2000 13.3042
0.7000 1.2000 13.0133
0.8000 1.2000 12.7883
0.9000 1.2000 12.7346
1.0000 1.2000 12.6908
1.1000 1.2000 12.5941
1.2000 1.2000 12.4819
1.3000 1.2000 12.4443
1.4000 1.2000 12.3938
1.5000 1.2000 12.3887
1.6000 1.2000 12.5110
1.7000 1.2000 12.5589
1.8000 1.2000 12.6915
1.9000 1.2000 12.8400
2.0000 1.2000 12.9529
2.1000 1.2000 13.0915
2.2000 1.2000 13.1588
2.3000 1.2000 13.3574
2.4000 1.2000 13.4791
2.5000 1.2000 13.5806
2.6000 1.2000 13.8230
2.7000 1.2000 14.0947
2.8000 1.2000 14.2067
2.9000 1.2000 14.2804
3.0000 1.2000 14.4095
3.1000 1.2000 14.5626
3.2000 1.2000 14.7802
3.3000 1.2000 14.8631
3.4000 1.2000 14.9332
3.5000 1.2000 14.9949
3.6000 1.2000 14.9313
3.7000 1.2000 14.9353
3.8000 1.2000 14.9526
3.9000 1.2000 14.8829
4.0000 1.2000 14.7902
4.1000 1.2000 14.6965
4.2000 1.2000 14.7028
4.3000 1.2000 14.6014
4.4000 1.2000 14.5467
4.5000 1.2000 14.4033
4.6000 1.2000 14.1938
4.7000 1.2000 14.0000
4.8000 1.2000 13.9259
4.9000 1.2000 13.9129
0.0000 1.3000 13.9495
0.1000 1.3000 13.8237
0.2000 1.3000 13.7499
0.3000 1.3000 13.6434
0.4000 1.3000 13.5497
0.5000 1.3000 13.4064
0.6000 1.3000 13.2703
0.7000 1.3000 13.0520
0.8000 1.3000 12.8416
0.9000 1.3000 12.7107
1.0000 1.3000 12.7215
1.1000 1.3000 12.5596
1.2000 1.3000 12.4666
1.3000 1.3000 12.3896
1.4000 1.3000 12.3703
1.5000 1.3000 12.3671
1.6000 1.3000 12.4288
1.7000 1.3000 12.5181
1.8000 1.3000 12.6110
1.9000 1.3000 12.7800
2.0000 1.3000 12.8756
2.1000 1.3000 13.0186
2.2000 1.3000 13.1950
2.3000 1.3000 13.3793
2.4000 1.3000 13.5244
2.5000 1.3000 13.6441
2.6000 1.3000 13.8671
2.7000 1.3000 14.0235
2.8000 1.3000 14.1382
2.9000 1.3000 14.2820
3.0000 1.3000 14.4163
3.1000 1.3000 14.5345
3.2000 1.3000 14.7699
3.3000 1.3000 14.9341
3.4000 1.3000 15.0129
3.5000 1.3000 15.0332
3.6000 1.3000 15.0515
3.7000 1.3000 15.0638
3.8000 1.3000 15.0389
3.9000 1.3000 14.9594
4.0000 1.3000 14.8532
4.1000 1.3000 14.8296
4.2000 1.3000 14.8288
4.3000 1.3000 14.6491
4.4000 1.3000 14.6187
4.5000 1.3000 14.4994
4.6000 1.3000 14.3303
4.7000 1.3000 14.1284
4.8000 1.3000 14.0282
4.9000 1.3000 14.0342
0.0000 1.4000 14.0402
0.1000 1.4000 13.9173
0.2000 1.4000 13.8136
0.3000 1.4000 13.6864
0.4000 1.4000 13.5434
0.5000 1.4000 13.3858
0.6000 1.4000 13.2742
0.7000 1.4000 13.1347
0.8000 1.4000 12.9820
0.9000 1.4000 12.8613
1.0000 1.4000 12.7507
1.1000 1.4000 12.5314
1.2000 1.4000 12.4129
1.3000 1.4000 12.3891
1.4000 1.4000 12.4191
1.5000 1.4000 12.3598
1.6000 1.4000 12.3949
1.7000 1.4000 12.4729
1.8000 1.4000 12.6214
1.9000 1.4000 12.7321
2.0000 1.4000 12.8652
2.1000 1.4000 13.0672
2.2000 1.4000 13.2840
2.3000 1.4000 13.5079
2.4000 1.4000 13.5789
2.5000 1.4000 13.6776
2.6000 1.4000 13.8755
2.7000 1.4000 14.0099
2.8000 1.4000 14.1115
2.9000 1.4000 14.2129
3.0000 1.4000 14.3955
3.1000 1.4000 14.5401
3.2000 1.4000 14.7147
3.3000 1.4000 14.9419
3.4000 1.4000 15.0498
3.5000 1.4000 15.0547
3.6000 1.4000 15.0324
3.7000 1.4000 15.0921
3.8000 1.4000 15.0890
3.9000 1.4000 15.0222
4.0000 1.4000 14.9128
4.1000 1.4000 14.8547
4.2000 1.4000 14.7864
4.3000 1.4000 14.7044
4.4000 1.4000 14.5569
4.5000 1.4000 14.4274
4.6000 1.4000 14.3082
4.7000 1.4000 14.1858
4.8000 1.4000 14.0736
4.9000 1.4000 14.0310
0.0000 1.5000 14.0975
0.1000 1.5000 14.0042
0.2000 1.5000 13.8555
0.3000 1.5000 13.7043
0.4000 1.5000 13.5130
0.5000 1.5000 13.4047
0.6000 1.5000 13.3139
0.7000 1.5000 13.2021
0.8000 1.5000 13.1299
0.9000 1.5000 12.9653
1.0000 1.5000 12.7703
1.1000 1.5000 12.5584
1.2000 1.5000 12.4046
1.3000 1.5000 12.4156
1.4000 1.5000 12.3966
1.5000 1.5000 12.3589
1.6000 1.5000 12.3651
1.7000 1.5000 12.4646
1.8000 1.5000 12.6136
1.9000 1.5000 12.7425
2.0000 1.5000 12.9713
2.1000 1.5000 13.1382
2.2000 1.5000 13.2981
2.3000 1.5000 13.5036
2.4000 1.5000 13.6022
2.5000 1.5000 13.7436
2.6000 1.5000 13.8675
2.7000 1.5000 13.9850
2.8000 1.5000 14.1081
2.9000 1.5000 14.2614
3.0000 1.5000 14.3883
3.1000 1.5000 14.4743
3.2000 1.5000 14.6519
3.3000 1.5000 14.9193
3.4000 1.5000 15.0351
3.5000 1.5000 15.0621
3.6000 1.5000 15.0574
3.7000 1.5000 15.0552
3.8000 1.5000 15.0468
3.9000 1.5000 14.9912
4.0000 1.5000 14.8877
4.1000 1.5000 14.7966
4.2000 1.5000 14.6864
4.3000 1.5000 14.5888
4.4000 1.5000 14.4850
4.5000 1.5000 14.3663
4.6000 1.5000 14.2772
4.7000 1.5000 14.1802
4.8000 1.5000 14.1781
4.9000 1.5000 14.1169
0.0000 1.6000 14.1506
0.1000 1.6000 14.0163
0.2000 1.6000 13.8137
0.3000 1.6000 13.6562
0.4000 1.6000 13.5192
0.5000 1.6000 13.4878
0.6000 1.6000 13.4078
0.7000 1.6000 13.3936
0.8000 1.6000 13.2674
0.9000 1.6000 13.0289
1.0000 1.6000 12.8134
1.1000 1.6000 12.6669
1.2000 1.6000 12.4342
1.3000 1.6000 12.4247
1.4000 1.6000 12.3704
1.5000 1.6000 12.4000
1.6000 1.6000 12.3614
1.7000 1.6000 12.4654
1.8000 1.6000 12.5749
1.9000 1.6000 12.7504
2.0000 1.6000 12.9502
2.1000 1.6000 13.1787
2.2000 1.6000 13.2989
2.3000 1.6000 13.4535
2.4000 1.6000 13.5627
2.5000 1.6000 13.7239
2.6000 1.6000 13.8920
2.7000 1.6000 14.0634
2.8000 1.6000 14.1973
2.9000 1.6000 14.3827
3.0000 1.6000 14.4410
3.1000 1.6000 14.5312
3.2000 1.6000 14.6492
3.3000 1.6000 14.8554
3.4000 1.6000 14.9539
3.5000 1.6000 14.9837
3.6000 1.6000 14.9926
3.7000 1.6000 14.9666
3.8000 1.6000 14.9504
3.9000 1.6000 14.9561
4.0000 1.6000 14.8174
4.1000 1.6000 14.7077
4.2000 1.6000 14.5216
4.3000 1.6000 14.3738
4.4000 1.6000 14.3641
4.5000 1.6000 14.3079
4.6000 1.6000 14.2404
4.7000 1.6000 14.2081
4.8000 1.6000 14.2374
4.9000 1.6000 14.2519
0.0000 1.7000 14.2056
0.1000 1.7000 14.0217
0.2000 1.7000 13.8092
0.3000 1.7000 13.6385
0.4000 1.7000 13.5708
0.5000 1.7000 13.5105
0.6000 1.7000 13.4617
0.7000 1.7000 13.4306
0.8000 1.7000 13.3222
0.9000 1.7000 13.1083
1.0000 1.7000 12.8607
1.1000 1.7000 12.7340
1.2000 1.7000 12.5933
1.3000 1.7000 12.4984
1.4000 1.7000 12.3988
1.5000 1.7000 12.3584
1.6000 1.7000 12.3979
1.7000 1.7000 12.4703
1.8000 1.7000 12.5885
1.9000 1.7000 12.7459
2.0000 1.7000 12.9046
2.1000 1.7000 13.1022
2.2000 1.7000 13.2690
2.3000 1.7000 13.4829
2.4000 1.7000 13.5691
2.5000 1.7000 13.7376
2.6000 1.7000 13.9406
2.7000 1.7000 14.0962
2.8000 1.7000 14.2324
2.9000 1.7000 14.3891
3.0000 1.7000 14.4055
3.1000 1.7000 14.5290
3.2000 1.7000 14.7082
3.3000 1.7000 14.8192
3.4000 1.7000 14.8835
3.5000 1.7000 14.8863
3.6000 1.7000 14.9240
3.7000 1.7000 14.9680
3.8000 1.7000 14.8614
3.9000 1.7000 14.8146
4.0000 1.7000 14.7792
4.1000 1.7000 14.5997
4.2000 1.7000 14.4467
4.3000 1.7000 14.2961
4.4000 1.7000 14.3453
4.5000 1.7000 14.3017
4.6000 1.7000 14.2795
4.7000 1.7000 14.3186
4.8000 1.7000 14.2963
4.9000 1.7000 14.2567
0.0000 1.8000 14.2802
0.1000 1.8000 14.0609
0.2000 1.8000 13.8545
0.3000 1.8000 13.6770
0.4000 1.8000 13.5400
0.5000 1.8000 13.5013
0.6000 1.8000 13.5005
0.7000 1.8000 13.4178
0.8000 1.8000 13.3129
0.9000 1.8000 13.0875
1.0000 1.8000 12.8724
1.1000 1.8000 12.7537
1.2000 1.8000 12.6579
1.3000 1.8000 12.5368
1.4000 1.8000 12.4056
1.5000 1.8000 12.3551
1.6000 1.8000 12.3693
1.7000 1.8000 12.5122
1.8000 1.8000 12.6129
1.9000 1.8000 12.7057
2.0000 1.8000 12.8305
2.1000 1.8000 12.9914
2.2000 1.8000 13.1535
2.3000 1.8000 13.3947
2.4000 1.8000 13.5422
2.5000 1.8000 13.7333
2.6000 1.8000 13.8954
2.7000 1.8000 14.0330
2.8000 1.8000 14.2390
2.9000 1.8000 14.3592
3.0000 1.8000 14.3724
3.1000 1.8000 14.4089
3.2000 1.8000 14.5628
3.3000 1.8000 14.6997
3.4000 1.8000 14.7655
3.5000 1.8000 14.7348
3.6000 1.8000 14.8187
3.7000 1.8000 14.8253
3.8000 1.8000 14.7346
3.9000 1.8000 14.6827
4.0000 1.8000 14.6738
4.1000 1.8000 14.5345
4.2000 1.8000 14.4182
4.3000 1.8000 14.3562
4.4000 1.8000 14.3653
4.5000 1.8000 14.3260
4.6000 1.8000 14.2945
4.7000 1.8000 14.3180
4.8000 1.8000 14.3035
4.9000 1.8000 14.2967
0.0000 1.9000 14.2380
0.1000 1.9000 14.0897
0.2000 1.9000 13.9213
0.3000 1.9000 13.6929
0.4000 1.9000 13.5580
0.5000 1.9000 13.5054
0.6000 1.9000 13.4796
0.7000 1.9000 13.3161
0.8000 1.9000 13.2026
0.9000 1.9000 13.0647
1.0000 1.9000 12.8968
1.1000 1.9000 12.7814
1.2000 1.9000 12.6837
1.3000 1.9000 12.5752
1.4000 1.9000 12.4427
1.5000 1.9000 12.3267
1.6000 1.9000 12.4036
1.7000 1.9000 12.4792
1.8000 1.9000 12.5910
1.9000 1.9000 12.6888
2.0000 1.9000 12.7814
2.1000 1.9000 12.8961
2.2000 1.9000 13.0660
2.3000 1.9000 13.2530
2.4000 1.9000 13.4965
2.5000 1.9000 13.6646
2.6000 1.9000 13.7992
2.7000 1.9000 13.9468
2.8000 1.9000 14.1262
2.9000 1.9000 14.2804
3.0000 1.9000 14.2917
3.1000 1.9000 14.2959
3.2000 1.9000 14.4395
3.3000 1.9000 14.5931
3.4000 1.9000 14.7077
3.5000 1.9000 14.6249
3.6000 1.9000 14.6826
3.7000 1.9000 14.6544
3.8000 1.9000 14.5824
3.9000 1.9000 14.5538
4.0000 1.9000 14.5542
4.1000 1.9000 14.4681
4.2000 1.9000 14.3254
4.3000 1.9000 14.2897
4.4000 1.9000 14.3026
4.5000 1.9000 14.2722
4.6000 1.9000 14.2770
4.7000 1.9000 14.2587
4.8000 1.9000 14.2646
4.9000 1.9000 14.2604
0.0000 2.0000 14.1206
0.1000 2.0000 14.0501
0.2000 2.0000 13.9106
0.3000 2.0000 13.6958
0.4000 2.0000 13.5375
0.5000 2.0000 13.4579
0.6000 2.0000 13.3998
0.7000 2.0000 13.2705
0.8000 2.0000 13.1385
0.9000 2.0000 13.0443
1.0000 2.0000 12.9326
1.1000 2.0000 12.7700
1.2000 2.0000 12.7076
1.3000 2.0000 12.5441
1.4000 2.0000 12.3668
1.5000 2.0000 12.3725
1.6000 2.0000 12.4378
1.7000 2.0000 12.4513
1.8000 2.0000 12.5166
1.9000 2.0000 12.6290
2.0000 2.0000 12.6970
2.1000 2.0000 12.8218
2.2000 2.0000 12.9807
2.3000 2.0000 13.2284
2.4000 2.0000 13.3924
2.5000 2.0000 13.4866
2.6000 2.0000 13.6710
2.7000 2.0000 13.8461
2.8000 2.0000 14.0825
2.9000 2.0000 14.2200
3.0000 2.0000 14.2337
3.1000 2.0000 14.3165
3.2000 2.0000 14.4337
3.3000 2.0000 14.5750
3.4000 2.0000 14.6086
3.5000 2.0000 14.5628
3.6000 2.0000 14.5434
3.7000 2.0000 14.5702
3.8000 2.0000 14.5572
3.9000 2.0000 14.4827
4.0000 2.0000 14.4291
4.1000 2.0000 14.3030
4.2000 2.0000 14.2503
4.3000 2.0000 14.2178
4.4000 2.0000 14.2056
4.5000 2.0000 14.1852
4.6000 2.0000 14.1950
4.7000 2.0000 14.2293
4.8000 2.0000 14.2509
4.9000 2.0000 14.1586
0.0000 2.1000 14.0778
0.1000 2.1000 14.0645
0.2000 2.1000 13.9240
0.3000 2.1000 13.6979
0.4000 2.1000 13.4999
0.5000 2.1000 13.3704
0.6000 2.1000 13.2709
0.7000 2.1000 13.2272
0.8000 2.1000 13.0840
0.9000 2.1000 12.9742
1.0000 2.1000 12.8834
1.1000 2.1000 12.7717
1.2000 2.1000 12.6391
1.3000 2.1000 12.4256
1.4000 2.1000 12.3010
1.5000 2.1000 12.3552
1.6000 2.1000 12.3830
1.7000 2.1000 12.3168
1.8000 2.1000 12.3880
1.9000 2.1000 12.5072
2.0000 2.1000 12.6401
2.1000 2.1000 12.7687
2.2000 2.1000 12.9371
2.3000 2.1000 13.1601
2.4000 2.1000 13.2955
2.5000 2.1000 13.3007
2.6000 2.1000 13.5153
2.7000 2.1000 13.7225
2.8000 2.1000 13.8771
2.9000 2.1000 14.0056
3.0000 2.1000 14.0906
3.1000 2.1000 14.2671
3.2000 2.1000 14.4048
3.3000 2.1000 14.5314
3.4000 2.1000 14.6268
3.5000 2.1000 14.5458
3.6000 2.1000 14.4862
3.7000 2.1000 14.5438
3.8000 2.1000 14.5009
3.9000 2.1000 14.3845
4.0000 2.1000 14.3441
4.1000 2.1000 14.2281
4.2000 2.1000 14.1963
4.3000 2.1000 14.1868
4.4000 2.1000 14.1082
4.5000 2.1000 14.1522
4.6000 2.1000 14.2309
4.7000 2.1000 14.2218
4.8000 2.1000 14.2277
4.9000 2.1000 14.0681
0.0000 2.2000 13.9857
0.1000 2.2000 14.0180
0.2000 2.2000 13.9651
0.3000 2.2000 13.7098
0.4000 2.2000 13.4520
0.5000 2.2000 13.3314
0.6000 2.2000 13.2156
0.7000 2.2000 13.1200
0.8000 2.2000 13.0094
0.9000 2.2000 12.9210
1.0000 2.2000 12.8083
1.1000 2.2000 12.7551
1.2000 2.2000 12.5650
1.3000 2.2000 12.4042
1.4000 2.2000 12.2823
1.5000 2.2000 12.3131
1.6000 2.2000 12.2844
1.7000 2.2000 12.2316
1.8000 2.2000 12.3595
1.9000 2.2000 12.4496
2.0000 2.2000 12.5575
2.1000 2.2000 12.6445
2.2000 2.2000 12.8550
2.3000 2.2000 13.0993
2.4000 2.2000 13.2481
2.5000 2.2000 13.2474
2.6000 2.2000 13.3634
2.7000 2.2000 13.5629
2.8000 2.2000 13.7013
2.9000 2.2000 13.8286
3.0000 2.2000 14.0163
3.1000 2.2000 14.2187
3.2000 2.2000 14.3556
3.3000 2.2000 14.4943
3.4000 2.2000 14.5665
3.5000 2.2000 14.5417
3.6000 2.2000 14.4713
3.7000 2.2000 14.4951
3.8000 2.2000 14.4401
3.9000 2.2000 14.3573
4.0000 2.2000 14.2653
4.1000 2.2000 14.2429
4.2000 2.2000 14.1697
4.3000 2.2000 14.1787
4.4000 2.2000 14.1593
4.5000 2.2000 14.1641
4.6000 2.2000 14.1971
4.7000 2.2000 14.1494
4.8000 2.2000 14.1329
4.9000 2.2000 14.0436
0.0000 2.3000 13.9448
0.1000 2.3000 13.9042
0.2000 2.3000 13.8837
0.3000 2.3000 13.7450
0.4000 2.3000 13.5032
0.5000 2.3000 13.3214
0.6000 2.3000 13.1640
0.7000 2.3000 13.1241
0.8000 2.3000 12.9804
0.9000 2.3000 12.8936
1.0000 2.3000 12.7613
1.1000 2.3000 12.6679
1.2000 2.3000 12.5275
1.3000 2.3000 12.3633
1.4000 2.3000 12.2288
1.5000 2.3000 12.2219
1.6000 2.3000 12.2230
1.7000 2.3000 12.2443
1.8000 2.3000 12.3474
1.9000 2.3000 12.3857
2.0000 2.3000 12.4398
2.1000 2.3000 12.5684
2.2000 2.3000 12.8015
2.3000 2.3000 12.9925
2.4000 2.3000 13.1842
2.5000 2.3000 13.2389
2.6000 2.3000 13.2803
2.7000 2.3000 13.4162
2.8000 2.3000 13.5626
2.9000 2.3000 13.6898
3.0000 2.3000 13.9133
3.1000 2.3000 14.1247
3.2000 2.3000 14.2683
3.3000 2.3000 14.3925
3.4000 2.3000 14.4392
3.5000 2.3000 14.4346
3.6000 2.3000 14.4029
3.7000 2.3000 14.3376
3.8000 2.3000 14.2944
3.9000 2.3000 14.2876
4.0000 2.3000 14.2212
4.1000 2.3000 14.2375
4.2000 2.3000 14.2001
4.3000 2.3000 14.1378
4.4000 2.3000 14.0707
4.5000 2.3000 14.0883
4.6000 2.3000 14.0958
4.7000 2.3000 14.1501
4.8000 2.3000 14.1248
4.9000 2.3000 14.0373
0.0000 2.4000 13.9491
0.1000 2.4000 13.8791
0.2000 2.4000 13.8087
0.3000 2.4000 13.7247
0.4000 2.4000 13.5316
0.5000 2.4000 13.3164
0.6000 2.4000 13.1566
0.7000 2.4000 13.1445
0.8000 2.4000 13.0082
0.9000 2.4000 12.8761
1.0000 2.4000 12.7247
1.1000 2.4000 12.6255
1.2000 2.4000 12.5006
1.3000 2.4000 12.2475
1.4000 2.4000 12.1003
1.5000 2.4000 12.0846
1.6000 2.4000 12.0929
1.7000 2.4000 12.1344
1.8000 2.4000 12.2261
1.9000 2.4000 12.3310
2.0000 2.4000 12.4182
2.1000 2.4000 12.5226
2.2000 2.4000 12.7390
2.3000 2.4000 12.9476
2.4000 2.4000 13.1255
2.5000 2.4000 13.1883
2.6000 2.4000 13.2428
2.7000 2.4000 13.4189
2.8000 2.4000 13.6067
2.9000 2.4000 13.7497
3.0000 2.4000 13.8360
3.1000 2.4000 13.9940
3.2000 2.4000 14.2016
3.3000 2.4000 14.3487
3.4000 2.4000 14.3856
3.5000 2.4000 14.4101
3.6000 2.4000 14.3980
3.7000 2.4000 14.2858
3.8000 2.4000 14.2804
3.9000 2.4000 14.2812
4.0000 2.4000 14.2456
4.1000 2.4000 14.1807
4.2000 2.4000 14.1305
4.3000 2.4000 14.0120
4.4000 2.4000 13.9691
4.5000 2.4000 14.0287
4.6000 2.4000 14.0691
4.7000 2.4000 14.1163
4.8000 2.4000 14.1475
4.9000 2.4000 14.0631
0.0000 2.5000 13.9612
0.1000 2.5000 13.8319
0.2000 2.5000 13.7087
0.3000 2.5000 13.6102
0.4000 2.5000 13.3980
0.5000 2.5000 13.2911
0.6000 2.5000 13.2046
0.7000 2.5000 13.0751
0.8000 2.5000 12.9890
0.9000 2.5000 12.8568
1.0000 2.5000 12.7798
1.1000 2.5000 12.6127
1.2000 2.5000 12.4399
1.3000 2.5000 12.2139
1.4000 2.5000 12.0233
1.5000 2.5000 12.0630
1.6000 2.5000 12.0152
1.7000 2.5000 12.0344
1.8000 2.5000 12.1265
1.9000 2.5000 12.2593
2.0000 2.5000 12.4119
2.1000 2.5000 12.4576
2.2000 2.5000 12.6624
2.3000 2.5000 12.8893
2.4000 2.5000 13.1194
2.5000 2.5000 13.2292
2.6000 2.5000 13.2944
2.7000 2.5000 13.4468
2.8000 2.5000 13.6204
2.9000 2.5000 13.7542
3.0000 2.5000 13.8375
3.1000 2.5000 13.9600
3.2000 2.5000 14.1481
3.3000 2.5000 14.2973
3.4000 2.5000 14.3302
3.5000 2.5000 14.2724
3.6000 2.5000 14.2309
3.7000 2.5000 14.2113
3.8000 2.5000 14.1668
3.9000 2.5000 14.1221
4.0000 2.5000 14.1078
4.1000 2.5000 14.0984
4.2000 2.5000 14.0710
4.3000 2.5000 13.8908
4.4000 2.5000 13.8803
4.5000 2.5000 13.9203
4.6000 2.5000 13.9495
4.7000 2.5000 14.0273
4.8000 2.5000 14.0827
4.9000 2.5000 14.0493
0.0000 2.6000 13.9193
0.1000 2.6000 13.7561
0.2000 2.6000 13.6069
0.3000 2.6000 13.4728
0.4000 2.6000 13.3354
0.5000 2.6000 13.2876
0.6000 2.6000 13.2005
0.7000 2.6000 13.0730
0.8000 2.6000 12.9536
0.9000 2.6000 12.8601
1.0000 2.6000 12.7780
1.1000 2.6000 12.5407
1.2000 2.6000 12.3237
1.3000 2.6000 12.1406
1.4000 2.6000 11.9961
1.5000 2.6000 12.0169
1.6000 2.6000 12.0146
1.7000 2.6000 12.0061
1.8000 2.6000 12.0603
1.9000 2.6000 12.1807
2.0000 2.6000 12.3070
2.1000 2.6000 12.4069
2.2000 2.6000 12.5433
2.3000 2.6000 12.8180
2.4000 2.6000 13.0751
2.5000 2.6000 13.2471
2.6000 2.6000 13.3624
2.7000 2.6000 13.4705
2.8000 2.6000 13.6252
2.9000 2.6000 13.7482
3.0000 2.6000 13.8342
3.1000 2.6000 13.9629
3.2000 2.6000 14.0989
3.3000 2.6000 14.1688
3.4000 2.6000 14.1446
3.5000 2.6000 14.0872
3.6000 2.6000 14.0211
3.7000 2.6000 13.9911
3.8000 2.6000 14.0257
3.9000 2.6000 13.9748
4.0000 2.6000 13.9695
4.1000 2.6000 13.9964
4.2000 2.6000 13.9407
4.3000 2.6000 13.8320
4.4000 2.6000 13.8061
4.5000 2.6000 13.7970
4.6000 2.6000 13.8100
4.7000 2.6000 13.8908
4.8000 2.6000 13.9477
4.9000 2.6000 13.9733
0.0000 2.7000 13.8559
0.1000 2.7000 13.6493
0.2000 2.7000 13.5088
0.3000 2.7000 13.3497
0.4000 2.7000 13.2621
0.5000 2.7000 13.2026
0.6000 2.7000 13.1268
0.7000 2.7000 13.0276
0.8000 2.7000 12.8952
0.9000 2.7000 12.7837
1.0000 2.7000 12.6812
1.1000 2.7000 12.4598
1.2000 2.7000 12.2324
1.3000 2.7000 12.1789
1.4000 2.7000 12.1196
1.5000 2.7000 12.0122
1.6000 2.7000 11.9514
1.7000 2.7000 12.0017
1.8000 2.7000 12.0142
1.9000 2.7000 12.0823
2.0000 2.7000 12.1901
2.1000 2.7000 12.3786
2.2000 2.7000 12.5696
2.3000 2.7000 12.7984
2.4000 2.7000 13.0374
2.5000 2.7000 13.2243
2.6000 2.7000 13.3665
2.7000 2.7000 13.4652
2.8000 2.7000 13.6166
2.9000 2.7000 13.7198
3.0000 2.7000 13.8174
3.1000 2.7000 13.9433
3.2000 2.7000 14.0737
3.3000 2.7000 14.0592
3.4000 2.7000 14.0042
3.5000 2.7000 13.9217
3.6000 2.7000 13.8936
3.7000 2.7000 13.8673
3.8000 2.7000 13.9296
3.9000 2.7000 13.8999
4.0000 2.7000 13.9810
4.1000 2.7000 13.9482
4.2000 2.7000 13.9258
4.3000 2.7000 13.8530
4.4000 2.7000 13.7634
4.5000 2.7000 13.7159
4.6000 2.7000 13.6944
4.7000 2.7000 13.7864
4.8000 2.7000 13.8141
4.9000 2.7000 13.8858
0.0000 2.8000 13.7265
0.1000 2.8000 13.5630
0.2000 2.8000 13.4724
0.3000 2.8000 13.2244
0.4000 2.8000 13.1379
0.5000 2.8000 13.1128
0.6000 2.8000 13.0768
0.7000 2.8000 12.9603
0.8000 2.8000 12.7880
0.9000 2.8000 12.6607
1.0000 2.8000 12.4422
1.1000 2.8000 12.2771
1.2000 2.8000 12.2105
1.3000 2.8000 12.2314
1.4000 2.8000 12.2162
1.5000 2.8000 12.0559
1.6000 2.8000 11.9455
1.7000 2.8000 11.8837
1.8000 2.8000 11.8798
1.9000 2.8000 11.9941
2.0000 2.8000 12.1537
2.1000 2.8000 12.3117
2.2000 2.8000 12.5400
2.3000 2.8000 12.7749
2.4000 2.8000 12.9743
2.5000 2.8000 13.1288
2.6000 2.8000 13.3161
2.7000 2.8000 13.4243
2.8000 2.8000 13.5797
2.9000 2.8000 13.6512
3.0000 2.8000 13.7586
3.1000 2.8000 13.9144
3.2000 2.8000 13.9817
3.3000 2.8000 14.0348
3.4000 2.8000 13.9599
3.5000 2.8000 13.9052
3.6000 2.8000 13.8806
3.7000 2.8000 13.7811
3.8000 2.8000 13.7385
3.9000 2.8000 13.7965
4.0000 2.8000 13.8783
4.1000 2.8000 13.9452
4.2000 2.8000 13.9288
4.3000 2.8000 13.8752
4.4000 2.8000 13.7659
4.5000 2.8000 13.6339
4.6000 2.8000 13.6127
4.7000 2.8000 13.6819
4.8000 2.8000 13.7533
4.9000 2.8000 13.8140
0.0000 2.9000 13.5901
0.1000 2.9000 13.5260
0.2000 2.9000 13.3747
0.3000 2.9000 13.1824
0.4000 2.9000 13.0699
0.5000 2.9000 13.0496
0.6000 2.9000 12.9955
0.7000 2.9000 12.8650
0.8000 2.9000 12.6559
0.9000 2.9000 12.5178
1.0000 2.9000 12.3870
1.1000 2.9000 12.2866
1.2000 2.9000 12.2254
1.3000 2.9000 12.1609
1.4000 2.9000 12.1171
1.5000 2.9000 12.0072
1.6000 2.9000 11.9105
1.7000 2.9000 11.8316
1.8000 2.9000 11.7516
1.9000 2.9000 11.9232
2.0000 2.9000 12.1943
2.1000 2.9000 12.3553
2.2000 2.9000 12.5366
2.3000 2.9000 12.7507
2.4000 2.9000 12.8963
2.5000 2.9000 13.0895
2.6000 2.9000 13.2687
2.7000 2.9000 13.3859
2.8000 2.9000 13.6036
2.9000 2.9000 13.6478
3.0000 2.9000 13.7875
3.1000 2.9000 13.8865
3.2000 2.9000 13.9372
3.3000 2.9000 14.0009
3.4000 2.9000 13.9811
3.5000 2.9000 13.9293
3.6000 2.9000 13.8948
3.7000 2.9000 13.7428
3.8000 2.9000 13.7373
3.9000 2.9000 13.7675
4.0000 2.9000 13.8201
4.1000 2.9000 13.9217
4.2000 2.9000 13.9416
4.3000 2.9000 13.8229
4.4000 2.9000 13.7424
4.5000 2.9000 13.6192
4.6000 2.9000 13.5999
4.7000 2.9000 13.6244
4.8000 2.9000 13.6732
4.9000 2.9000 13.6987


==> files/truth250.csv <==
# x, y, val
0.0000 0.0000 14.1919
0.1000 0.0000 14.1768
0.2000 0.0000 14.1299
0.3000 0.0000 14.0652
0.4000 0.0000 14.0639
0.5000 0.0000 14.1135
0.6000 0.0000 14.1289
0.7000 0.0000 14.0861
0.8000 0.0000 14.0174
0.9000 0.0000 13.9812
1.0000 0.0000 13.9355
1.1000 0.0000 13.8035
1.2000 0.0000 13.7222
1.3000 0.0000 13.6016
1.4000 0.0000 13.5045
1.5000 0.0000 13.4982
1.6000 0.0000 13.4756
1.7000 0.0000 13.4408
1.8000 0.0000 13.4531
1.9000 0.0000 13.4141
2.0000 0.0000 13.2875
2.1000 0.0000 13.1809
2.2000 0.0000 13.0735
2.3000 0.0000 12.9214
2.4000 0.0000 12.8812
2.5000 0.0000 12.7426
2.6000 0.0000 12.6629
2.7000 0.0000 12.5039
2.8000 0.0000 12.4319
2.9000 0.0000 12.3390
3.0000 0.0000 12.2949
3.1000 0.0000 12.3039
3.2000 0.0000 12.2886
3.3000 0.0000 12.2941
3.4000 0.0000 12.3652
3.5000 0.0000 12.5273
3.6000 0.0000 12.6401
3.7000 0.0000 12.7524
3.8000 0.0000 12.9911
3.9000 0.0000 13.2068
4.0000 0.0000 13.2993
4.1000 0.0000 13.4013
4.2000 0.0000 13.5530
4.3000 0.0000 13.7317
4.4000 0.0000 13.7333
4.5000 0.0000 13.8601
4.6000 0.0000 14.0173
4.7000 0.0000 14.1143
4.8000 0.0000 14.1778
4.9000 0.0000 14.1838
0.0000 0.1000 14.0831
0.1000 0.1000 14.1020
0.2000 0.1000 14.0675
0.3000 0.1000 14.0442
0.4000 0.1000 14.0873
0.5000 0.1000 14.0541
0.6000 0.1000 14.0524
0.7000 0.1000 13.9937
0.8000 0.1000 13.9106
0.9000 0.1000 13.9449
1.0000 0.1000 13.9107
1.1000 0.1000 13.7570
1.2000 0.1000 13.6627
1.3000 0.1000 13.5971
1.4000 0.1000 13.5228
1.5000 0.1000 13.4514
1.6000 0.1000 13.3839
1.7000 0.1000 13.3727
1.8000 0.1000 13.3606
1.9000 0.1000 13.4032
2.0000 0.1000 13.3434
2.1000 0.1000 13.1659
2.2000 0.1000 13.0553
2.3000 0.1000 12.9513
2.4000 0.1000 12.8428
2.5000 0.1000 12.7063
2.6000 0.1000 12.6198
2.7000 0.1000 12.4587
2.8000 0.1000 12.3616
2.9000 0.1000 12.2850
3.0000 0.1000 12.2577
3.1000 0.1000 12.2854
3.2000 0.1000 12.3533
3.3000 0.1000 12.4221
3.4000 0.1000 12.4486
3.5000 0.1000 12.5509
3.6000 0.1000 12.6761
3.7000 0.1000 12.8264
3.8000 0.1000 13.0059
3.9000 0.1000 13.1849
4.0000 0.1000 13.2608
4.1000 0.1000 13.4194
4.2000 0.1000 13.6205
4.3000 0.1000 13.7368
4.4000 0.1000 13.7701
4.5000 0.1000 13.8653
4.6000 0.1000 14.0179
4.7000 0.1000 14.0383
4.8000 0.1000 14.0072
4.9000 0.1000 14.0275
0.0000 0.2000 13.9724
0.1000 0.2000 13.9979
0.2000 0.2000 13.9963
0.3000 0.2000 14.0242
0.4000 0.2000 14.0693
0.5000 0.2000 14.0131
0.6000 0.2000 13.9737
0.7000 0.2000 13.8920
0.8000 0.2000 13.9112
0.9000 0.2000 13.9131
1.0000 0.2000 13.8540
1.1000 0.2000 13.7271
1.2000 0.2000 13.6912
1.3000 0.2000 13.5841
1.4000 0.2000 13.5382
1.5000 0.2000 13.4985
1.6000 0.2000 13.4301
1.7000 0.2000 13.4211
1.8000 0.2000 13.3773
1.9000 0.2000 13.3080
2.0000 0.2000 13.2403
2.1000 0.2000 13.1044
2.2000 0.2000 12.9707
2.3000 0.2000 12.9526
2.4000 0.2000 12.8788
2.5000 0.2000 12.6854
2.6000 0.2000 12.5385
2.7000 0.2000 12.4726
2.8000 0.2000 12.3813
2.9000 0.2000 12.2984
3.0000 0.2000 12.2944
3.1000 0.2000 12.2996
3.2000 0.2000 12.3663
3.3000 0.2000 12.4626
3.4000 0.2000 12.4929
3.5000 0.2000 12.6226
3.6000 0.2000 12.7474
3.7000 0.2000 12.8910
3.8000 0.2000 13.0209
3.9000 0.2000 13.1630
4.0000 0.2000 13.2495
4.1000 0.2000 13.3719
4.2000 0.2000 13.6221
4.3000 0.2000 13.7192
4.4000 0.2000 13.7361
4.5000 0.2000 13.8893
4.6000 0.2000 13.9817
4.7000 0.2000 13.9890
4.8000 0.2000 13.9493
4.9000 0.2000 13.9455
0.0000 0.3000 13.8721
0.1000 0.3000 13.9506
0.2000 0.3000 14.0154
0.3000 0.3000 14.0336
0.4000 0.3000 13.9730
0.5000 0.3000 13.9391
0.6000 0.3000 13.9124
0.7000 0.3000 13.8566
0.8000 0.3000 13.8509
0.9000 0.3000 13.8395
1.0000 0.3000 13.7953
1.1000 0.3000 13.6983
1.2000 0.3000 13.5816
1.3000 0.3000 13.5833
1.4000 0.3000 13.5775
1.5000 0.3000 13.5108
1.6000 0.3000 13.4182
1.7000 0.3000 13.4154
1.8000 0.3000 13.3629
1.9000 0.3000 13.3122
2.0000 0.3000 13.1913
2.1000 0.3000 13.0607
2.2000 0.3000 12.9663
2.3000 0.3000 12.9313
2.4000 0.3000 12.8436
2.5000 0.3000 12.6387
2.6000 0.3000 12.5243
2.7000 0.3000 12.4901
2.8000 0.3000 12.4256
2.9000 0.3000 12.3196
3.0000 0.3000 12.3608
3.1000 0.3000 12.3789
3.2000 0.3000 12.3605
3.3000 0.3000 12.4249
3.4000 0.3000 12.4972
3.5000 0.3000 12.6666
3.6000 0.3000 12.7844
3.7000 0.3000 12.9305
3.8000 0.3000 13.0929
3.9000 0.3000 13.1263
4.0000 0.3000 13.1632
4.1000 0.3000 13.2560
4.2000 0.3000 13.5362
4.3000 0.3000 13.6634
4.4000 0.3000 13.7268
4.5000 0.3000 13.8425
4.6000 0.3000 13.8536
4.7000 0.3000 13.8512
4.8000 0.3000 13.8301
4.9000 0.3000 13.8301
0.0000 0.4000 13.7902
0.1000 0.4000 13.8597
0.2000 0.4000 13.9421
0.3000 0.4000 13.9993
0.4000 0.4000 14.0275
0.5000 0.4000 13.9478
0.6000 0.4000 13.8492
0.7000 0.4000 13.8316
0.8000 0.4000 13.8185
0.9000 0.4000 13.7548
1.0000 0.4000 13.7511
1.1000 0.4000 13.6682
1.2000 0.4000 13.5466
1.3000 0.4000 13.5831
1.4000 0.4000 13.6306
1.5000 0.4000 13.6003
1.6000 0.4000 13.4592
1.7000 0.4000 13.4494
1.8000 0.4000 13.3756
1.9000 0.4000 13.2816
2.0000 0.4000 13.1765
2.1000 0.4000 13.0339
2.2000 0.4000 12.9326
2.3000 0.4000 12.8831
2.4000 0.4000 12.7820
2.5000 0.4000 12.6148
2.6000 0.4000 12.5365
2.7000 0.4000 12.4939
2.8000 0.4000 12.3771
2.9000 0.4000 12.2996
3.0000 0.4000 12.3153
3.1000 0.4000 12.3331
3.2000 0.4000 12.3617
3.3000 0.4000 12.4415
3.4000 0.4000 12.5608
3.5000 0.4000 12.7110
3.6000 0.4000 12.7833
3.7000 0.4000 12.8634
3.8000 0.4000 13.0173
3.9000 0.4000 13.0807
4.0000 0.4000 13.1546
4.1000 0.4000 13.2139
4.2000 0.4000 13.4430
4.3000 0.4000 13.6401
4.4000 0.4000 13.7943
4.5000 0.4000 13.8500
4.6000 0.4000 13.8043
4.7000 0.4000 13.7952
4.8000 0.4000 13.7940
4.9000 0.4000 13.8086
0.0000 0.5000 13.8126
0.1000 0.5000 13.8179
0.2000 0.5000 13.8934
0.3000 0.5000 14.0199
0.4000 0.5000 14.0276
0.5000 0.5000 13.9114
0.6000 0.5000 13.7991
0.7000 0.5000 13.8018
0.8000 0.5000 13.8274
0.9000 0.5000 13.8214
1.0000 0.5000 13.7617
1.1000 0.5000 13.7008
1.2000 0.5000 13.6474
1.3000 0.5000 13.6086
1.4000 0.5000 13.6322
1.5000 0.5000 13.6584
1.6000 0.5000 13.5755
1.7000 0.5000 13.5214
1.8000 0.5000 13.3841
1.9000 0.5000 13.2595
2.0000 0.5000 13.1319
2.1000 0.5000 13.0255
2.2000 0.5000 12.9281
2.3000 0.5000 12.8419
2.4000 0.5000 12.6715
2.5000 0.5000 12.5868
2.6000 0.5000 12.5410
2.7000 0.5000 12.4137
2.8000 0.5000 12.3105
2.9000 0.5000 12.2949
3.0000 0.5000 12.2713
3.1000 0.5000 12.3119
3.2000 0.5000 12.3816
3.3000 0.5000 12.5127
3.4000 0.5000 12.5792
3.5000 0.5000 12.6843
3.6000 0.5000 12.7619
3.7000 0.5000 12.8502
3.8000 0.5000 12.9628
3.9000 0.5000 13.0546
4.0000 0.5000 13.1703
4.1000 0.5000 13.2784
4.2000 0.5000 13.5044
4.3000 0.5000 13.6698
4.4000 0.5000 13.8136
4.5000 0.5000 13.8276
4.6000 0.5000 13.8279
4.7000 0.5000 13.7803
4.8000 0.5000 13.6989
4.9000 0.5000 13.7660
0.0000 0.6000 13.7548
0.1000 0.6000 13.7961
0.2000 0.6000 13.8353
0.3000 0.6000 13.9022
0.4000 0.6000 13.9137
0.5000 0.6000 13.8586
0.6000 0.6000 13.7878
0.7000 0.6000 13.8408
0.8000 0.6000 13.9205
0.9000 0.6000 13.8956
1.0000 0.6000 13.8241
1.1000 0.6000 13.7557
1.2000 0.6000 13.6866
1.3000 0.6000 13.6540
1.4000 0.6000 13.6754
1.5000 0.6000 13.6468
1.6000 0.6000 13.6103
1.7000 0.6000 13.4839
1.8000 0.6000 13.3647
1.9000 0.6000 13.2718
2.0000 0.6000 13.1412
2.1000 0.6000 12.9832
2.2000 0.6000 12.8166
2.3000 0.6000 12.7002
2.4000 0.6000 12.6038
2.5000 0.6000 12.5695
2.6000 0.6000 12.5182
2.7000 0.6000 12.4118
2.8000 0.6000 12.3322
2.9000 0.6000 12.3133
3.0000 0.6000 12.3071
3.1000 0.6000 12.2603
3.2000 0.6000 12.3686
3.3000 0.6000 12.5799
3.4000 0.6000 12.6360
3.5000 0.6000 12.6877
3.6000 0.6000 12.7529
3.7000 0.6000 12.8370
3.8000 0.6000 12.9719
3.9000 0.6000 13.1448
4.0000 0.6000 13.2357
4.1000 0.6000 13.4038
4.2000 0.6000 13.5381
4.3000 0.6000 13.6890
4.4000 0.6000 13.7909
4.5000 0.6000 13.7749
4.6000 0.6000 13.7041
4.7000 0.6000 13.6610
4.8000 0.6000 13.6517
4.9000 0.6000 13.7029
0.0000 0.7000 13.7311
0.1000 0.7000 13.8431
0.2000 0.7000 13.9482
0.3000 0.7000 13.9834
0.4000 0.7000 13.8991
0.5000 0.7000 13.8601
0.6000 0.7000 13.8618
0.7000 0.7000 13.9376
0.8000 0.7000 13.9516
0.9000 0.7000 13.9135
1.0000 0.7000 13.8987
1.1000 0.7000 13.7419
1.2000 0.7000 13.6904
1.3000 0.7000 13.6763
1.4000 0.7000 13.6567
1.5000 0.7000 13.5899
1.6000 0.7000 13.5428
1.7000 0.7000 13.4041
1.8000 0.7000 13.3662
1.9000 0.7000 13.3377
2.0000 0.7000 13.1816
2.1000 0.7000 13.0186
2.2000 0.7000 12.8160
2.3000 0.7000 12.6403
2.4000 0.7000 12.6017
2.5000 0.7000 12.5097
2.6000 0.7000 12.3739
2.7000 0.7000 12.3462
2.8000 0.7000 12.4208
2.9000 0.7000 12.4210
3.0000 0.7000 12.4062
3.1000 0.7000 12.4157
3.2000 0.7000 12.4804
3.3000 0.7000 12.5908
3.4000 0.7000 12.6871
3.5000 0.7000 12.7192
3.6000 0.7000 12.7419
3.7000 0.7000 12.8209
3.8000 0.7000 12.9864
3.9000 0.7000 13.1030
4.0000 0.7000 13.2673
4.1000 0.7000 13.4988
4.2000 0.7000 13.5993
4.3000 0.7000 13.6626
4.4000 0.7000 13.7762
4.5000 0.7000 13.7479
4.6000 0.7000 13.6479
4.7000 0.7000 13.6498
4.8000 0.7000 13.6873
4.9000 0.7000 13.6960
0.0000 0.8000 13.8288
0.1000 0.8000 13.9633
0.2000 0.8000 14.0511
0.3000 0.8000 14.0392
0.4000 0.8000 14.0192
0.5000 0.8000 14.0142
0.6000 0.8000 14.0094
0.7000 0.8000 14.0311
0.8000 0.8000 14.0123
0.9000 0.8000 13.9560
1.0000 0.8000 13.9159
1.1000 0.8000 13.7887
1.2000 0.8000 13.6802
1.3000 0.8000 13.6450
1.4000 0.8000 13.6299
1.5000 0.8000 13.5612
1.6000 0.8000 13.5167
1.7000 0.8000 13.4549
1.8000 0.8000 13.4040
1.9000 0.8000 13.3064
2.0000 0.8000 13.1578
2.1000 0.8000 12.9884
2.2000 0.8000 12.7806
2.3000 0.8000 12.5304
2.4000 0.8000 12.4605
2.5000 0.8000 12.3736
2.6000 0.8000 12.3289
2.7000 0.8000 12.3392
2.8000 0.8000 12.4118
2.9000 0.8000 12.4521
3.0000 0.8000 12.4483
3.1000 0.8000 12.4692
3.2000 0.8000 12.5307
3.3000 0.8000 12.6175
3.4000 0.8000 12.6699
3.5000 0.8000 12.7085
3.6000 0.8000 12.7760
3.7000 0.8000 12.8166
3.8000 0.8000 12.9839
3.9000 0.8000 13.1316
4.0000 0.8000 13.3074
4.1000 0.8000 13.4705
4.2000 0.8000 13.5683
4.3000 0.8000 13.6790
4.4000 0.8000 13.7160
4.5000 0.8000 13.7705
4.6000 0.8000 13.7350
4.7000 0.8000 13.7732
4.8000 0.8000 13.7622
4.9000 0.8000 13.7601
0.0000 0.9000 13.9572
0.1000 0.9000 14.0685
0.2000 0.9000 14.1557
0.3000 0.9000 14.1693
0.4000 0.9000 14.2109
0.5000 0.9000 14.2236
0.6000 0.9000 14.1790
0.7000 0.9000 14.1917
0.8000 0.9000 14.1087
0.9000 0.9000 14.0463
1.0000 0.9000 13.9524
1.1000 0.9000 13.8070
1.2000 0.9000 13.6993
1.3000 0.9000 13.6957
1.4000 0.9000 13.6322
1.5000 0.9000 13.5798
1.6000 0.9000 13.5612
1.7000 0.9000 13.4935
1.8000 0.9000 13.4504
1.9000 0.9000 13.3387
2.0000 0.9000 13.2000
2.1000 0.9000 13.0078
2.2000 0.9000 12.7836
2.3000 0.9000 12.5307
2.4000 0.9000 12.3563
2.5000 0.9000 12.3054
2.6000 0.9000 12.3207
2.7000 0.9000 12.3731
2.8000 0.9000 12.3665
2.9000 0.9000 12.4162
3.0000 0.9000 12.4240
3.1000 0.9000 12.4724
3.2000 0.9000 12.5565
3.3000 0.9000 12.6104
3.4000 0.9000 12.7012
3.5000 0.9000 12.6766
3.6000 0.9000 12.7253
3.7000 0.9000 12.7988
3.8000 0.9000 12.9713
3.9000 0.9000 13.1336
4.0000 0.9000 13.2886
4.1000 0.9000 13.4015
4.2000 0.9000 13.4988
4.3000 0.9000 13.6242
4.4000 0.9000 13.6986
4.5000 0.9000 13.7535
4.6000 0.9000 13.8541
4.7000 0.9000 13.9034
4.8000 0.9000 13.9151
4.9000 0.9000 13.9083
0.0000 1.0000 14.1352
0.1000 1.0000 14.1935
0.2000 1.0000 14.1969
0.3000 1.0000 14.2546
0.4000 1.0000 14.3655
0.5000 1.0000 14.3829
0.6000 1.0000 14.2773
0.7000 1.0000 14.1629
0.8000 1.0000 14.0844
0.9000 1.0000 14.0086
1.0000 1.0000 13.9337
1.1000 1.0000 13.7857
1.2000 1.0000 13.7135
1.3000 1.0000 13.7272
1.4000 1.0000 13.7129
1.5000 1.0000 13.6523
1.6000 1.0000 13.5859
1.7000 1.0000 13.4610
1.8000 1.0000 13.4183
1.9000 1.0000 13.3519
2.0000 1.0000 13.2710
2.1000 1.0000 13.0869
2.2000 1.0000 12.8844
2.3000 1.0000 12.6177
2.4000 1.0000 12.4896
2.5000 1.0000 12.3848
2.6000 1.0000 12.3130
2.7000 1.0000 12.3442
2.8000 1.0000 12.3714
2.9000 1.0000 12.3511
3.0000 1.0000 12.3577
3.1000 1.0000 12.4955
3.2000 1.0000 12.6221
3.3000 1.0000 12.6175
3.4000 1.0000 12.6556
3.5000 1.0000 12.6664
3.6000 1.0000 12.7553
3.7000 1.0000 12.8182
3.8000 1.0000 12.9486
3.9000 1.0000 13.0225
4.0000 1.0000 13.2229
4.1000 1.0000 13.3826
4.2000 1.0000 13.4801
4.3000 1.0000 13.6489
4.4000 1.0000 13.7637
4.5000 1.0000 13.7639
4.6000 1.0000 13.8940
4.7000 1.0000 13.9706
4.8000 1.0000 14.0464
4.9000 1.0000 14.0608
0.0000 1.1000 14.2091
0.1000 1.1000 14.3185
0.2000 1.1000 14.3610
0.3000 1.1000 14.3921
0.4000 1.1000 14.4875
0.5000 1.1000 14.4736
0.6000 1.1000 14.3268
0.7000 1.1000 14.1945
0.8000 1.1000 14.1129
0.9000 1.1000 13.9314
1.0000 1.1000 13.8413
1.1000 1.1000 13.7982
1.2000 1.1000 13.7305
1.3000 1.1000 13.6778
1.4000 1.1000 13.6932
1.5000 1.1000 13.6539
1.6000 1.1000 13.5441
1.7000 1.1000 13.5291
1.8000 1.1000 13.4787
1.9000 1.1000 13.3718
2.0000 1.1000 13.2885
2.1000 1.1000 13.1224
2.2000 1.1000 12.9144
2.3000 1.1000 12.7454
2.4000 1.1000 12.6052
2.5000 1.1000 12.5122
2.6000 1.1000 12.4785
2.7000 1.1000 12.4618
2.8000 1.1000 12.3882
2.9000 1.1000 12.3446
3.0000 1.1000 12.3619
3.1000 1.1000 12.4415
3.2000 1.1000 12.5710
3.3000 1.1000 12.5413
3.4000 1.1000 12.6140
3.5000 1.1000 12.7021
3.6000 1.1000 12.7839
3.7000 1.1000 12.8343
3.8000 1.1000 12.9232
3.9000 1.1000 13.0462
4.0000 1.1000 13.2144
4.1000 1.1000 13.3383
4.2000 1.1000 13.4768
4.3000 1.1000 13.6038
4.4000 1.1000 13.7122
4.5000 1.1000 13.8269
4.6000 1.1000 13.9600
4.7000 1.1000 14.0317
4.8000 1.1000 14.0945
4.9000 1.1000 14.1665
0.0000 1.2000 14.2735
0.1000 1.2000 14.3836
0.2000 1.2000 14.4433
0.3000 1.2000 14.4611
0.4000 1.2000 14.4576
0.5000 1.2000 14.4192
0.6000 1.2000 14.3087
0.7000 1.2000 14.2370
0.8000 1.2000 14.1585
0.9000 1.2000 14.0378
1.0000 1.2000 13.8803
1.1000 1.2000 13.7871
1.2000 1.2000 13.7600
1.3000 1.2000 13.6613
1.4000 1.2000 13.6500
1.5000 1.2000 13.6436
1.6000 1.2000 13.6158
1.7000 1.2000 13.5424
1.8000 1.2000 13.4672
1.9000 1.2000 13.3656
2.0000 1.2000 13.2504
2.1000 1.2000 13.1015
2.2000 1.2000 12.9400
2.3000 1.2000 12.8156
2.4000 1.2000 12.7008
2.5000 1.2000 12.6172
2.6000 1.2000 12.5616
2.7000 1.2000 12.4666
2.8000 1.2000 12.4445
2.9000 1.2000 12.3917
3.0000 1.2000 12.4028
3.1000 1.2000 12.4406
3.2000 1.2000 12.4815
3.3000 1.2000 12.5754
3.4000 1.2000 12.7065
3.5000 1.2000 12.7978
3.6000 1.2000 12.7795
3.7000 1.2000 12.8388
3.8000 1.2000 12.9432
3.9000 1.2000 13.0332
4.0000 1.2000 13.2413
4.1000 1.2000 13.4181
4.2000 1.2000 13.5288
4.3000 1.2000 13.5720
4.4000 1.2000 13.7056
4.5000 1.2000 13.8742
4.6000 1.2000 14.0031
4.7000 1.2000 14.1036
4.8000 1.2000 14.2050
4.9000 1.2000 14.2353
0.0000 1.3000 14.4390
0.1000 1.3000 14.4572
0.2000 1.3000 14.5060
0.3000 1.3000 14.4705
0.4000 1.3000 14.4421
0.5000 1.3000 14.3944
0.6000 1.3000 14.3370
0.7000 1.3000 14.2681
0.8000 1.3000 14.2327
0.9000 1.3000 14.0691
1.0000 1.3000 13.9083
1.1000 1.3000 13.8091
1.2000 1.3000 13.7578
1.3000 1.3000 13.6585
1.4000 1.3000 13.5826
1.5000 1.3000 13.5931
1.6000 1.3000 13.5550
1.7000 1.3000 13.5183
1.8000 1.3000 13.4281
1.9000 1.3000 13.3319
2.0000 1.3000 13.1862
2.1000 1.3000 13.0987
2.2000 1.3000 12.9606
2.3000 1.3000 12.9030
2.4000 1.3000 12.7788
2.5000 1.3000 12.6583
2.6000 1.3000 12.5509
2.7000 1.3000 12.5191
2.8000 1.3000 12.5270
2.9000 1.3000 12.5108
3.0000 1.3000 12.5330
3.1000 1.3000 12.5237
3.2000 1.3000 12.5432
3.3000 1.3000 12.6259
3.4000 1.3000 12.7002
3.5000 1.3000 12.7732
3.6000 1.3000 12.8230
3.7000 1.3000 12.8489
3.8000 1.3000 12.9553
3.9000 1.3000 13.1088
4.0000 1.3000 13.2420
4.1000 1.3000 13.4387
4.2000 1.3000 13.6198
4.3000 1.3000 13.6964
4.4000 1.3000 13.7718
4.5000 1.3000 13.8783
4.6000 1.3000 13.9764
4.7000 1.3000 14.0773
4.8000 1.3000 14.1693
4.9000 1.3000 14.3072
0.0000 1.4000 14.5019
0.1000 1.4000 14.4676
0.2000 1.4000 14.4936
0.3000 1.4000 14.4552
0.4000 1.4000 14.4437
0.5000 1.4000 14.3676
0.6000 1.4000 14.3568
0.7000 1.4000 14.3417
0.8000 1.4000 14.2949
0.9000 1.4000 14.0703
1.0000 1.4000 13.9390
1.1000 1.4000 13.8678
1.2000 1.4000 13.7632
1.3000 1.4000 13.6305
1.4000 1.4000 13.5654
1.5000 1.4000 13.5929
1.6000 1.4000 13.5730
1.7000 1.4000 13.5228
1.8000 1.4000 13.4023
1.9000 1.4000 13.2942
2.0000 1.4000 13.1529
2.1000 1.4000 13.0943
2.2000 1.4000 12.9788
2.3000 1.4000 12.9156
2.4000 1.4000 12.7871
2.5000 1.4000 12.6521
2.6000 1.4000 12.5755
2.7000 1.4000 12.5692
2.8000 1.4000 12.6533
2.9000 1.4000 12.6719
3.0000 1.4000 12.6721
3.1000 1.4000 12.6542
3.2000 1.4000 12.6799
3.3000 1.4000 12.7226
3.4000 1.4000 12.7466
3.5000 1.4000 12.7660
3.6000 1.4000 12.8248
3.7000 1.4000 12.9215
3.8000 1.4000 13.0343
3.9000 1.4000 13.1856
4.0000 1.4000 13.3732
4.1000 1.4000 13.4958
4.2000 1.4000 13.6650
4.3000 1.4000 13.8015
4.4000 1.4000 13.8513
4.5000 1.4000 13.9049
4.6000 1.4000 14.0297
4.7000 1.4000 14.1180
4.8000 1.4000 14.2143
4.9000 1.4000 14.3249
0.0000 1.5000 14.4939
0.1000 1.5000 14.4472
0.2000 1.5000 14.4063
0.3000 1.5000 14.4451
0.4000 1.5000 14.4500
0.5000 1.5000 14.3592
0.6000 1.5000 14.3308
0.7000 1.5000 14.3301
0.8000 1.5000 14.2875
0.9000 1.5000 14.1079
1.0000 1.5000 13.9440
1.1000 1.5000 13.8729
1.2000 1.5000 13.7722
1.3000 1.5000 13.6791
1.4000 1.5000 13.6197
1.5000 1.5000 13.6398
1.6000 1.5000 13.6500
1.7000 1.5000 13.6342
1.8000 1.5000 13.4964
1.9000 1.5000 13.3605
2.0000 1.5000 13.2016
2.1000 1.5000 13.0685
2.2000 1.5000 13.0093
2.3000 1.5000 12.9164
2.4000 1.5000 12.8014
2.5000 1.5000 12.7050
2.6000 1.5000 12.6852
2.7000 1.5000 12.6826
2.8000 1.5000 12.7367
2.9000 1.5000 12.7160
3.0000 1.5000 12.6725
3.1000 1.5000 12.6830
3.2000 1.5000 12.7434
3.3000 1.5000 12.7599
3.4000 1.5000 12.7338
3.5000 1.5000 12.8109
3.6000 1.5000 12.8774
3.7000 1.5000 13.0378
3.8000 1.5000 13.1387
3.9000 1.5000 13.2393
4.0000 1.5000 13.4117
4.1000 1.5000 13.6218
4.2000 1.5000 13.7730
4.3000 1.5000 13.9436
4.4000 1.5000 13.9431
4.5000 1.5000 13.9944
4.6000 1.5000 14.0854
4.7000 1.5000 14.1462
4.8000 1.5000 14.2273
4.9000 1.5000 14.3954
0.0000 1.6000 14.4834
0.1000 1.6000 14.4769
0.2000 1.6000 14.4371
0.3000 1.6000 14.4813
0.4000 1.6000 14.5266
0.5000 1.6000 14.4417
0.6000 1.6000 14.4383
0.7000 1.6000 14.3855
0.8000 1.6000 14.2545
0.9000 1.6000 14.1420
1.0000 1.6000 13.9925
1.1000 1.6000 13.8552
1.2000 1.6000 13.8535
1.3000 1.6000 13.7933
1.4000 1.6000 13.7573
1.5000 1.6000 13.7559
1.6000 1.6000 13.7152
1.7000 1.6000 13.6734
1.8000 1.6000 13.5872
1.9000 1.6000 13.3824
2.0000 1.6000 13.2504
2.1000 1.6000 13.1503
2.2000 1.6000 13.0901
2.3000 1.6000 12.9634
2.4000 1.6000 12.8253
2.5000 1.6000 12.7850
2.6000 1.6000 12.7661
2.7000 1.6000 12.7380
2.8000 1.6000 12.7652
2.9000 1.6000 12.7401
3.0000 1.6000 12.6605
3.1000 1.6000 12.6761
3.2000 1.6000 12.7362
3.3000 1.6000 12.7822
3.4000 1.6000 12.7132
3.5000 1.6000 12.7371
3.6000 1.6000 12.9095
3.7000 1.6000 13.0867
3.8000 1.6000 13.2220
3.9000 1.6000 13.2701
4.0000 1.6000 13.4176
4.1000 1.6000 13.6512
4.2000 1.6000 13.8303
4.3000 1.6000 13.9335
4.4000 1.6000 13.9071
4.5000 1.6000 13.9885
4.6000 1.6000 14.1010
4.7000 1.6000 14.1919
4.8000 1.6000 14.2840
4.9000 1.6000 14.4305
0.0000 1.7000 14.4682
0.1000 1.7000 14.5231
0.2000 1.7000 14.5222
0.3000 1.7000 14.5521
0.4000 1.7000 14.5515
0.5000 1.7000 14.4704
0.6000 1.7000 14.4502
0.7000 1.7000 14.3965
0.8000 1.7000 14.2775
0.9000 1.7000 14.0871
1.0000 1.7000 13.9682
1.1000 1.7000 13.8722
1.2000 1.7000 13.8982
1.3000 1.7000 13.8997
1.4000 1.7000 13.9210
1.5000 1.7000 13.8507
1.6000 1.7000 13.7924
1.7000 1.7000 13.7030
1.8000 1.7000 13.6210
1.9000 1.7000 13.4540
2.0000 1.7000 13.3048
2.1000 1.7000 13.2507
2.2000 1.7000 13.1055
2.3000 1.7000 12.9039
2.4000 1.7000 12.8095
2.5000 1.7000 12.7728
2.6000 1.7000 12.7983
2.7000 1.7000 12.7684
2.8000 1.7000 12.6933
2.9000 1.7000 12.6889
3.0000 1.7000 12.6766
3.1000 1.7000 12.7400
3.2000 1.7000 12.8136
3.3000 1.7000 12.8426
3.4000 1.7000 12.7982
3.5000 1.7000 12.8212
3.6000 1.7000 12.9369
3.7000 1.7000 13.1486
3.8000 1.7000 13.2138
3.9000 1.7000 13.2847
4.0000 1.7000 13.4558
4.1000 1.7000 13.6516
4.2000 1.7000 13.8781
4.3000 1.7000 13.9104
4.4000 1.7000 13.9172
4.5000 1.7000 14.0110
4.6000 1.7000 14.0954
4.7000 1.7000 14.2377
4.8000 1.7000 14.3656
4.9000 1.7000 14.4382
0.0000 1.8000 14.4663
0.1000 1.8000 14.5225
0.2000 1.8000 14.6068
0.3000 1.8000 14.6287
0.4000 1.8000 14.5577
0.5000 1.8000 14.4738
0.6000 1.8000 14.4125
0.7000 1.8000 14.4607
0.8000 1.8000 14.3728
0.9000 1.8000 14.1948
1.0000 1.8000 14.0376
1.1000 1.8000 13.9239
1.2000 1.8000 13.9217
1.3000 1.8000 13.9155
1.4000 1.8000 13.9507
1.5000 1.8000 13.8852
1.6000 1.8000 13.7496
1.7000 1.8000 13.6519
1.8000 1.8000 13.5774
1.9000 1.8000 13.5011
2.0000 1.8000 13.3213
2.1000 1.8000 13.1859
2.2000 1.8000 13.0810
2.3000 1.8000 12.9038
2.4000 1.8000 12.8285
2.5000 1.8000 12.7938
2.6000 1.8000 12.8160
2.7000 1.8000 12.7051
2.8000 1.8000 12.5987
2.9000 1.8000 12.5976
3.0000 1.8000 12.6925
3.1000 1.8000 12.8131
3.2000 1.8000 12.8888
3.3000 1.8000 12.8856
3.4000 1.8000 12.8411
3.5000 1.8000 12.8923
3.6000 1.8000 13.0329
3.7000 1.8000 13.1274
3.8000 1.8000 13.2191
3.9000 1.8000 13.3130
4.0000 1.8000 13.4655
4.1000 1.8000 13.7150
4.2000 1.8000 13.8340
4.3000 1.8000 13.9162
4.4000 1.8000 13.9453
4.5000 1.8000 13.9841
4.6000 1.8000 14.1094
4.7000 1.8000 14.2715
4.8000 1.8000 14.3614
4.9000 1.8000 14.3980
0.0000 1.9000 14.5068
0.1000 1.9000 14.5438
0.2000 1.9000 14.6070
0.3000 1.9000 14.6291
0.4000 1.9000 14.5485
0.5000 1.9000 14.4448
0.6000 1.9000 14.4512
0.7000 1.9000 14.4255
0.8000 1.9000 14.4234
0.9000 1.9000 14.3368
1.0000 1.9000 14.1438
1.1000 1.9000 13.9749
1.2000 1.9000 13.9221
1.3000 1.9000 13.9605
1.4000 1.9000 14.0082
1.5000 1.9000 13.9775
1.6000 1.9000 13.8309
1.7000 1.9000 13.7505
1.8000 1.9000 13.5960
1.9000 1.9000 13.4723
2.0000 1.9000 13.3036
2.1000 1.9000 13.1536
2.2000 1.9000 13.0585
2.3000 1.9000 12.9353
2.4000 1.9000 12.9121
2.5000 1.9000 12.8920
2.6000 1.9000 12.8146
2.7000 1.9000 12.6673
2.8000 1.9000 12.5886
2.9000 1.9000 12.6589
3.0000 1.9000 12.7652
3.1000 1.9000 12.9025
3.2000 1.9000 12.9292
3.3000 1.9000 12.9066
3.4000 1.9000 12.8940
3.5000 1.9000 12.9843
3.6000 1.9000 13.1161
3.7000 1.9000 13.1475
3.8000 1.9000 13.2662
3.9000 1.9000 13.3761
4.0000 1.9000 13.4784
4.1000 1.9000 13.6485
4.2000 1.9000 13.7357
4.3000 1.9000 13.9458
4.4000 1.9000 13.9740
4.5000 1.9000 13.9620
4.6000 1.9000 14.0702
4.7000 1.9000 14.2847
4.8000 1.9000 14.3567
4.9000 1.9000 14.4147
0.0000 2.0000 14.4606
0.1000 2.0000 14.5241
0.2000 2.0000 14.5180
0.3000 2.0000 14.5813
0.4000 2.0000 14.6010
0.5000 2.0000 14.4948
0.6000 2.0000 14.5085
0.7000 2.0000 14.5159
0.8000 2.0000 14.4854
0.9000 2.0000 14.4498
1.0000 2.0000 14.3194
1.1000 2.0000 14.0723
1.2000 2.0000 14.0097
1.3000 2.0000 14.0445
1.4000 2.0000 14.0690
1.5000 2.0000 14.0574
1.6000 2.0000 13.8881
1.7000 2.0000 13.7843
1.8000 2.0000 13.6142
1.9000 2.0000 13.4545
2.0000 2.0000 13.3522
2.1000 2.0000 13.2248
2.2000 2.0000 13.1078
2.3000 2.0000 13.0525
2.4000 2.0000 12.9668
2.5000 2.0000 12.9336
2.6000 2.0000 12.8021
2.7000 2.0000 12.7017
2.8000 2.0000 12.6890
2.9000 2.0000 12.7514
3.0000 2.0000 12.7781
3.1000 2.0000 12.8263
3.2000 2.0000 12.8413
3.3000 2.0000 12.9100
3.4000 2.0000 12.9256
3.5000 2.0000 12.9543
3.6000 2.0000 13.0445
3.7000 2.0000 13.2099
3.8000 2.0000 13.3251
3.9000 2.0000 13.4586
4.0000 2.0000 13.5534
4.1000 2.0000 13.6502
4.2000 2.0000 13.7276
4.3000 2.0000 13.9083
4.4000 2.0000 13.9623
4.5000 2.0000 13.9743
4.6000 2.0000 14.1289
4.7000 2.0000 14.3197
4.8000 2.0000 14.3724
4.9000 2.0000 14.3949
0.0000 2.1000 14.4336
0.1000 2.1000 14.4892
0.2000 2.1000 14.4770
0.3000 2.1000 14.5179
0.4000 2.1000 14.5287
0.5000 2.1000 14.5393
0.6000 2.1000 14.5610
0.7000 2.1000 14.5902
0.8000 2.1000 14.5485
0.9000 2.1000 14.4657
1.0000 2.1000 14.3220
1.1000 2.1000 14.2273
1.2000 2.1000 14.1283
1.3000 2.1000 14.1067
1.4000 2.1000 14.1307
1.5000 2.1000 14.1415
1.6000 2.1000 13.9493
1.7000 2.1000 13.7337
1.8000 2.1000 13.6032
1.9000 2.1000 13.4959
2.0000 2.1000 13.3966
2.1000 2.1000 13.2389
2.2000 2.1000 13.2052
2.3000 2.1000 13.1526
2.4000 2.1000 13.0254
2.5000 2.1000 12.8859
2.6000 2.1000 12.8240
2.7000 2.1000 12.7781
2.8000 2.1000 12.7392
2.9000 2.1000 12.7886
3.0000 2.1000 12.7548
3.1000 2.1000 12.7470
3.2000 2.1000 12.7625
3.3000 2.1000 12.8097
3.4000 2.1000 12.8152
3.5000 2.1000 12.8501
3.6000 2.1000 12.9402
3.7000 2.1000 13.1838
3.8000 2.1000 13.3891
3.9000 2.1000 13.4955
4.0000 2.1000 13.5875
4.1000 2.1000 13.6547
4.2000 2.1000 13.7609
4.3000 2.1000 13.9555
4.4000 2.1000 13.9627
4.5000 2.1000 13.9722
4.6000 2.1000 14.1477
4.7000 2.1000 14.3118
4.8000 2.1000 14.3925
4.9000 2.1000 14.4038
0.0000 2.2000 14.4457
0.1000 2.2000 14.4751
0.2000 2.2000 14.5040
0.3000 2.2000 14.5169
0.4000 2.2000 14.4759
0.5000 2.2000 14.4890
0.6000 2.2000 14.5334
0.7000 2.2000 14.5410
0.8000 2.2000 14.5286
0.9000 2.2000 14.4388
1.0000 2.2000 14.3300
1.1000 2.2000 14.2605
1.2000 2.2000 14.1600
1.3000 2.2000 14.1301
1.4000 2.2000 14.1624
1.5000 2.2000 14.1441
1.6000 2.2000 14.0654
1.7000 2.2000 13.8152
1.8000 2.2000 13.7029
1.9000 2.2000 13.5914
2.0000 2.2000 13.4166
2.1000 2.2000 13.2703
2.2000 2.2000 13.2253
2.3000 2.2000 13.1588
2.4000 2.2000 13.0285
2.5000 2.2000 12.9597
2.6000 2.2000 12.9045
2.7000 2.2000 12.8244
2.8000 2.2000 12.7681
2.9000 2.2000 12.7566
3.0000 2.2000 12.7453
3.1000 2.2000 12.6761
3.2000 2.2000 12.7001
3.3000 2.2000 12.6663
3.4000 2.2000 12.6692
3.5000 2.2000 12.7570
3.6000 2.2000 12.8748
3.7000 2.2000 13.1496
3.8000 2.2000 13.4200
3.9000 2.2000 13.5925
4.0000 2.2000 13.6027
4.1000 2.2000 13.6568
4.2000 2.2000 13.7986
4.3000 2.2000 13.9669
4.4000 2.2000 14.0183
4.5000 2.2000 14.0498
4.6000 2.2000 14.1830
4.7000 2.2000 14.3049
4.8000 2.2000 14.4380
4.9000 2.2000 14.4485
0.0000 2.3000 14.4679
0.1000 2.3000 14.5007
0.2000 2.3000 14.5294
0.3000 2.3000 14.4842
0.4000 2.3000 14.4003
0.5000 2.3000 14.3790
0.6000 2.3000 14.3587
0.7000 2.3000 14.3631
0.8000 2.3000 14.3384
0.9000 2.3000 14.3506
1.0000 2.3000 14.2810
1.1000 2.3000 14.2031
1.2000 2.3000 14.1548
1.3000 2.3000 14.1176
1.4000 2.3000 14.1048
1.5000 2.3000 14.0837
1.6000 2.3000 14.0055
1.7000 2.3000 13.8156
1.8000 2.3000 13.7110
1.9000 2.3000 13.6209
2.0000 2.3000 13.4613
2.1000 2.3000 13.3322
2.2000 2.3000 13.2538
2.3000 2.3000 13.1691
2.4000 2.3000 13.0655
2.5000 2.3000 13.0090
2.6000 2.3000 12.8971
2.7000 2.3000 12.7440
2.8000 2.3000 12.6948
2.9000 2.3000 12.6933
3.0000 2.3000 12.7475
3.1000 2.3000 12.6603
3.2000 2.3000 12.6061
3.3000 2.3000 12.6034
3.4000 2.3000 12.5690
3.5000 2.3000 12.7534
3.6000 2.3000 12.9614
3.7000 2.3000 13.1532
3.8000 2.3000 13.4541
3.9000 2.3000 13.6671
4.0000 2.3000 13.6978
4.1000 2.3000 13.7031
4.2000 2.3000 13.8089
4.3000 2.3000 14.0030
4.4000 2.3000 14.1166
4.5000 2.3000 14.1907
4.6000 2.3000 14.2608
4.7000 2.3000 14.3813
4.8000 2.3000 14.4509
4.9000 2.3000 14.4347
0.0000 2.4000 14.5009
0.1000 2.4000 14.5478
0.2000 2.4000 14.5131
0.3000 2.4000 14.4578
0.4000 2.4000 14.3902
0.5000 2.4000 14.3379
0.6000 2.4000 14.2664
0.7000 2.4000 14.2753
0.8000 2.4000 14.3358
0.9000 2.4000 14.3103
1.0000 2.4000 14.2578
1.1000 2.4000 14.1955
1.2000 2.4000 14.1415
1.3000 2.4000 14.1223
1.4000 2.4000 14.0489
1.5000 2.4000 13.9688
1.6000 2.4000 13.9098
1.7000 2.4000 13.7961
1.8000 2.4000 13.6892
1.9000 2.4000 13.5857
2.0000 2.4000 13.4715
2.1000 2.4000 13.3795
2.2000 2.4000 13.2877
2.3000 2.4000 13.1781
2.4000 2.4000 13.0503
2.5000 2.4000 12.9579
2.6000 2.4000 12.8210
2.7000 2.4000 12.7573
2.8000 2.4000 12.7479
2.9000 2.4000 12.7318
3.0000 2.4000 12.6884
3.1000 2.4000 12.6136
3.2000 2.4000 12.5619
3.3000 2.4000 12.5638
3.4000 2.4000 12.6223
3.5000 2.4000 12.7954
3.6000 2.4000 13.0004
3.7000 2.4000 13.1603
3.8000 2.4000 13.3704
3.9000 2.4000 13.5590
4.0000 2.4000 13.6806
4.1000 2.4000 13.7276
4.2000 2.4000 13.8077
4.3000 2.4000 13.9492
4.4000 2.4000 14.1346
4.5000 2.4000 14.2310
4.6000 2.4000 14.3742
4.7000 2.4000 14.4706
4.8000 2.4000 14.4911
4.9000 2.4000 14.4729
0.0000 2.5000 14.4280
0.1000 2.5000 14.4888
0.2000 2.5000 14.4493
0.3000 2.5000 14.4483
0.4000 2.5000 14.3823
0.5000 2.5000 14.3295
0.6000 2.5000 14.2965
0.7000 2.5000 14.2804
0.8000 2.5000 14.2899
0.9000 2.5000 14.2899
1.0000 2.5000 14.2534
1.1000 2.5000 14.2205
1.2000 2.5000 14.1336
1.3000 2.5000 14.0357
1.4000 2.5000 13.9496
1.5000 2.5000 13.8687
1.6000 2.5000 13.8507
1.7000 2.5000 13.7893
1.8000 2.5000 13.6917
1.9000 2.5000 13.5784
2.0000 2.5000 13.4627
2.1000 2.5000 13.3326
2.2000 2.5000 13.2645
2.3000 2.5000 13.1689
2.4000 2.5000 13.0841
2.5000 2.5000 12.9311
2.6000 2.5000 12.8059
2.7000 2.5000 12.8274
2.8000 2.5000 12.7873
2.9000 2.5000 12.6979
3.0000 2.5000 12.6194
3.1000 2.5000 12.5855
3.2000 2.5000 12.4891
3.3000 2.5000 12.4798
3.4000 2.5000 12.5596
3.5000 2.5000 12.7594
3.6000 2.5000 12.9185
3.7000 2.5000 13.1039
3.8000 2.5000 13.3065
3.9000 2.5000 13.5005
4.0000 2.5000 13.5633
4.1000 2.5000 13.6191
4.2000 2.5000 13.7764
4.3000 2.5000 13.9489
4.4000 2.5000 14.1178
4.5000 2.5000 14.2428
4.6000 2.5000 14.3610
4.7000 2.5000 14.3901
4.8000 2.5000 14.4311
4.9000 2.5000 14.4615
0.0000 2.6000 14.4460
0.1000 2.6000 14.3466
0.2000 2.6000 14.2877
0.3000 2.6000 14.3007
0.4000 2.6000 14.3249
0.5000 2.6000 14.3293
0.6000 2.6000 14.2741
0.7000 2.6000 14.2655
0.8000 2.6000 14.2122
0.9000 2.6000 14.1845
1.0000 2.6000 14.1570
1.1000 2.6000 14.0945
1.2000 2.6000 14.0442
1.3000 2.6000 13.9301
1.4000 2.6000 13.8890
1.5000 2.6000 13.8318
1.6000 2.6000 13.7501
1.7000 2.6000 13.6257
1.8000 2.6000 13.5522
1.9000 2.6000 13.4980
2.0000 2.6000 13.4291
2.1000 2.6000 13.3251
2.2000 2.6000 13.2387
2.3000 2.6000 13.2171
2.4000 2.6000 13.1130
2.5000 2.6000 13.0030
2.6000 2.6000 12.8851
2.7000 2.6000 12.8358
2.8000 2.6000 12.7306
2.9000 2.6000 12.5827
3.0000 2.6000 12.5614
3.1000 2.6000 12.5882
3.2000 2.6000 12.4516
3.3000 2.6000 12.4273
3.4000 2.6000 12.4574
3.5000 2.6000 12.6382
3.6000 2.6000 12.8114
3.7000 2.6000 13.0017
3.8000 2.6000 13.1887
3.9000 2.6000 13.3247
4.0000 2.6000 13.4777
4.1000 2.6000 13.5962
4.2000 2.6000 13.7463
4.3000 2.6000 13.8851
4.4000 2.6000 14.0372
4.5000 2.6000 14.0994
4.6000 2.6000 14.2354
4.7000 2.6000 14.3237
4.8000 2.6000 14.4272
4.9000 2.6000 14.4470
0.0000 2.7000 14.3929
0.1000 2.7000 14.2789
0.2000 2.7000 14.2306
0.3000 2.7000 14.2095
0.4000 2.7000 14.2623
0.5000 2.7000 14.2658
0.6000 2.7000 14.2050
0.7000 2.7000 14.1715
0.8000 2.7000 14.1193
0.9000 2.7000 14.0545
1.0000 2.7000 14.0331
1.1000 2.7000 14.0416
1.2000 2.7000 14.0359
1.3000 2.7000 13.9056
1.4000 2.7000 13.8545
1.5000 2.7000 13.8041
1.6000 2.7000 13.7273
1.7000 2.7000 13.5597
1.8000 2.7000 13.4910
1.9000 2.7000 13.4271
2.0000 2.7000 13.3538
2.1000 2.7000 13.3008
2.2000 2.7000 13.2034
2.3000 2.7000 13.1799
2.4000 2.7000 13.1171
2.5000 2.7000 13.0260
2.6000 2.7000 12.8810
2.7000 2.7000 12.7405
2.8000 2.7000 12.5999
2.9000 2.7000 12.4534
3.0000 2.7000 12.4535
3.1000 2.7000 12.4242
3.2000 2.7000 12.3967
3.3000 2.7000 12.3612
3.4000 2.7000 12.4242
3.5000 2.7000 12.5270
3.6000 2.7000 12.6948
3.7000 2.7000 12.8572
3.8000 2.7000 13.0423
3.9000 2.7000 13.2735
4.0000 2.7000 13.3951
4.1000 2.7000 13.5099
4.2000 2.7000 13.6133
4.3000 2.7000 13.7487
4.4000 2.7000 13.9311
4.5000 2.7000 13.9995
4.6000 2.7000 14.1034
4.7000 2.7000 14.2448
4.8000 2.7000 14.3455
4.9000 2.7000 14.3579
0.0000 2.8000 14.2760
0.1000 2.8000 14.1840
0.2000 2.8000 14.1490
0.3000 2.8000 14.1698
0.4000 2.8000 14.1913
0.5000 2.8000 14.1532
0.6000 2.8000 14.1252
0.7000 2.8000 14.0650
0.8000 2.8000 14.0419
0.9000 2.8000 14.0070
1.0000 2.8000 13.9202
1.1000 2.8000 13.8291
1.2000 2.8000 13.8232
1.3000 2.8000 13.7338
1.4000 2.8000 13.7736
1.5000 2.8000 13.7345
1.6000 2.8000 13.6799
1.7000 2.8000 13.5666
1.8000 2.8000 13.4855
1.9000 2.8000 13.4324
2.0000 2.8000 13.3328
2.1000 2.8000 13.2757
2.2000 2.8000 13.1286
2.3000 2.8000 13.0987
2.4000 2.8000 13.0736
2.5000 2.8000 12.9683
2.6000 2.8000 12.8420
2.7000 2.8000 12.7106
2.8000 2.8000 12.5826
2.9000 2.8000 12.4288
3.0000 2.8000 12.3559
3.1000 2.8000 12.3421
3.2000 2.8000 12.3098
3.3000 2.8000 12.3207
3.4000 2.8000 12.3899
3.5000 2.8000 12.4910
3.6000 2.8000 12.6335
3.7000 2.8000 12.8056
3.8000 2.8000 12.9815
3.9000 2.8000 13.2446
4.0000 2.8000 13.3862
4.1000 2.8000 13.4730
4.2000 2.8000 13.5790
4.3000 2.8000 13.6703
4.4000 2.8000 13.7827
4.5000 2.8000 13.9307
4.6000 2.8000 14.0898
4.7000 2.8000 14.2378
4.8000 2.8000 14.2948
4.9000 2.8000 14.3153
0.0000 2.9000 14.2718
0.1000 2.9000 14.2129
0.2000 2.9000 14.1548
0.3000 2.9000 14.1271
0.4000 2.9000 14.0853
0.5000 2.9000 14.1396
0.6000 2.9000 14.0791
0.7000 2.9000 14.0370
0.8000 2.9000 14.0136
0.9000 2.9000 13.9754
1.0000 2.9000 13.9244
1.1000 2.9000 13.7823
1.2000 2.9000 13.7218
1.3000 2.9000 13.6795
1.4000 2.9000 13.6815
1.5000 2.9000 13.6493
1.6000 2.9000 13.5912
1.7000 2.9000 13.5129
1.8000 2.9000 13.4587
1.9000 2.9000 13.4256
2.0000 2.9000 13.3204
2.1000 2.9000 13.2401
2.2000 2.9000 13.0770
2.3000 2.9000 12.9712
2.4000 2.9000 12.9437
2.5000 2.9000 12.7914
2.6000 2.9000 12.6999
2.7000 2.9000 12.6197
2.8000 2.9000 12.5049
2.9000 2.9000 12.4193
3.0000 2.9000 12.3636
3.1000 2.9000 12.3245
3.2000 2.9000 12.2511
3.3000 2.9000 12.2348
3.4000 2.9000 12.3525
3.5000 2.9000 12.4935
3.6000 2.9000 12.5973
3.7000 2.9000 12.7652
3.8000 2.9000 12.9819
3.9000 2.9000 13.2006
4.0000 2.9000 13.3411
4.1000 2.9000 13.4527
4.2000 2.9000 13.6113
4.3000 2.9000 13.6946
4.4000 2.9000 13.7303
4.5000 2.9000 13.8859
4.6000 2.9000 14.0732
4.7000 2.9000 14.2258
4.8000 2.9000 14.3057
4.9000 2.9000 14.2883

